MirrorVLC: Optimal Mirror Placement for Multi-Element VLC Networks

Visible Light Communication (VLC) is a rapidly growing technology which can supplement the current radio frequency (RF) based wireless communication systems. VLC can play a huge part in solving the ever-increasing problem of spectrum scarcity because of the growing availability of Light Emitting Diodes (LEDs). One of the biggest advantages of VLC over other communication systems is that it can provide illumination and data communication simultaneously without needing any extra deployment. Although it is essential to provide data rate at a blazing speed to all the users nowadays, maintaining a satisfactory level in the distribution of lighting is also important. In this paper, we present a novel approach of using mirrors to enhance the illumination uniformity and throughput of an indoor multi-element VLC system architecture. In this approach, we improve the Signal-to-Interference plus Noise Ratio (SINR) of the system and overall illumination uniformity of the room by redirecting the reflected LED beams on the walls to darker spots with the use of mirrors. We formulate a joint optimization problem focusing on maximization of the SINR while maintaining a reasonable illumination uniformity across the room. We propose a two-stage solution of the optimization problem with optimization of illumination in the first stage and SINR at the second stage. We propose three different heuristic solutions for the second stage and analyze the performance of them, which demonstrates the advantages of each heuristic for different possible scenarios. We also show that about threefold increase in average illumination and fourfold increase in average throughput can be achieved when the mirror placement is applied which is a significant performance improvement.

==> code/Plot_Data.txt <==
Given R=40cm (radius of the bulb)

r = 1.5cm
layers = 19
b = [9    16    22    28    34    40    45    50    55    60    64    68    72    75    77    79    81    82    83   10];

r = 2.5cm
layers = 11
b = [9    15    21    27    32    36    40    44    46    48    49];

all results below are for r = 1.5 cm

'SINR first' approach


divergence angle 60 deg(100 iters)

LEDs 19 layers
users = 2:10;
obj = [0.0007292 0.0006054 0.000525 0.0004469 0.0004327 0.000424 0.0003877 0.0003815 0.0003715]

6 layers 
b = [11 14 17 10 7 5 60];
users = 2:10;
obj = [3.324e-5 2.375e-5 1.835e-5 1.526e-5 1.334e-5 1.341e-5 1.1266e-5 1.129e-5 1.132e-5] 


divergence angle 15 deg (1000 iters)

6 layers
users=2:10;
obj = [2.778e-6 2.239e-6 1.674e-6 1.411e-6 1.401e-6 1.382e-6 1.2e-6 1.159e-6 1.125e-6] 

19 layers
users=2:10;
obj =0.0003618  0.0003519]


divergence angle 40 deg (1000 iters)
6 layers 
b = [11 14 17 10 7 5 40];
users=2:8;
sinr = [	1.841e7 1.75e7 1.52e7 1.4e7];
throughput_bps = [5.458e8 5.361e8 5.311e8 5.276e8 5.262e8 5.201e8 5.201e8];
uniformity = [0.2142 0.202 0.2145 0.1982 0.2044 0.2016 0.1955];

divergence angle 50 deg (600 iters)
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps = [5.511e7 1.781e8 3.686e8 4.158e8 4.22e8 4.158e8 4.5e8];
uniformity = [0.3808 0.1987 0.1098 0.084 0.0559 0.0425 0.0342];



USING GP (AHMAD'S SIMULATION)

6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
min_rate = 1.0e+08 *[ 1.6313    1.5763    1.5064   1.4039   1.2338    1.1325     1.0779];
uniformityAVG = [0.7711 0.7199   0.7009 0.6593   0.6311  0.5639    0.5345];
min_sinr_gp = [284.3324  234.8131  184.0793  128.7418   70.9539   49.6503   40.9181];
obj_gp = [219.2487  169.0419  129.0212   84.8795   44.7790   27.9978   21.8707];



'ILLUMINATION UNIFORMITY FIRST' APPROACH (300 ITERS)

divergence angle 50 deg (300 iters) tol=10%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:20;
throughput_bps_10 = [9.515e7 6.299e7 4.693e7 3.759e7 3.238e7 2.859e7 2.457e7 2.157e7 1.925e7 1.785e7 1.614e7 1.503e7 1.395e7 1.281e7 1.192e7 1.111e7 1.061e7 9.88e6 9.412e6];
uniformity_10 = [0.7696 0.7661 0.7623 0.7594 0.7587 0.7588 0.7578 0.7571 0.7569 0.7569 0.7568 0.7567 0.758 0.7569 0.7574 0.7578 0.7587 0.758 0.759];
obj_10 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];

divergence angle 50 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:20;
throughput_bps_15 = [9.665e7 6.426e7 4.8e7 3.847e7 3.313e7 2.924e7 2.512e7 2.205e7 1.965e7 1.821e7 1.646e7 1.531e7 1.419e7 1.303e7 1.211e7 1.129e7 1.078e7 1.002e7 9.548e6];
uniformity_15 = [0.7604 0.754 0.7471 0.7423 0.7408 0.741 0.7393 0.7379 0.7374 0.7375 0.7373 0.7371 0.7393 0.7376 0.7382 0.739 0.7403 0.7393 0.7406];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


divergence angle 50 deg (300 iters) tol=25%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:20;
throughput_bps_25 = [9.996e7 6.706e7 5.04e7 4.039e7 3.48e7 3.07e7 2.635e7 2.311e7 2.054e7 1.9e7 1.713e7 1.59e7 1.49e7 1.350e7 1.251e7 1.164e7 1.109e7 1.031e7 9.827e6];
uniformity_25 = [0.7403 0.728 0.7146 0.7057 0.7024 0.701 0.6991 0.6965 0.6957 0.6956 0.696 0.6955 0.6993 0.6961 0.6961 0.697 0.7 0.6991 0.7013];
obj_25 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];



divergence angle 50 deg (300 iters) tol=30%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps_03 = [1.018e8 6.865e7 5.175e7 4.149e7 3.573e7 3.157e7 2.707e7];
uniformity_03= [0.7298 0.714 0.6978 0.6867 0.6823 0.6818 0.6784];
obj_03 = [24.1271    6.9947    3.4964    2.2057    1.6715    1.3545    1.0551];


divergence angle 50 deg (300 iters) tol=50%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps_05 = [1.108e8 7.655e7 5.869e7 4.706e7 4.069e7 3.582e7 3.064e7];
uniformity_05 = [0.6842 0.6553 0.6254 0.604 0.5944 0.5918 0.5847];
obj_05 = [31.1497    8.6479    4.1557    2.4817    1.8407    1.4562    1.1062];



divergence angle 50 deg (300 iters) tol=70%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps_07 = [1.249e8 8.943e7 7.01e7 5.696e7 4.92e7 4.342e7 3.72e7];
uniformity_07 = [0.6354 0.5891 0.5436 0.5085 0.4923 0.4831 0.4717];
obj_07 = [47.5571   12.4800    5.6279    3.1527    2.2164    1.6925    1.2406];

divergence angle 50 deg (300 iters) tol=90%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps_09 = [1.559e8 1.188e8 9.734e7 8.8085e7 7.05e7 6.21e7 5.453e7];
uniformity_09 = [0.5818 0.517 0.4475 0.3995 0.3667 0.3551 0.3332];
obj_09 = [128.6301   31.2231   12.6114    8.0597    3.8546    2.7002    1.8721];

divergence angle 60 deg (300 iters) tol = 0.1
6 layers 
b = [11 14 17 10 7 5 60];
users=2:8;
throughput_bps_60 = [3.9855e8 3.2526e8 3.0082e8 3.0081e8 3.9511e7 3.533e7 3.002e7];
uniformity_60 = [0.7513 0.7503 0.7495 0.7486 0.7483 0.7481 0.7476];

divergence angle 70 deg (300 iters) tol = 0.1
6 layers 
b = [11 14 17 10 7 5 70];
users=2:8;
throughput_bps_70 = [4.8615e8 4.8055e8 4.7363e8 4.684e8 4.626e8 4.575e8 4.547e8];
uniformity_70 = [0.6931 0.693 0.6928 0.6927 0.6926 0.6925 0.6924];

divergence angle 40 deg (300 iters) tol = 0.1
6 layers 
b = [11 14 17 10 7 5 70];
users=2:8;
throughput_bps_40 = [4.708e7 2.6833e7 1.743e7 1.3217e7 1.049e7 8.372e6 7.192e6];
uniformity_40 = [0.3693 0.3687 0.3684 0.3681 0.3682 0.368 0.3681];


tol vs. uniformity (50 deg) for 2 users

tol = 0.1:0.1:0.7;
tp_2_users = [9.515e7 9.8251e7 1.017e8 1.059e8 1.1080e8 1.1692e8 1.249e8];
uni_2_users = [0.7696 0.7505 0.7298 0.7077 0.6842 0.66 0.6354];


tol vs. uniformity (50 deg) for 5 users

tol = 0.1:0.1:0.7;
tp_5_users = [3.7592e7 3.939e7 4.148e7 4.397e7 4.7060e7 5.115e7 5.6957e7];
uni_5_users = [0.7594 0.7244 0.6857 0.6468 0.604 0.5582 0.5085];


tol vs. uniformity (50 deg) for 8 users

tol = 0.1:0.1:0.7;
tp_8_users = [2.457e7 2.57e7 2.707e7 2.865e7 3.064e7 3.34e7 3.721e7];
uni_8_users = [0.7578 0.7197 0.6784 0.6336 0.5847 0.5304 0.4717];

for 
b = [6    12    15    19    26    30    37    43    53    55    60    62    55    45    32    22    14    9    6   10];
tol=0.1

users=3:8;
throughput_19layer = [4.588e7 3.668e7 3.091e7 2.642e7 2.295e7 2.04e7]; 3.73e8 3.25e8 2.89e8
uniformity_19layer = [0.7571 0.7567 0.7562 0.7554 0.7551 0.7545]; 

for max LEDs in max layers, P_t = [0 0.0102 0.0175 0.0102 0.0102 0.0102 0.0102 0.0102 0.0102 0.0175 0 0.0109 0.0044 0.0109 0 0.0109 0.0044 0.0109 0 0.0109 0.0044 0.0109 0 0.0109 0.0044 0.0109 0.0117 0.0183 0.0050 0 0.0123 0.0117 0.0117 0.0123 0 0.0050 0.0183 0.0117 0.0183 0.0050 0 0.0123 0.0117 0.0117 0.0123 0 0.0050 0.0183 0.0007 0.0128 0.0019 0.0073 0.0073 0.0019 0.0128 0.0007 0.0128 0.0019 0.0073 0.0073 0.0019 0.0128 0.0007 0.0128 0.0019 0.0073 0.0073 0.0019 0.0128 0.0007 0.0128 0.0019 0.0073 0.0073 0.0019 0.0128 0.0139 0.0086 0.0078 0.0084 0.0047 0.0139 0.0018 0.0078 0.0097 0.0097 0.0078 0.0018 0.0139 0.0047 0.0084 0.0078 0.0086 0.0139 0.0086 0.0078 0.0084 0.0047 0.0139 0.0018 0.0078 0.0097 0.0097 0.0078 0.0018 0.0139 0.0047 0.0084 0.0078 0.0086 0.0064 0.0151 0.0062 0.0104 0.0096 0.0045 0.0096 0.0104 0.0062 0.0151 0.0054 0.0151 0.0062 0.0104 0.0096 0.0045 0.0096 0.0104 0.0062 0.0151 0.0116 0.0151 0.0062 0.0104 0.0096 0.0045 0.0096 0.0104 0.0062 0.0151 0.0054 0.0151 0.0062 0.0104 0.0096 0.0045 0.0096 0.0104 0.0062 0.0151 0.0105 0.0049 0.0050 0.0052 0.0081 0.0121 0.0087 0.0081 0.0124 0.0031 0.0079 0.0099 0.0076 0.0049 0.0086 0.0082 0.0082 0.0087 0.0082 0.0124 0.0086 0.0049 0.0071 0.0071 0.0049 0.0086 0.0124 0.0082 0.0087 0.0082 0.0082 0.0086 0.0049 0.0076 0.0099 0.0079 0.0031 0.0124 0.0081 0.0087 0.0121 0.0081 0.0052 0.0049 0.0049 0.0104 0.0111 0.0103 0.0118 0.0117 0.0054 0.0108 0.0094 0.0105 0.0117 0.0103 0.0103 0.0098 0.0098 0.0103 0.0103 0.0117 0.0105 0.0094 0.0108 0.0054 0.0117 0.0118 0.0103 0.0111 0.0331 0.0111 0.0103 0.0118 0.0117 0.0054 0.0108 0.0094 0.0105 0.0117 0.0103 0.0103 0.0098 0.0098 0.0103 0.0103 0.0117 0.0105 0.0094 0.0108 0.0054 0.0117 0.0118 0.0103 0.0111 0.0184 0.0154 0.0189 0.0119 0.0117 0.0136 0.0117 0.0086 0.0117 0.0094 0.0117 0.0119 0.0189 0.0154 0.0184 0.0190 0.0146 0.0152 0.0094 0.0136 0.0094 0.0086 0.0136 0.0094 0.0117 0.0119 0.0190 0.0184 0.0184 0.0190 0.0119 0.0117 0.0094 0.0136 0.0086 0.0094 0.0136 0.0094 0.0152 0.0146 0.0190 0.0184 0.0154 0.0189 0.0119 0.0117 0.0094 0.0117 0.0086 0.0117 0.0136 0.0117 0.0119 0.0189 0.0154 0.0184 0.0335 0.0190 0.0216 0.0215 0.0164 0.0116 0.0155 0.0155 0.0116 0.0164 0.0215 0.0216 0.0190 0.0335 0.0184 0.0335 0.0190 0.0216 0.0215 0.0164 0.0116 0.0155 0.0155 0.0116 0.0164 0.0215 0.0216 0.0190 0.0335 0.0184 0.0335 0.0190 0.0216 0.0215 0.0164 0.0116 0.0155 0.0155 0.0116 0.0164 0.0215 0.0216 0.0190 0.0335 0.0184 0.0335 0.0190 0.0216 0.0215 0.0164 0.0116 0.0155 0.0155 0.0116 0.0164 0.0215 0.0216 0.0190 0.0335 0.0500 0.0500 0.0500 0.0500 0.0361 0.0251 0.0180 0.0288 0.0155 0.0288 0.0180 0.0251 0.0361 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0361 0.0251 0.0180 0.0288 0.0155 0.0288 0.0180 0.0251 0.0361 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0361 0.0251 0.0180 0.0288 0.0155 0.0288 0.0180 0.0251 0.0361 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0361 0.0251 0.0180 0.0288 0.0155 0.0288 0.0180 0.0251 0.0361 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0289 0.0399 0.0399 0.0289 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0289 0.0399 0.0399 0.0289 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0289 0.0399 0.0399 0.0289 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0289 0.0399 0.0399 0.0289 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500];


Different room sizes

6m x 6m

divergence angle 60 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 21 25 30 60];
users=2:8;
throughput_bps_6m = [4.009e8 5.559e7 4.394e7 3.62e7 3.135e7 2.778e7 2.481e7];
uniformity_6m = [0.7299 0.724 0.718 0.7143 0.7123 0.7117 0.7096];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


7m x 6m

divergence angle 60 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 21 25 30 60];
users=2:8;
throughput_bps_7m = [3.884e8 3.397e8 5.223e7 3.812e7 3.216e7 2.825e7 2.486e7];
uniformity_7m = [0.7434 0.7392 0.7287 0.7258 0.7226 0.7222 0.7199];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


8m x 6m

divergence angle 60 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 21 25 30 60];
users=2:8;
throughput_bps_8m = [3.8e8 3.078e8 9.186e7 7.085e7 6.217e7 4.935e7 4.155e7];
uniformity_8m = [0.6597 0.655 0.6475 0.6421 0.6394 0.6375 0.6348];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


9m x 6m

divergence angle 60 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 21 25 30 60];
users=2:8;
throughput_bps_9m = [4.011e8 3.562e8 3.198e8 2.963e8 7.696e7 6.552e7 5.612e7];
uniformity_9m = [0.6051 0.5997 0.5944 0.5892 0.5849 0.5840 0.5812];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];



Effect of div angles

div angle 30 deg
b = [11 14 17 21 25 30 30]; vule angle 60 use korsi uni_1st e
users=3:8;
throughput_bps_30d = [3.4e7 2.5e7 1.988e7 1.636e7 1.38e7 1.193e7];
uniformity_30d = [0.5292 0.5305 0.5312 0.5318 0.5321 0.5322];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];

div angle 50 deg
b = [11 14 17 21 25 30 50]; 
users=3:8;
throughput_bps_50d = [3.82e8 3.47e8 4.236e7 3.537e7 2.986e7 2.63e7];
uniformity_50d = [0.8886 0.8838 0.8792 0.8755 0.8734 0.8711];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


div angle 15 deg
b = [11 14 17 21 25 30 15]; 
users=3:8;
throughput_bps_15d = [4.05e8 3.835e8 3.65e8 3.5e8 3.1e8 2.91e8];
uniformity_15d = [0.3675 0.3674 0.3674 0.3673 0.3671 0.3671];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%% New Channel Model (with reflection) %%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Aggregate throughput

users=2:30;
tp_ufa_tot = [3.163e7 3.923e7 4.561e7 5.037e7 5.46e7 5.785e7 6.094e7 6.377e7 6.628e7 6.845e7 7.049e7 7.234e7 7.408e7 7.571e7 7.734e7 7.878e7 8.015e7 8.149e7 8.269e7 8.392e7 8.509e7 8.616e7 8.712e7 8.825e7 8.91e7 9.007e7 9.105e7 9.186e7 9.276e7];
using rrs param n=200, l=10 
tp_rrs_tot_200_10 = [2.49e7 3.15e7 3.8e7 4.29e7 4.54e7 4.92e7 5.22e7 5.57e7 5.89e7 6.18e7 6.45e7 6.57e7 6.86e7 6.93e7 7.09e7 7.16e7 7.31e7 7.54e7 7.64e7 7.83e7 8.03e7 8.18e7 8.33e7 8.41e7 8.48e7 8.56e7 8.75e7 8.85e7 8.96e7];
tp_rrs_tot_44_3 = [2.65e7 2.9e7 3.77e7 4.22e7 4.59e7 5.24e7 5.24e7 5.57e7  8.85e7];

min throughput and uniformity
users=2:8;
tp_ufa=[1.99e7 1.85e7 1.8e7 1.69e7 1.6e7 1.45e7 1.3e7];
tp_rrs_44_3=[1.77e7 1.42e7 1.45e7 1.47e7 1.39e7 1.38e7 1.38e7];
uni_ufa=[0.6498 0.6513 0.6545 0.6561 0.6565 0.6583 0.6586];
uni_rrs_44_3=[0.1396 0.1349 0.1 0.1353 0.1348 0.1395 0.1395];

Comparison between mirror and without mirror 

%%%%%% angles are calculated like this - for 65 leds angle is 50, so for 602 leds angle is 65*50/602 = 5.38 = 6
%  rfl_ind = 0.6, no of users 5

angles = [32 24 21 16 14 12 10 9 8 7 6 6];
no_of_leds = [104 136 162 207 237 274 329 391 451 494 547 602];
uni_ufa = [0.7415 0.8215 0.8405 0.4114 0.5177 0.5083 0.6411 0.5454 0.6607 0.5936 0.4811 0.5526];
snr_ufa = [1.86e7 1.93e7 1.91e7 1.963e7 1.97e7 1.982e7 1.987e7 1.995e7 1.99e7 2e7 1.99e7 2e7];
uni_mir = [0.7415 0.8215 0.8405 0.3188 0.5177 0.5083 0.6411 0.5454 0.6607 0.5936 0.151 0.5526];
snr_mir = [1.91e7 1.96e7 1.93e7 1.97e7 1.978e7 1.981e7 1.989e7 1.992e7 2e7 2e7 1.99e7 2e7];



From now on (after infocom 2018 submission, led_beam_radius value is changed (+r)) (But not in TCCN - uni_1st.m)


Akash Paper - Power optimization 

N_U = [1 5:5:25 30 40 50 70];
Power = [2.2811 2.5689 2.6148 2.6366 2.7418 2.8004 2.7445 2.8396 3.0225];
Unif = [0.6884 0.6626 0.6706 0.6671 0.6603 0.6572 0.6620 0.6565 0.6445];
min_rate = [2e+07 1.48e+07 1.386e+07 1.326e+07 1.263e+07 1.221e+07 1.22e+07 1.138e+07 1.075e+07];
avg_rate = [2e+07 1.714e+07 1.688e+07 1.675e+07 1.672e+07 1.664e+07 1.663e+07 1.659e+07 1.654e+07];

ang = 20:10:70;
Power = [2.8245 3.1597 2.7418 2.0027 1.5078 1.3514];
min_rate = [1.051e+07 1.251e+07 1.221e+07 1.292e+07 1.438e+07 1.9e+07];
avg_rate = [1.653e+07 1.625e+07 1.664e+07 1.736e+07 1.79e+07 1.973e+07];


DATA FOR TCCN PAPER

Effect on number of users


N_U = 2:20;

tol = 0.15

min_tp_15 = 1.0e+07 * [1.6803    1.6295    1.5985    1.5646    1.5540    1.5364    1.5224    1.5143    1.4993    1.4937    1.4861	1.4756    1.4668    1.4619    1.4596    1.4515    1.4530    1.4456    1.4400];
unif_15 = [0.9241    0.9192    0.9147    0.9113    0.9084    0.9067    0.9049    0.9025    0.9027    0.9006    0.9003	0.9001    0.8990    0.8999    0.8991    0.8992    0.8988    0.8991    0.8997];
avg_tp_15 = 1.0e+07 * [1.7592    1.7538    1.7511    1.7464    1.7442    1.7419    1.7397    1.7392    1.7363    1.7356    1.7340		1.7326    1.7304    1.7305    1.7295    1.7289    1.7294    1.7287    1.7284];

tol = 0.1

min_tp_10 = 1.0e+07 * [1.6661    1.6147    1.5838    1.5503    1.5405    1.5242    1.5107    1.5035    1.4898    1.4848    1.4783	1.4684    1.4604    1.4564    1.4546    1.4474    1.4494    1.4425    1.4372];
unif_10 = [0.9311    0.9282    0.9257    0.9236    0.9217    0.9206    0.9193    0.9179    0.9179    0.9165    0.9164	0.9160    0.9151    0.9156    0.9153    0.9153    0.9147    0.9149    0.9152];
avg_tp_10 = 1.0e+07 * [1.7484    1.7436    1.7414    1.7373    1.7357    1.7340    1.7323    1.7322    1.7298    1.7295    1.7283	1.7273    1.7253    1.7257    1.7250    1.7247    1.7254    1.7249    1.7248];


tol = 0.2

min_tp_20 = 1.0e+07 * [1.6947    1.6448    1.6136    1.5795    1.5680    1.5492    1.5345    1.5254    1.5095    1.5029    1.4944	1.4832    1.4734    1.4677    1.4646    1.4559    1.4570    1.4485    1.4428];
unif_20 = [0.9163    0.9093    0.9026    0.8979    0.8939    0.8914    0.8890    0.8857    0.8860    0.8832    0.8825	0.8825    0.8813    0.8824    0.8815    0.8814    0.8812    0.8818    0.8828];
avg_tp_20 = 1.0e+07 * [1.7702    1.7642    1.7610    1.7557    1.7529    1.7501    1.7474    1.7465    1.7432    1.7420    1.7401	1.7383    1.7357    1.7355    1.7343    1.7334    1.7337    1.7327    1.7322];


Effect of Room Size, tol = 0.1

6m x 6m

min_tp_6m = 1.0e+07 * [1.6661    1.6147    1.5838    1.5503    1.5405    1.5242    1.5107    1.5035    1.4898    1.4848    1.4783	1.4684    1.4604    1.4564    1.4546    1.4474    1.4494    1.4425    1.4372];
unif_6m = [0.9311    0.9282    0.9257    0.9236    0.9217    0.9206    0.9193    0.9179    0.9179    0.9165    0.9164	0.9160    0.9151    0.9156    0.9153    0.9153    0.9147    0.9149    0.9152];
avg_tp_6m = 1.0e+07 * [1.7484    1.7436    1.7414    1.7373    1.7357    1.7340    1.7323    1.7322    1.7298    1.7295    1.7283	1.7273    1.7253    1.7257    1.7250    1.7247    1.7254    1.7249    1.7248];

7m x 6m

min_tp_7m = 1.0e+07 * [1.6824    1.6099    1.5717    1.5343    1.4987    1.4742    1.4446    1.4232    1.4148    1.3929    1.3859	1.3666    1.3544    1.3393    1.3343    1.3155    1.3142    1.3003    1.2891];
unif_7m = [0.9285    0.9261    0.9241    0.9219    0.9207    0.9194    0.9182    0.9173    0.9172    0.9162    0.9160	0.9157    0.9152    0.9148    0.9149    0.9150    0.9155    0.9152    0.9151];
avg_tp_7m = 1.0e+07 * [1.7700    1.7624    1.7612    1.7614    1.7592    1.7599    1.7573    1.7569    1.7560    1.7552    1.7539	1.7533    1.7524    1.7528    1.7519    1.7517    1.7523    1.7517    1.7517];

8m x 6m

min_tp_8m = 1.0e+07 * [1.7225    1.6316    1.5572    1.4751    1.4357    1.3813    1.3161    1.2810    1.2575    1.2040    1.1694	1.1402    1.1055    1.0714    1.0469    0.9977    1.0215    0.9675    0.9520];
unif_8m = [0.8889    0.8869    0.8854    0.8842    0.8834    0.8824    0.8817    0.8806    0.8811    0.8799    0.8796	0.8789    0.8791    0.8783    0.8780    0.8777    0.8789    0.8779    0.8779];
avg_tp_8m = 1.0e+07 * [1.8263    1.8219    1.8187    1.8173    1.8176    1.8181    1.8158    1.8158    1.8157    1.8155    1.8148	1.8152    1.8134    1.8145    1.8140    1.8145    1.8159    1.8154    1.8152];

9m x 6m

min_tp_9m = 1.0e+07 * [1.7436    1.6593    1.5893    1.5296    1.5047    1.4540    1.3981    1.3608    1.3383    1.2844    1.2592	1.2286    1.2060    1.1783    1.1624    1.1208    1.1403    1.0972    1.0783];
unif_9m = [0.8689    0.8667    0.8646    0.8626    0.8615    0.8602    0.8588    0.8575    0.8578    0.8562    0.8556	0.8547    0.8553    0.8541    0.8537    0.8532    0.8543    0.8530    0.8530];
avg_tp_9m = 1.0e+07 * [1.8358    1.8312    1.8274    1.8276    1.8301    1.8303    1.8288    1.8278    1.8276    1.8274    1.8261	1.8269    1.8257    1.8266    1.8271    1.8273    1.8282    1.8274    1.8269];


Effect of Div angles, tol = 0.1

10 degrees

min_tp_10d = 1.0e+07 * [1.5736    1.4992    1.4596    1.4295    1.4048    1.3827    1.3684    1.3489    1.3386    1.3210    1.3166	1.3027    1.2932    1.2798    1.2733    1.2669    1.2600    1.2532    1.2427];
unif_10d = [0.4876    0.4874    0.4872    0.4871    0.4870    0.4870    0.4868    0.4865    0.4865    0.4862    0.4860	0.4858    0.4860    0.4856    0.4852    0.4851    0.4851    0.4849    0.4846];
avg_tp_10d = 1.0e+07 * [1.7020    1.6976    1.6980    1.7033    1.7058    1.7075    1.7070    1.7075    1.7081    1.7087    1.7083	1.7084    1.7075    1.7084    1.7081    1.7088    1.7099    1.7104    1.7118];

20 degrees

min_tp_20d = 1.0e+07 * [1.6256    1.5760    1.5446    1.5251    1.5076    1.4959    1.4827    1.4724    1.4616    1.4589    1.4481	1.4431    1.4371    1.4309    1.4295    1.4188    1.4198    1.4151    1.4103];
unif_20d = [0.5001    0.5003    0.5004    0.5005    0.5008    0.5008    0.5010    0.5013    0.5015    0.5016    0.5019	0.5022    0.5023    0.5025    0.5027    0.5028    0.5028    0.5032    0.5033];
avg_tp_20d = 1.0e+07 * [1.7083    1.7046    1.7000    1.7015    1.7008    1.7007    1.7001    1.6994    1.6987    1.6986    1.6966	1.6965    1.6951    1.6961    1.6954    1.6959    1.6963    1.6965    1.6963];


40 degrees

min_tp_40d = 1.0e+07 * [1.6661    1.6147    1.5838    1.5503    1.5405    1.5242    1.5107    1.5035    1.4898    1.4848    1.4783	1.4684    1.4604    1.4564    1.4546    1.4474    1.4494    1.4425    1.4372];
unif_40d = [0.9311    0.9282    0.9257    0.9236    0.9217    0.9206    0.9193    0.9179    0.9179    0.9165    0.9164	0.9160    0.9151    0.9156    0.9153    0.9153    0.9147    0.9149    0.9152];
avg_tp_40d = 1.0e+07 * [1.7484    1.7436    1.7414    1.7373    1.7357    1.7340    1.7323    1.7322    1.7298    1.7295    1.7283	1.7273    1.7253    1.7257    1.7250    1.7247    1.7254    1.7249    1.7248];



Effect Different Bulb radius 

R = 40cm

min_tp_40cm = 1.0e+07 * [1.6661    1.6147    1.5838    1.5503    1.5405    1.5242    1.5107    1.5035    1.4898    1.4848    1.4783	1.4684    1.4604    1.4564    1.4546    1.4474    1.4494    1.4425    1.4372];
unif_40cm = [0.9311    0.9282    0.9257    0.9236    0.9217    0.9206    0.9193    0.9179    0.9179    0.9165    0.9164	0.9160    0.9151    0.9156    0.9153    0.9153    0.9147    0.9149    0.9152];
avg_tp_40cm = 1.0e+07 * [1.7484    1.7436    1.7414    1.7373    1.7357    1.7340    1.7323    1.7322    1.7298    1.7295    1.7283	1.7273    1.7253    1.7257    1.7250    1.7247    1.7254    1.7249    1.7248];


R = 50cm

min_tp_50cm = 1.0e+07 * [1.6643    1.6054    1.5583    1.5339    1.5119    1.4881    1.4695    1.4479    1.4327    1.4272    1.4155		1.3995    1.3874    1.3799    1.3725    1.3642    1.3587    1.3524    1.3501];
unif_50cm = [0.9274    0.9242    0.9218    0.9198    0.9183    0.9168    0.9157    0.9142    0.9141    0.9135    0.9134		0.9129    0.9128    0.9125    0.9123    0.9128    0.9123    0.9122    0.9125];
avg_tp_50cm = 1.0e+07 * [1.7579    1.7528    1.7467    1.7488    1.7475    1.7458    1.7442    1.7437    1.7417    1.7412    1.7407		1.7393    1.7374    1.7380    1.7371    1.7365    1.7373    1.7372    1.7372];


R = 60cm

min_tp_60cm = 1.0e+07 * [1.6705    1.6137    1.5532    1.5267    1.5072    1.4798    1.4589    1.4444    1.4279    1.4143    1.4013		1.3891    1.3734    1.3741    1.3604    1.3472    1.3500    1.3386    1.3323];
unif_60cm = [0.9364    0.9342    0.9319    0.9294    0.9285    0.9274    0.9260    0.9249    0.9250    0.9241    0.9239		0.9240    0.9238    0.9231    0.9234    0.9233    0.9233    0.9232    0.9231];
avg_tp_60cm = 1.0e+07 * [1.7546    1.7464    1.7378    1.7383    1.7354    1.7339    1.7327    1.7313    1.7292    1.7287    1.7274		1.7269    1.7255    1.7265    1.7255    1.7251    1.7264    1.7263    1.7261];


R = 70cm

min_tp_70cm = 1.0e+07 * [1.6887    1.6068    1.5399    1.4954    1.4533    1.4204    1.3814    1.3549    1.3301    1.3110    1.2749		1.2609    1.2356    1.2263    1.2092    1.1741    1.1889    1.1608    1.1523];
unif_70cm = [0.9350    0.9314    0.9287    0.9264    0.9248    0.9235    0.9222    0.9212    0.9204    0.9194    0.9187		0.9180    0.9176    0.9178    0.9172    0.9166    0.9172    0.9168    0.9171];
avg_tp_70cm = 1.0e+07 * [1.7798    1.7710    1.7640    1.7655    1.7628    1.7628    1.7614    1.7603    1.7587    1.7585    1.7566		1.7564    1.7551    1.7567    1.7565    1.7558    1.7573    1.7571    1.7571];


Effect of Photodiode (receiver) radius

ZI = 3.75cm

min_tp_3_75_cm = 1.0e+07 * [1.6661    1.6147    1.5838    1.5503    1.5405    1.5242    1.5107    1.5035    1.4898    1.4848    1.4783	1.4684    1.4604    1.4564    1.4546    1.4474    1.4494    1.4425    1.4372];
unif_3_75_cm = [0.9311    0.9282    0.9257    0.9236    0.9217    0.9206    0.9193    0.9179    0.9179    0.9165    0.9164	0.9160    0.9151    0.9156    0.9153    0.9153    0.9147    0.9149    0.9152];
avg_tp_3_75_cm = 1.0e+07 * [1.7484    1.7436    1.7414    1.7373    1.7357    1.7340    1.7323    1.7322    1.7298    1.7295    1.7283	1.7273    1.7253    1.7257    1.7250    1.7247    1.7254    1.7249    1.7248];


ZI = 2.5cm 

min_tp_2_5_cm = 1.0e+07 * [1.6571    1.6007    1.5707    1.5386    1.5269    1.5058    1.4929    1.4821    1.4687    1.4593    1.4496		1.4390    1.4325    1.4255    1.4219    1.4140    1.4135    1.4071    1.4040];
unif_2_5_cm = [0.8739    0.8737    0.8730    0.8720    0.8710    0.8703    0.8699    0.8694    0.8691    0.8682    0.8680	0.8674    0.8669    0.8672    0.8664    0.8668    0.8666    0.8659    0.8664];
avg_tp_2_5_cm = 1.0e+07 * [1.7475    1.7432    1.7420    1.7385    1.7364    1.7356    1.7338    1.7338    1.7316    1.7310    1.7296	1.7286    1.7269    1.7278    1.7266    1.7265    1.7272    1.7272    1.7269];


ZI = 1.25cm

min_tp_1_25_cm = 1.0e+07 * [1.6599    1.6104    1.5752    1.5529    1.5347    1.5201    1.5016    1.4919    1.4798    1.4640    1.4556	1.4472    1.4421    1.4349    1.4309    1.4272    1.4225    1.4139    1.4099];
unif_1_25_cm = [0.8100    0.8083    0.8066    0.8049    0.8037    0.8022    0.8011    0.7998    0.7998    0.7984    0.7979		0.7975    0.7967    0.7959    0.7954    0.7955    0.7950    0.7952    0.7949];
avg_tp_1_25_cm = 1.0e+07 * [1.7490    1.7425    1.7382    1.7377    1.7358    1.7353    1.7328    1.7327    1.7300    1.7286    1.7271		1.7258    1.7240    1.7248    1.7237    1.7236    1.7243    1.7244    1.7242];


Runtime Comparison

N_U = 2:8;
time_gp = [48441       84220      133157      187479      254154      322434      465514];
time_ufa = [384   175   161   165   169   170   172];


For major revision - tolerance vs throughput and uniformity

tol = 0.1:0.1:0.7;
min_tp_2users = 1.0e+07 * [1.6661 1.6947 1.7247 1.7564 1.7899 1.8256 1.8635];
avg_tp_2users = 1.0e+07 * [1.7484 1.7702 1.7930 1.8171 1.8424 1.8692 1.8977];
uni_2users = [0.9311 0.9163 0.8992 0.8806 0.8612 0.8411 0.8205];

min_tp_5users = 1.0e+07 * [1.5503 1.5795 1.6110 1.6451 1.6826 1.7234 1.7709];
avg_tp_5users = 1.0e+07 * [1.7373 1.7557 1.7754 1.7967 1.8199 1.8452 1.8740];
uni_5users = [0.9236 0.8979 0.8686 0.8372 0.8037 0.7683 0.7301];

min_tp_8users = 1.0e+07 * [1.5107 1.5345 1.5599 1.5879 1.6193 1.6559 1.6989];
avg_tp_8users = 1.0e+07 * [1.7323 1.7474 1.7640 1.7822 1.8025 1.8258 1.8528];
uni_8users = [0.9193 0.8890 0.8540 0.8160 0.7744 0.7289 0.6796];

==> code/chi_mz.txt <==
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
               
        

==> code/final_users_2_10_50.txt <==

U = 2

Obj function values = 
0.335 0.8269 0.03568 
Uniformity values = 
0.8988 0.8873 0.8888 
Minimum rate values = 
9.139e+06 1.9e+07 1.136e+06 
Average rate values = 
2.675e+07 2.003e+07 7.495e+07 
Average illumination values = 
0.02218 0.02143 0.02194 

U = 4

Obj function values = 
0.0991 0.000323 0.0936 
Uniformity values = 
0.897 0.8999 0.9045 
Minimum rate values = 
3.024e+06 1.036e+04 2.841e+06 
Average rate values = 
8.835e+06 1.108e+07 8.909e+06 
Average illumination values = 
0.02126 0.02151 0.02073 

U = 6

Obj function values = 
0.01207 0.01033 0.0009208 
Uniformity values = 
0.9112 0.9085 0.9048 
Minimum rate values = 
3.797e+05 3.263e+05 2.935e+04 
Average rate values = 
5.774e+06 6.523e+06 6.072e+06 
Average illumination values = 
0.02068 0.02064 0.02111 

U = 8

Obj function values = 
0.0003181 4.186e-05 0.0003105 
Uniformity values = 
0.9112 0.9139 0.9063 
Minimum rate values = 
1.007e+04 1322 9884 
Average rate values = 
4.487e+06 1.011e+07 6.266e+06 
Average illumination values = 
0.02068 0.02052 0.02077 

U = 10

Obj function values = 
0.0004377 0.0005844 3.291e-05 
Uniformity values = 
0.9139 0.9158 0.9139 
Minimum rate values = 
1.382e+04 1.841e+04 1039 
Average rate values = 
3.87e+06 3.781e+06 4.174e+06 
Average illumination values = 
0.02052 0.02055 0.02052 

End of simulation
Uniformity for 2 users through 10 users 
0.8916 0.9005 0.9082 0.9105 0.9145 
Minimum rate for 2 users through 10 users 
9.759e+06 1.958e+06 2.451e+05 7092 1.109e+04 
Average rate for 2 users through 10 users 
4.058e+07 9.607e+06 6.123e+06 6.956e+06 3.941e+06 


==> code/final_users_2_12_50.txt <==

U = 2

Obj function values = 
0.335 0.8269 0.03568 
Uniformity values = 
0.8988 0.8873 0.8888 
Minimum rate values = 
9.139e+06 1.9e+07 1.136e+06 
Average rate values = 
2.675e+07 2.003e+07 7.495e+07 
Average illumination values = 
22.18 21.43 21.94 

U = 4

Obj function values = 
0.0991 0.000323 0.0936 
Uniformity values = 
0.897 0.8999 0.9045 
Minimum rate values = 
3.024e+06 1.036e+04 2.841e+06 
Average rate values = 
8.835e+06 1.108e+07 8.909e+06 
Average illumination values = 
21.26 21.51 20.73 

U = 6

Obj function values = 
0.01207 0.01033 0.0009208 
Uniformity values = 
0.9112 0.9085 0.9048 
Minimum rate values = 
3.797e+05 3.263e+05 2.935e+04 
Average rate values = 
5.774e+06 6.523e+06 6.072e+06 
Average illumination values = 
20.68 20.64 21.11 

U = 8

Obj function values = 
0.0003181 4.186e-05 0.0003105 
Uniformity values = 
0.9112 0.9139 0.9063 
Minimum rate values = 
1.007e+04 1322 9884 
Average rate values = 
4.487e+06 1.011e+07 6.266e+06 
Average illumination values = 
20.68 20.52 20.77 

U = 10

Obj function values = 
0.0004377 0.0005844 3.291e-05 
Uniformity values = 
0.9139 0.9158 0.9139 
Minimum rate values = 
1.382e+04 1.841e+04 1039 
Average rate values = 
3.87e+06 3.781e+06 4.174e+06 
Average illumination values = 
20.52 20.55 20.52 

U = 12

Obj function values = 
0.0001075 0.0005523 2.977e-05 
Uniformity values = 
0.9139 0.9066 0.9136 
Minimum rate values = 
3393 1.757e+04 940.3 
Average rate values = 
3.138e+06 3.094e+06 3.43e+06 
Average illumination values = 
20.52 20.68 20.6 

End of simulation
Obj Function for 2 users through 12 users 
0.3992 0.0643 0.0078 0.0002 0.0004 0.0002 
Uniformity for 2 users through 12 users 
0.8916 0.9005 0.9082 0.9105 0.9145 0.9114 
Minimum rate for 2 users through 12 users 
9.759e+06 1.958e+06 2.451e+05 7092 1.109e+04 7302 
Average rate for 2 users through 12 users 
4.058e+07 9.607e+06 6.123e+06 6.956e+06 3.941e+06 3.221e+06 
Average illumination for 2 users through 12 users 
21.85 21.17 20.81 20.66 20.53 20.6 


==> code/final_users_5_8_50.txt <==

U = 5

Obj function values = 
0.01895 0.01912 0.01939 
Uniformity values = 
0.9001 0.8785 0.8563 
Minimum rate values = 
6.011e+05 6.213e+05 6.46e+05 
Average rate values = 
7.304e+06 7.262e+06 7.231e+06 
Average illumination values = 
0.02119 0.01997 0.01887 

U = 6

Obj function values = 
0.01101 0.01068 0.01035 
Uniformity values = 
0.8458 0.8345 0.8221 
Minimum rate values = 
3.732e+05 3.669e+05 3.61e+05 
Average rate values = 
5.926e+06 5.945e+06 5.974e+06 
Average illumination values = 
0.01735 0.01599 0.01476 

U = 7

Obj function values = 
0.0006865 0.0006027 0.0005241 
Uniformity values = 
0.8084 0.7939 0.7784 
Minimum rate values = 
2.449e+04 2.19e+04 1.942e+04 
Average rate values = 
5.24e+06 5.281e+06 5.327e+06 
Average illumination values = 
0.01366 0.01267 0.01177 

U = 8

Obj function values = 
0.0004839 0.000416 0.0003726 
Uniformity values = 
0.7621 0.745 0.7264 
Minimum rate values = 
1.831e+04 1.611e+04 1.48e+04 
Average rate values = 
4.891e+06 4.952e+06 5.017e+06 
Average illumination values = 
0.01097 0.01024 0.009598 
End of simulation
Uniformity for 5 users through 8 users 
0.8783 0.8342 0.7936 0.7445 
Minimum rate for 5 users through 8 users 
6.228e+05 3.67e+05 2.194e+04 1.641e+04 
Average rate for 5 users through 8 users 
7.266e+06 5.948e+06 5.283e+06 4.953e+06 


==> code/input_P_m.txt <==
0.1168,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.05606,0.3,0.2854,0.02,0.02,0.3,0.2837,0.02,0.02,0.2837,0.3,0.02,0.02,0.2854,0.3,0.05606,0.3,0.3,0.3,0.2903,0.3,0.02,0.3,0.2903,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.02,0.3,0.3,0.02,0.3,0.3,0.02


==> code/input_xi.txt <==
1,1,0,0,1,1,0,0




==> code/layer_info.txt <==
Given R=40cm (radius of the bulb)

r = 1.5cm
layers = 19
b = [9    16    22    28    34    40    45    50    55    60    64    68    72    75    77    79    81    82    83   10];

r = 2.5cm
layers = 11
b = [9    15    21    27    32    36    40    44    46    48    49];

all results below are for r = 1.5 cm

'SINR first' approach


divergence angle 60 deg(100 iters)

LEDs 19 layers
users = 2:10;
obj = [0.0007292 0.0006054 0.000525 0.0004469 0.0004327 0.000424 0.0003877 0.0003815 0.0003715]

6 layers 
b = [11 14 17 10 7 5 60];
users = 2:10;
obj = [3.324e-5 2.375e-5 1.835e-5 1.526e-5 1.334e-5 1.341e-5 1.1266e-5 1.129e-5 1.132e-5] 


divergence angle 15 deg (1000 iters)

6 layers
users=2:10;
obj = [2.778e-6 2.239e-6 1.674e-6 1.411e-6 1.401e-6 1.382e-6 1.2e-6 1.159e-6 1.125e-6] 

19 layers
users=2:10;
obj =0.0003618  0.0003519]


divergence angle 40 deg (1000 iters)
6 layers 
b = [11 14 17 10 7 5 40];
users=2:8;
sinr = [	1.841e7 1.75e7 1.52e7 1.4e7];
throughput_bps = [5.458e8 5.361e8 5.311e8 5.276e8 5.262e8 5.201e8 5.201e8];
uniformity = [0.2142 0.202 0.2145 0.1982 0.2044 0.2016 0.1955];

divergence angle 50 deg (600 iters)
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps = [5.511e7 1.781e8 3.686e8 4.158e8 4.22e8 4.158e8 4.5e8];
uniformity = [0.3808 0.1987 0.1098 0.084 0.0559 0.0425 0.0342];



USING GP (AHMAD'S SIMULATION)

6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
min_rate = 1.0e+08 *[ 1.6313    1.5763    1.5064   1.4039   1.2338    1.1325     1.0779];
uniformityAVG = [0.7711 0.7199   0.7009 0.6593   0.6311  0.5639    0.5345];
min_sinr_gp = [284.3324  234.8131  184.0793  128.7418   70.9539   49.6503   40.9181];
obj_gp = [219.2487  169.0419  129.0212   84.8795   44.7790   27.9978   21.8707];



'ILLUMINATION UNIFORMITY FIRST' APPROACH (300 ITERS)

divergence angle 50 deg (300 iters) tol=10%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:20;
throughput_bps_10 = [9.515e7 6.299e7 4.693e7 3.759e7 3.238e7 2.859e7 2.457e7 2.157e7 1.925e7 1.785e7 1.614e7 1.503e7 1.395e7 1.281e7 1.192e7 1.111e7 1.061e7 9.88e6 9.412e6];
uniformity_10 = [0.7696 0.7661 0.7623 0.7594 0.7587 0.7588 0.7578 0.7571 0.7569 0.7569 0.7568 0.7567 0.758 0.7569 0.7574 0.7578 0.7587 0.758 0.759];
obj_10 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];

divergence angle 50 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:20;
throughput_bps_15 = [9.665e7 6.426e7 4.8e7 3.847e7 3.313e7 2.924e7 2.512e7 2.205e7 1.965e7 1.821e7 1.646e7 1.531e7 1.419e7 1.303e7 1.211e7 1.129e7 1.078e7 1.002e7 9.548e6];
uniformity_15 = [0.7604 0.754 0.7471 0.7423 0.7408 0.741 0.7393 0.7379 0.7374 0.7375 0.7373 0.7371 0.7393 0.7376 0.7382 0.739 0.7403 0.7393 0.7406];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


divergence angle 50 deg (300 iters) tol=25%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:20;
throughput_bps_25 = [9.996e7 6.706e7 5.04e7 4.039e7 3.48e7 3.07e7 2.635e7 2.311e7 2.054e7 1.9e7 1.713e7 1.59e7 1.49e7 1.350e7 1.251e7 1.164e7 1.109e7 1.031e7 9.827e6];
uniformity_25 = [0.7403 0.728 0.7146 0.7057 0.7024 0.701 0.6991 0.6965 0.6957 0.6956 0.696 0.6955 0.6993 0.6961 0.6961 0.697 0.7 0.6991 0.7013];
obj_25 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];



divergence angle 50 deg (300 iters) tol=30%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps_03 = [1.018e8 6.865e7 5.175e7 4.149e7 3.573e7 3.157e7 2.707e7];
uniformity_03= [0.7298 0.714 0.6978 0.6867 0.6823 0.6818 0.6784];
obj_03 = [24.1271    6.9947    3.4964    2.2057    1.6715    1.3545    1.0551];


divergence angle 50 deg (300 iters) tol=50%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps_05 = [1.108e8 7.655e7 5.869e7 4.706e7 4.069e7 3.582e7 3.064e7];
uniformity_05 = [0.6842 0.6553 0.6254 0.604 0.5944 0.5918 0.5847];
obj_05 = [31.1497    8.6479    4.1557    2.4817    1.8407    1.4562    1.1062];



divergence angle 50 deg (300 iters) tol=70%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps_07 = [1.249e8 8.943e7 7.01e7 5.696e7 4.92e7 4.342e7 3.72e7];
uniformity_07 = [0.6354 0.5891 0.5436 0.5085 0.4923 0.4831 0.4717];
obj_07 = [47.5571   12.4800    5.6279    3.1527    2.2164    1.6925    1.2406];

divergence angle 50 deg (300 iters) tol=90%
6 layers 
b = [11 14 17 10 7 5 50];
users=2:8;
throughput_bps_09 = [1.559e8 1.188e8 9.734e7 8.8085e7 7.05e7 6.21e7 5.453e7];
uniformity_09 = [0.5818 0.517 0.4475 0.3995 0.3667 0.3551 0.3332];
obj_09 = [128.6301   31.2231   12.6114    8.0597    3.8546    2.7002    1.8721];

divergence angle 60 deg (300 iters) tol = 0.1
6 layers 
b = [11 14 17 10 7 5 60];
users=2:8;
throughput_bps_60 = [3.9855e8 3.2526e8 3.0082e8 3.0081e8 3.9511e7 3.533e7 3.002e7];
uniformity_60 = [0.7513 0.7503 0.7495 0.7486 0.7483 0.7481 0.7476];

divergence angle 70 deg (300 iters) tol = 0.1
6 layers 
b = [11 14 17 10 7 5 70];
users=2:8;
throughput_bps_70 = [4.8615e8 4.8055e8 4.7363e8 4.684e8 4.626e8 4.575e8 4.547e8];
uniformity_70 = [0.6931 0.693 0.6928 0.6927 0.6926 0.6925 0.6924];

divergence angle 40 deg (300 iters) tol = 0.1
6 layers 
b = [11 14 17 10 7 5 70];
users=2:8;
throughput_bps_40 = [4.708e7 2.6833e7 1.743e7 1.3217e7 1.049e7 8.372e6 7.192e6];
uniformity_40 = [0.3693 0.3687 0.3684 0.3681 0.3682 0.368 0.3681];


tol vs. uniformity (50 deg) for 2 users

tol = 0.1:0.1:0.7;
tp_2_users = [9.515e7 9.8251e7 1.017e8 1.059e8 1.1080e8 1.1692e8 1.249e8];
uni_2_users = [0.7696 0.7505 0.7298 0.7077 0.6842 0.66 0.6354];


tol vs. uniformity (50 deg) for 5 users

tol = 0.1:0.1:0.7;
tp_5_users = [3.7592e7 3.939e7 4.148e7 4.397e7 4.7060e7 5.115e7 5.6957e7];
uni_5_users = [0.7594 0.7244 0.6857 0.6468 0.604 0.5582 0.5085];


tol vs. uniformity (50 deg) for 8 users

tol = 0.1:0.1:0.7;
tp_8_users = [2.457e7 2.57e7 2.707e7 2.865e7 3.064e7 3.34e7 3.721e7];
uni_8_users = [0.7578 0.7197 0.6784 0.6336 0.5847 0.5304 0.4717];

for 
b = [6    12    15    19    26    30    37    43    53    55    60    62    55    45    32    22    14    9    6   10];
tol=0.1

users=3:8;
throughput_19layer = [4.588e7 3.668e7 3.091e7 2.642e7 2.295e7 2.04e7]; 3.73e8 3.25e8 2.89e8
uniformity_19layer = [0.7571 0.7567 0.7562 0.7554 0.7551 0.7545]; 

for max LEDs in max layers, P_t = [0 0.0102 0.0175 0.0102 0.0102 0.0102 0.0102 0.0102 0.0102 0.0175 0 0.0109 0.0044 0.0109 0 0.0109 0.0044 0.0109 0 0.0109 0.0044 0.0109 0 0.0109 0.0044 0.0109 0.0117 0.0183 0.0050 0 0.0123 0.0117 0.0117 0.0123 0 0.0050 0.0183 0.0117 0.0183 0.0050 0 0.0123 0.0117 0.0117 0.0123 0 0.0050 0.0183 0.0007 0.0128 0.0019 0.0073 0.0073 0.0019 0.0128 0.0007 0.0128 0.0019 0.0073 0.0073 0.0019 0.0128 0.0007 0.0128 0.0019 0.0073 0.0073 0.0019 0.0128 0.0007 0.0128 0.0019 0.0073 0.0073 0.0019 0.0128 0.0139 0.0086 0.0078 0.0084 0.0047 0.0139 0.0018 0.0078 0.0097 0.0097 0.0078 0.0018 0.0139 0.0047 0.0084 0.0078 0.0086 0.0139 0.0086 0.0078 0.0084 0.0047 0.0139 0.0018 0.0078 0.0097 0.0097 0.0078 0.0018 0.0139 0.0047 0.0084 0.0078 0.0086 0.0064 0.0151 0.0062 0.0104 0.0096 0.0045 0.0096 0.0104 0.0062 0.0151 0.0054 0.0151 0.0062 0.0104 0.0096 0.0045 0.0096 0.0104 0.0062 0.0151 0.0116 0.0151 0.0062 0.0104 0.0096 0.0045 0.0096 0.0104 0.0062 0.0151 0.0054 0.0151 0.0062 0.0104 0.0096 0.0045 0.0096 0.0104 0.0062 0.0151 0.0105 0.0049 0.0050 0.0052 0.0081 0.0121 0.0087 0.0081 0.0124 0.0031 0.0079 0.0099 0.0076 0.0049 0.0086 0.0082 0.0082 0.0087 0.0082 0.0124 0.0086 0.0049 0.0071 0.0071 0.0049 0.0086 0.0124 0.0082 0.0087 0.0082 0.0082 0.0086 0.0049 0.0076 0.0099 0.0079 0.0031 0.0124 0.0081 0.0087 0.0121 0.0081 0.0052 0.0049 0.0049 0.0104 0.0111 0.0103 0.0118 0.0117 0.0054 0.0108 0.0094 0.0105 0.0117 0.0103 0.0103 0.0098 0.0098 0.0103 0.0103 0.0117 0.0105 0.0094 0.0108 0.0054 0.0117 0.0118 0.0103 0.0111 0.0331 0.0111 0.0103 0.0118 0.0117 0.0054 0.0108 0.0094 0.0105 0.0117 0.0103 0.0103 0.0098 0.0098 0.0103 0.0103 0.0117 0.0105 0.0094 0.0108 0.0054 0.0117 0.0118 0.0103 0.0111 0.0184 0.0154 0.0189 0.0119 0.0117 0.0136 0.0117 0.0086 0.0117 0.0094 0.0117 0.0119 0.0189 0.0154 0.0184 0.0190 0.0146 0.0152 0.0094 0.0136 0.0094 0.0086 0.0136 0.0094 0.0117 0.0119 0.0190 0.0184 0.0184 0.0190 0.0119 0.0117 0.0094 0.0136 0.0086 0.0094 0.0136 0.0094 0.0152 0.0146 0.0190 0.0184 0.0154 0.0189 0.0119 0.0117 0.0094 0.0117 0.0086 0.0117 0.0136 0.0117 0.0119 0.0189 0.0154 0.0184 0.0335 0.0190 0.0216 0.0215 0.0164 0.0116 0.0155 0.0155 0.0116 0.0164 0.0215 0.0216 0.0190 0.0335 0.0184 0.0335 0.0190 0.0216 0.0215 0.0164 0.0116 0.0155 0.0155 0.0116 0.0164 0.0215 0.0216 0.0190 0.0335 0.0184 0.0335 0.0190 0.0216 0.0215 0.0164 0.0116 0.0155 0.0155 0.0116 0.0164 0.0215 0.0216 0.0190 0.0335 0.0184 0.0335 0.0190 0.0216 0.0215 0.0164 0.0116 0.0155 0.0155 0.0116 0.0164 0.0215 0.0216 0.0190 0.0335 0.0500 0.0500 0.0500 0.0500 0.0361 0.0251 0.0180 0.0288 0.0155 0.0288 0.0180 0.0251 0.0361 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0361 0.0251 0.0180 0.0288 0.0155 0.0288 0.0180 0.0251 0.0361 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0361 0.0251 0.0180 0.0288 0.0155 0.0288 0.0180 0.0251 0.0361 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0361 0.0251 0.0180 0.0288 0.0155 0.0288 0.0180 0.0251 0.0361 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0289 0.0399 0.0399 0.0289 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0289 0.0399 0.0399 0.0289 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0289 0.0399 0.0399 0.0289 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0289 0.0399 0.0399 0.0289 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500 0.0500];


Different room sizes

6m x 6m

divergence angle 60 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 21 25 30 60];
users=2:8;
throughput_bps_6m = [4.009e8 5.559e7 4.394e7 3.62e7 3.135e7 2.778e7 2.481e7];
uniformity_6m = [0.7299 0.724 0.718 0.7143 0.7123 0.7117 0.7096];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


7m x 6m

divergence angle 60 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 21 25 30 60];
users=2:8;
throughput_bps_7m = [3.884e8 3.397e8 5.223e7 3.812e7 3.216e7 2.825e7 2.486e7];
uniformity_7m = [0.7434 0.7392 0.7287 0.7258 0.7226 0.7222 0.7199];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


8m x 6m

divergence angle 60 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 21 25 30 60];
users=2:8;
throughput_bps_8m = [3.8e8 3.078e8 9.186e7 7.085e7 6.217e7 4.935e7 4.155e7];
uniformity_8m = [0.6597 0.655 0.6475 0.6421 0.6394 0.6375 0.6348];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


9m x 6m

divergence angle 60 deg (300 iters) tol=15%
6 layers 
b = [11 14 17 21 25 30 60];
users=2:8;
throughput_bps_9m = [4.011e8 3.562e8 3.198e8 2.963e8 7.696e7 6.552e7 5.612e7];
uniformity_9m = [0.6051 0.5997 0.5944 0.5892 0.5849 0.5840 0.5812];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];



Effect of div angles

div angle 30 deg
b = [11 14 17 21 25 30 30]; vule angle 60 use korsi uni_1st e
users=3:8;
throughput_bps_30d = [3.4e7 2.5e7 1.988e7 1.636e7 1.38e7 1.193e7];
uniformity_30d = [0.5292 0.5305 0.5312 0.5318 0.5321 0.5322];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];

div angle 50 deg
b = [11 14 17 21 25 30 50]; 
users=3:8;
throughput_bps_50d = [3.82e8 3.47e8 4.236e7 3.537e7 2.986e7 2.63e7];
uniformity_50d = [0.8886 0.8838 0.8792 0.8755 0.8734 0.8711];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];


div angle 15 deg
b = [11 14 17 21 25 30 15]; 
users=3:8;
throughput_bps_15d = [4.05e8 3.835e8 3.65e8 3.5e8 3.1e8 2.91e8];
uniformity_15d = [0.3675 0.3674 0.3674 0.3673 0.3671 0.3671];
obj_15 = [16.7006    5.1289    2.6814    1.7877    1.3927    1.1476    0.9164];



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%% New Channel Model (with reflection) %%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Aggregate throughput

users=2:30;
tp_ufa_tot = [3.163e7 3.923e7 4.561e7 5.037e7 5.46e7 5.785e7 6.094e7 6.377e7 6.628e7 6.845e7 7.049e7 7.234e7 7.408e7 7.571e7 7.734e7 7.878e7 8.015e7 8.149e7 8.269e7 8.392e7 8.509e7 8.616e7 8.712e7 8.825e7 8.91e7 9.007e7 9.105e7 9.186e7 9.276e7];
using rrs param n=200, l=10 
tp_rrs_tot_200_10 = [2.49e7 3.15e7 3.8e7 4.29e7 4.54e7 4.92e7 5.22e7 5.57e7 5.89e7 6.18e7 6.45e7 6.57e7 6.86e7 6.93e7 7.09e7 7.16e7 7.31e7 7.54e7 7.64e7 7.83e7 8.03e7 8.18e7 8.33e7 8.41e7 8.48e7 8.56e7 8.75e7 8.85e7 8.96e7];
tp_rrs_tot_44_3 = [2.65e7 2.9e7 3.77e7 4.22e7 4.59e7 5.24e7 5.24e7 5.57e7  8.85e7];

min throughput and uniformity
users=2:8;
tp_ufa=[1.99e7 1.85e7 1.8e7 1.69e7 1.6e7 1.45e7 1.3e7];
tp_rrs_44_3=[1.77e7 1.42e7 1.45e7 1.47e7 1.39e7 1.38e7 1.38e7];
uni_ufa=[0.6498 0.6513 0.6545 0.6561 0.6565 0.6583 0.6586];
uni_rrs_44_3=[0.1396 0.1349 0.1 0.1353 0.1348 0.1395 0.1395];

Comparison between mirror and without mirror 

%%%%%% angles are calculated like this - for 65 leds angle is 50, so for 602 leds angle is 65*50/602 = 5.38 = 6
%  rfl_ind = 0.6, no of users 5

angles = [32 24 21 16 14 12 10 9 8 7 6 6];
no_of_leds = [104 136 162 207 237 274 329 391 451 494 547 602];
uni_ufa = [0.7415 0.8215 0.8405 0.4114 0.5177 0.5083 0.6411 0.5454 0.6607 0.5936 0.4811 0.5526];
snr_ufa = [1.86e7 1.93e7 1.91e7 1.963e7 1.97e7 1.982e7 1.987e7 1.995e7 1.99e7 2e7 1.99e7 2e7];
uni_mir = [0.7415 0.8215 0.8405 0.3188 0.5177 0.5083 0.6411 0.5454 0.6607 0.5936 0.151 0.5526];
snr_mir = [1.91e7 1.96e7 1.93e7 1.97e7 1.978e7 1.981e7 1.989e7 1.992e7 2e7 2e7 1.99e7 2e7];



From now on (after infocom 2018 submission, led_beam_radius value is changed (+r))


Akash Paper - Power optimization 

N_U = [1 5:5:25 30 40 50 70];
Power = [2.2811 2.5689 2.6148 2.6366 2.7418 2.8004 2.7445 2.8396 3.0225];
Unif = [0.6884 0.6626 0.6706 0.6671 0.6603 0.6572 0.6620 0.6565 0.6445];
min_rate = [2e+07 1.48e+07 1.386e+07 1.326e+07 1.263e+07 1.221e+07 1.22e+07 1.138e+07 1.075e+07];
avg_rate = [2e+07 1.714e+07 1.688e+07 1.675e+07 1.672e+07 1.664e+07 1.663e+07 1.659e+07 1.654e+07];

ang = 20:10:70;
Power = [2.8245 3.1597 2.7418 2.0027 1.5078 1.3514];
min_rate = [1.051e+07 1.251e+07 1.221e+07 1.292e+07 1.438e+07 1.9e+07];
avg_rate = [1.653e+07 1.625e+07 1.664e+07 1.736e+07 1.79e+07 1.973e+07];


==> code/log_119_8_16_60.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
End of simulation
Objective = 0.07599, uniformity = 0.7503 


==> code/log_391_800_100_30_final.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 2.484, uniformity = 0.7653 
xi

xi =

  Columns 1 through 10

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 11 through 20

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 21 through 30

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 31 through 40

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 41 through 50

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 51 through 60

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 61 through 70

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 71 through 80

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 81 through 90

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 91 through 100

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 101 through 110

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 111 through 120

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 121 through 130

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 131 through 140

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 141 through 150

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 151 through 160

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 161 through 170

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 171 through 180

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 181 through 190

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 191 through 200

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 201 through 210

         0         0         0         0         0         0         0         0         0         0

  Columns 211 through 220

         0         0         0         0         0         0         0         0         0         0

  Columns 221 through 230

         0         0         0         0         0         0         0         0         0         0

  Columns 231 through 240

         0         0         0         0         0         0         0         0         0         0

  Columns 241 through 250

         0         0         0         0         0         0         0         0         0         0

  Columns 251 through 260

         0         0         0         0         0         0         0         0         0         0

  Columns 261 through 270

         0         0         0         0         0         0         0         0         0         0

  Columns 271 through 280

         0         0         0         0         0         0         0         0         0         0

  Columns 281 through 290

         0         0         0         0         0         0         0         0         0         0

  Columns 291 through 300

         0         0         0         0         0         0         0         0         0         0

  Columns 301 through 310

         0         0         0         0         0         0         0         0         0         0

  Columns 311 through 320

         0         0         0         0         0         0         0         0         0         0

  Columns 321 through 330

         0         0         0         0         0         0         0         0         0         0

  Columns 331 through 340

         0         0         0         0         0         0         0         0         0         0

  Columns 341 through 350

         0         0         0         0         0         0         0         0         0         0

  Columns 351 through 360

         0         0         0         0         0         0         0         0         0         0

  Columns 361 through 370

         0         0         0         0         0         0         0         0         0         0

  Columns 371 through 380

         0         0         0         0         0         0         0         0         0         0

  Columns 381 through 390

         0         0         0         0         0         0         0         0         0         0

  Columns 391 through 400

         0         0         0         0         0         0         0         0         0         0

  Columns 401 through 410

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 411 through 420

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 421 through 430

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 431 through 440

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 441 through 450

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 451 through 460

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 461 through 470

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 471 through 480

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 481 through 490

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 491 through 500

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 501 through 510

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 511 through 520

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 521 through 530

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 531 through 540

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 541 through 550

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 551 through 560

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 561 through 570

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 571 through 580

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 581 through 590

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 591 through 600

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 601 through 610

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 611 through 620

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 621 through 630

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 631 through 640

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 641 through 650

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 651 through 660

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 661 through 670

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 671 through 680

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 681 through 690

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 691 through 700

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 701 through 710

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 711 through 720

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 721 through 730

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 731 through 740

    1.0000    1.0000    1.0000         0         0    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 741 through 750

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000         0         0

  Columns 751 through 760

         0         0         0         0         0    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 761 through 770

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000         0         0         0

  Columns 771 through 780

         0         0         0         0         0    1.0000    1.0000    1.0000    1.0000    1.0000

  Columns 781 through 790

    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000         0         0         0

  Columns 791 through 800

         0         0         0         0         0         0    1.0000    1.0000    1.0000    1.0000

P_m

P_m =

  Columns 1 through 10

    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 11 through 20

    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 21 through 30

    0.0200    0.0200    0.3000    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 31 through 40

    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.3000    0.3000    0.3000

  Columns 41 through 50

    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 51 through 60

    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.3000    0.3000    0.3000

  Columns 61 through 70

    0.3000    0.3000    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 71 through 80

    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 81 through 90

    0.0200    0.0200    0.0200    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000

  Columns 91 through 100

    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 101 through 110

    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 111 through 120

    0.0200    0.0200    0.0200    0.0200    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000

  Columns 121 through 130

    0.3000    0.3000    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 131 through 140

    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.3000    0.0200    0.0200

  Columns 141 through 150

    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 151 through 160

    0.0200    0.0200    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000

  Columns 161 through 170

    0.3000    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 171 through 180

    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.3000    0.3000    0.3000

  Columns 181 through 190

    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 191 through 200

    0.0200    0.0200    0.0200    0.0200    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000

  Columns 201 through 210

    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200    0.0200

  Columns 211 through 220

    0.0200    0.0200    0.3000    0.0200    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200

  Columns 221 through 230

    0.0200    0.0200    0.3000    0.3000    0.0200    0.0200    0.3000    0.3000    0.3000    0.3000

  Columns 231 through 240

    0.3000    0.3000    0.3000    0.3000    0.0200    0.0200    0.3000    0.3000    0.3000    0.0200

  Columns 241 through 250

    0.0200    0.0200    0.3000    0.3000    0.3000    0.3000    0.0200    0.0200    0.0200    0.0200

  Columns 251 through 260

    0.0200    0.3000    0.3000    0.3000    0.3000    0.0200    0.3000    0.3000    0.3000    0.3000

  Columns 261 through 270

    0.3000    0.3000    0.3000    0.0200    0.3000    0.3000    0.3000    0.3000    0.3000    0.0200

  Columns 271 through 280

    0.0200    0.0200    0.0200    0.3000    0.3000    0.0200    0.0200    0.0200    0.3000    0.3000

  Columns 281 through 290

    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.0200

  Columns 291 through 300

    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.0200    0.0200    0.0200    0.3000

  Columns 301 through 310

    0.0200    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.0200    0.0513

  Columns 311 through 320

    0.3000    0.3000    0.0200    0.3000    0.3000    0.3000    0.3000    0.3000    0.3000    0.0200

  Columns 321 through 330

    0.0200    0.0200    0.0200    0.0200    0.3000    0.3000    0.3000    0.3000    0.3000    0.0200

  Columns 331 through 340

    0.0200    0.0200    0.3000    0.3000    0.3000    0.3000    0.3000    0.0200    0.0200    0.0200

  Columns 341 through 350

    0.3000    0.3000    0.3000    0.3000    0.0200    0.0200    0.0200    0.3000    0.3000    0.3000

  Columns 351 through 360

    0.3000    0.0200    0.0200    0.0200    0.3000    0.3000    0.3000    0.0200    0.0200    0.0200

  Columns 361 through 370

    0.3000    0.3000    0.3000    0.0200    0.0200    0.3000    0.3000    0.3000    0.0200    0.0200

  Columns 371 through 380

    0.3000    0.3000    0.3000    0.0200    0.0200    0.3000    0.3000    0.3000    0.0200    0.0200

  Columns 381 through 390

    0.3000    0.3000    0.0200    0.0200    0.3000    0.3000    0.0200    0.0200    0.3000    0.0200

  Column 391

    0.0200

chi_mz

chi_mz =

 (239,1)       1.0000
 (268,1)       1.0000
 (269,1)       1.0000
 (295,1)       1.0000
 (296,1)       1.0000
 (318,1)       1.0000
 (319,1)       1.0000
 (336,1)       1.0000
 (337,1)       1.0000
 (351,1)       1.0000
 (373,1)       1.0000
 (239,2)       1.0000
 (268,2)       1.0000
 (269,2)       1.0000
 (294,2)       1.0000
 (295,2)       1.0000
 (296,2)       1.0000
 (317,2)       1.0000
 (318,2)       1.0000
 (319,2)       1.0000
 (336,2)       1.0000
 (337,2)       1.0000
 (350,2)       1.0000
 (351,2)       1.0000
 (373,2)       1.0000
 (239,3)       1.0000
 (268,3)       1.0000
 (269,3)       1.0000
 (294,3)       1.0000
 (295,3)       1.0000
 (296,3)       1.0000
 (317,3)       1.0000
 (318,3)       1.0000
 (319,3)       1.0000
 (336,3)       1.0000
 (337,3)       1.0000
 (350,3)       1.0000
 (351,3)       1.0000
 (362,3)       1.0000
 (373,3)       1.0000
 (238,4)       1.0000
 (239,4)       1.0000
 (267,4)       1.0000
 (268,4)       1.0000
 (269,4)       1.0000
 (294,4)       1.0000
 (295,4)       1.0000
 (296,4)       1.0000
 (317,4)       1.0000
 (318,4)       1.0000
 (319,4)       1.0000
 (336,4)       1.0000
 (337,4)       1.0000
 (350,4)       1.0000
 (351,4)       1.0000
 (362,4)       1.0000
 (373,4)       1.0000
 (238,5)       1.0000
 (239,5)       1.0000
 (267,5)       1.0000
 (268,5)       1.0000
 (269,5)       1.0000
 (294,5)       1.0000
 (295,5)       1.0000
 (296,5)       1.0000
 (317,5)       1.0000
 (318,5)       1.0000
 (319,5)       1.0000
 (336,5)       1.0000
 (337,5)       1.0000
 (350,5)       1.0000
 (351,5)       1.0000
 (362,5)       1.0000
 (373,5)       1.0000
 (237,6)       1.0000
 (238,6)       1.0000
 (239,6)       1.0000
 (267,6)       1.0000
 (268,6)       1.0000
 (269,6)       1.0000
 (293,6)       1.0000
 (294,6)       1.0000
 (295,6)       1.0000
 (296,6)       1.0000
 (317,6)       1.0000
 (318,6)       1.0000
 (319,6)       1.0000
 (335,6)       1.0000
 (336,6)       1.0000
 (337,6)       1.0000
 (350,6)       1.0000
 (351,6)       1.0000
 (362,6)       1.0000
 (237,7)       1.0000
 (238,7)       1.0000
 (239,7)       1.0000
 (266,7)       1.0000
 (267,7)       1.0000
 (268,7)       1.0000
 (269,7)       1.0000
 (293,7)       1.0000
 (294,7)       1.0000
 (295,7)       1.0000
 (296,7)       1.0000
 (316,7)       1.0000
 (317,7)       1.0000
 (318,7)       1.0000
 (319,7)       1.0000
 (335,7)       1.0000
 (336,7)       1.0000
 (337,7)       1.0000
 (350,7)       1.0000
 (351,7)       1.0000
 (362,7)       1.0000
 (237,8)       1.0000
 (238,8)       1.0000
 (239,8)       1.0000
 (266,8)       1.0000
 (267,8)       1.0000
 (268,8)       1.0000
 (269,8)       1.0000
 (293,8)       1.0000
 (294,8)       1.0000
 (295,8)       1.0000
 (296,8)       1.0000
 (316,8)       1.0000
 (317,8)       1.0000
 (318,8)       1.0000
 (319,8)       1.0000
 (335,8)       1.0000
 (336,8)       1.0000
 (350,8)       1.0000
 (362,8)       1.0000
 (237,9)       1.0000
 (238,9)       1.0000
 (239,9)       1.0000
 (265,9)       1.0000
 (266,9)       1.0000
 (267,9)       1.0000
 (268,9)       1.0000
 (269,9)       1.0000
 (292,9)       1.0000
 (293,9)       1.0000
 (294,9)       1.0000
 (295,9)       1.0000
 (296,9)       1.0000
 (316,9)       1.0000
 (317,9)       1.0000
 (318,9)       1.0000
 (335,9)       1.0000
 (336,9)       1.0000
 (350,9)       1.0000
 (362,9)       1.0000
 (237,10)      1.0000
 (238,10)      1.0000
 (239,10)      1.0000
 (265,10)      1.0000
 (266,10)      1.0000
 (267,10)      1.0000
 (268,10)      1.0000
 (269,10)      1.0000
 (292,10)      1.0000
 (293,10)      1.0000
 (294,10)      1.0000
 (295,10)      1.0000
 (296,10)      1.0000
 (315,10)      1.0000
 (316,10)      1.0000
 (317,10)      1.0000
 (318,10)      1.0000
 (334,10)      1.0000
 (335,10)      1.0000
 (336,10)      1.0000
 (349,10)      1.0000
 (350,10)      1.0000
 (237,11)      1.0000
 (238,11)      1.0000
 (239,11)      1.0000
 (265,11)      1.0000
 (266,11)      1.0000
 (267,11)      1.0000
 (268,11)      1.0000
 (269,11)      1.0000
 (291,11)      1.0000
 (292,11)      1.0000
 (293,11)      1.0000
 (294,11)      1.0000
 (295,11)      1.0000
 (315,11)      1.0000
 (316,11)      1.0000
 (317,11)      1.0000
 (318,11)      1.0000
 (334,11)      1.0000
 (335,11)      1.0000
 (336,11)      1.0000
 (349,11)      1.0000
 (350,11)      1.0000
 (237,12)      1.0000
 (238,12)      1.0000
 (239,12)      1.0000
 (265,12)      1.0000
 (266,12)      1.0000
 (267,12)      1.0000
 (268,12)      1.0000
 (269,12)      1.0000
 (291,12)      1.0000
 (292,12)      1.0000
 (293,12)      1.0000
 (294,12)      1.0000
 (295,12)      1.0000
 (315,12)      1.0000
 (316,12)      1.0000
 (317,12)      1.0000
 (334,12)      1.0000
 (335,12)      1.0000
 (349,12)      1.0000
 (361,12)      1.0000
 (237,13)      1.0000
 (238,13)      1.0000
 (239,13)      1.0000
 (265,13)      1.0000
 (266,13)      1.0000
 (267,13)      1.0000
 (268,13)      1.0000
 (291,13)      1.0000
 (292,13)      1.0000
 (293,13)      1.0000
 (294,13)      1.0000
 (314,13)      1.0000
 (315,13)      1.0000
 (316,13)      1.0000
 (317,13)      1.0000
 (334,13)      1.0000
 (335,13)      1.0000
 (349,13)      1.0000
 (361,13)      1.0000
 (237,14)      1.0000
 (238,14)      1.0000
 (239,14)      1.0000
 (265,14)      1.0000
 (266,14)      1.0000
 (267,14)      1.0000
 (268,14)      1.0000
 (291,14)      1.0000
 (292,14)      1.0000
 (293,14)      1.0000
 (294,14)      1.0000
 (314,14)      1.0000
 (315,14)      1.0000
 (316,14)      1.0000
 (317,14)      1.0000
 (333,14)      1.0000
 (334,14)      1.0000
 (335,14)      1.0000
 (348,14)      1.0000
 (349,14)      1.0000
 (361,14)      1.0000
 (237,15)      1.0000
 (238,15)      1.0000
 (239,15)      1.0000
 (265,15)      1.0000
 (266,15)      1.0000
 (267,15)      1.0000
 (291,15)      1.0000
 (292,15)      1.0000
 (293,15)      1.0000
 (294,15)      1.0000
 (314,15)      1.0000
 (315,15)      1.0000
 (316,15)      1.0000
 (333,15)      1.0000
 (334,15)      1.0000
 (335,15)      1.0000
 (348,15)      1.0000
 (349,15)      1.0000
 (361,15)      1.0000
 (237,16)      1.0000
 (238,16)      1.0000
 (265,16)      1.0000
 (266,16)      1.0000
 (267,16)      1.0000
 (291,16)      1.0000
 (292,16)      1.0000
 (293,16)      1.0000
 (314,16)      1.0000
 (315,16)      1.0000
 (316,16)      1.0000
 (333,16)      1.0000
 (334,16)      1.0000
 (348,16)      1.0000
 (349,16)      1.0000
 (361,16)      1.0000
 (371,16)      1.0000
 (237,17)      1.0000
 (238,17)      1.0000
 (265,17)      1.0000
 (266,17)      1.0000
 (267,17)      1.0000
 (291,17)      1.0000
 (292,17)      1.0000
 (293,17)      1.0000
 (314,17)      1.0000
 (315,17)      1.0000
 (316,17)      1.0000
 (333,17)      1.0000
 (334,17)      1.0000
 (348,17)      1.0000
 (349,17)      1.0000
 (361,17)      1.0000
 (371,17)      1.0000
 (237,18)      1.0000
 (265,18)      1.0000
 (266,18)      1.0000
 (291,18)      1.0000
 (292,18)      1.0000
 (293,18)      1.0000
 (314,18)      1.0000
 (315,18)      1.0000
 (316,18)      1.0000
 (333,18)      1.0000
 (334,18)      1.0000
 (348,18)      1.0000
 (349,18)      1.0000
 (361,18)      1.0000
 (371,18)      1.0000
 (237,19)      1.0000
 (265,19)      1.0000
 (266,19)      1.0000
 (291,19)      1.0000
 (292,19)      1.0000
 (293,19)      1.0000
 (314,19)      1.0000
 (315,19)      1.0000
 (316,19)      1.0000
 (333,19)      1.0000
 (334,19)      1.0000
 (348,19)      1.0000
 (349,19)      1.0000
 (371,19)      1.0000
 (237,20)      1.0000
 (265,20)      1.0000
 (266,20)      1.0000
 (291,20)      1.0000
 (292,20)      1.0000
 (314,20)      1.0000
 (315,20)      1.0000
 (333,20)      1.0000
 (334,20)      1.0000
 (348,20)      1.0000
 (371,20)      1.0000
 (239,21)      1.0000
 (268,21)      1.0000
 (269,21)      1.0000
 (295,21)      1.0000
 (296,21)      1.0000
 (318,21)      1.0000
 (319,21)      1.0000
 (336,21)      1.0000
 (337,21)      1.0000
 (351,21)      1.0000
 (373,21)      1.0000
 (239,22)      1.0000
 (268,22)      1.0000
 (269,22)      1.0000
 (294,22)      1.0000
 (295,22)      1.0000
 (296,22)      1.0000
 (317,22)      1.0000
 (318,22)      1.0000
 (319,22)      1.0000
 (336,22)      1.0000
 (337,22)      1.0000
 (350,22)      1.0000
 (351,22)      1.0000
 (362,22)      1.0000
 (373,22)      1.0000
 (239,23)      1.0000
 (268,23)      1.0000
 (269,23)      1.0000
 (294,23)      1.0000
 (295,23)      1.0000
 (296,23)      1.0000
 (317,23)      1.0000
 (318,23)      1.0000
 (319,23)      1.0000
 (336,23)      1.0000
 (337,23)      1.0000
 (350,23)      1.0000
 (351,23)      1.0000
 (362,23)      1.0000
 (373,23)      1.0000
 (238,24)      1.0000
 (239,24)      1.0000
 (267,24)      1.0000
 (268,24)      1.0000
 (269,24)      1.0000
 (294,24)      1.0000
 (295,24)      1.0000
 (296,24)      1.0000
 (317,24)      1.0000
 (318,24)      1.0000
 (319,24)      1.0000
 (336,24)      1.0000
 (337,24)      1.0000
 (350,24)      1.0000
 (351,24)      1.0000
 (362,24)      1.0000
 (373,24)      1.0000
 (238,25)      1.0000
 (239,25)      1.0000
 (267,25)      1.0000
 (268,25)      1.0000
 (269,25)      1.0000
 (294,25)      1.0000
 (295,25)      1.0000
 (296,25)      1.0000
 (317,25)      1.0000
 (318,25)      1.0000
 (319,25)      1.0000
 (335,25)      1.0000
 (336,25)      1.0000
 (337,25)      1.0000
 (350,25)      1.0000
 (351,25)      1.0000
 (362,25)      1.0000
 (373,25)      1.0000
 (238,26)      1.0000
 (239,26)      1.0000
 (267,26)      1.0000
 (268,26)      1.0000
 (269,26)      1.0000
 (293,26)      1.0000
 (294,26)      1.0000
 (295,26)      1.0000
 (296,26)      1.0000
 (317,26)      1.0000
 (318,26)      1.0000
 (319,26)      1.0000
 (335,26)      1.0000
 (336,26)      1.0000
 (337,26)      1.0000
 (350,26)      1.0000
 (351,26)      1.0000
 (362,26)      1.0000
 (373,26)      1.0000
 (237,27)      1.0000
 (238,27)      1.0000
 (239,27)      1.0000
 (266,27)      1.0000
 (267,27)      1.0000
 (268,27)      1.0000
 (269,27)      1.0000
 (293,27)      1.0000
 (294,27)      1.0000
 (295,27)      1.0000
 (296,27)      1.0000
 (316,27)      1.0000
 (317,27)      1.0000
 (318,27)      1.0000
 (319,27)      1.0000
 (335,27)      1.0000
 (336,27)      1.0000
 (337,27)      1.0000
 (350,27)      1.0000
 (351,27)      1.0000
 (362,27)      1.0000
 (237,28)      1.0000
 (238,28)      1.0000
 (239,28)      1.0000
 (266,28)      1.0000
 (267,28)      1.0000
 (268,28)      1.0000
 (269,28)      1.0000
 (293,28)      1.0000
 (294,28)      1.0000
 (295,28)      1.0000
 (296,28)      1.0000
 (316,28)      1.0000
 (317,28)      1.0000
 (318,28)      1.0000
 (319,28)      1.0000
 (335,28)      1.0000
 (336,28)      1.0000
 (350,28)      1.0000
 (362,28)      1.0000
 (237,29)      1.0000
 (238,29)      1.0000
 (239,29)      1.0000
 (265,29)      1.0000
 (266,29)      1.0000
 (267,29)      1.0000
 (268,29)      1.0000
 (269,29)      1.0000
 (292,29)      1.0000
 (293,29)      1.0000
 (294,29)      1.0000
 (295,29)      1.0000
 (296,29)      1.0000
 (316,29)      1.0000
 (317,29)      1.0000
 (318,29)      1.0000
 (335,29)      1.0000
 (336,29)      1.0000
 (349,29)      1.0000
 (350,29)      1.0000
 (362,29)      1.0000
 (237,30)      1.0000
 (238,30)      1.0000
 (239,30)      1.0000
 (265,30)      1.0000
 (266,30)      1.0000
 (267,30)      1.0000
 (268,30)      1.0000
 (269,30)      1.0000
 (292,30)      1.0000
 (293,30)      1.0000
 (294,30)      1.0000
 (295,30)      1.0000
 (296,30)      1.0000
 (315,30)      1.0000
 (316,30)      1.0000
 (317,30)      1.0000
 (318,30)      1.0000
 (334,30)      1.0000
 (335,30)      1.0000
 (336,30)      1.0000
 (349,30)      1.0000
 (350,30)      1.0000
 (362,30)      1.0000
 (237,31)      1.0000
 (238,31)      1.0000
 (239,31)      1.0000
 (265,31)      1.0000
 (266,31)      1.0000
 (267,31)      1.0000
 (268,31)      1.0000
 (269,31)      1.0000
 (291,31)      1.0000
 (292,31)      1.0000
 (293,31)      1.0000
 (294,31)      1.0000
 (295,31)      1.0000
 (315,31)      1.0000
 (316,31)      1.0000
 (317,31)      1.0000
 (318,31)      1.0000
 (334,31)      1.0000
 (335,31)      1.0000
 (336,31)      1.0000
 (349,31)      1.0000
 (350,31)      1.0000
 (361,31)      1.0000
 (237,32)      1.0000
 (238,32)      1.0000
 (239,32)      1.0000
 (265,32)      1.0000
 (266,32)      1.0000
 (267,32)      1.0000
 (268,32)      1.0000
 (269,32)      1.0000
 (291,32)      1.0000
 (292,32)      1.0000
 (293,32)      1.0000
 (294,32)      1.0000
 (295,32)      1.0000
 (315,32)      1.0000
 (316,32)      1.0000
 (317,32)      1.0000
 (334,32)      1.0000
 (335,32)      1.0000
 (349,32)      1.0000
 (350,32)      1.0000
 (361,32)      1.0000
 (237,33)      1.0000
 (238,33)      1.0000
 (239,33)      1.0000
 (265,33)      1.0000
 (266,33)      1.0000
 (267,33)      1.0000
 (268,33)      1.0000
 (291,33)      1.0000
 (292,33)      1.0000
 (293,33)      1.0000
 (294,33)      1.0000
 (314,33)      1.0000
 (315,33)      1.0000
 (316,33)      1.0000
 (317,33)      1.0000
 (334,33)      1.0000
 (335,33)      1.0000
 (349,33)      1.0000
 (361,33)      1.0000
 (237,34)      1.0000
 (238,34)      1.0000
 (239,34)      1.0000
 (265,34)      1.0000
 (266,34)      1.0000
 (267,34)      1.0000
 (268,34)      1.0000
 (291,34)      1.0000
 (292,34)      1.0000
 (293,34)      1.0000
 (294,34)      1.0000
 (314,34)      1.0000
 (315,34)      1.0000
 (316,34)      1.0000
 (317,34)      1.0000
 (333,34)      1.0000
 (334,34)      1.0000
 (335,34)      1.0000
 (348,34)      1.0000
 (349,34)      1.0000
 (361,34)      1.0000
 (237,35)      1.0000
 (238,35)      1.0000
 (265,35)      1.0000
 (266,35)      1.0000
 (267,35)      1.0000
 (291,35)      1.0000
 (292,35)      1.0000
 (293,35)      1.0000
 (294,35)      1.0000
 (314,35)      1.0000
 (315,35)      1.0000
 (316,35)      1.0000
 (333,35)      1.0000
 (334,35)      1.0000
 (335,35)      1.0000
 (348,35)      1.0000
 (349,35)      1.0000
 (361,35)      1.0000
 (371,35)      1.0000
 (237,36)      1.0000
 (238,36)      1.0000
 (265,36)      1.0000
 (266,36)      1.0000
 (267,36)      1.0000
 (291,36)      1.0000
 (292,36)      1.0000
 (293,36)      1.0000
 (314,36)      1.0000
 (315,36)      1.0000
 (316,36)      1.0000
 (333,36)      1.0000
 (334,36)      1.0000
 (335,36)      1.0000
 (348,36)      1.0000
 (349,36)      1.0000
 (361,36)      1.0000
 (371,36)      1.0000
 (237,37)      1.0000
 (238,37)      1.0000
 (265,37)      1.0000
 (266,37)      1.0000
 (267,37)      1.0000
 (291,37)      1.0000
 (292,37)      1.0000
 (293,37)      1.0000
 (314,37)      1.0000
 (315,37)      1.0000
 (316,37)      1.0000
 (333,37)      1.0000
 (334,37)      1.0000
 (348,37)      1.0000
 (349,37)      1.0000
 (361,37)      1.0000
 (371,37)      1.0000
 (237,38)      1.0000
 (265,38)      1.0000
 (266,38)      1.0000
 (291,38)      1.0000
 (292,38)      1.0000
 (293,38)      1.0000
 (314,38)      1.0000
 (315,38)      1.0000
 (316,38)      1.0000
 (333,38)      1.0000
 (334,38)      1.0000
 (348,38)      1.0000
 (349,38)      1.0000
 (361,38)      1.0000
 (371,38)      1.0000
 (237,39)      1.0000
 (265,39)      1.0000
 (266,39)      1.0000
 (291,39)      1.0000
 (292,39)      1.0000
 (293,39)      1.0000
 (314,39)      1.0000
 (315,39)      1.0000
 (316,39)      1.0000
 (333,39)      1.0000
 (334,39)      1.0000
 (348,39)      1.0000
 (349,39)      1.0000
 (361,39)      1.0000
 (371,39)      1.0000
 (237,40)      1.0000
 (265,40)      1.0000
 (266,40)      1.0000
 (291,40)      1.0000
 (292,40)      1.0000
 (314,40)      1.0000
 (315,40)      1.0000
 (333,40)      1.0000
 (334,40)      1.0000
 (348,40)      1.0000
 (371,40)      1.0000
 (268,41)      1.0000
 (269,41)      1.0000
 (295,41)      1.0000
 (296,41)      1.0000
 (318,41)      1.0000
 (319,41)      1.0000
 (336,41)      1.0000
 (337,41)      1.0000
 (350,41)      1.0000
 (351,41)      1.0000
 (362,41)      1.0000
 (373,41)      1.0000
 (239,42)      1.0000
 (268,42)      1.0000
 (269,42)      1.0000
 (295,42)      1.0000
 (296,42)      1.0000
 (317,42)      1.0000
 (318,42)      1.0000
 (319,42)      1.0000
 (336,42)      1.0000
 (337,42)      1.0000
 (350,42)      1.0000
 (351,42)      1.0000
 (362,42)      1.0000
 (373,42)      1.0000
 (239,43)      1.0000
 (268,43)      1.0000
 (269,43)      1.0000
 (294,43)      1.0000
 (295,43)      1.0000
 (296,43)      1.0000
 (317,43)      1.0000
 (318,43)      1.0000
 (319,43)      1.0000
 (336,43)      1.0000
 (337,43)      1.0000
 (350,43)      1.0000
 (351,43)      1.0000
 (362,43)      1.0000
 (373,43)      1.0000
 (382,43)      1.0000
 (239,44)      1.0000
 (268,44)      1.0000
 (269,44)      1.0000
 (294,44)      1.0000
 (295,44)      1.0000
 (296,44)      1.0000
 (317,44)      1.0000
 (318,44)      1.0000
 (319,44)      1.0000
 (336,44)      1.0000
 (337,44)      1.0000
 (350,44)      1.0000
 (351,44)      1.0000
 (362,44)      1.0000
 (373,44)      1.0000
 (382,44)      1.0000
 (238,45)      1.0000
 (239,45)      1.0000
 (267,45)      1.0000
 (268,45)      1.0000
 (269,45)      1.0000
 (294,45)      1.0000
 (295,45)      1.0000
 (296,45)      1.0000
 (317,45)      1.0000
 (318,45)      1.0000
 (319,45)      1.0000
 (335,45)      1.0000
 (336,45)      1.0000
 (337,45)      1.0000
 (350,45)      1.0000
 (351,45)      1.0000
 (362,45)      1.0000
 (373,45)      1.0000
 (382,45)      1.0000
 (238,46)      1.0000
 (239,46)      1.0000
 (267,46)      1.0000
 (268,46)      1.0000
 (269,46)      1.0000
 (293,46)      1.0000
 (294,46)      1.0000
 (295,46)      1.0000
 (296,46)      1.0000
 (317,46)      1.0000
 (318,46)      1.0000
 (319,46)      1.0000
 (335,46)      1.0000
 (336,46)      1.0000
 (337,46)      1.0000
 (350,46)      1.0000
 (351,46)      1.0000
 (362,46)      1.0000
 (373,46)      1.0000
 (382,46)      1.0000
 (237,47)      1.0000
 (238,47)      1.0000
 (239,47)      1.0000
 (266,47)      1.0000
 (267,47)      1.0000
 (268,47)      1.0000
 (269,47)      1.0000
 (293,47)      1.0000
 (294,47)      1.0000
 (295,47)      1.0000
 (296,47)      1.0000
 (316,47)      1.0000
 (317,47)      1.0000
 (318,47)      1.0000
 (319,47)      1.0000
 (335,47)      1.0000
 (336,47)      1.0000
 (337,47)      1.0000
 (350,47)      1.0000
 (351,47)      1.0000
 (362,47)      1.0000
 (373,47)      1.0000
 (382,47)      1.0000
 (237,48)      1.0000
 (238,48)      1.0000
 (239,48)      1.0000
 (266,48)      1.0000
 (267,48)      1.0000
 (268,48)      1.0000
 (269,48)      1.0000
 (293,48)      1.0000
 (294,48)      1.0000
 (295,48)      1.0000
 (296,48)      1.0000
 (316,48)      1.0000
 (317,48)      1.0000
 (318,48)      1.0000
 (319,48)      1.0000
 (335,48)      1.0000
 (336,48)      1.0000
 (350,48)      1.0000
 (362,48)      1.0000
 (372,48)      1.0000
 (237,49)      1.0000
 (238,49)      1.0000
 (239,49)      1.0000
 (266,49)      1.0000
 (267,49)      1.0000
 (268,49)      1.0000
 (269,49)      1.0000
 (292,49)      1.0000
 (293,49)      1.0000
 (294,49)      1.0000
 (295,49)      1.0000
 (296,49)      1.0000
 (316,49)      1.0000
 (317,49)      1.0000
 (318,49)      1.0000
 (335,49)      1.0000
 (336,49)      1.0000
 (349,49)      1.0000
 (350,49)      1.0000
 (362,49)      1.0000
 (372,49)      1.0000
 (237,50)      1.0000
 (238,50)      1.0000
 (239,50)      1.0000
 (265,50)      1.0000
 (266,50)      1.0000
 (267,50)      1.0000
 (268,50)      1.0000
 (269,50)      1.0000
 (292,50)      1.0000
 (293,50)      1.0000
 (294,50)      1.0000
 (295,50)      1.0000
 (296,50)      1.0000
 (315,50)      1.0000
 (316,50)      1.0000
 (317,50)      1.0000
 (318,50)      1.0000
 (334,50)      1.0000
 (335,50)      1.0000
 (336,50)      1.0000
 (349,50)      1.0000
 (350,50)      1.0000
 (361,50)      1.0000
 (362,50)      1.0000
 (372,50)      1.0000
 (237,51)      1.0000
 (238,51)      1.0000
 (239,51)      1.0000
 (265,51)      1.0000
 (266,51)      1.0000
 (267,51)      1.0000
 (268,51)      1.0000
 (269,51)      1.0000
 (291,51)      1.0000
 (292,51)      1.0000
 (293,51)      1.0000
 (294,51)      1.0000
 (295,51)      1.0000
 (315,51)      1.0000
 (316,51)      1.0000
 (317,51)      1.0000
 (318,51)      1.0000
 (334,51)      1.0000
 (335,51)      1.0000
 (336,51)      1.0000
 (349,51)      1.0000
 (350,51)      1.0000
 (361,51)      1.0000
 (362,51)      1.0000
 (372,51)      1.0000
 (237,52)      1.0000
 (238,52)      1.0000
 (239,52)      1.0000
 (265,52)      1.0000
 (266,52)      1.0000
 (267,52)      1.0000
 (268,52)      1.0000
 (291,52)      1.0000
 (292,52)      1.0000
 (293,52)      1.0000
 (294,52)      1.0000
 (295,52)      1.0000
 (315,52)      1.0000
 (316,52)      1.0000
 (317,52)      1.0000
 (334,52)      1.0000
 (335,52)      1.0000
 (349,52)      1.0000
 (350,52)      1.0000
 (361,52)      1.0000
 (372,52)      1.0000
 (237,53)      1.0000
 (238,53)      1.0000
 (239,53)      1.0000
 (265,53)      1.0000
 (266,53)      1.0000
 (267,53)      1.0000
 (268,53)      1.0000
 (291,53)      1.0000
 (292,53)      1.0000
 (293,53)      1.0000
 (294,53)      1.0000
 (314,53)      1.0000
 (315,53)      1.0000
 (316,53)      1.0000
 (317,53)      1.0000
 (334,53)      1.0000
 (335,53)      1.0000
 (349,53)      1.0000
 (361,53)      1.0000
 (372,53)      1.0000
 (237,54)      1.0000
 (238,54)      1.0000
 (239,54)      1.0000
 (265,54)      1.0000
 (266,54)      1.0000
 (267,54)      1.0000
 (268,54)      1.0000
 (291,54)      1.0000
 (292,54)      1.0000
 (293,54)      1.0000
 (294,54)      1.0000
 (314,54)      1.0000
 (315,54)      1.0000
 (316,54)      1.0000
 (317,54)      1.0000
 (333,54)      1.0000
 (334,54)      1.0000
 (335,54)      1.0000
 (348,54)      1.0000
 (349,54)      1.0000
 (361,54)      1.0000
 (371,54)      1.0000
 (381,54)      1.0000
 (237,55)      1.0000
 (238,55)      1.0000
 (265,55)      1.0000
 (266,55)      1.0000
 (267,55)      1.0000
 (291,55)      1.0000
 (292,55)      1.0000
 (293,55)      1.0000
 (294,55)      1.0000
 (314,55)      1.0000
 (315,55)      1.0000
 (316,55)      1.0000
 (333,55)      1.0000
 (334,55)      1.0000
 (335,55)      1.0000
 (348,55)      1.0000
 (349,55)      1.0000
 (361,55)      1.0000
 (371,55)      1.0000
 (381,55)      1.0000
 (237,56)      1.0000
 (238,56)      1.0000
 (265,56)      1.0000
 (266,56)      1.0000
 (267,56)      1.0000
 (291,56)      1.0000
 (292,56)      1.0000
 (293,56)      1.0000
 (314,56)      1.0000
 (315,56)      1.0000
 (316,56)      1.0000
 (333,56)      1.0000
 (334,56)      1.0000
 (335,56)      1.0000
 (348,56)      1.0000
 (349,56)      1.0000
 (361,56)      1.0000
 (371,56)      1.0000
 (381,56)      1.0000
 (237,57)      1.0000
 (265,57)      1.0000
 (266,57)      1.0000
 (291,57)      1.0000
 (292,57)      1.0000
 (293,57)      1.0000
 (314,57)      1.0000
 (315,57)      1.0000
 (316,57)      1.0000
 (333,57)      1.0000
 (334,57)      1.0000
 (348,57)      1.0000
 (349,57)      1.0000
 (361,57)      1.0000
 (371,57)      1.0000
 (381,57)      1.0000
 (237,58)      1.0000
 (265,58)      1.0000
 (266,58)      1.0000
 (291,58)      1.0000
 (292,58)      1.0000
 (293,58)      1.0000
 (314,58)      1.0000
 (315,58)      1.0000
 (316,58)      1.0000
 (333,58)      1.0000
 (334,58)      1.0000
 (348,58)      1.0000
 (349,58)      1.0000
 (361,58)      1.0000
 (371,58)      1.0000
 (381,58)      1.0000
 (237,59)      1.0000
 (265,59)      1.0000
 (266,59)      1.0000
 (291,59)      1.0000
 (292,59)      1.0000
 (314,59)      1.0000
 (315,59)      1.0000
 (316,59)      1.0000
 (333,59)      1.0000
 (334,59)      1.0000
 (348,59)      1.0000
 (349,59)      1.0000
 (361,59)      1.0000
 (371,59)      1.0000
 (265,60)      1.0000
 (266,60)      1.0000
 (291,60)      1.0000
 (292,60)      1.0000
 (314,60)      1.0000
 (315,60)      1.0000
 (333,60)      1.0000
 (334,60)      1.0000
 (348,60)      1.0000
 (349,60)      1.0000
 (361,60)      1.0000
 (371,60)      1.0000
 (269,61)      1.0000
 (295,61)      1.0000
 (296,61)      1.0000
 (318,61)      1.0000
 (319,61)      1.0000
 (336,61)      1.0000
 (337,61)      1.0000
 (350,61)      1.0000
 (351,61)      1.0000
 (362,61)      1.0000
 (373,61)      1.0000
 (268,62)      1.0000
 (269,62)      1.0000
 (295,62)      1.0000
 (296,62)      1.0000
 (318,62)      1.0000
 (319,62)      1.0000
 (336,62)      1.0000
 (337,62)      1.0000
 (350,62)      1.0000
 (351,62)      1.0000
 (362,62)      1.0000
 (373,62)      1.0000
 (382,62)      1.0000
 (239,63)      1.0000
 (268,63)      1.0000
 (269,63)      1.0000
 (294,63)      1.0000
 (295,63)      1.0000
 (296,63)      1.0000
 (317,63)      1.0000
 (318,63)      1.0000
 (319,63)      1.0000
 (336,63)      1.0000
 (337,63)      1.0000
 (350,63)      1.0000
 (351,63)      1.0000
 (362,63)      1.0000
 (373,63)      1.0000
 (382,63)      1.0000
 (239,64)      1.0000
 (268,64)      1.0000
 (269,64)      1.0000
 (294,64)      1.0000
 (295,64)      1.0000
 (296,64)      1.0000
 (317,64)      1.0000
 (318,64)      1.0000
 (319,64)      1.0000
 (336,64)      1.0000
 (337,64)      1.0000
 (350,64)      1.0000
 (351,64)      1.0000
 (362,64)      1.0000
 (373,64)      1.0000
 (382,64)      1.0000
 (238,65)      1.0000
 (239,65)      1.0000
 (267,65)      1.0000
 (268,65)      1.0000
 (269,65)      1.0000
 (294,65)      1.0000
 (295,65)      1.0000
 (296,65)      1.0000
 (317,65)      1.0000
 (318,65)      1.0000
 (319,65)      1.0000
 (335,65)      1.0000
 (336,65)      1.0000
 (337,65)      1.0000
 (350,65)      1.0000
 (351,65)      1.0000
 (362,65)      1.0000
 (373,65)      1.0000
 (382,65)      1.0000
 (238,66)      1.0000
 (239,66)      1.0000
 (267,66)      1.0000
 (268,66)      1.0000
 (269,66)      1.0000
 (293,66)      1.0000
 (294,66)      1.0000
 (295,66)      1.0000
 (296,66)      1.0000
 (317,66)      1.0000
 (318,66)      1.0000
 (319,66)      1.0000
 (335,66)      1.0000
 (336,66)      1.0000
 (337,66)      1.0000
 (350,66)      1.0000
 (351,66)      1.0000
 (362,66)      1.0000
 (373,66)      1.0000
 (382,66)      1.0000
 (238,67)      1.0000
 (239,67)      1.0000
 (267,67)      1.0000
 (268,67)      1.0000
 (269,67)      1.0000
 (293,67)      1.0000
 (294,67)      1.0000
 (295,67)      1.0000
 (296,67)      1.0000
 (316,67)      1.0000
 (317,67)      1.0000
 (318,67)      1.0000
 (319,67)      1.0000
 (335,67)      1.0000
 (336,67)      1.0000
 (337,67)      1.0000
 (350,67)      1.0000
 (351,67)      1.0000
 (362,67)      1.0000
 (372,67)      1.0000
 (373,67)      1.0000
 (382,67)      1.0000
 (237,68)      1.0000
 (238,68)      1.0000
 (239,68)      1.0000
 (266,68)      1.0000
 (267,68)      1.0000
 (268,68)      1.0000
 (269,68)      1.0000
 (293,68)      1.0000
 (294,68)      1.0000
 (295,68)      1.0000
 (296,68)      1.0000
 (316,68)      1.0000
 (317,68)      1.0000
 (318,68)      1.0000
 (319,68)      1.0000
 (335,68)      1.0000
 (336,68)      1.0000
 (349,68)      1.0000
 (350,68)      1.0000
 (351,68)      1.0000
 (362,68)      1.0000
 (372,68)      1.0000
 (382,68)      1.0000
 (237,69)      1.0000
 (238,69)      1.0000
 (239,69)      1.0000
 (266,69)      1.0000
 (267,69)      1.0000
 (268,69)      1.0000
 (269,69)      1.0000
 (292,69)      1.0000
 (293,69)      1.0000
 (294,69)      1.0000
 (295,69)      1.0000
 (296,69)      1.0000
 (316,69)      1.0000
 (317,69)      1.0000
 (318,69)      1.0000
 (335,69)      1.0000
 (336,69)      1.0000
 (349,69)      1.0000
 (350,69)      1.0000
 (362,69)      1.0000
 (372,69)      1.0000
 (382,69)      1.0000
 (237,70)      1.0000
 (238,70)      1.0000
 (239,70)      1.0000
 (265,70)      1.0000
 (266,70)      1.0000
 (267,70)      1.0000
 (268,70)      1.0000
 (269,70)      1.0000
 (292,70)      1.0000
 (293,70)      1.0000
 (294,70)      1.0000
 (295,70)      1.0000
 (315,70)      1.0000
 (316,70)      1.0000
 (317,70)      1.0000
 (318,70)      1.0000
 (334,70)      1.0000
 (335,70)      1.0000
 (336,70)      1.0000
 (349,70)      1.0000
 (350,70)      1.0000
 (361,70)      1.0000
 (362,70)      1.0000
 (372,70)      1.0000
 (237,71)      1.0000
 (238,71)      1.0000
 (239,71)      1.0000
 (265,71)      1.0000
 (266,71)      1.0000
 (267,71)      1.0000
 (268,71)      1.0000
 (269,71)      1.0000
 (292,71)      1.0000
 (293,71)      1.0000
 (294,71)      1.0000
 (295,71)      1.0000
 (315,71)      1.0000
 (316,71)      1.0000
 (317,71)      1.0000
 (318,71)      1.0000
 (334,71)      1.0000
 (335,71)      1.0000
 (336,71)      1.0000
 (349,71)      1.0000
 (350,71)      1.0000
 (361,71)      1.0000
 (362,71)      1.0000
 (372,71)      1.0000
 (237,72)      1.0000
 (238,72)      1.0000
 (239,72)      1.0000
 (265,72)      1.0000
 (266,72)      1.0000
 (267,72)      1.0000
 (268,72)      1.0000
 (291,72)      1.0000
 (292,72)      1.0000
 (293,72)      1.0000
 (294,72)      1.0000
 (295,72)      1.0000
 (315,72)      1.0000
 (316,72)      1.0000
 (317,72)      1.0000
 (334,72)      1.0000
 (335,72)      1.0000
 (349,72)      1.0000
 (350,72)      1.0000
 (361,72)      1.0000
 (372,72)      1.0000
 (381,72)      1.0000
 (237,73)      1.0000
 (238,73)      1.0000
 (239,73)      1.0000
 (265,73)      1.0000
 (266,73)      1.0000
 (267,73)      1.0000
 (268,73)      1.0000
 (291,73)      1.0000
 (292,73)      1.0000
 (293,73)      1.0000
 (294,73)      1.0000
 (314,73)      1.0000
 (315,73)      1.0000
 (316,73)      1.0000
 (317,73)      1.0000
 (334,73)      1.0000
 (335,73)      1.0000
 (348,73)      1.0000
 (349,73)      1.0000
 (350,73)      1.0000
 (361,73)      1.0000
 (372,73)      1.0000
 (381,73)      1.0000
 (237,74)      1.0000
 (238,74)      1.0000
 (265,74)      1.0000
 (266,74)      1.0000
 (267,74)      1.0000
 (291,74)      1.0000
 (292,74)      1.0000
 (293,74)      1.0000
 (294,74)      1.0000
 (314,74)      1.0000
 (315,74)      1.0000
 (316,74)      1.0000
 (317,74)      1.0000
 (333,74)      1.0000
 (334,74)      1.0000
 (335,74)      1.0000
 (348,74)      1.0000
 (349,74)      1.0000
 (361,74)      1.0000
 (371,74)      1.0000
 (372,74)      1.0000
 (381,74)      1.0000
 (237,75)      1.0000
 (238,75)      1.0000
 (265,75)      1.0000
 (266,75)      1.0000
 (267,75)      1.0000
 (291,75)      1.0000
 (292,75)      1.0000
 (293,75)      1.0000
 (294,75)      1.0000
 (314,75)      1.0000
 (315,75)      1.0000
 (316,75)      1.0000
 (333,75)      1.0000
 (334,75)      1.0000
 (335,75)      1.0000
 (348,75)      1.0000
 (349,75)      1.0000
 (361,75)      1.0000
 (371,75)      1.0000
 (381,75)      1.0000
 (237,76)      1.0000
 (238,76)      1.0000
 (265,76)      1.0000
 (266,76)      1.0000
 (267,76)      1.0000
 (291,76)      1.0000
 (292,76)      1.0000
 (293,76)      1.0000
 (314,76)      1.0000
 (315,76)      1.0000
 (316,76)      1.0000
 (333,76)      1.0000
 (334,76)      1.0000
 (335,76)      1.0000
 (348,76)      1.0000
 (349,76)      1.0000
 (361,76)      1.0000
 (371,76)      1.0000
 (381,76)      1.0000
 (237,77)      1.0000
 (265,77)      1.0000
 (266,77)      1.0000
 (291,77)      1.0000
 (292,77)      1.0000
 (293,77)      1.0000
 (314,77)      1.0000
 (315,77)      1.0000
 (316,77)      1.0000
 (333,77)      1.0000
 (334,77)      1.0000
 (348,77)      1.0000
 (349,77)      1.0000
 (361,77)      1.0000
 (371,77)      1.0000
 (381,77)      1.0000
 (237,78)      1.0000
 (265,78)      1.0000
 (266,78)      1.0000
 (291,78)      1.0000
 (292,78)      1.0000
 (293,78)      1.0000
 (314,78)      1.0000
 (315,78)      1.0000
 (316,78)      1.0000
 (333,78)      1.0000
 (334,78)      1.0000
 (348,78)      1.0000
 (349,78)      1.0000
 (361,78)      1.0000
 (371,78)      1.0000
 (381,78)      1.0000
 (265,79)      1.0000
 (266,79)      1.0000
 (291,79)      1.0000
 (292,79)      1.0000
 (314,79)      1.0000
 (315,79)      1.0000
 (333,79)      1.0000
 (334,79)      1.0000
 (348,79)      1.0000
 (349,79)      1.0000
 (361,79)      1.0000
 (371,79)      1.0000
 (381,79)      1.0000
 (265,80)      1.0000
 (291,80)      1.0000
 (292,80)      1.0000
 (314,80)      1.0000
 (315,80)      1.0000
 (333,80)      1.0000
 (334,80)      1.0000
 (348,80)      1.0000
 (349,80)      1.0000
 (361,80)      1.0000
 (371,80)      1.0000
 (269,81)      1.0000
 (295,81)      1.0000
 (296,81)      1.0000
 (318,81)      1.0000
 (319,81)      1.0000
 (336,81)      1.0000
 (337,81)      1.0000
 (351,81)      1.0000
 (362,81)      1.0000
 (373,81)      1.0000
 (382,81)      1.0000
 (269,82)      1.0000
 (295,82)      1.0000
 (296,82)      1.0000
 (318,82)      1.0000
 (319,82)      1.0000
 (336,82)      1.0000
 (337,82)      1.0000
 (350,82)      1.0000
 (351,82)      1.0000
 (362,82)      1.0000
 (373,82)      1.0000
 (382,82)      1.0000
 (268,83)      1.0000
 (269,83)      1.0000
 (295,83)      1.0000
 (296,83)      1.0000
 (317,83)      1.0000
 (318,83)      1.0000
 (319,83)      1.0000
 (336,83)      1.0000
 (337,83)      1.0000
 (350,83)      1.0000
 (351,83)      1.0000
 (362,83)      1.0000
 (373,83)      1.0000
 (382,83)      1.0000
 (239,84)      1.0000
 (268,84)      1.0000
 (269,84)      1.0000
 (294,84)      1.0000
 (295,84)      1.0000
 (296,84)      1.0000
 (317,84)      1.0000
 (318,84)      1.0000
 (319,84)      1.0000
 (336,84)      1.0000
 (337,84)      1.0000
 (350,84)      1.0000
 (351,84)      1.0000
 (362,84)      1.0000
 (373,84)      1.0000
 (382,84)      1.0000
 (239,85)      1.0000
 (268,85)      1.0000
 (269,85)      1.0000
 (294,85)      1.0000
 (295,85)      1.0000
 (296,85)      1.0000
 (317,85)      1.0000
 (318,85)      1.0000
 (319,85)      1.0000
 (335,85)      1.0000
 (336,85)      1.0000
 (337,85)      1.0000
 (350,85)      1.0000
 (351,85)      1.0000
 (362,85)      1.0000
 (373,85)      1.0000
 (382,85)      1.0000
 (238,86)      1.0000
 (239,86)      1.0000
 (267,86)      1.0000
 (268,86)      1.0000
 (269,86)      1.0000
 (294,86)      1.0000
 (295,86)      1.0000
 (296,86)      1.0000
 (317,86)      1.0000
 (318,86)      1.0000
 (319,86)      1.0000
 (335,86)      1.0000
 (336,86)      1.0000
 (337,86)      1.0000
 (350,86)      1.0000
 (351,86)      1.0000
 (362,86)      1.0000
 (372,86)      1.0000
 (373,86)      1.0000
 (382,86)      1.0000
 (238,87)      1.0000
 (239,87)      1.0000
 (267,87)      1.0000
 (268,87)      1.0000
 (269,87)      1.0000
 (293,87)      1.0000
 (294,87)      1.0000
 (295,87)      1.0000
 (296,87)      1.0000
 (316,87)      1.0000
 (317,87)      1.0000
 (318,87)      1.0000
 (319,87)      1.0000
 (335,87)      1.0000
 (336,87)      1.0000
 (337,87)      1.0000
 (350,87)      1.0000
 (351,87)      1.0000
 (362,87)      1.0000
 (372,87)      1.0000
 (373,87)      1.0000
 (382,87)      1.0000
 (237,88)      1.0000
 (238,88)      1.0000
 (239,88)      1.0000
 (266,88)      1.0000
 (267,88)      1.0000
 (268,88)      1.0000
 (269,88)      1.0000
 (293,88)      1.0000
 (294,88)      1.0000
 (295,88)      1.0000
 (296,88)      1.0000
 (316,88)      1.0000
 (317,88)      1.0000
 (318,88)      1.0000
 (319,88)      1.0000
 (335,88)      1.0000
 (336,88)      1.0000
 (349,88)      1.0000
 (350,88)      1.0000
 (351,88)      1.0000
 (362,88)      1.0000
 (372,88)      1.0000
 (373,88)      1.0000
 (382,88)      1.0000
 (237,89)      1.0000
 (238,89)      1.0000
 (239,89)      1.0000
 (266,89)      1.0000
 (267,89)      1.0000
 (268,89)      1.0000
 (269,89)      1.0000
 (292,89)      1.0000
 (293,89)      1.0000
 (294,89)      1.0000
 (295,89)      1.0000
 (296,89)      1.0000
 (316,89)      1.0000
 (317,89)      1.0000
 (318,89)      1.0000
 (335,89)      1.0000
 (336,89)      1.0000
 (349,89)      1.0000
 (350,89)      1.0000
 (361,89)      1.0000
 (362,89)      1.0000
 (372,89)      1.0000
 (382,89)      1.0000
 (389,89)      1.0000
 (237,90)      1.0000
 (238,90)      1.0000
 (239,90)      1.0000
 (265,90)      1.0000
 (266,90)      1.0000
 (267,90)      1.0000
 (268,90)      1.0000
 (269,90)      1.0000
 (292,90)      1.0000
 (293,90)      1.0000
 (294,90)      1.0000
 (295,90)      1.0000
 (315,90)      1.0000
 (316,90)      1.0000
 (317,90)      1.0000
 (318,90)      1.0000
 (334,90)      1.0000
 (335,90)      1.0000
 (336,90)      1.0000
 (349,90)      1.0000
 (350,90)      1.0000
 (361,90)      1.0000
 (362,90)      1.0000
 (372,90)      1.0000
 (382,90)      1.0000
 (389,90)      1.0000
 (237,91)      1.0000
 (238,91)      1.0000
 (239,91)      1.0000
 (265,91)      1.0000
 (266,91)      1.0000
 (267,91)      1.0000
 (268,91)      1.0000
 (269,91)      1.0000
 (292,91)      1.0000
 (293,91)      1.0000
 (294,91)      1.0000
 (295,91)      1.0000
 (315,91)      1.0000
 (316,91)      1.0000
 (317,91)      1.0000
 (318,91)      1.0000
 (334,91)      1.0000
 (335,91)      1.0000
 (336,91)      1.0000
 (349,91)      1.0000
 (350,91)      1.0000
 (361,91)      1.0000
 (362,91)      1.0000
 (372,91)      1.0000
 (381,91)      1.0000
 (389,91)      1.0000
 (237,92)      1.0000
 (238,92)      1.0000
 (239,92)      1.0000
 (265,92)      1.0000
 (266,92)      1.0000
 (267,92)      1.0000
 (268,92)      1.0000
 (291,92)      1.0000
 (292,92)      1.0000
 (293,92)      1.0000
 (294,92)      1.0000
 (295,92)      1.0000
 (315,92)      1.0000
 (316,92)      1.0000
 (317,92)      1.0000
 (334,92)      1.0000
 (335,92)      1.0000
 (349,92)      1.0000
 (350,92)      1.0000
 (361,92)      1.0000
 (362,92)      1.0000
 (372,92)      1.0000
 (381,92)      1.0000
 (389,92)      1.0000
 (237,93)      1.0000
 (238,93)      1.0000
 (239,93)      1.0000
 (265,93)      1.0000
 (266,93)      1.0000
 (267,93)      1.0000
 (268,93)      1.0000
 (291,93)      1.0000
 (292,93)      1.0000
 (293,93)      1.0000
 (294,93)      1.0000
 (314,93)      1.0000
 (315,93)      1.0000
 (316,93)      1.0000
 (317,93)      1.0000
 (334,93)      1.0000
 (335,93)      1.0000
 (348,93)      1.0000
 (349,93)      1.0000
 (350,93)      1.0000
 (361,93)      1.0000
 (371,93)      1.0000
 (372,93)      1.0000
 (381,93)      1.0000
 (237,94)      1.0000
 (238,94)      1.0000
 (265,94)      1.0000
 (266,94)      1.0000
 (267,94)      1.0000
 (291,94)      1.0000
 (292,94)      1.0000
 (293,94)      1.0000
 (294,94)      1.0000
 (314,94)      1.0000
 (315,94)      1.0000
 (316,94)      1.0000
 (317,94)      1.0000
 (333,94)      1.0000
 (334,94)      1.0000
 (335,94)      1.0000
 (348,94)      1.0000
 (349,94)      1.0000
 (361,94)      1.0000
 (371,94)      1.0000
 (372,94)      1.0000
 (381,94)      1.0000
 (237,95)      1.0000
 (238,95)      1.0000
 (265,95)      1.0000
 (266,95)      1.0000
 (267,95)      1.0000
 (291,95)      1.0000
 (292,95)      1.0000
 (293,95)      1.0000
 (314,95)      1.0000
 (315,95)      1.0000
 (316,95)      1.0000
 (333,95)      1.0000
 (334,95)      1.0000
 (335,95)      1.0000
 (348,95)      1.0000
 (349,95)      1.0000
 (361,95)      1.0000
 (371,95)      1.0000
 (372,95)      1.0000
 (381,95)      1.0000
 (237,96)      1.0000
 (265,96)      1.0000
 (266,96)      1.0000
 (291,96)      1.0000
 (292,96)      1.0000
 (293,96)      1.0000
 (314,96)      1.0000
 (315,96)      1.0000
 (316,96)      1.0000
 (333,96)      1.0000
 (334,96)      1.0000
 (335,96)      1.0000
 (348,96)      1.0000
 (349,96)      1.0000
 (361,96)      1.0000
 (371,96)      1.0000
 (381,96)      1.0000
 (237,97)      1.0000
 (265,97)      1.0000
 (266,97)      1.0000
 (291,97)      1.0000
 (292,97)      1.0000
 (293,97)      1.0000
 (314,97)      1.0000
 (315,97)      1.0000
 (316,97)      1.0000
 (333,97)      1.0000
 (334,97)      1.0000
 (348,97)      1.0000
 (349,97)      1.0000
 (361,97)      1.0000
 (371,97)      1.0000
 (381,97)      1.0000
 (265,98)      1.0000
 (266,98)      1.0000
 (291,98)      1.0000
 (292,98)      1.0000
 (314,98)      1.0000
 (315,98)      1.0000
 (316,98)      1.0000
 (333,98)      1.0000
 (334,98)      1.0000
 (348,98)      1.0000
 (349,98)      1.0000
 (361,98)      1.0000
 (371,98)      1.0000
 (381,98)      1.0000
 (265,99)      1.0000
 (291,99)      1.0000
 (292,99)      1.0000
 (314,99)      1.0000
 (315,99)      1.0000
 (333,99)      1.0000
 (334,99)      1.0000
 (348,99)      1.0000
 (349,99)      1.0000
 (361,99)      1.0000
 (371,99)      1.0000
 (381,99)      1.0000
 (265,100)     1.0000
 (291,100)     1.0000
 (292,100)     1.0000
 (314,100)     1.0000
 (315,100)     1.0000
 (333,100)     1.0000
 (334,100)     1.0000
 (348,100)     1.0000
 (361,100)     1.0000
 (371,100)     1.0000
 (381,100)     1.0000
 (269,101)     1.0000
 (295,101)     1.0000
 (296,101)     1.0000
 (318,101)     1.0000
 (319,101)     1.0000
 (336,101)     1.0000
 (337,101)     1.0000
 (351,101)     1.0000
 (362,101)     1.0000
 (373,101)     1.0000
 (382,101)     1.0000
 (269,102)     1.0000
 (295,102)     1.0000
 (296,102)     1.0000
 (318,102)     1.0000
 (319,102)     1.0000
 (336,102)     1.0000
 (337,102)     1.0000
 (350,102)     1.0000
 (351,102)     1.0000
 (362,102)     1.0000
 (373,102)     1.0000
 (382,102)     1.0000
 (269,103)     1.0000
 (295,103)     1.0000
 (296,103)     1.0000
 (318,103)     1.0000
 (319,103)     1.0000
 (336,103)     1.0000
 (337,103)     1.0000
 (350,103)     1.0000
 (351,103)     1.0000
 (362,103)     1.0000
 (373,103)     1.0000
 (382,103)     1.0000
 (268,104)     1.0000
 (269,104)     1.0000
 (294,104)     1.0000
 (295,104)     1.0000
 (296,104)     1.0000
 (317,104)     1.0000
 (318,104)     1.0000
 (319,104)     1.0000
 (336,104)     1.0000
 (337,104)     1.0000
 (350,104)     1.0000
 (351,104)     1.0000
 (362,104)     1.0000
 (373,104)     1.0000
 (382,104)     1.0000
 (239,105)     1.0000
 (268,105)     1.0000
 (269,105)     1.0000
 (294,105)     1.0000
 (295,105)     1.0000
 (296,105)     1.0000
 (317,105)     1.0000
 (318,105)     1.0000
 (319,105)     1.0000
 (335,105)     1.0000
 (336,105)     1.0000
 (337,105)     1.0000
 (350,105)     1.0000
 (351,105)     1.0000
 (362,105)     1.0000
 (373,105)     1.0000
 (382,105)     1.0000
 (239,106)     1.0000
 (268,106)     1.0000
 (269,106)     1.0000
 (294,106)     1.0000
 (295,106)     1.0000
 (296,106)     1.0000
 (317,106)     1.0000
 (318,106)     1.0000
 (319,106)     1.0000
 (335,106)     1.0000
 (336,106)     1.0000
 (337,106)     1.0000
 (350,106)     1.0000
 (351,106)     1.0000
 (362,106)     1.0000
 (372,106)     1.0000
 (373,106)     1.0000
 (382,106)     1.0000
 (238,107)     1.0000
 (239,107)     1.0000
 (267,107)     1.0000
 (268,107)     1.0000
 (269,107)     1.0000
 (293,107)     1.0000
 (294,107)     1.0000
 (295,107)     1.0000
 (296,107)     1.0000
 (316,107)     1.0000
 (317,107)     1.0000
 (318,107)     1.0000
 (319,107)     1.0000
 (335,107)     1.0000
 (336,107)     1.0000
 (337,107)     1.0000
 (350,107)     1.0000
 (351,107)     1.0000
 (362,107)     1.0000
 (372,107)     1.0000
 (373,107)     1.0000
 (382,107)     1.0000
 (389,107)     1.0000
 (238,108)     1.0000
 (239,108)     1.0000
 (267,108)     1.0000
 (268,108)     1.0000
 (269,108)     1.0000
 (293,108)     1.0000
 (294,108)     1.0000
 (295,108)     1.0000
 (296,108)     1.0000
 (316,108)     1.0000
 (317,108)     1.0000
 (318,108)     1.0000
 (319,108)     1.0000
 (335,108)     1.0000
 (336,108)     1.0000
 (349,108)     1.0000
 (350,108)     1.0000
 (351,108)     1.0000
 (362,108)     1.0000
 (372,108)     1.0000
 (373,108)     1.0000
 (382,108)     1.0000
 (389,108)     1.0000
 (237,109)     1.0000
 (238,109)     1.0000
 (239,109)     1.0000
 (266,109)     1.0000
 (267,109)     1.0000
 (268,109)     1.0000
 (269,109)     1.0000
 (293,109)     1.0000
 (294,109)     1.0000
 (295,109)     1.0000
 (296,109)     1.0000
 (316,109)     1.0000
 (317,109)     1.0000
 (318,109)     1.0000
 (335,109)     1.0000
 (336,109)     1.0000
 (349,109)     1.0000
 (350,109)     1.0000
 (361,109)     1.0000
 (362,109)     1.0000
 (372,109)     1.0000
 (382,109)     1.0000
 (389,109)     1.0000
 (237,110)     1.0000
 (238,110)     1.0000
 (239,110)     1.0000
 (266,110)     1.0000
 (267,110)     1.0000
 (268,110)     1.0000
 (269,110)     1.0000
 (292,110)     1.0000
 (293,110)     1.0000
 (294,110)     1.0000
 (295,110)     1.0000
 (315,110)     1.0000
 (316,110)     1.0000
 (317,110)     1.0000
 (318,110)     1.0000
 (334,110)     1.0000
 (335,110)     1.0000
 (336,110)     1.0000
 (349,110)     1.0000
 (350,110)     1.0000
 (361,110)     1.0000
 (362,110)     1.0000
 (372,110)     1.0000
 (382,110)     1.0000
 (389,110)     1.0000
 (237,111)     1.0000
 (238,111)     1.0000
 (239,111)     1.0000
 (265,111)     1.0000
 (266,111)     1.0000
 (267,111)     1.0000
 (268,111)     1.0000
 (292,111)     1.0000
 (293,111)     1.0000
 (294,111)     1.0000
 (295,111)     1.0000
 (315,111)     1.0000
 (316,111)     1.0000
 (317,111)     1.0000
 (318,111)     1.0000
 (334,111)     1.0000
 (335,111)     1.0000
 (336,111)     1.0000
 (349,111)     1.0000
 (350,111)     1.0000
 (361,111)     1.0000
 (362,111)     1.0000
 (372,111)     1.0000
 (381,111)     1.0000
 (389,111)     1.0000
 (237,112)     1.0000
 (238,112)     1.0000
 (239,112)     1.0000
 (265,112)     1.0000
 (266,112)     1.0000
 (267,112)     1.0000
 (268,112)     1.0000
 (291,112)     1.0000
 (292,112)     1.0000
 (293,112)     1.0000
 (294,112)     1.0000
 (315,112)     1.0000
 (316,112)     1.0000
 (317,112)     1.0000
 (334,112)     1.0000
 (335,112)     1.0000
 (349,112)     1.0000
 (350,112)     1.0000
 (361,112)     1.0000
 (362,112)     1.0000
 (372,112)     1.0000
 (381,112)     1.0000
 (389,112)     1.0000
 (237,113)     1.0000
 (238,113)     1.0000
 (265,113)     1.0000
 (266,113)     1.0000
 (267,113)     1.0000
 (291,113)     1.0000
 (292,113)     1.0000
 (293,113)     1.0000
 (294,113)     1.0000
 (314,113)     1.0000
 (315,113)     1.0000
 (316,113)     1.0000
 (317,113)     1.0000
 (334,113)     1.0000
 (335,113)     1.0000
 (348,113)     1.0000
 (349,113)     1.0000
 (350,113)     1.0000
 (361,113)     1.0000
 (371,113)     1.0000
 (372,113)     1.0000
 (381,113)     1.0000
 (389,113)     1.0000
 (237,114)     1.0000
 (238,114)     1.0000
 (265,114)     1.0000
 (266,114)     1.0000
 (267,114)     1.0000
 (291,114)     1.0000
 (292,114)     1.0000
 (293,114)     1.0000
 (294,114)     1.0000
 (314,114)     1.0000
 (315,114)     1.0000
 (316,114)     1.0000
 (317,114)     1.0000
 (333,114)     1.0000
 (334,114)     1.0000
 (335,114)     1.0000
 (348,114)     1.0000
 (349,114)     1.0000
 (361,114)     1.0000
 (371,114)     1.0000
 (372,114)     1.0000
 (381,114)     1.0000
 (389,114)     1.0000
 (237,115)     1.0000
 (265,115)     1.0000
 (266,115)     1.0000
 (291,115)     1.0000
 (292,115)     1.0000
 (293,115)     1.0000
 (314,115)     1.0000
 (315,115)     1.0000
 (316,115)     1.0000
 (333,115)     1.0000
 (334,115)     1.0000
 (335,115)     1.0000
 (348,115)     1.0000
 (349,115)     1.0000
 (361,115)     1.0000
 (371,115)     1.0000
 (372,115)     1.0000
 (381,115)     1.0000
 (237,116)     1.0000
 (265,116)     1.0000
 (266,116)     1.0000
 (291,116)     1.0000
 (292,116)     1.0000
 (293,116)     1.0000
 (314,116)     1.0000
 (315,116)     1.0000
 (316,116)     1.0000
 (333,116)     1.0000
 (334,116)     1.0000
 (335,116)     1.0000
 (348,116)     1.0000
 (349,116)     1.0000
 (361,116)     1.0000
 (371,116)     1.0000
 (381,116)     1.0000
 (265,117)     1.0000
 (266,117)     1.0000
 (291,117)     1.0000
 (292,117)     1.0000
 (293,117)     1.0000
 (314,117)     1.0000
 (315,117)     1.0000
 (316,117)     1.0000
 (333,117)     1.0000
 (334,117)     1.0000
 (348,117)     1.0000
 (349,117)     1.0000
 (361,117)     1.0000
 (371,117)     1.0000
 (381,117)     1.0000
 (265,118)     1.0000
 (291,118)     1.0000
 (292,118)     1.0000
 (314,118)     1.0000
 (315,118)     1.0000
 (333,118)     1.0000
 (334,118)     1.0000
 (348,118)     1.0000
 (349,118)     1.0000
 (361,118)     1.0000
 (371,118)     1.0000
 (381,118)     1.0000
 (265,119)     1.0000
 (291,119)     1.0000
 (292,119)     1.0000
 (314,119)     1.0000
 (315,119)     1.0000
 (333,119)     1.0000
 (334,119)     1.0000
 (348,119)     1.0000
 (349,119)     1.0000
 (361,119)     1.0000
 (371,119)     1.0000
 (381,119)     1.0000
 (265,120)     1.0000
 (291,120)     1.0000
 (292,120)     1.0000
 (314,120)     1.0000
 (315,120)     1.0000
 (333,120)     1.0000
 (334,120)     1.0000
 (348,120)     1.0000
 (361,120)     1.0000
 (371,120)     1.0000
 (381,120)     1.0000
 (296,121)     1.0000
 (318,121)     1.0000
 (319,121)     1.0000
 (336,121)     1.0000
 (337,121)     1.0000
 (351,121)     1.0000
 (362,121)     1.0000
 (373,121)     1.0000
 (382,121)     1.0000
 (295,122)     1.0000
 (296,122)     1.0000
 (318,122)     1.0000
 (319,122)     1.0000
 (336,122)     1.0000
 (337,122)     1.0000
 (350,122)     1.0000
 (351,122)     1.0000
 (362,122)     1.0000
 (373,122)     1.0000
 (382,122)     1.0000
 (269,123)     1.0000
 (295,123)     1.0000
 (296,123)     1.0000
 (318,123)     1.0000
 (319,123)     1.0000
 (336,123)     1.0000
 (337,123)     1.0000
 (350,123)     1.0000
 (351,123)     1.0000
 (362,123)     1.0000
 (373,123)     1.0000
 (382,123)     1.0000
 (269,124)     1.0000
 (295,124)     1.0000
 (296,124)     1.0000
 (317,124)     1.0000
 (318,124)     1.0000
 (319,124)     1.0000
 (336,124)     1.0000
 (337,124)     1.0000
 (350,124)     1.0000
 (351,124)     1.0000
 (362,124)     1.0000
 (373,124)     1.0000
 (382,124)     1.0000
 (268,125)     1.0000
 (269,125)     1.0000
 (294,125)     1.0000
 (295,125)     1.0000
 (296,125)     1.0000
 (317,125)     1.0000
 (318,125)     1.0000
 (319,125)     1.0000
 (336,125)     1.0000
 (337,125)     1.0000
 (350,125)     1.0000
 (351,125)     1.0000
 (362,125)     1.0000
 (373,125)     1.0000
 (382,125)     1.0000
 (268,126)     1.0000
 (269,126)     1.0000
 (294,126)     1.0000
 (295,126)     1.0000
 (296,126)     1.0000
 (317,126)     1.0000
 (318,126)     1.0000
 (319,126)     1.0000
 (335,126)     1.0000
 (336,126)     1.0000
 (337,126)     1.0000
 (350,126)     1.0000
 (351,126)     1.0000
 (362,126)     1.0000
 (372,126)     1.0000
 (373,126)     1.0000
 (382,126)     1.0000
 (239,127)     1.0000
 (268,127)     1.0000
 (269,127)     1.0000
 (294,127)     1.0000
 (295,127)     1.0000
 (296,127)     1.0000
 (317,127)     1.0000
 (318,127)     1.0000
 (319,127)     1.0000
 (335,127)     1.0000
 (336,127)     1.0000
 (337,127)     1.0000
 (350,127)     1.0000
 (351,127)     1.0000
 (362,127)     1.0000
 (372,127)     1.0000
 (373,127)     1.0000
 (382,127)     1.0000
 (389,127)     1.0000
 (239,128)     1.0000
 (267,128)     1.0000
 (268,128)     1.0000
 (269,128)     1.0000
 (293,128)     1.0000
 (294,128)     1.0000
 (295,128)     1.0000
 (296,128)     1.0000
 (316,128)     1.0000
 (317,128)     1.0000
 (318,128)     1.0000
 (335,128)     1.0000
 (336,128)     1.0000
 (349,128)     1.0000
 (350,128)     1.0000
 (351,128)     1.0000
 (362,128)     1.0000
 (372,128)     1.0000
 (373,128)     1.0000
 (382,128)     1.0000
 (389,128)     1.0000
 (238,129)     1.0000
 (239,129)     1.0000
 (267,129)     1.0000
 (268,129)     1.0000
 (269,129)     1.0000
 (293,129)     1.0000
 (294,129)     1.0000
 (295,129)     1.0000
 (316,129)     1.0000
 (317,129)     1.0000
 (318,129)     1.0000
 (335,129)     1.0000
 (336,129)     1.0000
 (349,129)     1.0000
 (350,129)     1.0000
 (361,129)     1.0000
 (362,129)     1.0000
 (372,129)     1.0000
 (382,129)     1.0000
 (389,129)     1.0000
 (238,130)     1.0000
 (239,130)     1.0000
 (266,130)     1.0000
 (267,130)     1.0000
 (268,130)     1.0000
 (293,130)     1.0000
 (294,130)     1.0000
 (295,130)     1.0000
 (316,130)     1.0000
 (317,130)     1.0000
 (318,130)     1.0000
 (334,130)     1.0000
 (335,130)     1.0000
 (336,130)     1.0000
 (349,130)     1.0000
 (350,130)     1.0000
 (361,130)     1.0000
 (362,130)     1.0000
 (372,130)     1.0000
 (381,130)     1.0000
 (382,130)     1.0000
 (389,130)     1.0000
 (237,131)     1.0000
 (238,131)     1.0000
 (266,131)     1.0000
 (267,131)     1.0000
 (268,131)     1.0000
 (292,131)     1.0000
 (293,131)     1.0000
 (294,131)     1.0000
 (315,131)     1.0000
 (316,131)     1.0000
 (317,131)     1.0000
 (334,131)     1.0000
 (335,131)     1.0000
 (336,131)     1.0000
 (349,131)     1.0000
 (350,131)     1.0000
 (361,131)     1.0000
 (362,131)     1.0000
 (372,131)     1.0000
 (381,131)     1.0000
 (382,131)     1.0000
 (389,131)     1.0000
 (237,132)     1.0000
 (238,132)     1.0000
 (265,132)     1.0000
 (266,132)     1.0000
 (267,132)     1.0000
 (292,132)     1.0000
 (293,132)     1.0000
 (294,132)     1.0000
 (315,132)     1.0000
 (316,132)     1.0000
 (317,132)     1.0000
 (334,132)     1.0000
 (335,132)     1.0000
 (349,132)     1.0000
 (350,132)     1.0000
 (361,132)     1.0000
 (362,132)     1.0000
 (372,132)     1.0000
 (381,132)     1.0000
 (389,132)     1.0000
 (237,133)     1.0000
 (265,133)     1.0000
 (266,133)     1.0000
 (267,133)     1.0000
 (291,133)     1.0000
 (292,133)     1.0000
 (293,133)     1.0000
 (294,133)     1.0000
 (315,133)     1.0000
 (316,133)     1.0000
 (317,133)     1.0000
 (334,133)     1.0000
 (335,133)     1.0000
 (348,133)     1.0000
 (349,133)     1.0000
 (350,133)     1.0000
 (361,133)     1.0000
 (371,133)     1.0000
 (372,133)     1.0000
 (381,133)     1.0000
 (389,133)     1.0000
 (237,134)     1.0000
 (265,134)     1.0000
 (266,134)     1.0000
 (291,134)     1.0000
 (292,134)     1.0000
 (293,134)     1.0000
 (314,134)     1.0000
 (315,134)     1.0000
 (316,134)     1.0000
 (333,134)     1.0000
 (334,134)     1.0000
 (335,134)     1.0000
 (348,134)     1.0000
 (349,134)     1.0000
 (361,134)     1.0000
 (371,134)     1.0000
 (372,134)     1.0000
 (381,134)     1.0000
 (389,134)     1.0000
 (265,135)     1.0000
 (266,135)     1.0000
 (291,135)     1.0000
 (292,135)     1.0000
 (293,135)     1.0000
 (314,135)     1.0000
 (315,135)     1.0000
 (316,135)     1.0000
 (333,135)     1.0000
 (334,135)     1.0000
 (335,135)     1.0000
 (348,135)     1.0000
 (349,135)     1.0000
 (361,135)     1.0000
 (371,135)     1.0000
 (372,135)     1.0000
 (381,135)     1.0000
 (265,136)     1.0000
 (266,136)     1.0000
 (291,136)     1.0000
 (292,136)     1.0000
 (293,136)     1.0000
 (314,136)     1.0000
 (315,136)     1.0000
 (316,136)     1.0000
 (333,136)     1.0000
 (334,136)     1.0000
 (348,136)     1.0000
 (349,136)     1.0000
 (361,136)     1.0000
 (371,136)     1.0000
 (381,136)     1.0000
 (265,137)     1.0000
 (291,137)     1.0000
 (292,137)     1.0000
 (314,137)     1.0000
 (315,137)     1.0000
 (316,137)     1.0000
 (333,137)     1.0000
 (334,137)     1.0000
 (348,137)     1.0000
 (349,137)     1.0000
 (361,137)     1.0000
 (371,137)     1.0000
 (381,137)     1.0000
 (265,138)     1.0000
 (291,138)     1.0000
 (292,138)     1.0000
 (314,138)     1.0000
 (315,138)     1.0000
 (333,138)     1.0000
 (334,138)     1.0000
 (348,138)     1.0000
 (349,138)     1.0000
 (361,138)     1.0000
 (371,138)     1.0000
 (381,138)     1.0000
 (291,139)     1.0000
 (292,139)     1.0000
 (314,139)     1.0000
 (315,139)     1.0000
 (333,139)     1.0000
 (334,139)     1.0000
 (348,139)     1.0000
 (349,139)     1.0000
 (361,139)     1.0000
 (371,139)     1.0000
 (381,139)     1.0000
 (291,140)     1.0000
 (314,140)     1.0000
 (315,140)     1.0000
 (333,140)     1.0000
 (334,140)     1.0000
 (348,140)     1.0000
 (361,140)     1.0000
 (371,140)     1.0000
 (381,140)     1.0000
 (296,141)     1.0000
 (318,141)     1.0000
 (319,141)     1.0000
 (336,141)     1.0000
 (337,141)     1.0000
 (351,141)     1.0000
 (373,141)     1.0000
 (382,141)     1.0000
 (296,142)     1.0000
 (318,142)     1.0000
 (319,142)     1.0000
 (336,142)     1.0000
 (337,142)     1.0000
 (351,142)     1.0000
 (362,142)     1.0000
 (373,142)     1.0000
 (382,142)     1.0000
 (296,143)     1.0000
 (318,143)     1.0000
 (319,143)     1.0000
 (336,143)     1.0000
 (337,143)     1.0000
 (350,143)     1.0000
 (351,143)     1.0000
 (362,143)     1.0000
 (373,143)     1.0000
 (382,143)     1.0000
 (295,144)     1.0000
 (296,144)     1.0000
 (318,144)     1.0000
 (319,144)     1.0000
 (336,144)     1.0000
 (337,144)     1.0000
 (350,144)     1.0000
 (351,144)     1.0000
 (362,144)     1.0000
 (373,144)     1.0000
 (382,144)     1.0000
 (295,145)     1.0000
 (296,145)     1.0000
 (317,145)     1.0000
 (318,145)     1.0000
 (319,145)     1.0000
 (336,145)     1.0000
 (337,145)     1.0000
 (350,145)     1.0000
 (351,145)     1.0000
 (362,145)     1.0000
 (373,145)     1.0000
 (382,145)     1.0000
 (295,146)     1.0000
 (296,146)     1.0000
 (317,146)     1.0000
 (318,146)     1.0000
 (319,146)     1.0000
 (335,146)     1.0000
 (336,146)     1.0000
 (337,146)     1.0000
 (350,146)     1.0000
 (351,146)     1.0000
 (362,146)     1.0000
 (372,146)     1.0000
 (373,146)     1.0000
 (382,146)     1.0000
 (389,146)     1.0000
 (294,147)     1.0000
 (295,147)     1.0000
 (317,147)     1.0000
 (318,147)     1.0000
 (335,147)     1.0000
 (336,147)     1.0000
 (350,147)     1.0000
 (351,147)     1.0000
 (362,147)     1.0000
 (372,147)     1.0000
 (373,147)     1.0000
 (382,147)     1.0000
 (389,147)     1.0000
 (268,148)     1.0000
 (294,148)     1.0000
 (295,148)     1.0000
 (317,148)     1.0000
 (318,148)     1.0000
 (335,148)     1.0000
 (336,148)     1.0000
 (350,148)     1.0000
 (362,148)     1.0000
 (372,148)     1.0000
 (373,148)     1.0000
 (382,148)     1.0000
 (389,148)     1.0000
 (268,149)     1.0000
 (293,149)     1.0000
 (294,149)     1.0000
 (295,149)     1.0000
 (316,149)     1.0000
 (317,149)     1.0000
 (318,149)     1.0000
 (335,149)     1.0000
 (336,149)     1.0000
 (349,149)     1.0000
 (350,149)     1.0000
 (361,149)     1.0000
 (362,149)     1.0000
 (372,149)     1.0000
 (382,149)     1.0000
 (389,149)     1.0000
 (267,150)     1.0000
 (293,150)     1.0000
 (294,150)     1.0000
 (316,150)     1.0000
 (317,150)     1.0000
 (335,150)     1.0000
 (336,150)     1.0000
 (349,150)     1.0000
 (350,150)     1.0000
 (361,150)     1.0000
 (362,150)     1.0000
 (372,150)     1.0000
 (381,150)     1.0000
 (382,150)     1.0000
 (389,150)     1.0000
 (267,151)     1.0000
 (293,151)     1.0000
 (294,151)     1.0000
 (316,151)     1.0000
 (317,151)     1.0000
 (334,151)     1.0000
 (335,151)     1.0000
 (349,151)     1.0000
 (350,151)     1.0000
 (361,151)     1.0000
 (362,151)     1.0000
 (372,151)     1.0000
 (381,151)     1.0000
 (382,151)     1.0000
 (389,151)     1.0000
 (266,152)     1.0000
 (292,152)     1.0000
 (293,152)     1.0000
 (294,152)     1.0000
 (315,152)     1.0000
 (316,152)     1.0000
 (317,152)     1.0000
 (334,152)     1.0000
 (335,152)     1.0000
 (349,152)     1.0000
 (350,152)     1.0000
 (361,152)     1.0000
 (362,152)     1.0000
 (372,152)     1.0000
 (381,152)     1.0000
 (389,152)     1.0000
 (266,153)     1.0000
 (292,153)     1.0000
 (293,153)     1.0000
 (315,153)     1.0000
 (316,153)     1.0000
 (334,153)     1.0000
 (335,153)     1.0000
 (349,153)     1.0000
 (361,153)     1.0000
 (371,153)     1.0000
 (372,153)     1.0000
 (381,153)     1.0000
 (389,153)     1.0000
 (292,154)     1.0000
 (293,154)     1.0000
 (315,154)     1.0000
 (316,154)     1.0000
 (334,154)     1.0000
 (335,154)     1.0000
 (348,154)     1.0000
 (349,154)     1.0000
 (361,154)     1.0000
 (371,154)     1.0000
 (372,154)     1.0000
 (381,154)     1.0000
 (389,154)     1.0000
 (291,155)     1.0000
 (292,155)     1.0000
 (314,155)     1.0000
 (315,155)     1.0000
 (316,155)     1.0000
 (333,155)     1.0000
 (334,155)     1.0000
 (335,155)     1.0000
 (348,155)     1.0000
 (349,155)     1.0000
 (361,155)     1.0000
 (371,155)     1.0000
 (372,155)     1.0000
 (381,155)     1.0000
 (389,155)     1.0000
 (291,156)     1.0000
 (292,156)     1.0000
 (314,156)     1.0000
 (315,156)     1.0000
 (316,156)     1.0000
 (333,156)     1.0000
 (334,156)     1.0000
 (348,156)     1.0000
 (349,156)     1.0000
 (361,156)     1.0000
 (371,156)     1.0000
 (381,156)     1.0000
 (291,157)     1.0000
 (292,157)     1.0000
 (314,157)     1.0000
 (315,157)     1.0000
 (333,157)     1.0000
 (334,157)     1.0000
 (348,157)     1.0000
 (349,157)     1.0000
 (361,157)     1.0000
 (371,157)     1.0000
 (381,157)     1.0000
 (291,158)     1.0000
 (314,158)     1.0000
 (315,158)     1.0000
 (333,158)     1.0000
 (334,158)     1.0000
 (348,158)     1.0000
 (349,158)     1.0000
 (361,158)     1.0000
 (371,158)     1.0000
 (381,158)     1.0000
 (291,159)     1.0000
 (314,159)     1.0000
 (315,159)     1.0000
 (333,159)     1.0000
 (334,159)     1.0000
 (348,159)     1.0000
 (361,159)     1.0000
 (371,159)     1.0000
 (381,159)     1.0000
 (291,160)     1.0000
 (314,160)     1.0000
 (315,160)     1.0000
 (333,160)     1.0000
 (334,160)     1.0000
 (348,160)     1.0000
 (371,160)     1.0000
 (381,160)     1.0000
 (319,161)     1.0000
 (337,161)     1.0000
 (351,161)     1.0000
 (373,161)     1.0000
 (382,161)     1.0000
 (319,162)     1.0000
 (336,162)     1.0000
 (337,162)     1.0000
 (351,162)     1.0000
 (362,162)     1.0000
 (373,162)     1.0000
 (382,162)     1.0000
 (318,163)     1.0000
 (319,163)     1.0000
 (336,163)     1.0000
 (337,163)     1.0000
 (350,163)     1.0000
 (351,163)     1.0000
 (362,163)     1.0000
 (373,163)     1.0000
 (382,163)     1.0000
 (318,164)     1.0000
 (319,164)     1.0000
 (336,164)     1.0000
 (337,164)     1.0000
 (350,164)     1.0000
 (351,164)     1.0000
 (362,164)     1.0000
 (373,164)     1.0000
 (382,164)     1.0000
 (318,165)     1.0000
 (336,165)     1.0000
 (337,165)     1.0000
 (350,165)     1.0000
 (351,165)     1.0000
 (362,165)     1.0000
 (373,165)     1.0000
 (382,165)     1.0000
 (318,166)     1.0000
 (336,166)     1.0000
 (350,166)     1.0000
 (351,166)     1.0000
 (362,166)     1.0000
 (372,166)     1.0000
 (373,166)     1.0000
 (382,166)     1.0000
 (389,166)     1.0000
 (317,167)     1.0000
 (318,167)     1.0000
 (335,167)     1.0000
 (336,167)     1.0000
 (350,167)     1.0000
 (351,167)     1.0000
 (362,167)     1.0000
 (372,167)     1.0000
 (373,167)     1.0000
 (382,167)     1.0000
 (389,167)     1.0000
 (317,168)     1.0000
 (318,168)     1.0000
 (335,168)     1.0000
 (336,168)     1.0000
 (350,168)     1.0000
 (362,168)     1.0000
 (372,168)     1.0000
 (373,168)     1.0000
 (382,168)     1.0000
 (389,168)     1.0000
 (317,169)     1.0000
 (335,169)     1.0000
 (336,169)     1.0000
 (349,169)     1.0000
 (350,169)     1.0000
 (361,169)     1.0000
 (362,169)     1.0000
 (372,169)     1.0000
 (382,169)     1.0000
 (389,169)     1.0000
 (316,170)     1.0000
 (317,170)     1.0000
 (335,170)     1.0000
 (336,170)     1.0000
 (349,170)     1.0000
 (350,170)     1.0000
 (361,170)     1.0000
 (362,170)     1.0000
 (372,170)     1.0000
 (381,170)     1.0000
 (382,170)     1.0000
 (389,170)     1.0000
 (316,171)     1.0000
 (317,171)     1.0000
 (334,171)     1.0000
 (335,171)     1.0000
 (349,171)     1.0000
 (350,171)     1.0000
 (361,171)     1.0000
 (362,171)     1.0000
 (372,171)     1.0000
 (381,171)     1.0000
 (382,171)     1.0000
 (389,171)     1.0000
 (316,172)     1.0000
 (334,172)     1.0000
 (335,172)     1.0000
 (349,172)     1.0000
 (350,172)     1.0000
 (361,172)     1.0000
 (362,172)     1.0000
 (372,172)     1.0000
 (381,172)     1.0000
 (389,172)     1.0000
 (315,173)     1.0000
 (316,173)     1.0000
 (334,173)     1.0000
 (335,173)     1.0000
 (349,173)     1.0000
 (361,173)     1.0000
 (371,173)     1.0000
 (372,173)     1.0000
 (381,173)     1.0000
 (389,173)     1.0000
 (315,174)     1.0000
 (316,174)     1.0000
 (334,174)     1.0000
 (335,174)     1.0000
 (348,174)     1.0000
 (349,174)     1.0000
 (361,174)     1.0000
 (371,174)     1.0000
 (372,174)     1.0000
 (381,174)     1.0000
 (389,174)     1.0000
 (315,175)     1.0000
 (334,175)     1.0000
 (348,175)     1.0000
 (349,175)     1.0000
 (361,175)     1.0000
 (371,175)     1.0000
 (372,175)     1.0000
 (381,175)     1.0000
 (389,175)     1.0000
 (315,176)     1.0000
 (333,176)     1.0000
 (334,176)     1.0000
 (348,176)     1.0000
 (349,176)     1.0000
 (361,176)     1.0000
 (371,176)     1.0000
 (381,176)     1.0000
 (314,177)     1.0000
 (315,177)     1.0000
 (333,177)     1.0000
 (334,177)     1.0000
 (348,177)     1.0000
 (349,177)     1.0000
 (361,177)     1.0000
 (371,177)     1.0000
 (381,177)     1.0000
 (314,178)     1.0000
 (315,178)     1.0000
 (333,178)     1.0000
 (334,178)     1.0000
 (348,178)     1.0000
 (349,178)     1.0000
 (361,178)     1.0000
 (371,178)     1.0000
 (381,178)     1.0000
 (314,179)     1.0000
 (333,179)     1.0000
 (334,179)     1.0000
 (348,179)     1.0000
 (361,179)     1.0000
 (371,179)     1.0000
 (381,179)     1.0000
 (314,180)     1.0000
 (333,180)     1.0000
 (348,180)     1.0000
 (371,180)     1.0000
 (381,180)     1.0000
 (337,181)     1.0000
 (351,181)     1.0000
 (373,181)     1.0000
 (382,181)     1.0000
 (337,182)     1.0000
 (351,182)     1.0000
 (373,182)     1.0000
 (382,182)     1.0000
 (337,183)     1.0000
 (351,183)     1.0000
 (362,183)     1.0000
 (373,183)     1.0000
 (382,183)     1.0000
 (336,184)     1.0000
 (337,184)     1.0000
 (351,184)     1.0000
 (362,184)     1.0000
 (373,184)     1.0000
 (382,184)     1.0000
 (336,185)     1.0000
 (350,185)     1.0000
 (351,185)     1.0000
 (362,185)     1.0000
 (373,185)     1.0000
 (382,185)     1.0000
 (336,186)     1.0000
 (350,186)     1.0000
 (351,186)     1.0000
 (362,186)     1.0000
 (372,186)     1.0000
 (373,186)     1.0000
 (382,186)     1.0000
 (389,186)     1.0000
 (336,187)     1.0000
 (350,187)     1.0000
 (362,187)     1.0000
 (372,187)     1.0000
 (373,187)     1.0000
 (382,187)     1.0000
 (389,187)     1.0000
 (336,188)     1.0000
 (350,188)     1.0000
 (362,188)     1.0000
 (372,188)     1.0000
 (373,188)     1.0000
 (382,188)     1.0000
 (389,188)     1.0000
 (335,189)     1.0000
 (350,189)     1.0000
 (362,189)     1.0000
 (372,189)     1.0000
 (382,189)     1.0000
 (389,189)     1.0000
 (335,190)     1.0000
 (349,190)     1.0000
 (350,190)     1.0000
 (361,190)     1.0000
 (362,190)     1.0000
 (372,190)     1.0000
 (381,190)     1.0000
 (382,190)     1.0000
 (389,190)     1.0000
 (335,191)     1.0000
 (349,191)     1.0000
 (350,191)     1.0000
 (361,191)     1.0000
 (362,191)     1.0000
 (372,191)     1.0000
 (381,191)     1.0000
 (382,191)     1.0000
 (389,191)     1.0000
 (335,192)     1.0000
 (349,192)     1.0000
 (361,192)     1.0000
 (372,192)     1.0000
 (381,192)     1.0000
 (389,192)     1.0000
 (334,193)     1.0000
 (349,193)     1.0000
 (361,193)     1.0000
 (371,193)     1.0000
 (372,193)     1.0000
 (381,193)     1.0000
 (389,193)     1.0000
 (334,194)     1.0000
 (349,194)     1.0000
 (361,194)     1.0000
 (371,194)     1.0000
 (372,194)     1.0000
 (381,194)     1.0000
 (389,194)     1.0000
 (334,195)     1.0000
 (348,195)     1.0000
 (349,195)     1.0000
 (361,195)     1.0000
 (371,195)     1.0000
 (372,195)     1.0000
 (381,195)     1.0000
 (389,195)     1.0000
 (334,196)     1.0000
 (348,196)     1.0000
 (349,196)     1.0000
 (361,196)     1.0000
 (371,196)     1.0000
 (381,196)     1.0000
 (333,197)     1.0000
 (334,197)     1.0000
 (348,197)     1.0000
 (361,197)     1.0000
 (371,197)     1.0000
 (381,197)     1.0000
 (333,198)     1.0000
 (348,198)     1.0000
 (361,198)     1.0000
 (371,198)     1.0000
 (381,198)     1.0000
 (333,199)     1.0000
 (348,199)     1.0000
 (371,199)     1.0000
 (381,199)     1.0000
 (333,200)     1.0000
 (348,200)     1.0000
 (371,200)     1.0000
 (381,200)     1.0000
 (252,401)     1.0000
 (279,401)     1.0000
 (280,401)     1.0000
 (303,401)     1.0000
 (304,401)     1.0000
 (305,401)     1.0000
 (325,401)     1.0000
 (326,401)     1.0000
 (341,401)     1.0000
 (342,401)     1.0000
 (355,401)     1.0000
 (366,401)     1.0000
 (376,401)     1.0000
 (385,401)     1.0000
 (252,402)     1.0000
 (279,402)     1.0000
 (280,402)     1.0000
 (303,402)     1.0000
 (304,402)     1.0000
 (305,402)     1.0000
 (325,402)     1.0000
 (326,402)     1.0000
 (341,402)     1.0000
 (342,402)     1.0000
 (355,402)     1.0000
 (366,402)     1.0000
 (376,402)     1.0000
 (385,402)     1.0000
 (252,403)     1.0000
 (279,403)     1.0000
 (280,403)     1.0000
 (303,403)     1.0000
 (304,403)     1.0000
 (305,403)     1.0000
 (325,403)     1.0000
 (326,403)     1.0000
 (341,403)     1.0000
 (342,403)     1.0000
 (355,403)     1.0000
 (366,403)     1.0000
 (376,403)     1.0000
 (223,404)     1.0000
 (252,404)     1.0000
 (253,404)     1.0000
 (279,404)     1.0000
 (280,404)     1.0000
 (281,404)     1.0000
 (303,404)     1.0000
 (304,404)     1.0000
 (305,404)     1.0000
 (325,404)     1.0000
 (326,404)     1.0000
 (341,404)     1.0000
 (342,404)     1.0000
 (355,404)     1.0000
 (366,404)     1.0000
 (376,404)     1.0000
 (223,405)     1.0000
 (252,405)     1.0000
 (253,405)     1.0000
 (279,405)     1.0000
 (280,405)     1.0000
 (281,405)     1.0000
 (303,405)     1.0000
 (304,405)     1.0000
 (305,405)     1.0000
 (306,405)     1.0000
 (325,405)     1.0000
 (326,405)     1.0000
 (341,405)     1.0000
 (342,405)     1.0000
 (355,405)     1.0000
 (366,405)     1.0000
 (376,405)     1.0000
 (223,406)     1.0000
 (224,406)     1.0000
 (252,406)     1.0000
 (253,406)     1.0000
 (279,406)     1.0000
 (280,406)     1.0000
 (281,406)     1.0000
 (303,406)     1.0000
 (304,406)     1.0000
 (305,406)     1.0000
 (306,406)     1.0000
 (325,406)     1.0000
 (326,406)     1.0000
 (327,406)     1.0000
 (341,406)     1.0000
 (342,406)     1.0000
 (355,406)     1.0000
 (366,406)     1.0000
 (223,407)     1.0000
 (224,407)     1.0000
 (252,407)     1.0000
 (253,407)     1.0000
 (254,407)     1.0000
 (279,407)     1.0000
 (280,407)     1.0000
 (281,407)     1.0000
 (282,407)     1.0000
 (303,407)     1.0000
 (304,407)     1.0000
 (305,407)     1.0000
 (306,407)     1.0000
 (325,407)     1.0000
 (326,407)     1.0000
 (327,407)     1.0000
 (341,407)     1.0000
 (342,407)     1.0000
 (343,407)     1.0000
 (355,407)     1.0000
 (366,407)     1.0000
 (223,408)     1.0000
 (224,408)     1.0000
 (252,408)     1.0000
 (253,408)     1.0000
 (254,408)     1.0000
 (279,408)     1.0000
 (280,408)     1.0000
 (281,408)     1.0000
 (282,408)     1.0000
 (303,408)     1.0000
 (304,408)     1.0000
 (305,408)     1.0000
 (306,408)     1.0000
 (325,408)     1.0000
 (326,408)     1.0000
 (327,408)     1.0000
 (342,408)     1.0000
 (343,408)     1.0000
 (355,408)     1.0000
 (223,409)     1.0000
 (224,409)     1.0000
 (252,409)     1.0000
 (253,409)     1.0000
 (254,409)     1.0000
 (255,409)     1.0000
 (279,409)     1.0000
 (280,409)     1.0000
 (281,409)     1.0000
 (282,409)     1.0000
 (304,409)     1.0000
 (305,409)     1.0000
 (306,409)     1.0000
 (307,409)     1.0000
 (325,409)     1.0000
 (326,409)     1.0000
 (327,409)     1.0000
 (342,409)     1.0000
 (343,409)     1.0000
 (355,409)     1.0000
 (356,409)     1.0000
 (223,410)     1.0000
 (224,410)     1.0000
 (252,410)     1.0000
 (253,410)     1.0000
 (254,410)     1.0000
 (255,410)     1.0000
 (279,410)     1.0000
 (280,410)     1.0000
 (281,410)     1.0000
 (282,410)     1.0000
 (283,410)     1.0000
 (304,410)     1.0000
 (305,410)     1.0000
 (306,410)     1.0000
 (307,410)     1.0000
 (326,410)     1.0000
 (327,410)     1.0000
 (328,410)     1.0000
 (342,410)     1.0000
 (343,410)     1.0000
 (356,410)     1.0000
 (223,411)     1.0000
 (224,411)     1.0000
 (252,411)     1.0000
 (253,411)     1.0000
 (254,411)     1.0000
 (255,411)     1.0000
 (279,411)     1.0000
 (280,411)     1.0000
 (281,411)     1.0000
 (282,411)     1.0000
 (283,411)     1.0000
 (304,411)     1.0000
 (305,411)     1.0000
 (306,411)     1.0000
 (307,411)     1.0000
 (326,411)     1.0000
 (327,411)     1.0000
 (328,411)     1.0000
 (342,411)     1.0000
 (343,411)     1.0000
 (356,411)     1.0000
 (223,412)     1.0000
 (224,412)     1.0000
 (252,412)     1.0000
 (253,412)     1.0000
 (254,412)     1.0000
 (255,412)     1.0000
 (279,412)     1.0000
 (280,412)     1.0000
 (281,412)     1.0000
 (282,412)     1.0000
 (283,412)     1.0000
 (305,412)     1.0000
 (306,412)     1.0000
 (307,412)     1.0000
 (308,412)     1.0000
 (326,412)     1.0000
 (327,412)     1.0000
 (328,412)     1.0000
 (343,412)     1.0000
 (344,412)     1.0000
 (356,412)     1.0000
 (223,413)     1.0000
 (224,413)     1.0000
 (252,413)     1.0000
 (253,413)     1.0000
 (254,413)     1.0000
 (255,413)     1.0000
 (280,413)     1.0000
 (281,413)     1.0000
 (282,413)     1.0000
 (283,413)     1.0000
 (284,413)     1.0000
 (305,413)     1.0000
 (306,413)     1.0000
 (307,413)     1.0000
 (308,413)     1.0000
 (327,413)     1.0000
 (328,413)     1.0000
 (343,413)     1.0000
 (344,413)     1.0000
 (223,414)     1.0000
 (224,414)     1.0000
 (252,414)     1.0000
 (253,414)     1.0000
 (254,414)     1.0000
 (255,414)     1.0000
 (280,414)     1.0000
 (281,414)     1.0000
 (282,414)     1.0000
 (283,414)     1.0000
 (284,414)     1.0000
 (305,414)     1.0000
 (306,414)     1.0000
 (307,414)     1.0000
 (308,414)     1.0000
 (327,414)     1.0000
 (328,414)     1.0000
 (329,414)     1.0000
 (343,414)     1.0000
 (344,414)     1.0000
 (357,414)     1.0000
 (223,415)     1.0000
 (224,415)     1.0000
 (252,415)     1.0000
 (253,415)     1.0000
 (254,415)     1.0000
 (255,415)     1.0000
 (281,415)     1.0000
 (282,415)     1.0000
 (283,415)     1.0000
 (284,415)     1.0000
 (306,415)     1.0000
 (307,415)     1.0000
 (308,415)     1.0000
 (327,415)     1.0000
 (328,415)     1.0000
 (329,415)     1.0000
 (344,415)     1.0000
 (357,415)     1.0000
 (223,416)     1.0000
 (224,416)     1.0000
 (253,416)     1.0000
 (254,416)     1.0000
 (255,416)     1.0000
 (281,416)     1.0000
 (282,416)     1.0000
 (283,416)     1.0000
 (284,416)     1.0000
 (306,416)     1.0000
 (307,416)     1.0000
 (308,416)     1.0000
 (328,416)     1.0000
 (329,416)     1.0000
 (344,416)     1.0000
 (357,416)     1.0000
 (368,416)     1.0000
 (223,417)     1.0000
 (224,417)     1.0000
 (253,417)     1.0000
 (254,417)     1.0000
 (255,417)     1.0000
 (281,417)     1.0000
 (282,417)     1.0000
 (283,417)     1.0000
 (284,417)     1.0000
 (307,417)     1.0000
 (308,417)     1.0000
 (328,417)     1.0000
 (329,417)     1.0000
 (344,417)     1.0000
 (357,417)     1.0000
 (368,417)     1.0000
 (224,418)     1.0000
 (254,418)     1.0000
 (255,418)     1.0000
 (282,418)     1.0000
 (283,418)     1.0000
 (284,418)     1.0000
 (307,418)     1.0000
 (308,418)     1.0000
 (328,418)     1.0000
 (329,418)     1.0000
 (344,418)     1.0000
 (357,418)     1.0000
 (368,418)     1.0000
 (224,419)     1.0000
 (254,419)     1.0000
 (255,419)     1.0000
 (282,419)     1.0000
 (283,419)     1.0000
 (284,419)     1.0000
 (307,419)     1.0000
 (308,419)     1.0000
 (328,419)     1.0000
 (329,419)     1.0000
 (344,419)     1.0000
 (357,419)     1.0000
 (368,419)     1.0000
 (378,419)     1.0000
 (224,420)     1.0000
 (254,420)     1.0000
 (255,420)     1.0000
 (282,420)     1.0000
 (283,420)     1.0000
 (284,420)     1.0000
 (307,420)     1.0000
 (308,420)     1.0000
 (328,420)     1.0000
 (329,420)     1.0000
 (344,420)     1.0000
 (357,420)     1.0000
 (368,420)     1.0000
 (378,420)     1.0000
 (252,421)     1.0000
 (279,421)     1.0000
 (280,421)     1.0000
 (303,421)     1.0000
 (304,421)     1.0000
 (305,421)     1.0000
 (325,421)     1.0000
 (326,421)     1.0000
 (341,421)     1.0000
 (342,421)     1.0000
 (355,421)     1.0000
 (366,421)     1.0000
 (376,421)     1.0000
 (385,421)     1.0000
 (252,422)     1.0000
 (279,422)     1.0000
 (280,422)     1.0000
 (303,422)     1.0000
 (304,422)     1.0000
 (305,422)     1.0000
 (325,422)     1.0000
 (326,422)     1.0000
 (341,422)     1.0000
 (342,422)     1.0000
 (355,422)     1.0000
 (366,422)     1.0000
 (376,422)     1.0000
 (385,422)     1.0000
 (252,423)     1.0000
 (279,423)     1.0000
 (280,423)     1.0000
 (303,423)     1.0000
 (304,423)     1.0000
 (305,423)     1.0000
 (325,423)     1.0000
 (326,423)     1.0000
 (341,423)     1.0000
 (342,423)     1.0000
 (355,423)     1.0000
 (366,423)     1.0000
 (376,423)     1.0000
 (385,423)     1.0000
 (223,424)     1.0000
 (252,424)     1.0000
 (253,424)     1.0000
 (279,424)     1.0000
 (280,424)     1.0000
 (281,424)     1.0000
 (303,424)     1.0000
 (304,424)     1.0000
 (305,424)     1.0000
 (325,424)     1.0000
 (326,424)     1.0000
 (341,424)     1.0000
 (342,424)     1.0000
 (355,424)     1.0000
 (366,424)     1.0000
 (376,424)     1.0000
 (223,425)     1.0000
 (252,425)     1.0000
 (253,425)     1.0000
 (279,425)     1.0000
 (280,425)     1.0000
 (281,425)     1.0000
 (303,425)     1.0000
 (304,425)     1.0000
 (305,425)     1.0000
 (306,425)     1.0000
 (325,425)     1.0000
 (326,425)     1.0000
 (327,425)     1.0000
 (341,425)     1.0000
 (342,425)     1.0000
 (355,425)     1.0000
 (366,425)     1.0000
 (376,425)     1.0000
 (223,426)     1.0000
 (252,426)     1.0000
 (253,426)     1.0000
 (279,426)     1.0000
 (280,426)     1.0000
 (281,426)     1.0000
 (303,426)     1.0000
 (304,426)     1.0000
 (305,426)     1.0000
 (306,426)     1.0000
 (325,426)     1.0000
 (326,426)     1.0000
 (327,426)     1.0000
 (341,426)     1.0000
 (342,426)     1.0000
 (343,426)     1.0000
 (355,426)     1.0000
 (366,426)     1.0000
 (376,426)     1.0000
 (223,427)     1.0000
 (224,427)     1.0000
 (252,427)     1.0000
 (253,427)     1.0000
 (254,427)     1.0000
 (279,427)     1.0000
 (280,427)     1.0000
 (281,427)     1.0000
 (282,427)     1.0000
 (303,427)     1.0000
 (304,427)     1.0000
 (305,427)     1.0000
 (306,427)     1.0000
 (325,427)     1.0000
 (326,427)     1.0000
 (327,427)     1.0000
 (341,427)     1.0000
 (342,427)     1.0000
 (343,427)     1.0000
 (355,427)     1.0000
 (356,427)     1.0000
 (366,427)     1.0000
 (223,428)     1.0000
 (224,428)     1.0000
 (252,428)     1.0000
 (253,428)     1.0000
 (254,428)     1.0000
 (279,428)     1.0000
 (280,428)     1.0000
 (281,428)     1.0000
 (282,428)     1.0000
 (303,428)     1.0000
 (304,428)     1.0000
 (305,428)     1.0000
 (306,428)     1.0000
 (307,428)     1.0000
 (325,428)     1.0000
 (326,428)     1.0000
 (327,428)     1.0000
 (342,428)     1.0000
 (343,428)     1.0000
 (355,428)     1.0000
 (356,428)     1.0000
 (223,429)     1.0000
 (224,429)     1.0000
 (252,429)     1.0000
 (253,429)     1.0000
 (254,429)     1.0000
 (255,429)     1.0000
 (279,429)     1.0000
 (280,429)     1.0000
 (281,429)     1.0000
 (282,429)     1.0000
 (304,429)     1.0000
 (305,429)     1.0000
 (306,429)     1.0000
 (307,429)     1.0000
 (325,429)     1.0000
 (326,429)     1.0000
 (327,429)     1.0000
 (342,429)     1.0000
 (343,429)     1.0000
 (355,429)     1.0000
 (356,429)     1.0000
 (223,430)     1.0000
 (224,430)     1.0000
 (252,430)     1.0000
 (253,430)     1.0000
 (254,430)     1.0000
 (255,430)     1.0000
 (279,430)     1.0000
 (280,430)     1.0000
 (281,430)     1.0000
 (282,430)     1.0000
 (283,430)     1.0000
 (304,430)     1.0000
 (305,430)     1.0000
 (306,430)     1.0000
 (307,430)     1.0000
 (326,430)     1.0000
 (327,430)     1.0000
 (328,430)     1.0000
 (342,430)     1.0000
 (343,430)     1.0000
 (356,430)     1.0000
 (223,431)     1.0000
 (224,431)     1.0000
 (252,431)     1.0000
 (253,431)     1.0000
 (254,431)     1.0000
 (255,431)     1.0000
 (279,431)     1.0000
 (280,431)     1.0000
 (281,431)     1.0000
 (282,431)     1.0000
 (283,431)     1.0000
 (304,431)     1.0000
 (305,431)     1.0000
 (306,431)     1.0000
 (307,431)     1.0000
 (326,431)     1.0000
 (327,431)     1.0000
 (328,431)     1.0000
 (342,431)     1.0000
 (343,431)     1.0000
 (356,431)     1.0000
 (223,432)     1.0000
 (224,432)     1.0000
 (252,432)     1.0000
 (253,432)     1.0000
 (254,432)     1.0000
 (255,432)     1.0000
 (279,432)     1.0000
 (280,432)     1.0000
 (281,432)     1.0000
 (282,432)     1.0000
 (283,432)     1.0000
 (305,432)     1.0000
 (306,432)     1.0000
 (307,432)     1.0000
 (308,432)     1.0000
 (326,432)     1.0000
 (327,432)     1.0000
 (328,432)     1.0000
 (343,432)     1.0000
 (344,432)     1.0000
 (356,432)     1.0000
 (223,433)     1.0000
 (224,433)     1.0000
 (252,433)     1.0000
 (253,433)     1.0000
 (254,433)     1.0000
 (255,433)     1.0000
 (280,433)     1.0000
 (281,433)     1.0000
 (282,433)     1.0000
 (283,433)     1.0000
 (284,433)     1.0000
 (305,433)     1.0000
 (306,433)     1.0000
 (307,433)     1.0000
 (308,433)     1.0000
 (326,433)     1.0000
 (327,433)     1.0000
 (328,433)     1.0000
 (343,433)     1.0000
 (344,433)     1.0000
 (356,433)     1.0000
 (223,434)     1.0000
 (224,434)     1.0000
 (252,434)     1.0000
 (253,434)     1.0000
 (254,434)     1.0000
 (255,434)     1.0000
 (280,434)     1.0000
 (281,434)     1.0000
 (282,434)     1.0000
 (283,434)     1.0000
 (284,434)     1.0000
 (305,434)     1.0000
 (306,434)     1.0000
 (307,434)     1.0000
 (308,434)     1.0000
 (327,434)     1.0000
 (328,434)     1.0000
 (329,434)     1.0000
 (343,434)     1.0000
 (344,434)     1.0000
 (356,434)     1.0000
 (357,434)     1.0000
 (223,435)     1.0000
 (224,435)     1.0000
 (253,435)     1.0000
 (254,435)     1.0000
 (255,435)     1.0000
 (281,435)     1.0000
 (282,435)     1.0000
 (283,435)     1.0000
 (284,435)     1.0000
 (306,435)     1.0000
 (307,435)     1.0000
 (308,435)     1.0000
 (327,435)     1.0000
 (328,435)     1.0000
 (329,435)     1.0000
 (343,435)     1.0000
 (344,435)     1.0000
 (357,435)     1.0000
 (368,435)     1.0000
 (223,436)     1.0000
 (224,436)     1.0000
 (253,436)     1.0000
 (254,436)     1.0000
 (255,436)     1.0000
 (281,436)     1.0000
 (282,436)     1.0000
 (283,436)     1.0000
 (284,436)     1.0000
 (306,436)     1.0000
 (307,436)     1.0000
 (308,436)     1.0000
 (327,436)     1.0000
 (328,436)     1.0000
 (329,436)     1.0000
 (344,436)     1.0000
 (357,436)     1.0000
 (368,436)     1.0000
 (223,437)     1.0000
 (224,437)     1.0000
 (253,437)     1.0000
 (254,437)     1.0000
 (255,437)     1.0000
 (281,437)     1.0000
 (282,437)     1.0000
 (283,437)     1.0000
 (284,437)     1.0000
 (307,437)     1.0000
 (308,437)     1.0000
 (328,437)     1.0000
 (329,437)     1.0000
 (344,437)     1.0000
 (357,437)     1.0000
 (368,437)     1.0000
 (224,438)     1.0000
 (254,438)     1.0000
 (255,438)     1.0000
 (282,438)     1.0000
 (283,438)     1.0000
 (284,438)     1.0000
 (307,438)     1.0000
 (308,438)     1.0000
 (328,438)     1.0000
 (329,438)     1.0000
 (344,438)     1.0000
 (357,438)     1.0000
 (368,438)     1.0000
 (378,438)     1.0000
 (224,439)     1.0000
 (254,439)     1.0000
 (255,439)     1.0000
 (282,439)     1.0000
 (283,439)     1.0000
 (284,439)     1.0000
 (307,439)     1.0000
 (308,439)     1.0000
 (328,439)     1.0000
 (329,439)     1.0000
 (344,439)     1.0000
 (357,439)     1.0000
 (368,439)     1.0000
 (378,439)     1.0000
 (224,440)     1.0000
 (254,440)     1.0000
 (255,440)     1.0000
 (282,440)     1.0000
 (283,440)     1.0000
 (284,440)     1.0000
 (307,440)     1.0000
 (308,440)     1.0000
 (328,440)     1.0000
 (329,440)     1.0000
 (344,440)     1.0000
 (357,440)     1.0000
 (368,440)     1.0000
 (378,440)     1.0000
 (279,441)     1.0000
 (280,441)     1.0000
 (303,441)     1.0000
 (304,441)     1.0000
 (305,441)     1.0000
 (325,441)     1.0000
 (326,441)     1.0000
 (341,441)     1.0000
 (342,441)     1.0000
 (355,441)     1.0000
 (366,441)     1.0000
 (376,441)     1.0000
 (385,441)     1.0000
 (252,442)     1.0000
 (279,442)     1.0000
 (280,442)     1.0000
 (303,442)     1.0000
 (304,442)     1.0000
 (305,442)     1.0000
 (325,442)     1.0000
 (326,442)     1.0000
 (341,442)     1.0000
 (342,442)     1.0000
 (355,442)     1.0000
 (366,442)     1.0000
 (376,442)     1.0000
 (385,442)     1.0000
 (252,443)     1.0000
 (279,443)     1.0000
 (280,443)     1.0000
 (303,443)     1.0000
 (304,443)     1.0000
 (305,443)     1.0000
 (325,443)     1.0000
 (326,443)     1.0000
 (341,443)     1.0000
 (342,443)     1.0000
 (355,443)     1.0000
 (366,443)     1.0000
 (376,443)     1.0000
 (385,443)     1.0000
 (252,444)     1.0000
 (279,444)     1.0000
 (280,444)     1.0000
 (303,444)     1.0000
 (304,444)     1.0000
 (305,444)     1.0000
 (325,444)     1.0000
 (326,444)     1.0000
 (341,444)     1.0000
 (342,444)     1.0000
 (355,444)     1.0000
 (366,444)     1.0000
 (376,444)     1.0000
 (385,444)     1.0000
 (223,445)     1.0000
 (252,445)     1.0000
 (253,445)     1.0000
 (279,445)     1.0000
 (280,445)     1.0000
 (281,445)     1.0000
 (303,445)     1.0000
 (304,445)     1.0000
 (305,445)     1.0000
 (306,445)     1.0000
 (325,445)     1.0000
 (326,445)     1.0000
 (327,445)     1.0000
 (341,445)     1.0000
 (342,445)     1.0000
 (355,445)     1.0000
 (366,445)     1.0000
 (376,445)     1.0000
 (385,445)     1.0000
 (223,446)     1.0000
 (252,446)     1.0000
 (253,446)     1.0000
 (279,446)     1.0000
 (280,446)     1.0000
 (281,446)     1.0000
 (303,446)     1.0000
 (304,446)     1.0000
 (305,446)     1.0000
 (306,446)     1.0000
 (325,446)     1.0000
 (326,446)     1.0000
 (327,446)     1.0000
 (341,446)     1.0000
 (342,446)     1.0000
 (343,446)     1.0000
 (355,446)     1.0000
 (366,446)     1.0000
 (376,446)     1.0000
 (223,447)     1.0000
 (224,447)     1.0000
 (252,447)     1.0000
 (253,447)     1.0000
 (254,447)     1.0000
 (279,447)     1.0000
 (280,447)     1.0000
 (281,447)     1.0000
 (303,447)     1.0000
 (304,447)     1.0000
 (305,447)     1.0000
 (306,447)     1.0000
 (325,447)     1.0000
 (326,447)     1.0000
 (327,447)     1.0000
 (341,447)     1.0000
 (342,447)     1.0000
 (343,447)     1.0000
 (355,447)     1.0000
 (356,447)     1.0000
 (366,447)     1.0000
 (376,447)     1.0000
 (223,448)     1.0000
 (224,448)     1.0000
 (252,448)     1.0000
 (253,448)     1.0000
 (254,448)     1.0000
 (279,448)     1.0000
 (280,448)     1.0000
 (281,448)     1.0000
 (282,448)     1.0000
 (303,448)     1.0000
 (304,448)     1.0000
 (305,448)     1.0000
 (306,448)     1.0000
 (307,448)     1.0000
 (325,448)     1.0000
 (326,448)     1.0000
 (327,448)     1.0000
 (342,448)     1.0000
 (343,448)     1.0000
 (355,448)     1.0000
 (356,448)     1.0000
 (366,448)     1.0000
 (367,448)     1.0000
 (223,449)     1.0000
 (224,449)     1.0000
 (252,449)     1.0000
 (253,449)     1.0000
 (254,449)     1.0000
 (279,449)     1.0000
 (280,449)     1.0000
 (281,449)     1.0000
 (282,449)     1.0000
 (304,449)     1.0000
 (305,449)     1.0000
 (306,449)     1.0000
 (307,449)     1.0000
 (325,449)     1.0000
 (326,449)     1.0000
 (327,449)     1.0000
 (342,449)     1.0000
 (343,449)     1.0000
 (355,449)     1.0000
 (356,449)     1.0000
 (367,449)     1.0000
 (223,450)     1.0000
 (224,450)     1.0000
 (252,450)     1.0000
 (253,450)     1.0000
 (254,450)     1.0000
 (255,450)     1.0000
 (279,450)     1.0000
 (280,450)     1.0000
 (281,450)     1.0000
 (282,450)     1.0000
 (283,450)     1.0000
 (304,450)     1.0000
 (305,450)     1.0000
 (306,450)     1.0000
 (307,450)     1.0000
 (325,450)     1.0000
 (326,450)     1.0000
 (327,450)     1.0000
 (328,450)     1.0000
 (342,450)     1.0000
 (343,450)     1.0000
 (355,450)     1.0000
 (356,450)     1.0000
 (367,450)     1.0000
 (223,451)     1.0000
 (224,451)     1.0000
 (252,451)     1.0000
 (253,451)     1.0000
 (254,451)     1.0000
 (255,451)     1.0000
 (279,451)     1.0000
 (280,451)     1.0000
 (281,451)     1.0000
 (282,451)     1.0000
 (283,451)     1.0000
 (304,451)     1.0000
 (305,451)     1.0000
 (306,451)     1.0000
 (307,451)     1.0000
 (308,451)     1.0000
 (326,451)     1.0000
 (327,451)     1.0000
 (328,451)     1.0000
 (342,451)     1.0000
 (343,451)     1.0000
 (344,451)     1.0000
 (356,451)     1.0000
 (367,451)     1.0000
 (223,452)     1.0000
 (224,452)     1.0000
 (252,452)     1.0000
 (253,452)     1.0000
 (254,452)     1.0000
 (255,452)     1.0000
 (280,452)     1.0000
 (281,452)     1.0000
 (282,452)     1.0000
 (283,452)     1.0000
 (305,452)     1.0000
 (306,452)     1.0000
 (307,452)     1.0000
 (308,452)     1.0000
 (326,452)     1.0000
 (327,452)     1.0000
 (328,452)     1.0000
 (343,452)     1.0000
 (344,452)     1.0000
 (356,452)     1.0000
 (367,452)     1.0000
 (223,453)     1.0000
 (224,453)     1.0000
 (252,453)     1.0000
 (253,453)     1.0000
 (254,453)     1.0000
 (255,453)     1.0000
 (280,453)     1.0000
 (281,453)     1.0000
 (282,453)     1.0000
 (283,453)     1.0000
 (284,453)     1.0000
 (305,453)     1.0000
 (306,453)     1.0000
 (307,453)     1.0000
 (308,453)     1.0000
 (326,453)     1.0000
 (327,453)     1.0000
 (328,453)     1.0000
 (343,453)     1.0000
 (344,453)     1.0000
 (356,453)     1.0000
 (357,453)     1.0000
 (367,453)     1.0000
 (223,454)     1.0000
 (224,454)     1.0000
 (252,454)     1.0000
 (253,454)     1.0000
 (254,454)     1.0000
 (255,454)     1.0000
 (280,454)     1.0000
 (281,454)     1.0000
 (282,454)     1.0000
 (283,454)     1.0000
 (284,454)     1.0000
 (306,454)     1.0000
 (307,454)     1.0000
 (308,454)     1.0000
 (327,454)     1.0000
 (328,454)     1.0000
 (329,454)     1.0000
 (343,454)     1.0000
 (344,454)     1.0000
 (356,454)     1.0000
 (357,454)     1.0000
 (368,454)     1.0000
 (223,455)     1.0000
 (224,455)     1.0000
 (253,455)     1.0000
 (254,455)     1.0000
 (255,455)     1.0000
 (281,455)     1.0000
 (282,455)     1.0000
 (283,455)     1.0000
 (284,455)     1.0000
 (306,455)     1.0000
 (307,455)     1.0000
 (308,455)     1.0000
 (327,455)     1.0000
 (328,455)     1.0000
 (329,455)     1.0000
 (343,455)     1.0000
 (344,455)     1.0000
 (357,455)     1.0000
 (368,455)     1.0000
 (223,456)     1.0000
 (224,456)     1.0000
 (253,456)     1.0000
 (254,456)     1.0000
 (255,456)     1.0000
 (281,456)     1.0000
 (282,456)     1.0000
 (283,456)     1.0000
 (284,456)     1.0000
 (306,456)     1.0000
 (307,456)     1.0000
 (308,456)     1.0000
 (327,456)     1.0000
 (328,456)     1.0000
 (329,456)     1.0000
 (344,456)     1.0000
 (357,456)     1.0000
 (368,456)     1.0000
 (378,456)     1.0000
 (224,457)     1.0000
 (254,457)     1.0000
 (255,457)     1.0000
 (282,457)     1.0000
 (283,457)     1.0000
 (284,457)     1.0000
 (307,457)     1.0000
 (308,457)     1.0000
 (328,457)     1.0000
 (329,457)     1.0000
 (344,457)     1.0000
 (357,457)     1.0000
 (368,457)     1.0000
 (378,457)     1.0000
 (224,458)     1.0000
 (254,458)     1.0000
 (255,458)     1.0000
 (282,458)     1.0000
 (283,458)     1.0000
 (284,458)     1.0000
 (307,458)     1.0000
 (308,458)     1.0000
 (328,458)     1.0000
 (329,458)     1.0000
 (344,458)     1.0000
 (357,458)     1.0000
 (368,458)     1.0000
 (378,458)     1.0000
 (224,459)     1.0000
 (254,459)     1.0000
 (255,459)     1.0000
 (282,459)     1.0000
 (283,459)     1.0000
 (284,459)     1.0000
 (307,459)     1.0000
 (308,459)     1.0000
 (328,459)     1.0000
 (329,459)     1.0000
 (344,459)     1.0000
 (357,459)     1.0000
 (368,459)     1.0000
 (378,459)     1.0000
 (254,460)     1.0000
 (255,460)     1.0000
 (282,460)     1.0000
 (283,460)     1.0000
 (284,460)     1.0000
 (307,460)     1.0000
 (308,460)     1.0000
 (328,460)     1.0000
 (329,460)     1.0000
 (344,460)     1.0000
 (357,460)     1.0000
 (368,460)     1.0000
 (378,460)     1.0000
 (279,461)     1.0000
 (303,461)     1.0000
 (304,461)     1.0000
 (305,461)     1.0000
 (325,461)     1.0000
 (326,461)     1.0000
 (341,461)     1.0000
 (342,461)     1.0000
 (355,461)     1.0000
 (366,461)     1.0000
 (376,461)     1.0000
 (385,461)     1.0000
 (279,462)     1.0000
 (280,462)     1.0000
 (303,462)     1.0000
 (304,462)     1.0000
 (305,462)     1.0000
 (325,462)     1.0000
 (326,462)     1.0000
 (341,462)     1.0000
 (342,462)     1.0000
 (355,462)     1.0000
 (366,462)     1.0000
 (376,462)     1.0000
 (385,462)     1.0000
 (252,463)     1.0000
 (279,463)     1.0000
 (280,463)     1.0000
 (303,463)     1.0000
 (304,463)     1.0000
 (305,463)     1.0000
 (325,463)     1.0000
 (326,463)     1.0000
 (341,463)     1.0000
 (342,463)     1.0000
 (355,463)     1.0000
 (366,463)     1.0000
 (376,463)     1.0000
 (385,463)     1.0000
 (252,464)     1.0000
 (279,464)     1.0000
 (280,464)     1.0000
 (303,464)     1.0000
 (304,464)     1.0000
 (305,464)     1.0000
 (325,464)     1.0000
 (326,464)     1.0000
 (341,464)     1.0000
 (342,464)     1.0000
 (355,464)     1.0000
 (366,464)     1.0000
 (376,464)     1.0000
 (385,464)     1.0000
 (223,465)     1.0000
 (252,465)     1.0000
 (253,465)     1.0000
 (279,465)     1.0000
 (280,465)     1.0000
 (281,465)     1.0000
 (303,465)     1.0000
 (304,465)     1.0000
 (305,465)     1.0000
 (306,465)     1.0000
 (325,465)     1.0000
 (326,465)     1.0000
 (327,465)     1.0000
 (341,465)     1.0000
 (342,465)     1.0000
 (343,465)     1.0000
 (355,465)     1.0000
 (366,465)     1.0000
 (376,465)     1.0000
 (385,465)     1.0000
 (223,466)     1.0000
 (252,466)     1.0000
 (253,466)     1.0000
 (279,466)     1.0000
 (280,466)     1.0000
 (281,466)     1.0000
 (303,466)     1.0000
 (304,466)     1.0000
 (305,466)     1.0000
 (306,466)     1.0000
 (325,466)     1.0000
 (326,466)     1.0000
 (327,466)     1.0000
 (341,466)     1.0000
 (342,466)     1.0000
 (343,466)     1.0000
 (355,466)     1.0000
 (356,466)     1.0000
 (366,466)     1.0000
 (376,466)     1.0000
 (385,466)     1.0000
 (223,467)     1.0000
 (252,467)     1.0000
 (253,467)     1.0000
 (279,467)     1.0000
 (280,467)     1.0000
 (281,467)     1.0000
 (303,467)     1.0000
 (304,467)     1.0000
 (305,467)     1.0000
 (306,467)     1.0000
 (325,467)     1.0000
 (326,467)     1.0000
 (327,467)     1.0000
 (341,467)     1.0000
 (342,467)     1.0000
 (343,467)     1.0000
 (355,467)     1.0000
 (356,467)     1.0000
 (366,467)     1.0000
 (367,467)     1.0000
 (376,467)     1.0000
 (223,468)     1.0000
 (224,468)     1.0000
 (252,468)     1.0000
 (253,468)     1.0000
 (254,468)     1.0000
 (279,468)     1.0000
 (280,468)     1.0000
 (281,468)     1.0000
 (282,468)     1.0000
 (303,468)     1.0000
 (304,468)     1.0000
 (305,468)     1.0000
 (306,468)     1.0000
 (307,468)     1.0000
 (325,468)     1.0000
 (326,468)     1.0000
 (327,468)     1.0000
 (342,468)     1.0000
 (343,468)     1.0000
 (355,468)     1.0000
 (356,468)     1.0000
 (366,468)     1.0000
 (367,468)     1.0000
 (377,468)     1.0000
 (223,469)     1.0000
 (224,469)     1.0000
 (252,469)     1.0000
 (253,469)     1.0000
 (254,469)     1.0000
 (279,469)     1.0000
 (280,469)     1.0000
 (281,469)     1.0000
 (282,469)     1.0000
 (304,469)     1.0000
 (305,469)     1.0000
 (306,469)     1.0000
 (307,469)     1.0000
 (325,469)     1.0000
 (326,469)     1.0000
 (327,469)     1.0000
 (342,469)     1.0000
 (343,469)     1.0000
 (355,469)     1.0000
 (356,469)     1.0000
 (366,469)     1.0000
 (367,469)     1.0000
 (377,469)     1.0000
 (223,470)     1.0000
 (224,470)     1.0000
 (252,470)     1.0000
 (253,470)     1.0000
 (254,470)     1.0000
 (255,470)     1.0000
 (279,470)     1.0000
 (280,470)     1.0000
 (281,470)     1.0000
 (282,470)     1.0000
 (283,470)     1.0000
 (304,470)     1.0000
 (305,470)     1.0000
 (306,470)     1.0000
 (307,470)     1.0000
 (325,470)     1.0000
 (326,470)     1.0000
 (327,470)     1.0000
 (328,470)     1.0000
 (342,470)     1.0000
 (343,470)     1.0000
 (355,470)     1.0000
 (356,470)     1.0000
 (367,470)     1.0000
 (377,470)     1.0000
 (223,471)     1.0000
 (224,471)     1.0000
 (252,471)     1.0000
 (253,471)     1.0000
 (254,471)     1.0000
 (255,471)     1.0000
 (279,471)     1.0000
 (280,471)     1.0000
 (281,471)     1.0000
 (282,471)     1.0000
 (283,471)     1.0000
 (304,471)     1.0000
 (305,471)     1.0000
 (306,471)     1.0000
 (307,471)     1.0000
 (308,471)     1.0000
 (326,471)     1.0000
 (327,471)     1.0000
 (328,471)     1.0000
 (342,471)     1.0000
 (343,471)     1.0000
 (344,471)     1.0000
 (356,471)     1.0000
 (367,471)     1.0000
 (377,471)     1.0000
 (223,472)     1.0000
 (224,472)     1.0000
 (252,472)     1.0000
 (253,472)     1.0000
 (254,472)     1.0000
 (255,472)     1.0000
 (280,472)     1.0000
 (281,472)     1.0000
 (282,472)     1.0000
 (283,472)     1.0000
 (305,472)     1.0000
 (306,472)     1.0000
 (307,472)     1.0000
 (308,472)     1.0000
 (326,472)     1.0000
 (327,472)     1.0000
 (328,472)     1.0000
 (343,472)     1.0000
 (344,472)     1.0000
 (356,472)     1.0000
 (357,472)     1.0000
 (367,472)     1.0000
 (377,472)     1.0000
 (223,473)     1.0000
 (224,473)     1.0000
 (252,473)     1.0000
 (253,473)     1.0000
 (254,473)     1.0000
 (255,473)     1.0000
 (280,473)     1.0000
 (281,473)     1.0000
 (282,473)     1.0000
 (283,473)     1.0000
 (284,473)     1.0000
 (305,473)     1.0000
 (306,473)     1.0000
 (307,473)     1.0000
 (308,473)     1.0000
 (326,473)     1.0000
 (327,473)     1.0000
 (328,473)     1.0000
 (343,473)     1.0000
 (344,473)     1.0000
 (356,473)     1.0000
 (357,473)     1.0000
 (367,473)     1.0000
 (377,473)     1.0000
 (223,474)     1.0000
 (224,474)     1.0000
 (253,474)     1.0000
 (254,474)     1.0000
 (255,474)     1.0000
 (281,474)     1.0000
 (282,474)     1.0000
 (283,474)     1.0000
 (284,474)     1.0000
 (306,474)     1.0000
 (307,474)     1.0000
 (308,474)     1.0000
 (327,474)     1.0000
 (328,474)     1.0000
 (329,474)     1.0000
 (343,474)     1.0000
 (344,474)     1.0000
 (356,474)     1.0000
 (357,474)     1.0000
 (367,474)     1.0000
 (368,474)     1.0000
 (223,475)     1.0000
 (224,475)     1.0000
 (253,475)     1.0000
 (254,475)     1.0000
 (255,475)     1.0000
 (281,475)     1.0000
 (282,475)     1.0000
 (283,475)     1.0000
 (284,475)     1.0000
 (306,475)     1.0000
 (307,475)     1.0000
 (308,475)     1.0000
 (327,475)     1.0000
 (328,475)     1.0000
 (329,475)     1.0000
 (343,475)     1.0000
 (344,475)     1.0000
 (356,475)     1.0000
 (357,475)     1.0000
 (368,475)     1.0000
 (378,475)     1.0000
 (223,476)     1.0000
 (224,476)     1.0000
 (253,476)     1.0000
 (254,476)     1.0000
 (255,476)     1.0000
 (281,476)     1.0000
 (282,476)     1.0000
 (283,476)     1.0000
 (284,476)     1.0000
 (306,476)     1.0000
 (307,476)     1.0000
 (308,476)     1.0000
 (327,476)     1.0000
 (328,476)     1.0000
 (329,476)     1.0000
 (343,476)     1.0000
 (344,476)     1.0000
 (357,476)     1.0000
 (368,476)     1.0000
 (378,476)     1.0000
 (224,477)     1.0000
 (254,477)     1.0000
 (255,477)     1.0000
 (282,477)     1.0000
 (283,477)     1.0000
 (284,477)     1.0000
 (307,477)     1.0000
 (308,477)     1.0000
 (328,477)     1.0000
 (329,477)     1.0000
 (344,477)     1.0000
 (357,477)     1.0000
 (368,477)     1.0000
 (378,477)     1.0000
 (224,478)     1.0000
 (254,478)     1.0000
 (255,478)     1.0000
 (282,478)     1.0000
 (283,478)     1.0000
 (284,478)     1.0000
 (307,478)     1.0000
 (308,478)     1.0000
 (328,478)     1.0000
 (329,478)     1.0000
 (344,478)     1.0000
 (357,478)     1.0000
 (368,478)     1.0000
 (378,478)     1.0000
 (254,479)     1.0000
 (255,479)     1.0000
 (282,479)     1.0000
 (283,479)     1.0000
 (284,479)     1.0000
 (307,479)     1.0000
 (308,479)     1.0000
 (328,479)     1.0000
 (329,479)     1.0000
 (344,479)     1.0000
 (357,479)     1.0000
 (368,479)     1.0000
 (378,479)     1.0000
 (255,480)     1.0000
 (282,480)     1.0000
 (283,480)     1.0000
 (284,480)     1.0000
 (307,480)     1.0000
 (308,480)     1.0000
 (328,480)     1.0000
 (329,480)     1.0000
 (344,480)     1.0000
 (357,480)     1.0000
 (368,480)     1.0000
 (378,480)     1.0000
 (279,481)     1.0000
 (303,481)     1.0000
 (304,481)     1.0000
 (325,481)     1.0000
 (326,481)     1.0000
 (341,481)     1.0000
 (342,481)     1.0000
 (355,481)     1.0000
 (366,481)     1.0000
 (376,481)     1.0000
 (385,481)     1.0000
 (279,482)     1.0000
 (303,482)     1.0000
 (304,482)     1.0000
 (305,482)     1.0000
 (325,482)     1.0000
 (326,482)     1.0000
 (341,482)     1.0000
 (342,482)     1.0000
 (355,482)     1.0000
 (366,482)     1.0000
 (376,482)     1.0000
 (385,482)     1.0000
 (279,483)     1.0000
 (280,483)     1.0000
 (303,483)     1.0000
 (304,483)     1.0000
 (305,483)     1.0000
 (325,483)     1.0000
 (326,483)     1.0000
 (341,483)     1.0000
 (342,483)     1.0000
 (355,483)     1.0000
 (366,483)     1.0000
 (376,483)     1.0000
 (385,483)     1.0000
 (252,484)     1.0000
 (279,484)     1.0000
 (280,484)     1.0000
 (303,484)     1.0000
 (304,484)     1.0000
 (305,484)     1.0000
 (325,484)     1.0000
 (326,484)     1.0000
 (341,484)     1.0000
 (342,484)     1.0000
 (355,484)     1.0000
 (366,484)     1.0000
 (376,484)     1.0000
 (385,484)     1.0000
 (252,485)     1.0000
 (279,485)     1.0000
 (280,485)     1.0000
 (281,485)     1.0000
 (303,485)     1.0000
 (304,485)     1.0000
 (305,485)     1.0000
 (306,485)     1.0000
 (325,485)     1.0000
 (326,485)     1.0000
 (327,485)     1.0000
 (341,485)     1.0000
 (342,485)     1.0000
 (343,485)     1.0000
 (355,485)     1.0000
 (366,485)     1.0000
 (376,485)     1.0000
 (385,485)     1.0000
 (223,486)     1.0000
 (252,486)     1.0000
 (253,486)     1.0000
 (279,486)     1.0000
 (280,486)     1.0000
 (281,486)     1.0000
 (303,486)     1.0000
 (304,486)     1.0000
 (305,486)     1.0000
 (306,486)     1.0000
 (325,486)     1.0000
 (326,486)     1.0000
 (327,486)     1.0000
 (341,486)     1.0000
 (342,486)     1.0000
 (343,486)     1.0000
 (355,486)     1.0000
 (356,486)     1.0000
 (366,486)     1.0000
 (367,486)     1.0000
 (376,486)     1.0000
 (385,486)     1.0000
 (223,487)     1.0000
 (252,487)     1.0000
 (253,487)     1.0000
 (279,487)     1.0000
 (280,487)     1.0000
 (281,487)     1.0000
 (303,487)     1.0000
 (304,487)     1.0000
 (305,487)     1.0000
 (306,487)     1.0000
 (325,487)     1.0000
 (326,487)     1.0000
 (327,487)     1.0000
 (341,487)     1.0000
 (342,487)     1.0000
 (343,487)     1.0000
 (355,487)     1.0000
 (356,487)     1.0000
 (366,487)     1.0000
 (367,487)     1.0000
 (376,487)     1.0000
 (377,487)     1.0000
 (223,488)     1.0000
 (224,488)     1.0000
 (252,488)     1.0000
 (253,488)     1.0000
 (254,488)     1.0000
 (279,488)     1.0000
 (280,488)     1.0000
 (281,488)     1.0000
 (282,488)     1.0000
 (303,488)     1.0000
 (304,488)     1.0000
 (305,488)     1.0000
 (306,488)     1.0000
 (325,488)     1.0000
 (326,488)     1.0000
 (327,488)     1.0000
 (342,488)     1.0000
 (343,488)     1.0000
 (355,488)     1.0000
 (356,488)     1.0000
 (366,488)     1.0000
 (367,488)     1.0000
 (376,488)     1.0000
 (377,488)     1.0000
 (223,489)     1.0000
 (224,489)     1.0000
 (252,489)     1.0000
 (253,489)     1.0000
 (254,489)     1.0000
 (279,489)     1.0000
 (280,489)     1.0000
 (281,489)     1.0000
 (282,489)     1.0000
 (304,489)     1.0000
 (305,489)     1.0000
 (306,489)     1.0000
 (307,489)     1.0000
 (325,489)     1.0000
 (326,489)     1.0000
 (327,489)     1.0000
 (342,489)     1.0000
 (343,489)     1.0000
 (355,489)     1.0000
 (356,489)     1.0000
 (366,489)     1.0000
 (367,489)     1.0000
 (377,489)     1.0000
 (386,489)     1.0000
 (223,490)     1.0000
 (224,490)     1.0000
 (252,490)     1.0000
 (253,490)     1.0000
 (254,490)     1.0000
 (255,490)     1.0000
 (279,490)     1.0000
 (280,490)     1.0000
 (281,490)     1.0000
 (282,490)     1.0000
 (304,490)     1.0000
 (305,490)     1.0000
 (306,490)     1.0000
 (307,490)     1.0000
 (326,490)     1.0000
 (327,490)     1.0000
 (328,490)     1.0000
 (342,490)     1.0000
 (343,490)     1.0000
 (355,490)     1.0000
 (356,490)     1.0000
 (367,490)     1.0000
 (377,490)     1.0000
 (386,490)     1.0000
 (223,491)     1.0000
 (224,491)     1.0000
 (252,491)     1.0000
 (253,491)     1.0000
 (254,491)     1.0000
 (255,491)     1.0000
 (279,491)     1.0000
 (280,491)     1.0000
 (281,491)     1.0000
 (282,491)     1.0000
 (283,491)     1.0000
 (305,491)     1.0000
 (306,491)     1.0000
 (307,491)     1.0000
 (326,491)     1.0000
 (327,491)     1.0000
 (328,491)     1.0000
 (342,491)     1.0000
 (343,491)     1.0000
 (344,491)     1.0000
 (356,491)     1.0000
 (367,491)     1.0000
 (377,491)     1.0000
 (386,491)     1.0000
 (223,492)     1.0000
 (224,492)     1.0000
 (252,492)     1.0000
 (253,492)     1.0000
 (254,492)     1.0000
 (255,492)     1.0000
 (280,492)     1.0000
 (281,492)     1.0000
 (282,492)     1.0000
 (283,492)     1.0000
 (305,492)     1.0000
 (306,492)     1.0000
 (307,492)     1.0000
 (308,492)     1.0000
 (326,492)     1.0000
 (327,492)     1.0000
 (328,492)     1.0000
 (343,492)     1.0000
 (344,492)     1.0000
 (356,492)     1.0000
 (357,492)     1.0000
 (367,492)     1.0000
 (377,492)     1.0000
 (386,492)     1.0000
 (223,493)     1.0000
 (224,493)     1.0000
 (252,493)     1.0000
 (253,493)     1.0000
 (254,493)     1.0000
 (255,493)     1.0000
 (280,493)     1.0000
 (281,493)     1.0000
 (282,493)     1.0000
 (283,493)     1.0000
 (284,493)     1.0000
 (305,493)     1.0000
 (306,493)     1.0000
 (307,493)     1.0000
 (308,493)     1.0000
 (327,493)     1.0000
 (328,493)     1.0000
 (343,493)     1.0000
 (344,493)     1.0000
 (356,493)     1.0000
 (357,493)     1.0000
 (367,493)     1.0000
 (368,493)     1.0000
 (377,493)     1.0000
 (223,494)     1.0000
 (224,494)     1.0000
 (253,494)     1.0000
 (254,494)     1.0000
 (255,494)     1.0000
 (281,494)     1.0000
 (282,494)     1.0000
 (283,494)     1.0000
 (284,494)     1.0000
 (306,494)     1.0000
 (307,494)     1.0000
 (308,494)     1.0000
 (327,494)     1.0000
 (328,494)     1.0000
 (329,494)     1.0000
 (343,494)     1.0000
 (344,494)     1.0000
 (356,494)     1.0000
 (357,494)     1.0000
 (367,494)     1.0000
 (368,494)     1.0000
 (377,494)     1.0000
 (223,495)     1.0000
 (224,495)     1.0000
 (253,495)     1.0000
 (254,495)     1.0000
 (255,495)     1.0000
 (281,495)     1.0000
 (282,495)     1.0000
 (283,495)     1.0000
 (284,495)     1.0000
 (306,495)     1.0000
 (307,495)     1.0000
 (308,495)     1.0000
 (327,495)     1.0000
 (328,495)     1.0000
 (329,495)     1.0000
 (343,495)     1.0000
 (344,495)     1.0000
 (356,495)     1.0000
 (357,495)     1.0000
 (367,495)     1.0000
 (368,495)     1.0000
 (378,495)     1.0000
 (224,496)     1.0000
 (254,496)     1.0000
 (255,496)     1.0000
 (281,496)     1.0000
 (282,496)     1.0000
 (283,496)     1.0000
 (284,496)     1.0000
 (306,496)     1.0000
 (307,496)     1.0000
 (308,496)     1.0000
 (327,496)     1.0000
 (328,496)     1.0000
 (329,496)     1.0000
 (343,496)     1.0000
 (344,496)     1.0000
 (357,496)     1.0000
 (368,496)     1.0000
 (378,496)     1.0000
 (224,497)     1.0000
 (254,497)     1.0000
 (255,497)     1.0000
 (282,497)     1.0000
 (283,497)     1.0000
 (284,497)     1.0000
 (307,497)     1.0000
 (308,497)     1.0000
 (328,497)     1.0000
 (329,497)     1.0000
 (344,497)     1.0000
 (357,497)     1.0000
 (368,497)     1.0000
 (378,497)     1.0000
 (254,498)     1.0000
 (255,498)     1.0000
 (282,498)     1.0000
 (283,498)     1.0000
 (284,498)     1.0000
 (307,498)     1.0000
 (308,498)     1.0000
 (328,498)     1.0000
 (329,498)     1.0000
 (344,498)     1.0000
 (357,498)     1.0000
 (368,498)     1.0000
 (378,498)     1.0000
 (255,499)     1.0000
 (282,499)     1.0000
 (283,499)     1.0000
 (284,499)     1.0000
 (307,499)     1.0000
 (308,499)     1.0000
 (328,499)     1.0000
 (329,499)     1.0000
 (344,499)     1.0000
 (357,499)     1.0000
 (368,499)     1.0000
 (378,499)     1.0000
 (255,500)     1.0000
 (283,500)     1.0000
 (284,500)     1.0000
 (307,500)     1.0000
 (308,500)     1.0000
 (328,500)     1.0000
 (329,500)     1.0000
 (344,500)     1.0000
 (357,500)     1.0000
 (368,500)     1.0000
 (378,500)     1.0000
 (279,501)     1.0000
 (303,501)     1.0000
 (304,501)     1.0000
 (325,501)     1.0000
 (326,501)     1.0000
 (341,501)     1.0000
 (342,501)     1.0000
 (355,501)     1.0000
 (366,501)     1.0000
 (376,501)     1.0000
 (385,501)     1.0000
 (279,502)     1.0000
 (303,502)     1.0000
 (304,502)     1.0000
 (325,502)     1.0000
 (326,502)     1.0000
 (341,502)     1.0000
 (342,502)     1.0000
 (355,502)     1.0000
 (366,502)     1.0000
 (376,502)     1.0000
 (385,502)     1.0000
 (279,503)     1.0000
 (303,503)     1.0000
 (304,503)     1.0000
 (305,503)     1.0000
 (325,503)     1.0000
 (326,503)     1.0000
 (341,503)     1.0000
 (342,503)     1.0000
 (355,503)     1.0000
 (366,503)     1.0000
 (376,503)     1.0000
 (385,503)     1.0000
 (279,504)     1.0000
 (280,504)     1.0000
 (303,504)     1.0000
 (304,504)     1.0000
 (305,504)     1.0000
 (325,504)     1.0000
 (326,504)     1.0000
 (341,504)     1.0000
 (342,504)     1.0000
 (355,504)     1.0000
 (366,504)     1.0000
 (376,504)     1.0000
 (385,504)     1.0000
 (252,505)     1.0000
 (279,505)     1.0000
 (280,505)     1.0000
 (303,505)     1.0000
 (304,505)     1.0000
 (305,505)     1.0000
 (325,505)     1.0000
 (326,505)     1.0000
 (327,505)     1.0000
 (341,505)     1.0000
 (342,505)     1.0000
 (343,505)     1.0000
 (355,505)     1.0000
 (366,505)     1.0000
 (376,505)     1.0000
 (385,505)     1.0000
 (252,506)     1.0000
 (279,506)     1.0000
 (280,506)     1.0000
 (281,506)     1.0000
 (303,506)     1.0000
 (304,506)     1.0000
 (305,506)     1.0000
 (306,506)     1.0000
 (325,506)     1.0000
 (326,506)     1.0000
 (327,506)     1.0000
 (341,506)     1.0000
 (342,506)     1.0000
 (343,506)     1.0000
 (355,506)     1.0000
 (356,506)     1.0000
 (366,506)     1.0000
 (367,506)     1.0000
 (376,506)     1.0000
 (385,506)     1.0000
 (223,507)     1.0000
 (252,507)     1.0000
 (253,507)     1.0000
 (279,507)     1.0000
 (280,507)     1.0000
 (281,507)     1.0000
 (303,507)     1.0000
 (304,507)     1.0000
 (305,507)     1.0000
 (306,507)     1.0000
 (325,507)     1.0000
 (326,507)     1.0000
 (327,507)     1.0000
 (341,507)     1.0000
 (342,507)     1.0000
 (343,507)     1.0000
 (355,507)     1.0000
 (356,507)     1.0000
 (366,507)     1.0000
 (367,507)     1.0000
 (376,507)     1.0000
 (377,507)     1.0000
 (385,507)     1.0000
 (386,507)     1.0000
 (223,508)     1.0000
 (252,508)     1.0000
 (253,508)     1.0000
 (279,508)     1.0000
 (280,508)     1.0000
 (281,508)     1.0000
 (304,508)     1.0000
 (305,508)     1.0000
 (306,508)     1.0000
 (325,508)     1.0000
 (326,508)     1.0000
 (327,508)     1.0000
 (342,508)     1.0000
 (343,508)     1.0000
 (355,508)     1.0000
 (356,508)     1.0000
 (366,508)     1.0000
 (367,508)     1.0000
 (376,508)     1.0000
 (377,508)     1.0000
 (386,508)     1.0000
 (223,509)     1.0000
 (224,509)     1.0000
 (252,509)     1.0000
 (253,509)     1.0000
 (254,509)     1.0000
 (279,509)     1.0000
 (280,509)     1.0000
 (281,509)     1.0000
 (282,509)     1.0000
 (304,509)     1.0000
 (305,509)     1.0000
 (306,509)     1.0000
 (307,509)     1.0000
 (325,509)     1.0000
 (326,509)     1.0000
 (327,509)     1.0000
 (342,509)     1.0000
 (343,509)     1.0000
 (355,509)     1.0000
 (356,509)     1.0000
 (366,509)     1.0000
 (367,509)     1.0000
 (377,509)     1.0000
 (386,509)     1.0000
 (223,510)     1.0000
 (224,510)     1.0000
 (252,510)     1.0000
 (253,510)     1.0000
 (254,510)     1.0000
 (279,510)     1.0000
 (280,510)     1.0000
 (281,510)     1.0000
 (282,510)     1.0000
 (304,510)     1.0000
 (305,510)     1.0000
 (306,510)     1.0000
 (307,510)     1.0000
 (326,510)     1.0000
 (327,510)     1.0000
 (328,510)     1.0000
 (342,510)     1.0000
 (343,510)     1.0000
 (355,510)     1.0000
 (356,510)     1.0000
 (367,510)     1.0000
 (377,510)     1.0000
 (386,510)     1.0000
 (223,511)     1.0000
 (224,511)     1.0000
 (252,511)     1.0000
 (253,511)     1.0000
 (254,511)     1.0000
 (255,511)     1.0000
 (280,511)     1.0000
 (281,511)     1.0000
 (282,511)     1.0000
 (283,511)     1.0000
 (305,511)     1.0000
 (306,511)     1.0000
 (307,511)     1.0000
 (326,511)     1.0000
 (327,511)     1.0000
 (328,511)     1.0000
 (342,511)     1.0000
 (343,511)     1.0000
 (344,511)     1.0000
 (356,511)     1.0000
 (367,511)     1.0000
 (377,511)     1.0000
 (386,511)     1.0000
 (223,512)     1.0000
 (224,512)     1.0000
 (252,512)     1.0000
 (253,512)     1.0000
 (254,512)     1.0000
 (255,512)     1.0000
 (280,512)     1.0000
 (281,512)     1.0000
 (282,512)     1.0000
 (283,512)     1.0000
 (305,512)     1.0000
 (306,512)     1.0000
 (307,512)     1.0000
 (308,512)     1.0000
 (326,512)     1.0000
 (327,512)     1.0000
 (328,512)     1.0000
 (343,512)     1.0000
 (344,512)     1.0000
 (356,512)     1.0000
 (357,512)     1.0000
 (367,512)     1.0000
 (377,512)     1.0000
 (386,512)     1.0000
 (223,513)     1.0000
 (224,513)     1.0000
 (253,513)     1.0000
 (254,513)     1.0000
 (255,513)     1.0000
 (281,513)     1.0000
 (282,513)     1.0000
 (283,513)     1.0000
 (306,513)     1.0000
 (307,513)     1.0000
 (308,513)     1.0000
 (327,513)     1.0000
 (328,513)     1.0000
 (343,513)     1.0000
 (344,513)     1.0000
 (356,513)     1.0000
 (357,513)     1.0000
 (367,513)     1.0000
 (368,513)     1.0000
 (377,513)     1.0000
 (386,513)     1.0000
 (223,514)     1.0000
 (224,514)     1.0000
 (253,514)     1.0000
 (254,514)     1.0000
 (255,514)     1.0000
 (281,514)     1.0000
 (282,514)     1.0000
 (283,514)     1.0000
 (284,514)     1.0000
 (306,514)     1.0000
 (307,514)     1.0000
 (308,514)     1.0000
 (327,514)     1.0000
 (328,514)     1.0000
 (329,514)     1.0000
 (343,514)     1.0000
 (344,514)     1.0000
 (356,514)     1.0000
 (357,514)     1.0000
 (367,514)     1.0000
 (368,514)     1.0000
 (377,514)     1.0000
 (378,514)     1.0000
 (386,514)     1.0000
 (224,515)     1.0000
 (254,515)     1.0000
 (255,515)     1.0000
 (281,515)     1.0000
 (282,515)     1.0000
 (283,515)     1.0000
 (284,515)     1.0000
 (306,515)     1.0000
 (307,515)     1.0000
 (308,515)     1.0000
 (327,515)     1.0000
 (328,515)     1.0000
 (329,515)     1.0000
 (343,515)     1.0000
 (344,515)     1.0000
 (356,515)     1.0000
 (357,515)     1.0000
 (367,515)     1.0000
 (368,515)     1.0000
 (378,515)     1.0000
 (224,516)     1.0000
 (254,516)     1.0000
 (255,516)     1.0000
 (282,516)     1.0000
 (283,516)     1.0000
 (284,516)     1.0000
 (307,516)     1.0000
 (308,516)     1.0000
 (327,516)     1.0000
 (328,516)     1.0000
 (329,516)     1.0000
 (343,516)     1.0000
 (344,516)     1.0000
 (357,516)     1.0000
 (368,516)     1.0000
 (378,516)     1.0000
 (254,517)     1.0000
 (255,517)     1.0000
 (282,517)     1.0000
 (283,517)     1.0000
 (284,517)     1.0000
 (307,517)     1.0000
 (308,517)     1.0000
 (328,517)     1.0000
 (329,517)     1.0000
 (344,517)     1.0000
 (357,517)     1.0000
 (368,517)     1.0000
 (378,517)     1.0000
 (255,518)     1.0000
 (282,518)     1.0000
 (283,518)     1.0000
 (284,518)     1.0000
 (307,518)     1.0000
 (308,518)     1.0000
 (328,518)     1.0000
 (329,518)     1.0000
 (344,518)     1.0000
 (357,518)     1.0000
 (368,518)     1.0000
 (378,518)     1.0000
 (255,519)     1.0000
 (283,519)     1.0000
 (284,519)     1.0000
 (307,519)     1.0000
 (308,519)     1.0000
 (328,519)     1.0000
 (329,519)     1.0000
 (344,519)     1.0000
 (357,519)     1.0000
 (368,519)     1.0000
 (378,519)     1.0000
 (255,520)     1.0000
 (283,520)     1.0000
 (284,520)     1.0000
 (307,520)     1.0000
 (308,520)     1.0000
 (328,520)     1.0000
 (329,520)     1.0000
 (344,520)     1.0000
 (357,520)     1.0000
 (368,520)     1.0000
 (378,520)     1.0000
 (303,521)     1.0000
 (304,521)     1.0000
 (325,521)     1.0000
 (341,521)     1.0000
 (342,521)     1.0000
 (355,521)     1.0000
 (366,521)     1.0000
 (376,521)     1.0000
 (385,521)     1.0000
 (303,522)     1.0000
 (304,522)     1.0000
 (325,522)     1.0000
 (326,522)     1.0000
 (341,522)     1.0000
 (342,522)     1.0000
 (355,522)     1.0000
 (366,522)     1.0000
 (376,522)     1.0000
 (385,522)     1.0000
 (279,523)     1.0000
 (303,523)     1.0000
 (304,523)     1.0000
 (325,523)     1.0000
 (326,523)     1.0000
 (341,523)     1.0000
 (342,523)     1.0000
 (355,523)     1.0000
 (366,523)     1.0000
 (376,523)     1.0000
 (385,523)     1.0000
 (279,524)     1.0000
 (303,524)     1.0000
 (304,524)     1.0000
 (305,524)     1.0000
 (325,524)     1.0000
 (326,524)     1.0000
 (341,524)     1.0000
 (342,524)     1.0000
 (355,524)     1.0000
 (366,524)     1.0000
 (376,524)     1.0000
 (385,524)     1.0000
 (279,525)     1.0000
 (280,525)     1.0000
 (303,525)     1.0000
 (304,525)     1.0000
 (305,525)     1.0000
 (325,525)     1.0000
 (326,525)     1.0000
 (341,525)     1.0000
 (342,525)     1.0000
 (355,525)     1.0000
 (366,525)     1.0000
 (376,525)     1.0000
 (385,525)     1.0000
 (279,526)     1.0000
 (280,526)     1.0000
 (303,526)     1.0000
 (304,526)     1.0000
 (305,526)     1.0000
 (306,526)     1.0000
 (325,526)     1.0000
 (326,526)     1.0000
 (327,526)     1.0000
 (341,526)     1.0000
 (342,526)     1.0000
 (343,526)     1.0000
 (355,526)     1.0000
 (356,526)     1.0000
 (366,526)     1.0000
 (367,526)     1.0000
 (376,526)     1.0000
 (377,526)     1.0000
 (385,526)     1.0000
 (252,527)     1.0000
 (279,527)     1.0000
 (280,527)     1.0000
 (281,527)     1.0000
 (304,527)     1.0000
 (305,527)     1.0000
 (306,527)     1.0000
 (325,527)     1.0000
 (326,527)     1.0000
 (327,527)     1.0000
 (341,527)     1.0000
 (342,527)     1.0000
 (343,527)     1.0000
 (355,527)     1.0000
 (356,527)     1.0000
 (366,527)     1.0000
 (367,527)     1.0000
 (376,527)     1.0000
 (377,527)     1.0000
 (385,527)     1.0000
 (386,527)     1.0000
 (252,528)     1.0000
 (253,528)     1.0000
 (279,528)     1.0000
 (280,528)     1.0000
 (281,528)     1.0000
 (304,528)     1.0000
 (305,528)     1.0000
 (306,528)     1.0000
 (325,528)     1.0000
 (326,528)     1.0000
 (327,528)     1.0000
 (342,528)     1.0000
 (343,528)     1.0000
 (355,528)     1.0000
 (356,528)     1.0000
 (366,528)     1.0000
 (367,528)     1.0000
 (376,528)     1.0000
 (377,528)     1.0000
 (386,528)     1.0000
 (223,529)     1.0000
 (252,529)     1.0000
 (253,529)     1.0000
 (279,529)     1.0000
 (280,529)     1.0000
 (281,529)     1.0000
 (282,529)     1.0000
 (304,529)     1.0000
 (305,529)     1.0000
 (306,529)     1.0000
 (307,529)     1.0000
 (325,529)     1.0000
 (326,529)     1.0000
 (327,529)     1.0000
 (342,529)     1.0000
 (343,529)     1.0000
 (355,529)     1.0000
 (356,529)     1.0000
 (366,529)     1.0000
 (367,529)     1.0000
 (377,529)     1.0000
 (386,529)     1.0000
 (223,530)     1.0000
 (252,530)     1.0000
 (253,530)     1.0000
 (254,530)     1.0000
 (280,530)     1.0000
 (281,530)     1.0000
 (282,530)     1.0000
 (305,530)     1.0000
 (306,530)     1.0000
 (307,530)     1.0000
 (326,530)     1.0000
 (327,530)     1.0000
 (328,530)     1.0000
 (342,530)     1.0000
 (343,530)     1.0000
 (355,530)     1.0000
 (356,530)     1.0000
 (367,530)     1.0000
 (377,530)     1.0000
 (386,530)     1.0000
 (223,531)     1.0000
 (224,531)     1.0000
 (253,531)     1.0000
 (254,531)     1.0000
 (280,531)     1.0000
 (281,531)     1.0000
 (282,531)     1.0000
 (305,531)     1.0000
 (306,531)     1.0000
 (307,531)     1.0000
 (326,531)     1.0000
 (327,531)     1.0000
 (328,531)     1.0000
 (342,531)     1.0000
 (343,531)     1.0000
 (344,531)     1.0000
 (356,531)     1.0000
 (367,531)     1.0000
 (377,531)     1.0000
 (386,531)     1.0000
 (223,532)     1.0000
 (224,532)     1.0000
 (253,532)     1.0000
 (254,532)     1.0000
 (255,532)     1.0000
 (281,532)     1.0000
 (282,532)     1.0000
 (283,532)     1.0000
 (305,532)     1.0000
 (306,532)     1.0000
 (307,532)     1.0000
 (308,532)     1.0000
 (326,532)     1.0000
 (327,532)     1.0000
 (328,532)     1.0000
 (343,532)     1.0000
 (344,532)     1.0000
 (356,532)     1.0000
 (357,532)     1.0000
 (367,532)     1.0000
 (377,532)     1.0000
 (386,532)     1.0000
 (224,533)     1.0000
 (253,533)     1.0000
 (254,533)     1.0000
 (255,533)     1.0000
 (281,533)     1.0000
 (282,533)     1.0000
 (283,533)     1.0000
 (306,533)     1.0000
 (307,533)     1.0000
 (308,533)     1.0000
 (327,533)     1.0000
 (328,533)     1.0000
 (343,533)     1.0000
 (344,533)     1.0000
 (356,533)     1.0000
 (357,533)     1.0000
 (367,533)     1.0000
 (368,533)     1.0000
 (377,533)     1.0000
 (386,533)     1.0000
 (224,534)     1.0000
 (254,534)     1.0000
 (255,534)     1.0000
 (281,534)     1.0000
 (282,534)     1.0000
 (283,534)     1.0000
 (306,534)     1.0000
 (307,534)     1.0000
 (308,534)     1.0000
 (327,534)     1.0000
 (328,534)     1.0000
 (329,534)     1.0000
 (343,534)     1.0000
 (344,534)     1.0000
 (356,534)     1.0000
 (357,534)     1.0000
 (367,534)     1.0000
 (368,534)     1.0000
 (377,534)     1.0000
 (378,534)     1.0000
 (386,534)     1.0000
 (254,535)     1.0000
 (255,535)     1.0000
 (282,535)     1.0000
 (283,535)     1.0000
 (284,535)     1.0000
 (306,535)     1.0000
 (307,535)     1.0000
 (308,535)     1.0000
 (327,535)     1.0000
 (328,535)     1.0000
 (329,535)     1.0000
 (343,535)     1.0000
 (344,535)     1.0000
 (356,535)     1.0000
 (357,535)     1.0000
 (367,535)     1.0000
 (368,535)     1.0000
 (377,535)     1.0000
 (378,535)     1.0000
 (254,536)     1.0000
 (255,536)     1.0000
 (282,536)     1.0000
 (283,536)     1.0000
 (284,536)     1.0000
 (307,536)     1.0000
 (308,536)     1.0000
 (328,536)     1.0000
 (329,536)     1.0000
 (344,536)     1.0000
 (357,536)     1.0000
 (368,536)     1.0000
 (378,536)     1.0000
 (255,537)     1.0000
 (282,537)     1.0000
 (283,537)     1.0000
 (284,537)     1.0000
 (307,537)     1.0000
 (308,537)     1.0000
 (328,537)     1.0000
 (329,537)     1.0000
 (344,537)     1.0000
 (357,537)     1.0000
 (368,537)     1.0000
 (378,537)     1.0000
 (255,538)     1.0000
 (283,538)     1.0000
 (284,538)     1.0000
 (307,538)     1.0000
 (308,538)     1.0000
 (328,538)     1.0000
 (329,538)     1.0000
 (344,538)     1.0000
 (357,538)     1.0000
 (368,538)     1.0000
 (378,538)     1.0000
 (283,539)     1.0000
 (284,539)     1.0000
 (307,539)     1.0000
 (308,539)     1.0000
 (328,539)     1.0000
 (329,539)     1.0000
 (344,539)     1.0000
 (357,539)     1.0000
 (368,539)     1.0000
 (378,539)     1.0000
 (283,540)     1.0000
 (284,540)     1.0000
 (308,540)     1.0000
 (328,540)     1.0000
 (329,540)     1.0000
 (344,540)     1.0000
 (357,540)     1.0000
 (368,540)     1.0000
 (378,540)     1.0000
 (303,541)     1.0000
 (325,541)     1.0000
 (341,541)     1.0000
 (342,541)     1.0000
 (355,541)     1.0000
 (366,541)     1.0000
 (376,541)     1.0000
 (385,541)     1.0000
 (303,542)     1.0000
 (304,542)     1.0000
 (325,542)     1.0000
 (341,542)     1.0000
 (342,542)     1.0000
 (355,542)     1.0000
 (366,542)     1.0000
 (376,542)     1.0000
 (385,542)     1.0000
 (303,543)     1.0000
 (304,543)     1.0000
 (325,543)     1.0000
 (326,543)     1.0000
 (341,543)     1.0000
 (342,543)     1.0000
 (355,543)     1.0000
 (366,543)     1.0000
 (376,543)     1.0000
 (385,543)     1.0000
 (303,544)     1.0000
 (304,544)     1.0000
 (325,544)     1.0000
 (326,544)     1.0000
 (341,544)     1.0000
 (342,544)     1.0000
 (355,544)     1.0000
 (366,544)     1.0000
 (376,544)     1.0000
 (385,544)     1.0000
 (303,545)     1.0000
 (304,545)     1.0000
 (305,545)     1.0000
 (325,545)     1.0000
 (326,545)     1.0000
 (341,545)     1.0000
 (342,545)     1.0000
 (355,545)     1.0000
 (366,545)     1.0000
 (376,545)     1.0000
 (385,545)     1.0000
 (304,546)     1.0000
 (305,546)     1.0000
 (325,546)     1.0000
 (326,546)     1.0000
 (327,546)     1.0000
 (341,546)     1.0000
 (342,546)     1.0000
 (343,546)     1.0000
 (355,546)     1.0000
 (356,546)     1.0000
 (366,546)     1.0000
 (367,546)     1.0000
 (376,546)     1.0000
 (377,546)     1.0000
 (385,546)     1.0000
 (386,546)     1.0000
 (304,547)     1.0000
 (305,547)     1.0000
 (306,547)     1.0000
 (325,547)     1.0000
 (326,547)     1.0000
 (327,547)     1.0000
 (342,547)     1.0000
 (343,547)     1.0000
 (355,547)     1.0000
 (356,547)     1.0000
 (366,547)     1.0000
 (367,547)     1.0000
 (376,547)     1.0000
 (377,547)     1.0000
 (385,547)     1.0000
 (386,547)     1.0000
 (280,548)     1.0000
 (281,548)     1.0000
 (304,548)     1.0000
 (305,548)     1.0000
 (306,548)     1.0000
 (325,548)     1.0000
 (326,548)     1.0000
 (327,548)     1.0000
 (342,548)     1.0000
 (343,548)     1.0000
 (355,548)     1.0000
 (356,548)     1.0000
 (366,548)     1.0000
 (367,548)     1.0000
 (376,548)     1.0000
 (377,548)     1.0000
 (385,548)     1.0000
 (386,548)     1.0000
 (280,549)     1.0000
 (281,549)     1.0000
 (305,549)     1.0000
 (306,549)     1.0000
 (326,549)     1.0000
 (327,549)     1.0000
 (342,549)     1.0000
 (343,549)     1.0000
 (355,549)     1.0000
 (356,549)     1.0000
 (366,549)     1.0000
 (367,549)     1.0000
 (377,549)     1.0000
 (386,549)     1.0000
 (253,550)     1.0000
 (281,550)     1.0000
 (282,550)     1.0000
 (305,550)     1.0000
 (306,550)     1.0000
 (307,550)     1.0000
 (326,550)     1.0000
 (327,550)     1.0000
 (342,550)     1.0000
 (343,550)     1.0000
 (355,550)     1.0000
 (356,550)     1.0000
 (367,550)     1.0000
 (377,550)     1.0000
 (386,550)     1.0000
 (253,551)     1.0000
 (281,551)     1.0000
 (282,551)     1.0000
 (305,551)     1.0000
 (306,551)     1.0000
 (307,551)     1.0000
 (326,551)     1.0000
 (327,551)     1.0000
 (328,551)     1.0000
 (343,551)     1.0000
 (344,551)     1.0000
 (356,551)     1.0000
 (367,551)     1.0000
 (377,551)     1.0000
 (386,551)     1.0000
 (254,552)     1.0000
 (281,552)     1.0000
 (282,552)     1.0000
 (306,552)     1.0000
 (307,552)     1.0000
 (327,552)     1.0000
 (328,552)     1.0000
 (343,552)     1.0000
 (344,552)     1.0000
 (356,552)     1.0000
 (357,552)     1.0000
 (367,552)     1.0000
 (377,552)     1.0000
 (386,552)     1.0000
 (254,553)     1.0000
 (281,553)     1.0000
 (282,553)     1.0000
 (283,553)     1.0000
 (306,553)     1.0000
 (307,553)     1.0000
 (308,553)     1.0000
 (327,553)     1.0000
 (328,553)     1.0000
 (343,553)     1.0000
 (344,553)     1.0000
 (356,553)     1.0000
 (357,553)     1.0000
 (367,553)     1.0000
 (368,553)     1.0000
 (377,553)     1.0000
 (378,553)     1.0000
 (386,553)     1.0000
 (282,554)     1.0000
 (283,554)     1.0000
 (306,554)     1.0000
 (307,554)     1.0000
 (308,554)     1.0000
 (327,554)     1.0000
 (328,554)     1.0000
 (343,554)     1.0000
 (344,554)     1.0000
 (356,554)     1.0000
 (357,554)     1.0000
 (367,554)     1.0000
 (368,554)     1.0000
 (377,554)     1.0000
 (378,554)     1.0000
 (386,554)     1.0000
 (282,555)     1.0000
 (283,555)     1.0000
 (307,555)     1.0000
 (308,555)     1.0000
 (327,555)     1.0000
 (328,555)     1.0000
 (329,555)     1.0000
 (343,555)     1.0000
 (344,555)     1.0000
 (356,555)     1.0000
 (357,555)     1.0000
 (367,555)     1.0000
 (368,555)     1.0000
 (377,555)     1.0000
 (378,555)     1.0000
 (386,555)     1.0000
 (282,556)     1.0000
 (283,556)     1.0000
 (284,556)     1.0000
 (307,556)     1.0000
 (308,556)     1.0000
 (328,556)     1.0000
 (329,556)     1.0000
 (344,556)     1.0000
 (357,556)     1.0000
 (368,556)     1.0000
 (378,556)     1.0000
 (283,557)     1.0000
 (284,557)     1.0000
 (307,557)     1.0000
 (308,557)     1.0000
 (328,557)     1.0000
 (329,557)     1.0000
 (344,557)     1.0000
 (357,557)     1.0000
 (368,557)     1.0000
 (378,557)     1.0000
 (283,558)     1.0000
 (284,558)     1.0000
 (307,558)     1.0000
 (308,558)     1.0000
 (328,558)     1.0000
 (329,558)     1.0000
 (344,558)     1.0000
 (357,558)     1.0000
 (368,558)     1.0000
 (378,558)     1.0000
 (283,559)     1.0000
 (284,559)     1.0000
 (308,559)     1.0000
 (328,559)     1.0000
 (329,559)     1.0000
 (344,559)     1.0000
 (357,559)     1.0000
 (368,559)     1.0000
 (378,559)     1.0000
 (284,560)     1.0000
 (308,560)     1.0000
 (328,560)     1.0000
 (329,560)     1.0000
 (344,560)     1.0000
 (357,560)     1.0000
 (368,560)     1.0000
 (378,560)     1.0000
 (325,561)     1.0000
 (341,561)     1.0000
 (355,561)     1.0000
 (366,561)     1.0000
 (376,561)     1.0000
 (385,561)     1.0000
 (325,562)     1.0000
 (341,562)     1.0000
 (342,562)     1.0000
 (355,562)     1.0000
 (366,562)     1.0000
 (376,562)     1.0000
 (385,562)     1.0000
 (325,563)     1.0000
 (341,563)     1.0000
 (342,563)     1.0000
 (355,563)     1.0000
 (366,563)     1.0000
 (376,563)     1.0000
 (385,563)     1.0000
 (325,564)     1.0000
 (341,564)     1.0000
 (342,564)     1.0000
 (355,564)     1.0000
 (366,564)     1.0000
 (376,564)     1.0000
 (385,564)     1.0000
 (325,565)     1.0000
 (326,565)     1.0000
 (341,565)     1.0000
 (342,565)     1.0000
 (355,565)     1.0000
 (366,565)     1.0000
 (376,565)     1.0000
 (385,565)     1.0000
 (325,566)     1.0000
 (326,566)     1.0000
 (342,566)     1.0000
 (355,566)     1.0000
 (356,566)     1.0000
 (366,566)     1.0000
 (367,566)     1.0000
 (376,566)     1.0000
 (377,566)     1.0000
 (385,566)     1.0000
 (386,566)     1.0000
 (326,567)     1.0000
 (327,567)     1.0000
 (342,567)     1.0000
 (343,567)     1.0000
 (355,567)     1.0000
 (356,567)     1.0000
 (366,567)     1.0000
 (367,567)     1.0000
 (376,567)     1.0000
 (377,567)     1.0000
 (385,567)     1.0000
 (386,567)     1.0000
 (306,568)     1.0000
 (326,568)     1.0000
 (327,568)     1.0000
 (342,568)     1.0000
 (343,568)     1.0000
 (355,568)     1.0000
 (356,568)     1.0000
 (366,568)     1.0000
 (367,568)     1.0000
 (376,568)     1.0000
 (377,568)     1.0000
 (385,568)     1.0000
 (386,568)     1.0000
 (306,569)     1.0000
 (326,569)     1.0000
 (327,569)     1.0000
 (342,569)     1.0000
 (343,569)     1.0000
 (355,569)     1.0000
 (356,569)     1.0000
 (366,569)     1.0000
 (367,569)     1.0000
 (377,569)     1.0000
 (386,569)     1.0000
 (306,570)     1.0000
 (326,570)     1.0000
 (327,570)     1.0000
 (342,570)     1.0000
 (343,570)     1.0000
 (356,570)     1.0000
 (367,570)     1.0000
 (377,570)     1.0000
 (386,570)     1.0000
 (306,571)     1.0000
 (307,571)     1.0000
 (327,571)     1.0000
 (328,571)     1.0000
 (343,571)     1.0000
 (356,571)     1.0000
 (367,571)     1.0000
 (377,571)     1.0000
 (386,571)     1.0000
 (306,572)     1.0000
 (307,572)     1.0000
 (327,572)     1.0000
 (328,572)     1.0000
 (343,572)     1.0000
 (344,572)     1.0000
 (356,572)     1.0000
 (357,572)     1.0000
 (367,572)     1.0000
 (377,572)     1.0000
 (386,572)     1.0000
 (306,573)     1.0000
 (307,573)     1.0000
 (327,573)     1.0000
 (328,573)     1.0000
 (343,573)     1.0000
 (344,573)     1.0000
 (356,573)     1.0000
 (357,573)     1.0000
 (367,573)     1.0000
 (368,573)     1.0000
 (377,573)     1.0000
 (378,573)     1.0000
 (386,573)     1.0000
 (307,574)     1.0000
 (327,574)     1.0000
 (328,574)     1.0000
 (343,574)     1.0000
 (344,574)     1.0000
 (356,574)     1.0000
 (357,574)     1.0000
 (367,574)     1.0000
 (368,574)     1.0000
 (377,574)     1.0000
 (378,574)     1.0000
 (386,574)     1.0000
 (307,575)     1.0000
 (308,575)     1.0000
 (328,575)     1.0000
 (344,575)     1.0000
 (356,575)     1.0000
 (357,575)     1.0000
 (367,575)     1.0000
 (368,575)     1.0000
 (377,575)     1.0000
 (378,575)     1.0000
 (386,575)     1.0000
 (307,576)     1.0000
 (308,576)     1.0000
 (328,576)     1.0000
 (329,576)     1.0000
 (344,576)     1.0000
 (357,576)     1.0000
 (368,576)     1.0000
 (378,576)     1.0000
 (308,577)     1.0000
 (328,577)     1.0000
 (329,577)     1.0000
 (344,577)     1.0000
 (357,577)     1.0000
 (368,577)     1.0000
 (378,577)     1.0000
 (308,578)     1.0000
 (328,578)     1.0000
 (329,578)     1.0000
 (344,578)     1.0000
 (357,578)     1.0000
 (368,578)     1.0000
 (378,578)     1.0000
 (308,579)     1.0000
 (328,579)     1.0000
 (329,579)     1.0000
 (344,579)     1.0000
 (357,579)     1.0000
 (368,579)     1.0000
 (378,579)     1.0000
 (308,580)     1.0000
 (329,580)     1.0000
 (344,580)     1.0000
 (357,580)     1.0000
 (368,580)     1.0000
 (378,580)     1.0000
 (341,581)     1.0000
 (355,581)     1.0000
 (366,581)     1.0000
 (376,581)     1.0000
 (385,581)     1.0000
 (341,582)     1.0000
 (355,582)     1.0000
 (366,582)     1.0000
 (376,582)     1.0000
 (385,582)     1.0000
 (341,583)     1.0000
 (355,583)     1.0000
 (366,583)     1.0000
 (376,583)     1.0000
 (385,583)     1.0000
 (341,584)     1.0000
 (342,584)     1.0000
 (355,584)     1.0000
 (366,584)     1.0000
 (376,584)     1.0000
 (385,584)     1.0000
 (342,585)     1.0000
 (355,585)     1.0000
 (366,585)     1.0000
 (376,585)     1.0000
 (385,585)     1.0000
 (342,586)     1.0000
 (355,586)     1.0000
 (366,586)     1.0000
 (367,586)     1.0000
 (376,586)     1.0000
 (377,586)     1.0000
 (385,586)     1.0000
 (386,586)     1.0000
 (342,587)     1.0000
 (355,587)     1.0000
 (356,587)     1.0000
 (366,587)     1.0000
 (367,587)     1.0000
 (376,587)     1.0000
 (377,587)     1.0000
 (385,587)     1.0000
 (386,587)     1.0000
 (342,588)     1.0000
 (343,588)     1.0000
 (355,588)     1.0000
 (356,588)     1.0000
 (366,588)     1.0000
 (367,588)     1.0000
 (376,588)     1.0000
 (377,588)     1.0000
 (386,588)     1.0000
 (327,589)     1.0000
 (343,589)     1.0000
 (356,589)     1.0000
 (367,589)     1.0000
 (377,589)     1.0000
 (386,589)     1.0000
 (327,590)     1.0000
 (343,590)     1.0000
 (356,590)     1.0000
 (367,590)     1.0000
 (377,590)     1.0000
 (386,590)     1.0000
 (327,591)     1.0000
 (343,591)     1.0000
 (356,591)     1.0000
 (367,591)     1.0000
 (377,591)     1.0000
 (386,591)     1.0000
 (327,592)     1.0000
 (343,592)     1.0000
 (356,592)     1.0000
 (367,592)     1.0000
 (377,592)     1.0000
 (386,592)     1.0000
 (328,593)     1.0000
 (343,593)     1.0000
 (344,593)     1.0000
 (356,593)     1.0000
 (357,593)     1.0000
 (367,593)     1.0000
 (368,593)     1.0000
 (377,593)     1.0000
 (386,593)     1.0000
 (328,594)     1.0000
 (344,594)     1.0000
 (356,594)     1.0000
 (357,594)     1.0000
 (367,594)     1.0000
 (368,594)     1.0000
 (377,594)     1.0000
 (378,594)     1.0000
 (386,594)     1.0000
 (328,595)     1.0000
 (344,595)     1.0000
 (357,595)     1.0000
 (367,595)     1.0000
 (368,595)     1.0000
 (377,595)     1.0000
 (378,595)     1.0000
 (386,595)     1.0000
 (328,596)     1.0000
 (344,596)     1.0000
 (357,596)     1.0000
 (368,596)     1.0000
 (378,596)     1.0000
 (328,597)     1.0000
 (329,597)     1.0000
 (344,597)     1.0000
 (357,597)     1.0000
 (368,597)     1.0000
 (378,597)     1.0000
 (329,598)     1.0000
 (344,598)     1.0000
 (357,598)     1.0000
 (368,598)     1.0000
 (378,598)     1.0000
 (329,599)     1.0000
 (344,599)     1.0000
 (357,599)     1.0000
 (368,599)     1.0000
 (378,599)     1.0000
 (329,600)     1.0000
 (344,600)     1.0000
 (357,600)     1.0000
 (368,600)     1.0000
 (378,600)     1.0000
 (363,601)     1.0000
 (373,601)     1.0000
 (245,602)     1.0000
 (363,602)     1.0000
 (373,602)     1.0000
 (245,603)     1.0000
 (363,603)     1.0000
 (245,604)     1.0000
 (363,604)     1.0000
 (245,605)     1.0000
 (246,605)     1.0000
 (363,605)     1.0000
 (245,606)     1.0000
 (246,606)     1.0000
 (245,607)     1.0000
 (246,607)     1.0000
 (245,608)     1.0000
 (246,608)     1.0000
 (245,609)     1.0000
 (246,609)     1.0000
 (245,610)     1.0000
 (246,610)     1.0000
 (245,611)     1.0000
 (246,611)     1.0000
 (245,612)     1.0000
 (246,612)     1.0000
 (245,613)     1.0000
 (246,613)     1.0000
 (245,614)     1.0000
 (246,614)     1.0000
 (245,615)     1.0000
 (246,615)     1.0000
 (245,616)     1.0000
 (246,616)     1.0000
 (246,617)     1.0000
 (246,618)     1.0000
 (246,619)     1.0000
 (376,619)     1.0000
 (376,620)     1.0000
 (363,621)     1.0000
 (373,621)     1.0000
 (363,622)     1.0000
 (373,622)     1.0000
 (245,623)     1.0000
 (363,623)     1.0000
 (373,623)     1.0000
 (245,624)     1.0000
 (363,624)     1.0000
 (245,625)     1.0000
 (246,625)     1.0000
 (363,625)     1.0000
 (245,626)     1.0000
 (246,626)     1.0000
 (363,626)     1.0000
 (245,627)     1.0000
 (246,627)     1.0000
 (245,628)     1.0000
 (246,628)     1.0000
 (245,629)     1.0000
 (246,629)     1.0000
 (245,630)     1.0000
 (246,630)     1.0000
 (245,631)     1.0000
 (246,631)     1.0000
 (245,632)     1.0000
 (246,632)     1.0000
 (245,633)     1.0000
 (246,633)     1.0000
 (245,634)     1.0000
 (246,634)     1.0000
 (245,635)     1.0000
 (246,635)     1.0000
 (245,636)     1.0000
 (246,636)     1.0000
 (246,637)     1.0000
 (246,638)     1.0000
 (376,638)     1.0000
 (376,639)     1.0000
 (376,640)     1.0000
 (363,641)     1.0000
 (373,641)     1.0000
 (363,642)     1.0000
 (373,642)     1.0000
 (363,643)     1.0000
 (373,643)     1.0000
 (245,644)     1.0000
 (363,644)     1.0000
 (373,644)     1.0000
 (245,645)     1.0000
 (363,645)     1.0000
 (245,646)     1.0000
 (246,646)     1.0000
 (363,646)     1.0000
 (245,647)     1.0000
 (246,647)     1.0000
 (363,647)     1.0000
 (245,648)     1.0000
 (246,648)     1.0000
 (245,649)     1.0000
 (246,649)     1.0000
 (245,650)     1.0000
 (246,650)     1.0000
 (245,651)     1.0000
 (246,651)     1.0000
 (245,652)     1.0000
 (246,652)     1.0000
 (245,653)     1.0000
 (246,653)     1.0000
 (245,654)     1.0000
 (246,654)     1.0000
 (245,655)     1.0000
 (246,655)     1.0000
 (246,656)     1.0000
 (246,657)     1.0000
 (376,657)     1.0000
 (376,658)     1.0000
 (376,659)     1.0000
 (376,660)     1.0000
 (363,661)     1.0000
 (373,661)     1.0000
 (363,662)     1.0000
 (373,662)     1.0000
 (363,663)     1.0000
 (373,663)     1.0000
 (245,664)     1.0000
 (363,664)     1.0000
 (373,664)     1.0000
 (245,665)     1.0000
 (363,665)     1.0000
 (245,666)     1.0000
 (363,666)     1.0000
 (245,667)     1.0000
 (246,667)     1.0000
 (363,667)     1.0000
 (245,668)     1.0000
 (246,668)     1.0000
 (245,669)     1.0000
 (246,669)     1.0000
 (245,670)     1.0000
 (246,670)     1.0000
 (245,671)     1.0000
 (246,671)     1.0000
 (245,672)     1.0000
 (246,672)     1.0000
 (245,673)     1.0000
 (246,673)     1.0000
 (245,674)     1.0000
 (246,674)     1.0000
 (246,675)     1.0000
 (246,676)     1.0000
 (246,677)     1.0000
 (376,677)     1.0000
 (376,678)     1.0000
 (376,679)     1.0000
 (376,680)     1.0000
 (363,681)     1.0000
 (373,681)     1.0000
 (363,682)     1.0000
 (373,682)     1.0000
 (363,683)     1.0000
 (373,683)     1.0000
 (363,684)     1.0000
 (373,684)     1.0000
 (245,685)     1.0000
 (363,685)     1.0000
 (373,685)     1.0000
 (245,686)     1.0000
 (363,686)     1.0000
 (245,687)     1.0000
 (246,687)     1.0000
 (363,687)     1.0000
 (245,688)     1.0000
 (246,688)     1.0000
 (245,689)     1.0000
 (246,689)     1.0000
 (245,690)     1.0000
 (246,690)     1.0000
 (245,691)     1.0000
 (246,691)     1.0000
 (245,692)     1.0000
 (246,692)     1.0000
 (245,693)     1.0000
 (246,693)     1.0000
 (245,694)     1.0000
 (246,694)     1.0000
 (246,695)     1.0000
 (246,696)     1.0000
 (376,696)     1.0000
 (376,697)     1.0000
 (376,698)     1.0000
 (376,699)     1.0000
 (376,700)     1.0000
 (363,701)     1.0000
 (373,701)     1.0000
 (363,702)     1.0000
 (373,702)     1.0000
 (363,703)     1.0000
 (373,703)     1.0000
 (363,704)     1.0000
 (373,704)     1.0000
 (363,705)     1.0000
 (373,705)     1.0000
 (245,706)     1.0000
 (363,706)     1.0000
 (245,707)     1.0000
 (363,707)     1.0000
 (245,708)     1.0000
 (246,708)     1.0000
 (363,708)     1.0000
 (245,709)     1.0000
 (246,709)     1.0000
 (245,710)     1.0000
 (246,710)     1.0000
 (245,711)     1.0000
 (246,711)     1.0000
 (245,712)     1.0000
 (246,712)     1.0000
 (245,713)     1.0000
 (246,713)     1.0000
 (246,714)     1.0000
 (246,715)     1.0000
 (376,716)     1.0000
 (376,717)     1.0000
 (376,718)     1.0000
 (376,719)     1.0000
 (376,720)     1.0000
 (363,721)     1.0000
 (373,721)     1.0000
 (363,722)     1.0000
 (373,722)     1.0000
 (363,723)     1.0000
 (373,723)     1.0000
 (363,724)     1.0000
 (373,724)     1.0000
 (363,725)     1.0000
 (373,725)     1.0000
 (363,726)     1.0000
 (363,727)     1.0000
 (245,728)     1.0000
 (363,728)     1.0000
 (245,729)     1.0000
 (245,730)     1.0000
 (246,730)     1.0000
 (245,731)     1.0000
 (246,731)     1.0000
 (246,732)     1.0000
 (246,733)     1.0000
 (376,736)     1.0000
 (376,737)     1.0000
 (376,738)     1.0000
 (376,739)     1.0000
 (376,740)     1.0000
 (363,741)     1.0000
 (373,741)     1.0000
 (363,742)     1.0000
 (373,742)     1.0000
 (363,743)     1.0000
 (373,743)     1.0000
 (363,744)     1.0000
 (373,744)     1.0000
 (363,745)     1.0000
 (373,745)     1.0000
 (363,746)     1.0000
 (363,747)     1.0000
 (363,748)     1.0000
 (376,756)     1.0000
 (376,757)     1.0000
 (376,758)     1.0000
 (376,759)     1.0000
 (376,760)     1.0000
 (363,761)     1.0000
 (373,761)     1.0000
 (363,762)     1.0000
 (373,762)     1.0000
 (363,763)     1.0000
 (373,763)     1.0000
 (363,764)     1.0000
 (373,764)     1.0000
 (363,765)     1.0000
 (373,765)     1.0000
 (363,766)     1.0000
 (363,767)     1.0000
 (376,776)     1.0000
 (376,777)     1.0000
 (376,778)     1.0000
 (376,779)     1.0000
 (376,780)     1.0000
 (363,781)     1.0000
 (373,781)     1.0000
 (363,782)     1.0000
 (373,782)     1.0000
 (363,783)     1.0000
 (373,783)     1.0000
 (363,784)     1.0000
 (373,784)     1.0000
 (363,785)     1.0000
 (363,786)     1.0000
 (363,787)     1.0000
 (376,797)     1.0000
 (376,798)     1.0000
 (376,799)     1.0000
 (376,800)     1.0000

diary off


==> code/log_391_8_16_30.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 


==> code/log_65_8_16_50.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
End of simulation
Objective = 0.02394, uniformity = 0.9799 
P_m = 
0.1168,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.05606,0.3,0.2854,0.02,0.02,0.3,0.2837,0.02,0.02,0.2837,0.3,0.02,0.02,0.2854,0.3,0.05606,0.3,0.3,0.3,0.2903,0.3,0.02,0.3,0.2903,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.02,0.3,0.3,0.02,0.3,0.3,0.02
xi = 
1,1,0,0,1,1,0,0


==> code/nua_final_users_2_10_40cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.3466 0.322 0.1412 0.1527 0.2154 0.3099 0.6477 0.607 0.2242 0.07171 0.01699 0.3496 0.1387 0.2748 0.0121 0.2084 0.1613 0.2291 0.03211 0.1104 0.3502 0.355 0.5321 0.2069 0.527 0.2136 0.1923 0.02355 0.4667 0.3173 0.2585 0.627 0.1112 0.05715 0.3551 0.2957 0.3665 0.1295 0.4321 0.482 0.2486 0.07524 0.7952 0.2086 0.05145 0.655 0.352 0.407 0.2627 0.01489 0.8915 0.06308 0.277 0.2928 0.5877 0.1327 0.8374 0.5128 0.4027 0.0747 0.06818 0.6096 0.4286 0.4504 0.5834 0.2031 0.1348 0.4975 0.2332 0.0615 0.3855 0.689 0.3498 0.1356 0.338 0.5793 0.1884 0.1387 0.4419 0.2981 0.6886 0.2207 0.4841 0.7921 0.2078 0.1564 0.1556 0.4977 0.05435 0.0346 0.01159 0.1381 0.4676 0.3536 0.4966 0.2704 0.1653 0.6221 0.2487 0.7524 
Uniformity values = 
0.9064 0.864 0.9086 0.9133 0.8158 0.9365 0.9193 0.8468 0.8188 0.9133 0.8494 0.9331 0.8834 0.8623 0.8182 0.9306 0.8624 0.8898 0.8567 0.8774 0.8647 0.9346 0.841 0.8866 0.9403 0.8941 0.8472 0.8444 0.8768 0.9312 0.8553 0.8863 0.9147 0.8389 0.9117 0.9317 0.8563 0.8976 0.9386 0.928 0.9065 0.8976 0.9301 0.932 0.9177 0.8597 0.895 0.9303 0.9341 0.8618 0.9273 0.8763 0.939 0.9306 0.8534 0.9283 0.8876 0.8396 0.9372 0.8399 0.9137 0.8899 0.8594 0.9051 0.9405 0.9276 0.9144 0.8908 0.9283 0.9083 0.9411 0.8628 0.9056 0.9138 0.8998 0.8874 0.8685 0.9106 0.8972 0.8402 0.9188 0.8244 0.8943 0.8277 0.9254 0.9009 0.9076 0.8847 0.9053 0.8778 0.8154 0.9217 0.8969 0.8599 0.8343 0.8733 0.8363 0.9141 0.8844 0.9228 
Minimum rate values = 
9.342e+06 9.139e+06 4.169e+06 4.46e+06 6.761e+06 8.249e+06 1.539e+07 1.559e+07 6.984e+06 2.181e+06 5.716e+05 9.181e+06 4.209e+06 7.981e+06 4.236e+05 5.831e+06 4.947e+06 6.61e+06 1.062e+06 3.421e+06 9.812e+06 9.29e+06 1.414e+07 6.052e+06 1.284e+07 6.181e+06 5.903e+06 7.935e+05 1.231e+07 8.461e+06 7.619e+06 1.544e+07 3.311e+06 1.901e+06 9.492e+06 7.954e+06 1.028e+07 3.889e+06 1.093e+07 1.207e+07 6.993e+06 2.323e+06 1.783e+07 5.828e+06 1.574e+06 1.634e+07 9.57e+06 1.047e+07 7.15e+06 4.942e+05 1.944e+07 2.006e+06 7.459e+06 7.893e+06 1.512e+07 3.855e+06 1.917e+07 1.375e+07 1.031e+07 2.459e+06 2.077e+06 1.506e+07 1.167e+07 1.165e+07 1.392e+07 5.714e+06 3.967e+06 1.28e+07 6.467e+06 1.89e+06 9.905e+06 1.694e+07 9.425e+06 3.991e+06 9.202e+06 1.45e+07 5.665e+06 4.092e+06 1.155e+07 8.763e+06 1.614e+07 6.844e+06 1.248e+07 1.937e+07 5.845e+06 4.618e+06 4.567e+06 1.288e+07 1.682e+06 1.116e+06 4.072e+05 4.028e+06 1.211e+07 9.938e+06 1.348e+07 7.784e+06 5.205e+06 1.498e+07 7.149e+06 1.721e+07 
Average rate values = 
2.642e+07 2.674e+07 4.202e+07 4.052e+07 3.191e+07 2.84e+07 2.088e+07 2.079e+07 3.132e+07 5.773e+07 9.361e+07 2.668e+07 4.181e+07 2.895e+07 1.02e+08 3.483e+07 3.823e+07 3.236e+07 7.673e+07 4.66e+07 2.569e+07 2.65e+07 2.148e+07 3.407e+07 2.238e+07 3.366e+07 3.454e+07 8.477e+07 2.282e+07 2.798e+07 2.975e+07 2.085e+07 4.738e+07 6.124e+07 2.617e+07 2.901e+07 2.504e+07 4.358e+07 2.423e+07 2.304e+07 3.128e+07 5.61e+07 2.017e+07 3.484e+07 6.624e+07 2.052e+07 2.605e+07 2.479e+07 3.09e+07 9.783e+07 2.001e+07 5.985e+07 3.013e+07 2.914e+07 2.099e+07 4.382e+07 2.002e+07 2.173e+07 2.499e+07 5.47e+07 5.899e+07 2.102e+07 2.341e+07 2.344e+07 2.163e+07 3.524e+07 4.316e+07 2.241e+07 3.278e+07 6.143e+07 2.556e+07 2.036e+07 2.629e+07 4.299e+07 2.665e+07 2.13e+07 3.541e+07 4.245e+07 2.354e+07 2.741e+07 2.059e+07 3.169e+07 2.267e+07 2.001e+07 3.477e+07 3.972e+07 3.996e+07 2.235e+07 6.448e+07 7.546e+07 1.026e+08 4.281e+07 2.3e+07 2.551e+07 2.191e+07 2.938e+07 3.715e+07 2.105e+07 3.089e+07 2.03e+07 
Average illumination values = 
24.04 21.11 22.95 23.33 21.69 22.94 23.78 21.71 21.32 22.94 20.64 23.41 20.9 22.44 21.59 22.83 21.19 21.35 20.86 22.82 21.44 23.13 20.7 21.49 22.3 21.99 20.5 21.69 21.66 22.73 21.68 20.42 22.86 21.35 22.83 22.8 21.64 22.14 23.08 22.9 23.13 23.44 23.3 22.51 23.14 22.41 23.59 22.28 22.48 21.17 22.76 21.07 23.02 22.46 20.94 23.01 22.16 20.94 23.01 22.22 21.56 22.03 20.29 23.5 22.52 22.86 23.4 21.8 22.66 23.56 23.26 22.31 23.66 22.77 21.68 22.35 21.79 24.19 23.57 21.28 23 21.08 22.52 21.38 22.98 22.13 20.25 22.53 23.29 22.79 21.44 22.86 22.15 21.22 21.69 21.66 21.95 22.75 22.69 22.77 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.2187 0.1445 0.2463 0.2142 0.08596 0.09788 0.0723 0.01392 0.09505 0.01059 0.03797 0.04117 0.04389 0.04071 0.03786 0.09147 0.2506 0.03015 0.05152 0.04506 0.2357 0.0357 0.003555 0.03014 0.09314 0.02047 0.001062 0.1287 0.2685 0.02661 0.1722 0.003661 0.2453 0.02856 0.02068 0.2342 0.04615 0.08524 0.07799 0.07942 0.01899 0.1538 0.1609 0.2051 0.02228 0.1211 0.043 0.06065 7.195e-05 0.04966 0.2387 0.05188 0.3017 0.2437 0.05124 0.2296 0.002322 0.1159 0.3811 0.001834 0.005276 0.3187 0.1101 0.1258 0.1309 0.1324 0.2083 0.1656 0.02873 0.1133 0.05153 0.07845 0.07853 0.1062 0.1807 0.157 0.08373 0.005538 0.2685 0.09051 0.000817 0.02546 0.09175 0.007925 0.1499 0.09181 0.3229 0.05446 0.07789 0.1746 0.1772 0.0368 0.03024 0.0005033 0.2181 0.1938 0.07011 0.0008816 0.05355 0.05878 
Uniformity values = 
0.9238 0.8944 0.8314 0.8307 0.8588 0.8515 0.8849 0.8293 0.9063 0.8305 0.8414 0.8375 0.8617 0.8556 0.8055 0.8616 0.8768 0.8496 0.8525 0.8258 0.8615 0.8528 0.8156 0.8387 0.8759 0.8053 0.8118 0.819 0.8714 0.8588 0.87 0.8733 0.8911 0.8608 0.8937 0.9393 0.8364 0.8768 0.8442 0.8347 0.861 0.8488 0.8525 0.8737 0.8507 0.8827 0.9228 0.8508 0.7954 0.8458 0.8689 0.8746 0.8777 0.8525 0.8341 0.8391 0.8288 0.9009 0.8726 0.8057 0.8338 0.8447 0.8398 0.8967 0.8195 0.8187 0.8755 0.8687 0.8092 0.8515 0.8437 0.8567 0.8262 0.8394 0.8649 0.8507 0.8603 0.8266 0.8713 0.88 0.8747 0.8279 0.7989 0.8825 0.8682 0.8811 0.9003 0.813 0.8968 0.8549 0.9046 0.8421 0.8638 0.8861 0.8439 0.8686 0.9009 0.8298 0.8657 0.8628 
Minimum rate values = 
6.13e+06 4.321e+06 7.488e+06 6.62e+06 2.753e+06 3.139e+06 2.266e+06 4.802e+05 2.878e+06 3.657e+05 1.273e+06 1.385e+06 1.433e+06 1.341e+06 1.325e+06 2.911e+06 7.254e+06 1.006e+06 1.693e+06 1.533e+06 6.979e+06 1.183e+06 1.255e+05 1.019e+06 2.916e+06 7.242e+05 3.772e+04 4.212e+06 7.75e+06 8.803e+05 5.21e+06 1.207e+05 7.016e+06 9.418e+05 6.601e+05 6.423e+06 1.55e+06 2.677e+06 2.55e+06 2.623e+06 6.296e+05 4.804e+06 4.99e+06 6.084e+06 7.461e+05 3.71e+06 1.314e+06 1.987e+06 2610 1.646e+06 7.003e+06 1.663e+06 8.525e+06 7.254e+06 1.72e+06 6.979e+06 8.072e+04 3.491e+06 1.046e+07 6.559e+04 1.82e+05 9.236e+06 3.553e+06 3.79e+06 4.276e+06 4.325e+06 6.158e+06 5.034e+06 1.006e+06 3.604e+06 1.711e+06 2.528e+06 2.62e+06 3.439e+06 5.474e+06 4.886e+06 2.68e+06 1.927e+05 7.749e+06 2.825e+06 2.694e+04 8.739e+05 3.137e+06 2.579e+05 4.595e+06 2.86e+06 8.843e+06 1.871e+06 2.403e+06 5.362e+06 5.162e+06 1.234e+06 9.93e+05 1.639e+04 6.632e+06 5.811e+06 2.162e+06 3.064e+04 1.732e+06 1.902e+06 
Average rate values = 
1.317e+07 1.303e+07 1.209e+07 1.268e+07 1.519e+07 1.324e+07 1.594e+07 1.513e+07 1.623e+07 1.454e+07 3.994e+07 2.461e+07 1.742e+07 1.405e+07 3.83e+07 1.33e+07 1.221e+07 1.56e+07 1.592e+07 3.26e+07 1.214e+07 2.263e+07 4.459e+07 3.689e+07 1.677e+07 1.481e+07 1.471e+07 1.695e+07 1.201e+07 2.524e+07 1.26e+07 3.051e+07 1.317e+07 1.663e+07 2.94e+07 1.331e+07 1.933e+07 1.376e+07 2.506e+07 1.896e+07 1.63e+07 1.319e+07 1.343e+07 1.27e+07 3.227e+07 1.729e+07 1.864e+07 1.387e+07 2.215e+07 1.633e+07 1.212e+07 1.449e+07 1.197e+07 1.329e+07 2.495e+07 1.286e+07 4.492e+07 1.424e+07 1.173e+07 8.699e+07 3.288e+07 1.184e+07 1.41e+07 1.439e+07 1.822e+07 1.285e+07 1.316e+07 1.433e+07 2.238e+07 2.179e+07 2.316e+07 2.52e+07 2.035e+07 1.78e+07 1.506e+07 1.306e+07 1.798e+07 4.82e+07 1.279e+07 1.464e+07 3.343e+07 1.849e+07 2.033e+07 2.461e+07 1.49e+07 1.465e+07 1.216e+07 3.303e+07 1.351e+07 1.541e+07 1.45e+07 1.948e+07 1.43e+07 5.512e+07 1.358e+07 1.32e+07 2.389e+07 1.488e+07 1.385e+07 1.629e+07 
Average illumination values = 
20.82 22.29 22.41 20.91 21.98 20.43 22.42 21.14 20.61 21.11 21.79 20.69 20.08 20.38 21.54 21.27 21.16 20.44 20.39 20.97 20.28 21.64 21.27 20.81 21.15 21.64 21.6 21.9 20.92 22.02 22 21.12 21.18 21.15 20.68 22.77 20.71 20.75 20.74 21.33 20.75 20.54 20.47 20.68 21.22 20.58 22.16 20.91 22.3 21.16 21.29 20.93 21.21 20.39 21.14 21.09 21.13 20.4 20.76 22.01 20.73 20.44 20.88 19.92 22.4 21.32 21.22 20.52 21.57 20.97 20.48 20.59 21.06 20.56 20.75 20.45 21.13 21.02 20.58 22.23 20.79 21.14 21.91 20.7 21.22 20.69 20.14 21.68 22.3 20.33 20.98 20.62 21.78 20.78 21.12 20.07 20.41 20.89 21.53 21.22 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07846 0.002239 0.04815 0.06396 0.04425 0.001593 0.04214 0.004722 0.04498 0.04127 0.1027 0.02743 0.09059 0.02407 0.02783 0.02599 0.001555 0.02789 0.03987 0.1573 0.003912 0.08521 0.001119 0.002813 0.008167 0.01208 0.005521 0.03272 0.1169 0.1006 0.01893 0.0486 0.1288 0.01979 0.03117 0.09392 8.541e-05 0.01314 0.04048 0.1172 0.1116 0.03186 0.0006986 0.01345 0.002326 0.002025 0.1313 0.1208 0.06964 0.003495 0.09395 0.03256 0.06672 0.0785 0.05975 0.07986 0.05166 0.0002122 0.04757 0.03102 0.0005918 0.04156 0.00328 0.1385 0.03149 0.01936 0.05159 0.01038 0.06729 0.005737 0.0003146 0.09811 0.02309 0.03312 0.009545 0.01751 0.01919 0.02606 0.0001675 0.01055 0.16 0.0426 0.02686 2.808e-06 0.07755 0.06322 0.0146 0.01582 0.001716 0.08785 0.03696 0.01424 0.004782 0.08017 0.02167 0.0289 0.04609 0.07212 0.17 0.1291 
Uniformity values = 
0.9239 0.8226 0.8307 0.9072 0.8627 0.8293 0.8818 0.8446 0.8722 0.8701 0.8825 0.8683 0.9017 0.882 0.8701 0.8597 0.8371 0.8923 0.8699 0.9004 0.85 0.8968 0.8095 0.8658 0.8693 0.8921 0.8526 0.858 0.8895 0.8744 0.9114 0.8594 0.9102 0.8634 0.8825 0.8856 0.8345 0.8577 0.8604 0.8531 0.8505 0.85 0.8698 0.9078 0.8649 0.8201 0.8531 0.9143 0.8111 0.8804 0.9111 0.8598 0.9142 0.8883 0.8305 0.8973 0.8813 0.8276 0.8718 0.8728 0.8681 0.8725 0.8456 0.8694 0.88 0.8306 0.874 0.8852 0.9039 0.8745 0.8658 0.875 0.8772 0.8499 0.8435 0.8327 0.8592 0.8396 0.876 0.8724 0.8611 0.8814 0.9087 0.8928 0.8496 0.817 0.8625 0.8831 0.8638 0.8951 0.8499 0.9003 0.8341 0.9178 0.8755 0.8627 0.8435 0.9009 0.9012 0.8606 
Minimum rate values = 
2.352e+06 7.843e+04 1.626e+06 1.966e+06 1.443e+06 5.535e+04 1.347e+06 1.609e+05 1.451e+06 1.337e+06 3.177e+06 8.974e+05 2.762e+06 7.77e+05 9.086e+05 8.594e+05 5.356e+04 8.88e+05 1.293e+06 4.645e+06 1.325e+05 2.619e+06 3.986e+04 9.359e+04 2.698e+05 3.882e+05 1.862e+05 1.08e+06 3.562e+06 3.142e+06 5.932e+05 1.587e+06 3.819e+06 6.538e+05 1.002e+06 2.908e+06 2953 4.386e+05 1.326e+06 3.716e+06 3.558e+06 1.062e+06 2.316e+04 4.242e+05 7.751e+04 7.115e+04 4.13e+06 3.58e+06 2.377e+06 1.143e+05 2.832e+06 1.073e+06 2.033e+06 2.443e+06 2.004e+06 2.46e+06 1.644e+06 7397 1.533e+06 1.008e+06 1.966e+04 1.343e+06 1.117e+05 4.266e+06 1.015e+06 6.648e+05 1.655e+06 3.364e+05 2.072e+06 1.887e+05 1.048e+04 3.066e+06 7.498e+05 1.103e+06 3.247e+05 6.005e+05 6.375e+05 8.819e+05 5516 3.468e+05 4.918e+06 1.362e+06 8.404e+05 90.74 2.52e+06 2.151e+06 4.845e+05 5.122e+05 5.727e+04 2.701e+06 1.228e+06 4.529e+05 1.649e+05 2.416e+06 7.054e+05 9.507e+05 1.535e+06 2.222e+06 4.987e+06 4.034e+06 
Average rate values = 
9.735e+06 1.177e+07 1.017e+07 9.122e+06 1.054e+07 1.206e+07 1.568e+07 1.793e+07 2.339e+07 1.112e+07 9.613e+06 1.396e+07 9.182e+06 1.442e+07 1.646e+07 9.913e+06 1.793e+07 1.913e+07 1.806e+07 9.195e+06 1.055e+07 9.572e+06 1.935e+07 1.282e+07 9.447e+06 1.562e+07 1.291e+07 1.059e+07 9.819e+06 9.482e+06 1.006e+07 9.4e+06 9.603e+06 1.489e+07 1.154e+07 1.164e+07 1.488e+07 1.22e+07 1.016e+07 9.359e+06 1.083e+07 1.129e+07 1.564e+07 1.017e+07 1.214e+07 2.705e+07 8.549e+06 9.369e+06 1.099e+07 1.376e+07 9.598e+06 2.667e+07 9.579e+06 9.556e+06 1.284e+07 1.011e+07 9.196e+06 1.53e+07 9.098e+06 1.01e+07 1.061e+07 8.924e+06 1.174e+07 8.693e+06 1.127e+07 1.21e+07 1.017e+07 1.073e+07 9.265e+06 1.135e+07 1.277e+07 8.853e+06 1.997e+07 1.782e+07 1.776e+07 1.995e+07 2.513e+07 2.423e+07 1.154e+07 2.052e+07 9.638e+06 1.042e+07 9.923e+06 9.941e+06 8.965e+06 1.611e+07 1.205e+07 1.211e+07 1.41e+07 9.107e+06 9.672e+06 1.52e+07 2.518e+07 9.31e+06 1.008e+07 1.086e+07 1.506e+07 8.906e+06 8.658e+06 8.837e+06 
Average illumination values = 
20.8 21.08 20.91 20.12 20.01 21.14 20.45 20.6 20.87 19.89 20.16 20.18 20.11 19.73 19.9 20.23 20.71 19.34 20.44 19.32 20.79 19.32 21.65 21.3 19.99 19.93 21.49 20.39 19.43 20.25 19.6 20.29 19.83 20.84 19.86 19.62 21.1 20.45 20.84 20.91 20.29 20.62 20.13 20.3 20.22 21.13 20.61 19.38 21.63 19.6 19.56 20.07 18.9 19.76 20.95 19.24 19.72 20.96 20 20.92 20.98 20.13 20.86 20.17 19.81 21.12 19.92 20.22 19.21 20.56 20.81 19.93 20.27 20.75 20.77 21.01 20.97 20.61 19.9 20.4 20.19 20.65 20.82 21.23 20.52 21.29 20.24 20.31 20.6 19.4 20.39 19.35 20.75 20.07 20.36 20.66 20.63 19.67 20.84 20.05 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.09202 0.08658 0.04355 0.04639 0.001709 0.006085 0.002034 0.01278 0.03127 0.01401 0.007727 0.002905 0.01504 0 0.07445 0.03 9.794e-06 0.04961 0 0.004473 0.002153 0.06356 0.03941 0.1057 0.02583 0.02025 0.006272 0.03071 0.1155 0.02633 0.01424 0.02481 0.04652 0.04154 0.0009138 0.002425 0.005347 0.03906 0.07495 0.003621 0.05539 0.02573 0.05163 0.0688 0.08425 0.08042 0.002936 0.01418 0.0007868 0.04654 0.0002308 0.02764 0.03797 0.05153 0.05727 0.005384 0.0002581 0.05118 0.000331 0.01235 0.02796 0.001684 0.0001665 0.01035 0.03049 0.1154 2.774e-06 0.03997 0.05646 0.01152 0.004029 0.09736 0.02278 0.001366 0.01893 0.03029 0 0.001124 0.03581 0.004274 0.04048 0.02684 0.003283 0.001479 0.01291 0.004367 0.0009597 0.008708 0.02344 0.005303 0.01662 0.02242 0.02239 0.04377 0.05126 0.006008 0.01765 0.002296 0 0.001039 
Uniformity values = 
0.9044 0.8493 0.8772 0.8731 0.8722 0.8925 0.8595 0.918 0.8805 0.8954 0.857 0.885 0.8602 0.8387 0.9398 0.9299 0.898 0.881 0.8288 0.8849 0.8904 0.89 0.8882 0.9409 0.9295 0.9398 0.8937 0.9201 0.8907 0.8622 0.9334 0.8364 0.9011 0.9176 0.856 0.8649 0.8952 0.8538 0.9345 0.8804 0.9153 0.8528 0.9315 0.9012 0.9135 0.8776 0.8261 0.8492 0.903 0.893 0.8784 0.8968 0.8952 0.9181 0.9122 0.9177 0.8583 0.8946 0.8576 0.9094 0.8863 0.8608 0.8777 0.9161 0.8882 0.8671 0.902 0.8665 0.8574 0.8575 0.9182 0.8951 0.8754 0.8375 0.8556 0.9168 0.8627 0.8656 0.9136 0.8569 0.9012 0.8481 0.9256 0.8531 0.9354 0.8435 0.8553 0.8826 0.9042 0.913 0.8714 0.8767 0.9021 0.8833 0.9138 0.8531 0.9064 0.8852 0.8554 0.8724 
Minimum rate values = 
2.796e+06 2.801e+06 1.398e+06 1.494e+06 5.647e+04 1.961e+05 6.819e+04 3.988e+05 1.007e+06 4.48e+05 2.59e+05 9.457e+04 5.003e+05 0 2.2e+06 9.162e+05 314.7 1.581e+06 0 1.455e+05 6.969e+04 1.99e+06 1.253e+06 3.073e+06 7.91e+05 6.151e+05 2.018e+05 9.475e+05 3.517e+06 8.679e+05 4.369e+05 8.433e+05 1.452e+06 1.278e+06 3.079e+04 8.078e+04 1.718e+05 1.291e+06 2.226e+06 1.184e+05 1.695e+06 8.577e+05 1.556e+06 2.123e+06 2.545e+06 2.53e+06 1.024e+05 4.78e+05 2.513e+04 1.466e+06 7580 8.759e+05 1.199e+06 1.576e+06 1.757e+06 1.688e+05 8676 1.605e+06 1.113e+04 3.893e+05 8.961e+05 5.641e+04 5472 3.241e+05 9.738e+05 3.606e+06 88.72 1.301e+06 1.84e+06 3.851e+05 1.263e+05 2.979e+06 7.412e+05 4.701e+04 6.313e+05 9.378e+05 0 3.745e+04 1.109e+06 1.436e+05 1.268e+06 8.989e+05 1.021e+05 4.999e+04 3.955e+05 1.49e+05 3.236e+04 2.833e+05 7.384e+05 1.671e+05 5.451e+05 7.286e+05 7.073e+05 1.395e+06 1.575e+06 2.025e+05 5.566e+05 7.476e+04 0 3.435e+04 
Average rate values = 
6.813e+06 6.605e+06 7.516e+06 8.386e+06 1.092e+07 8.467e+06 3.139e+07 8.035e+06 8.771e+06 8.553e+06 1.083e+07 1.435e+07 8.958e+06 9.218e+06 6.87e+06 6.832e+06 7.416e+06 7.02e+06 7.751e+06 7.062e+06 1.134e+07 8.109e+06 9.917e+06 7.041e+06 6.935e+06 8.815e+06 7.614e+06 7.969e+06 6.69e+06 8.261e+06 7.092e+06 7.931e+06 9.441e+06 7.667e+06 1.038e+07 9.878e+06 7.201e+06 6.88e+06 8.091e+06 1.231e+07 7.992e+06 9.402e+06 7.305e+06 6.952e+06 7.012e+06 7.55e+06 8.405e+06 7.576e+06 9.202e+06 7.77e+06 9.558e+06 9.833e+06 8.313e+06 7.337e+06 1.033e+07 7.357e+06 8.993e+06 7.623e+06 1.261e+07 7.753e+06 7.895e+06 1.001e+07 9.45e+06 1.444e+07 7.756e+06 6.741e+06 8.097e+06 6.928e+06 8.107e+06 1.676e+07 7.955e+06 7.084e+06 1.065e+07 1.515e+07 8.417e+06 7.05e+06 8.987e+06 9.256e+06 7.426e+06 1.229e+07 7.279e+06 7.703e+06 8.847e+06 1.355e+07 7.561e+06 7.942e+06 1.65e+07 8.063e+06 8.666e+06 7.455e+06 9.675e+06 7.672e+06 9.558e+06 9.418e+06 7.13e+06 8.552e+06 7.205e+06 8.662e+06 2.042e+07 9.8e+06 
Average illumination values = 
19.88 20.53 19.8 19.77 19.95 19.54 21.19 18.85 19.6 19.42 20.26 19.56 20.06 20.59 18.37 18.61 19.42 19.71 21.03 20.26 19.98 20.39 19.53 18.53 18.7 18.49 19.49 18.89 19.51 20.58 19.04 20.7 19.34 19.13 20.29 20.22 19.28 20.55 18.66 19.6 19.41 20.24 18.67 19.31 18.9 19.81 21.08 20.71 19.7 19.46 19.94 19.44 19.59 18.91 19.64 19.34 20.17 19.42 20.51 19.14 19.65 20.1 19.86 19.03 19.64 20.09 20.1 20.07 20.2 20.27 19.15 19.4 19.74 20.81 20.17 19.05 20.66 20.07 20.09 20.27 19.33 20.52 19.21 20.31 18.88 20.62 20.66 19.59 19.16 19.09 19.81 19.86 19.38 19.69 19.04 20.32 19.8 19.75 20.26 20.07 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06925 0.006476 0.044 0.001441 0.006261 0.002029 0.02004 0.02541 0.009145 0.003084 0.01507 0.001906 0.03788 0 0.02827 0 0.002713 0.001351 0.0352 0.06033 0.003064 0.02498 0.03853 0.05707 7.431e-05 0.01602 0.1035 0.02996 0.0001098 0.002552 0.004227 0.05818 0.003915 0.03526 0.01213 0.06148 0.06726 0.01895 0.0002875 0.0103 0.001217 0.009497 0.04712 0.02732 0.05422 0.04866 0.0005286 0.05755 0.0003065 0.0007103 0.02419 0.0001663 0.0001668 0.02646 0.06211 2.92e-06 0.02588 0.01915 0.004658 0.01122 0.001285 0 0.05179 0.002145 0.001109 0.0397 0.006643 0.02742 0.007898 0.0008677 0.01161 0.002899 0.06832 0.0203 0.005251 0.02466 0.004003 0.01867 0.00143 0.002438 0.01748 0.002711 0.005712 0.001404 0.001421 0.007318 0.04335 0.01115 0.009552 0.01102 0.00806 0.01386 0.0001872 0.01044 0.03648 0.002659 0.03381 0.003364 0.004849 0.01721 
Uniformity values = 
0.914 0.9034 0.9039 0.8851 0.9409 0.8444 0.9344 0.8938 0.8777 0.885 0.8909 0.9433 0.9409 0.8825 0.9383 0.8717 0.9415 0.8508 0.9083 0.9389 0.929 0.9262 0.9324 0.9313 0.8543 0.9445 0.9211 0.9129 0.8901 0.8998 0.8952 0.9199 0.8989 0.9326 0.8528 0.9475 0.9082 0.9115 0.8529 0.8735 0.9379 0.8963 0.8988 0.9164 0.9391 0.8962 0.9046 0.9441 0.8658 0.9139 0.913 0.8425 0.9332 0.926 0.8909 0.9431 0.8687 0.9208 0.9352 0.9131 0.8833 0.8314 0.9139 0.8928 0.892 0.924 0.8865 0.9242 0.8863 0.8667 0.9195 0.8602 0.9399 0.9354 0.9125 0.9105 0.8724 0.8953 0.8553 0.8731 0.9144 0.9181 0.8913 0.8597 0.8442 0.9295 0.9157 0.868 0.9418 0.8917 0.9137 0.9183 0.8796 0.8961 0.8965 0.8957 0.9145 0.9306 0.8906 0.904 
Minimum rate values = 
2.107e+06 2.061e+05 1.371e+06 4.695e+04 1.914e+05 6.924e+04 6.123e+05 8.088e+05 2.991e+05 1.004e+05 4.839e+05 5.824e+04 1.139e+06 0 8.566e+05 0 8.303e+04 4.58e+04 1.097e+06 1.797e+06 9.502e+04 7.68e+05 1.168e+06 1.716e+06 2510 4.854e+05 3.072e+06 9.317e+05 3559 8.174e+04 1.359e+05 1.77e+06 1.254e+05 1.071e+06 4.076e+05 1.814e+06 2.061e+06 5.938e+05 9725 3.381e+05 3.741e+04 3.041e+05 1.474e+06 8.476e+05 1.62e+06 1.526e+06 1.686e+04 1.707e+06 1.021e+04 2.242e+04 7.545e+05 5696 5156 8.13e+05 1.945e+06 89.34 8.472e+05 5.939e+05 1.434e+05 3.523e+05 4.193e+04 0 1.591e+06 6.926e+04 3.584e+04 1.214e+06 2.154e+05 8.437e+05 2.56e+05 2.887e+04 3.62e+05 9.708e+04 2.025e+06 6.194e+05 1.656e+05 7.709e+05 1.321e+05 5.954e+05 4.82e+04 8.047e+04 5.462e+05 8.506e+04 1.843e+05 4.707e+04 4.853e+04 2.263e+05 1.335e+06 3.683e+05 2.912e+05 3.544e+05 2.534e+05 4.324e+05 6142 3.342e+05 1.151e+06 8.553e+04 1.048e+06 1.041e+05 1.567e+05 5.442e+05 
Average rate values = 
5.523e+06 5.608e+06 6.915e+06 6.936e+06 6.997e+06 1.592e+07 7.142e+06 6.575e+06 5.976e+06 1.481e+07 7.045e+06 7.659e+06 5.715e+06 8.822e+06 6.154e+06 7.67e+06 6.84e+06 9.079e+06 6.936e+06 6.077e+06 5.812e+06 5.695e+06 5.413e+06 6.171e+06 7.132e+06 5.874e+06 5.498e+06 6.664e+06 1.129e+07 7.018e+06 5.972e+06 5.597e+06 1.127e+07 6.21e+06 8.524e+06 6.077e+06 6.104e+06 6.162e+06 7.982e+06 7.41e+06 5.895e+06 5.747e+06 5.614e+06 6.66e+06 6.131e+06 8.451e+06 9.2e+06 6.654e+06 1.3e+07 6.265e+06 6.085e+06 2.396e+07 7.451e+06 5.965e+06 5.581e+06 5.915e+06 5.803e+06 5.835e+06 6.501e+06 6.38e+06 9.979e+06 1.611e+07 6.043e+06 6.678e+06 6.601e+06 5.87e+06 6.384e+06 5.965e+06 7.671e+06 7.201e+06 6.223e+06 1.136e+07 5.546e+06 7.176e+06 5.933e+06 6.604e+06 7.499e+06 6.455e+06 7.463e+06 1.637e+07 5.943e+06 8.122e+06 7.887e+06 5.874e+06 1.035e+07 6.228e+06 5.729e+06 6.006e+06 6.599e+06 5.605e+06 8.13e+06 7.058e+06 1.984e+07 5.807e+06 5.89e+06 6.392e+06 8.258e+06 6.342e+06 9.543e+06 8.687e+06 
Average illumination values = 
19.58 19.11 19.16 19.81 18.54 20.57 18.47 19.45 19.79 19.56 19.37 18.3 18.34 19.74 18.44 21.2 18.46 20.46 19.01 18.4 18.69 18.84 18.69 18.86 20.51 18.74 18.76 18.96 19.59 19.35 19.28 18.92 19.2 18.65 20.24 18.36 19.03 19.05 20.24 20.44 18.51 19.36 19.51 19 18.49 19.31 19.41 18.4 20 19.03 18.99 20.49 18.68 18.75 19.6 19.56 19.9 18.98 18.48 19.03 19.57 20.76 19.08 19.33 19.6 18.8 19.47 18.88 19.69 19.99 18.85 20.14 18.51 18.51 19.09 19.17 19.78 19.42 20.3 19.77 19.63 19.02 19.36 20.37 20.59 18.7 19.4 20.04 18.33 19.42 18.89 19.12 19.67 19.38 19.39 19.42 18.96 18.75 19.78 19.38 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003281 0.0001665 0.0008708 0.001493 0.002526 0.01406 0.01723 0.00946 0.006822 0 0.02091 0 6.374e-06 0.003691 0.002227 0.004272 0.02182 0.003246 0.02077 0.004355 9.355e-05 0.0003425 0.03312 0.002659 0.0001235 0.002224 0.04687 0.01993 0.0013 0.0122 0.05486 0.01024 0.03872 0.001885 0.001152 0.0005177 0.02172 0.003204 0.004841 0.007954 0.000346 0.0004615 0.0003259 0 0.0001805 0.01791 0.01034 3.16e-06 0.02973 0.02011 0.003386 0.005969 0 0.009351 0 0.0002275 0.0007479 0.01142 0.01219 0.0009155 0.003359 0.001571 0.0001338 0.0105 0.01459 0.004907 0.001591 0.008567 0.008011 0.002464 0 0.001538 0.002071 0.008714 0.004949 0.01365 0.002511 0.001075 0.01356 0.009636 0.002177 0.01008 0.00192 0.00157 0.001083 0.01145 0.001056 0.01389 0.01592 0 0.004651 0.00416 0.05621 0.02854 0.005815 0.002036 0.002137 1.605e-06 0.001488 0.01271 
Uniformity values = 
0.8928 0.9183 0.9047 0.9195 0.8613 0.9418 0.8999 0.901 0.9059 0.9354 0.9434 0.8979 0.9383 0.9137 0.9507 0.896 0.9387 0.9269 0.9403 0.9359 0.906 0.928 0.9194 0.9129 0.9063 0.9019 0.9149 0.9331 0.9289 0.8556 0.9475 0.9092 0.9427 0.929 0.9404 0.8963 0.9036 0.9194 0.9137 0.9409 0.9437 0.9008 0.9086 0.8873 0.8918 0.9345 0.9311 0.9018 0.8703 0.9405 0.9428 0.9059 0.9314 0.9362 0.8928 0.9195 0.8691 0.9172 0.8953 0.8874 0.9236 0.8596 0.8804 0.9402 0.904 0.8892 0.8953 0.9134 0.8965 0.9257 0.8885 0.8725 0.8931 0.9543 0.9366 0.9418 0.8995 0.9226 0.9313 0.9366 0.8752 0.8876 0.9158 0.9306 0.8946 0.8936 0.8831 0.8982 0.896 0.9289 0.9055 0.9357 0.9209 0.9268 0.9294 0.9441 0.901 0.9328 0.8577 0.9517 
Minimum rate values = 
1.059e+05 5232 2.776e+04 4.68e+04 8.45e+04 4.275e+05 5.472e+05 3.014e+05 2.165e+05 0 6.326e+05 0 196 1.163e+05 6.751e+04 1.373e+05 6.629e+05 1.009e+05 6.303e+05 1.339e+05 2979 1.065e+04 1.021e+06 8.393e+04 3933 7.105e+04 1.442e+06 6.097e+05 4.035e+04 4.084e+05 1.624e+06 3.233e+05 1.161e+06 5.85e+04 3.532e+04 1.666e+04 6.854e+05 1.004e+05 1.525e+05 2.429e+05 1.058e+04 1.478e+04 1.035e+04 0 5838 5.476e+05 3.188e+05 101.1 9.69e+05 6.103e+05 1.034e+05 1.895e+05 0 2.868e+05 0 7139 2.482e+04 3.571e+05 3.902e+05 2.975e+04 1.048e+05 5.269e+04 4386 3.204e+05 4.62e+05 1.588e+05 5.124e+04 2.694e+05 2.567e+05 7.67e+04 0 5.083e+04 6.684e+04 2.623e+05 1.521e+05 4.151e+05 8.044e+04 3.361e+04 4.171e+05 2.953e+05 7.167e+04 3.259e+05 6.043e+04 4.862e+04 3.49e+04 3.674e+05 3.447e+04 4.427e+05 5.083e+05 0 1.478e+05 1.28e+05 1.71e+06 8.753e+05 1.8e+05 6.216e+04 6.837e+04 49.66 5.002e+04 3.827e+05 
Average rate values = 
4.824e+06 4.741e+06 6.768e+06 6.097e+06 1.6e+07 5.706e+06 6.063e+06 6.169e+06 7.887e+06 5.51e+06 4.972e+06 5.81e+06 5.358e+06 8.523e+06 8.565e+06 5.429e+06 5.124e+06 5.05e+06 5.059e+06 4.724e+06 4.698e+06 5.746e+06 5.469e+06 5.587e+06 5.601e+06 7.219e+06 4.763e+06 5.114e+06 5.703e+06 6.136e+06 4.688e+06 5.029e+06 4.663e+06 4.723e+06 4.981e+06 5.05e+06 4.914e+06 5.419e+06 4.926e+06 4.908e+06 5.03e+06 5.185e+06 4.858e+06 1.466e+07 7.501e+06 4.931e+06 7.053e+06 4.983e+06 4.705e+06 6.503e+06 5.285e+06 5.039e+06 6.09e+06 4.726e+06 5.814e+06 5.067e+06 5.833e+06 5.419e+06 7.334e+06 6.062e+06 5.62e+06 1.307e+07 5.714e+06 5.816e+06 5.465e+06 6.249e+06 5.679e+06 4.836e+06 5.462e+06 6.257e+06 1.53e+07 5.217e+06 5.437e+06 4.982e+06 4.761e+06 4.87e+06 4.782e+06 6.38e+06 5.946e+06 5.88e+06 5.34e+06 6.9e+06 5.53e+06 5.075e+06 9.256e+06 7.134e+06 1.151e+07 9.04e+06 5.71e+06 5.425e+06 5.376e+06 6.188e+06 4.815e+06 5.064e+06 5.445e+06 4.701e+06 6.204e+06 4.939e+06 1.075e+07 5.302e+06 
Average illumination values = 
19.53 18.82 19.08 18.91 20.16 18.33 19.18 19.27 19.1 18.45 18.29 19.4 18.44 19.05 18.71 19.56 18.47 18.62 18.49 18.57 19.06 18.81 18.8 18.96 19.26 19.22 19.02 18.57 18.61 20.17 18.36 19.02 18.42 18.74 18.63 19.36 19.35 18.89 19.03 18.56 18.29 19.16 19.3 19.87 19.41 18.47 18.71 19.3 19.9 18.37 18.43 19.17 18.7 18.62 19.33 19.26 20.03 18.99 19.48 19.51 18.77 20.12 19.63 18.37 19.09 19.41 19.42 19.01 19.31 18.87 19.51 19.97 19.37 18.77 18.97 18.33 19.24 18.71 18.58 18.53 19.91 19.56 18.96 18.75 19.63 19.51 19.54 19.22 19.36 18.71 19.13 18.51 18.86 18.75 18.57 18.39 19.17 18.8 20.28 18.59 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003594 8.037e-05 0.001602 0.007514 0.01378 0.006351 0.01421 0.007346 0 0.005893 7.44e-06 0 0.00257 0.001554 0.02112 0.004275 0.004917 0.02548 8.577e-05 0.003748 0.002854 0.0001641 0 0.01316 0.0002365 0.003246 0.004033 0.01075 0.0003662 0.01227 0.0005842 0.0001479 0.0008677 0.003646 0.008794 0.0002581 0.0004947 0.01144 0.0001839 0.0001693 0.005421 3.645e-06 0.01383 0.0003413 0.003244 0.001715 0.002703 0.001545 0.0002499 0.000762 0.035 0.003726 0.0005052 0.001281 0.006372 0.009011 0.01629 0.003012 0.001679 0 0.01852 0 0 0.002696 0.02468 0.0138 0.0158 0.001338 0.001205 0.0003251 0.001649 0.002958 0.002488 0.007677 0.01181 0.001791 0.01365 0.02522 0.004587 0.002121 0.001134 0.007614 0.00632 0.002134 0.001786 1.845e-06 0.00252 0.001333 0.0008557 0 0.002981 0.006903 0.003186 0.001646 0.0007426 0.02689 0.004138 0.0008364 0.0003759 0.00101 
Uniformity values = 
0.8968 0.9404 0.9062 0.9408 0.9345 0.9388 0.9431 0.9222 0.9433 0.9445 0.924 0.9209 0.9449 0.8956 0.9418 0.9378 0.9337 0.9409 0.8922 0.9295 0.942 0.9331 0.9378 0.9303 0.917 0.9145 0.9475 0.9124 0.9418 0.9132 0.9396 0.891 0.9165 0.9369 0.9409 0.9441 0.9044 0.9349 0.8636 0.9452 0.9311 0.917 0.8703 0.9047 0.944 0.9018 0.9037 0.9173 0.9438 0.8686 0.9339 0.9292 0.9351 0.9139 0.9411 0.9367 0.9264 0.9443 0.8914 0.8731 0.9256 0.9269 0.8725 0.9455 0.9361 0.8872 0.942 0.896 0.9408 0.9366 0.8993 0.9196 0.9418 0.9388 0.9229 0.9064 0.8982 0.9213 0.9385 0.9176 0.941 0.9318 0.9418 0.9441 0.8999 0.9422 0.9441 0.9284 0.9182 0.9174 0.8919 0.9069 0.929 0.9175 0.8977 0.9339 0.9302 0.8937 0.9191 0.8624 
Minimum rate values = 
1.154e+05 2466 5.095e+04 2.295e+05 4.224e+05 1.945e+05 4.315e+05 2.289e+05 0 1.795e+05 232.3 0 7.837e+04 5.001e+04 6.399e+05 1.312e+05 1.516e+05 7.708e+05 2774 1.161e+05 8.73e+04 5074 0 4.055e+05 7440 1.022e+05 1.226e+05 3.379e+05 1.122e+04 3.85e+05 1.794e+04 4790 2.731e+04 1.121e+05 2.684e+05 7886 1.578e+04 3.509e+05 6145 5168 1.675e+05 114.7 4.548e+05 1.088e+04 9.897e+04 5.482e+04 8.616e+04 4.855e+04 7640 2.53e+04 1.062e+06 1.155e+05 1.558e+04 4.041e+04 1.947e+05 2.762e+05 5.03e+05 9.189e+04 5.428e+04 0 5.716e+05 0 0 8.215e+04 7.507e+05 4.453e+05 4.799e+05 4.306e+04 3.693e+04 1.001e+04 5.285e+04 9.266e+04 7.612e+04 2.35e+05 3.668e+05 5.697e+04 4.353e+05 7.793e+05 1.407e+05 6.662e+04 3.477e+04 2.348e+05 1.93e+05 6.515e+04 5.719e+04 56.51 7.69e+04 4.14e+04 2.688e+04 0 9.627e+04 2.188e+05 9.88e+04 5.171e+04 2.386e+04 8.191e+05 1.281e+05 2.699e+04 1.18e+04 3.377e+04 
Average rate values = 
4.308e+06 4.148e+06 6.133e+06 4.166e+06 4.836e+06 4.315e+06 4.263e+06 6.299e+06 4.324e+06 4.256e+06 4.936e+06 4.314e+06 5.41e+06 4.808e+06 4.226e+06 4.653e+06 4.356e+06 4.463e+06 5.93e+06 4.404e+06 4.228e+06 4.806e+06 5.434e+06 4.252e+06 4.572e+06 5.669e+06 4.453e+06 4.352e+06 4.141e+06 4.144e+06 4.291e+06 4.45e+06 5.407e+06 4.428e+06 4.474e+06 5.424e+06 4.672e+06 4.218e+06 1.085e+07 5.452e+06 4.816e+06 4.593e+06 4.087e+06 5.036e+06 5.296e+06 6.844e+06 5.946e+06 5.816e+06 4.397e+06 5.215e+06 4.588e+06 5.013e+06 5.162e+06 9.421e+06 4.129e+06 5.395e+06 4.407e+06 4.563e+06 5.049e+06 1.717e+07 4.261e+06 6.904e+06 4.614e+06 4.567e+06 4.099e+06 4.991e+06 4.038e+06 6.987e+06 5.172e+06 4.978e+06 4.46e+06 4.69e+06 5.568e+06 4.371e+06 4.792e+06 6.685e+06 7.672e+06 4.316e+06 4.849e+06 4.744e+06 4.118e+06 4.446e+06 4.608e+06 4.159e+06 4.746e+06 4.652e+06 4.146e+06 5.341e+06 4.726e+06 5.034e+06 4.431e+06 6.169e+06 4.356e+06 5.167e+06 4.385e+06 4.418e+06 4.321e+06 4.209e+06 5.58e+06 4.969e+06 
Average illumination values = 
19.38 18.38 19.05 18.52 18.52 18.47 18.41 18.76 18.3 18.27 18.69 19.66 18.39 19.57 18.33 18.52 18.66 18.46 19.62 18.6 18.32 18.68 18.43 18.7 18.82 18.87 18.36 18.94 18.33 19 18.49 19.48 19.01 18.54 18.56 18.3 19.25 18.54 20.04 18.37 18.71 18.86 19.9 19.53 18.41 19.15 19.38 18.86 18.76 19.97 18.5 18.96 18.46 18.89 18.37 18.47 18.81 18.28 19.51 19.77 18.92 18.62 19.97 18.3 18.7 19.61 18.32 19.26 18.58 18.53 19.31 18.88 18.33 18.48 19.32 19.04 19.22 18.83 18.45 18.92 18.47 18.66 18.33 18.39 19.27 18.45 18.39 18.74 18.88 18.93 19.36 19.03 18.6 19.08 19.23 18.51 18.61 19.31 18.83 20.13 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.004011 0.01715 0.0001243 0.001757 0.005091 0.01332 0.00172 0 0 7.681e-06 0 0.0003819 0.001478 0.004413 0.006315 0.02508 0.0001253 0.01908 0.0001543 0.002496 0.003838 0.0004617 0.003648 0.004059 0.01236 0.0003291 0.001491 0.0005579 0.00318 0.006015 0.007408 0.00026 0.0005624 0.002233 0.0001882 0.0004537 0.01132 3.779e-06 0.02881 0.003494 0.001769 0.005684 0 0.01773 0 0.004572 0.000483 0.0006505 0.0001031 0.003994 0.0005383 0.002069 0 0.002982 0 0 0.00281 0.01183 0.003996 2.907e-06 0.00052 0.0001653 2.259e-05 0.00335 0.003054 0.002208 0.004458 0.0007872 0.01194 0 0.006319 0.001211 0.009778 0.000531 0.002621 2.965e-06 0.002052 0.001524 0.002455 0 0.0002308 0.01184 0.0001355 0 0.008088 0.0003434 0.0008053 0.0003972 0.001096 0.001333 0.00153 0.0009409 0.001406 0.00097 0.01044 0.003423 0.003688 0.0003092 0.000178 0.0002565 
Uniformity values = 
0.9102 0.9389 0.9325 0.9317 0.9445 0.9427 0.9092 0.9433 0.9445 0.9445 0.9286 0.9256 0.908 0.9418 0.9368 0.9428 0.9349 0.9364 0.9432 0.9413 0.9429 0.9354 0.9277 0.9475 0.9306 0.9418 0.929 0.8964 0.906 0.943 0.9286 0.9441 0.9436 0.934 0.895 0.9416 0.9246 0.9031 0.9389 0.9413 0.9018 0.9334 0.8954 0.9317 0.9018 0.8923 0.9225 0.9139 0.9413 0.9409 0.9111 0.9468 0.9134 0.924 0.923 0.8996 0.9455 0.9396 0.9346 0.9204 0.9283 0.9387 0.9023 0.9196 0.942 0.9279 0.9378 0.8923 0.9329 0.9258 0.9188 0.941 0.9384 0.9403 0.9418 0.9344 0.9432 0.9495 0.9342 0.9142 0.8919 0.931 0.9389 0.9018 0.9199 0.9251 0.9257 0.9286 0.9256 0.9349 0.9144 0.9406 0.9385 0.9267 0.9165 0.9261 0.9419 0.9171 0.9223 0.942 
Minimum rate values = 
1.269e+05 5.223e+05 3847 5.437e+04 1.551e+05 4.049e+05 5.452e+04 0 0 234.6 0 1.19e+04 4.694e+04 1.349e+05 1.938e+05 7.574e+05 3866 5.821e+05 4721 7.64e+04 1.172e+05 1.424e+04 1.132e+05 1.234e+05 3.806e+05 1.008e+04 4.629e+04 1.795e+04 1.011e+05 1.835e+05 2.293e+05 7946 1.719e+04 6.889e+04 6067 1.39e+04 3.51e+05 120.8 8.72e+05 1.069e+05 5.654e+04 1.752e+05 0 5.439e+05 0 1.475e+05 1.51e+04 2.053e+04 3161 1.222e+05 1.704e+04 6.297e+04 0 9.296e+04 0 0 8.563e+04 3.612e+05 1.231e+05 91.13 1.616e+04 5081 722.2 1.049e+05 9.34e+04 6.859e+04 1.368e+05 2.544e+04 3.67e+05 0 1.978e+05 3.711e+04 2.991e+05 1.629e+04 8.017e+04 91.58 6.271e+04 4.629e+04 7.573e+04 0 7465 3.646e+05 4163 0 2.526e+05 1.071e+04 2.509e+04 1.234e+04 3.416e+04 4.112e+04 4.825e+04 2.885e+04 4.319e+04 3.019e+04 3.268e+05 1.064e+05 1.128e+05 9726 5569 7855 
Average rate values = 
3.957e+06 3.722e+06 4.381e+06 5.742e+06 3.755e+06 3.764e+06 8.041e+06 4.118e+06 3.813e+06 3.863e+06 4.213e+06 5.288e+06 5.188e+06 4.158e+06 3.769e+06 4.041e+06 4.141e+06 3.551e+06 4.15e+06 5.109e+06 3.777e+06 4.286e+06 4.555e+06 3.98e+06 3.633e+06 3.977e+06 3.95e+06 3.717e+06 3.914e+06 4.07e+06 4.013e+06 4.904e+06 4.137e+06 3.847e+06 6.41e+06 3.755e+06 3.692e+06 3.704e+06 3.875e+06 4.327e+06 6.509e+06 3.783e+06 4.604e+06 4.031e+06 4.376e+06 4.332e+06 4.357e+06 8.901e+06 3.882e+06 4.177e+06 4.553e+06 5.486e+06 3.843e+06 4.163e+06 5.764e+06 4.013e+06 4.063e+06 3.567e+06 3.882e+06 3.773e+06 3.858e+06 4.528e+06 3.951e+06 4.213e+06 3.684e+06 7.216e+06 4.936e+06 4.643e+06 3.906e+06 5.111e+06 3.917e+06 3.638e+06 3.849e+06 3.86e+06 3.712e+06 3.697e+06 4.084e+06 4.135e+06 4.019e+06 4.513e+06 3.987e+06 3.832e+06 5.122e+06 5.727e+06 3.817e+06 5.318e+06 3.58e+06 5.032e+06 3.963e+06 4.223e+06 3.986e+06 4.148e+06 3.754e+06 3.882e+06 5.665e+06 3.97e+06 4.715e+06 4.021e+06 4.553e+06 6.069e+06 
Average illumination values = 
19 18.41 18.61 18.64 18.27 18.42 18.98 18.3 18.27 18.27 18.66 18.66 19.01 18.33 18.6 18.42 18.68 18.46 18.31 18.47 18.46 18.45 18.6 18.36 18.57 18.33 18.66 19.36 19.29 18.31 18.73 18.3 18.45 18.53 19.29 18.33 18.88 19.12 18.44 18.46 19.15 18.51 19.28 18.93 19.14 19.46 18.72 18.89 18.36 18.5 19.09 18.32 18.96 18.73 18.72 19.37 18.3 18.62 18.52 18.75 18.59 18.47 19.25 18.88 18.32 18.82 18.58 19.34 18.62 18.73 18.85 18.47 18.52 18.36 18.33 18.49 18.33 18.65 18.48 18.88 19.36 18.65 18.39 19.34 18.8 18.72 18.64 18.62 18.75 18.48 18.93 18.47 18.39 18.63 18.83 18.66 18.32 18.93 18.84 18.32 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.004601 0.008364 0.0001363 0.005569 0.001997 0.003235 0 0.0003835 7.837e-06 0 0.001103 0.02057 0.004517 2.294e-06 6.655e-05 0.004034 0.002999 0.0008733 0.004043 0.000221 0.004037 0.006058 0.0002633 0.001873 0.0006956 0.0002092 0.006197 0.007954 0.0002985 0.0006398 0 0 0.006809 0 0.02062 0.002986 0.001577 0.0007706 0 0.001077 0.0002169 0 0.004423 0.001218 0.004344 0.0005426 0.001067 0 0.002992 0 0.0006822 0.007318 0.004123 3.147e-06 0.0006062 0.0003672 0.002093 0.002964 0.001884 0.004264 0.0008245 0.0008682 0 0.002545 0.001082 0.006898 0.0002382 0.0005162 2.104e-06 0.003258 0.002702 0 0.0002329 0.005857 0.001226 7.79e-05 0.002914 0.0003216 0.001499 0.001156 0 0.001745 0.0009399 0.0008339 0.0008381 0 0.002729 0.002397 5.825e-05 9.35e-05 8.788e-05 0.0009934 0.0002519 0.002273 0.0001559 0.001328 0.0007348 0 0.001213 0.01106 
Uniformity values = 
0.9285 0.9339 0.9446 0.9345 0.9416 0.9405 0.9434 0.9445 0.9445 0.9288 0.9275 0.9418 0.942 0.9392 0.9113 0.9368 0.9428 0.9399 0.9429 0.9354 0.9341 0.9381 0.9434 0.9312 0.9427 0.9052 0.943 0.9307 0.9438 0.9399 0.9296 0.942 0.937 0.9178 0.9389 0.9413 0.9321 0.9334 0.9253 0.9293 0.9347 0.9243 0.9421 0.944 0.9411 0.9373 0.9468 0.9109 0.9256 0.9345 0.9342 0.9378 0.921 0.9204 0.936 0.9397 0.9022 0.9218 0.9463 0.9394 0.9101 0.9402 0.9256 0.9188 0.9402 0.9411 0.9421 0.9273 0.9403 0.9452 0.9332 0.9145 0.9286 0.9433 0.9433 0.9007 0.9269 0.9103 0.9363 0.9057 0.9349 0.9373 0.9435 0.9378 0.9291 0.8897 0.9299 0.9291 0.9207 0.9445 0.9167 0.9445 0.9378 0.9337 0.9426 0.9148 0.9416 0.8938 0.9378 0.9326 
Minimum rate values = 
1.426e+05 2.573e+05 4164 1.715e+05 6.112e+04 9.909e+04 0 1.171e+04 239.4 0 3.428e+04 6.234e+05 1.38e+05 70.46 2107 1.24e+05 9.164e+04 2.68e+04 1.235e+05 6816 1.244e+05 1.857e+05 8051 5.798e+04 2.128e+04 6668 1.89e+05 2.455e+05 9123 1.963e+04 0 0 2.089e+05 0 6.268e+05 9.138e+04 4.878e+04 2.381e+04 0 3.341e+04 6696 0 1.351e+05 3.721e+04 1.329e+05 1.67e+04 3.25e+04 0 9.313e+04 0 2.106e+04 2.243e+05 1.289e+05 98.67 1.868e+04 1.127e+04 6.687e+04 9.263e+04 5.739e+04 1.307e+05 2.613e+04 2.663e+04 0 7.981e+04 3.318e+04 2.107e+05 7294 1.606e+04 64.56 9.929e+04 8.341e+04 0 7236 1.786e+05 3.748e+04 2495 9.057e+04 1.019e+04 4.616e+04 3.682e+04 0 5.368e+04 2.873e+04 2.565e+04 2.602e+04 0 8.457e+04 7.434e+04 1826 2856 2766 3.033e+04 7748 7.017e+04 4772 4.186e+04 2.251e+04 0 3.731e+04 3.402e+05 
Average rate values = 
3.458e+06 3.975e+06 4.095e+06 3.553e+06 3.566e+06 3.182e+06 3.557e+06 3.482e+06 3.532e+06 3.697e+06 4.445e+06 3.148e+06 3.776e+06 3.395e+06 3.713e+06 3.215e+06 3.462e+06 4.763e+06 3.452e+06 3.29e+06 5.619e+06 3.119e+06 3.373e+06 3.348e+06 3.331e+06 3.541e+06 3.713e+06 3.668e+06 3.379e+06 3.65e+06 3.897e+06 4.67e+06 3.192e+06 3.405e+06 3.488e+06 3.946e+06 4.027e+06 3.443e+06 3.504e+06 3.901e+06 3.623e+06 4.389e+06 4.551e+06 3.268e+06 3.338e+06 3.473e+06 4.83e+06 3.472e+06 3.54e+06 5.046e+06 4.429e+06 3.431e+06 3.642e+06 3.46e+06 3.492e+06 3.994e+06 3.715e+06 3.323e+06 3.362e+06 3.924e+06 3.78e+06 3.928e+06 3.814e+06 3.509e+06 3.397e+06 3.432e+06 3.351e+06 3.594e+06 3.938e+06 3.259e+06 3.659e+06 4.112e+06 3.555e+06 3.439e+06 4.789e+06 3.44e+06 3.492e+06 4.205e+06 3.69e+06 3.64e+06 3.601e+06 3.504e+06 3.557e+06 3.322e+06 4.053e+06 4.214e+06 4.9e+06 3.136e+06 4.138e+06 5.578e+06 3.438e+06 3.344e+06 3.377e+06 3.647e+06 3.219e+06 4.462e+06 3.55e+06 3.971e+06 4.966e+06 4.371e+06 
Average illumination values = 
18.61 18.52 18.38 18.52 18.33 18.37 18.29 18.27 18.27 18.65 18.62 18.33 18.32 18.5 18.95 18.45 18.33 18.42 18.46 18.45 18.48 18.58 18.31 18.68 18.36 19.32 18.31 18.68 18.29 18.45 18.65 18.32 18.63 18.92 18.44 18.46 18.53 18.51 18.72 18.69 18.47 18.68 18.4 18.29 18.5 18.56 18.32 18.95 18.91 18.47 18.48 18.65 18.88 18.75 18.44 18.39 19.25 18.84 18.35 18.98 18.96 18.36 18.75 18.85 18.47 18.47 18.32 18.68 18.37 18.37 18.5 18.88 18.59 18.41 18.3 19.3 18.65 19.04 18.46 19.19 18.48 18.42 18.41 18.52 18.58 19.46 18.56 18.63 18.81 18.27 19.08 18.27 18.56 18.62 18.36 18.87 18.33 19.35 18.55 18.53 

End of simulation
Obj Function for 2 users through 10 users 
0.3165 0.1044 0.0451 0.0271 0.0188 0.0082 0.0053 0.0035 0.0022 
Uniformity for 2 users through 10 users 
0.8908 0.8562 0.8692 0.8860 0.9031 0.9133 0.9221 0.9282 0.9323 
Minimum rate for 2 users through 10 users 
8.323e+06 3.175e+06 1.417e+06 8.464e+05 5.784e+05 2.524e+05 1.635e+05 1.085e+05 6.872e+04 
Average rate for 2 users through 10 users 
3.609e+07 1.982e+07 1.273e+07 9.123e+06 7.588e+06 6.132e+06 5.079e+06 4.382e+06 3.756e+06 
Average illumination for 2 users through 10 users 
22.26 21.09 20.34 19.74 19.3 19.04 18.84 18.67 18.59 


==> code/nua_final_users_2_12_40_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.4162 0.5238 0.126 0.1284 0.288 0.2851 0.8571 0.5209 0.2404 0.05849 0.01442 0.2806 0.1399 0.2452 0.01572 0.2014 0.1364 0.2437 0.03767 0.1104 0.3375 0.3256 0.6943 0.2073 0.4758 0.2119 0.1758 0.02492 0.4117 0.3028 0.248 0.6536 0.09628 0.07082 0.3463 0.2847 0.3258 0.1225 0.5034 0.4669 0.1947 0.08802 0.7476 0.2009 0.04925 0.7979 0.3963 0.3701 0.2446 0.01695 0.6942 0.07785 0.2146 0.2558 0.5798 0.1176 0.8264 0.717 0.3704 0.08823 0.07322 0.5877 0.4018 0.2983 0.5361 0.1854 0.1384 0.4401 0.231 0.05294 0.3421 0.5788 0.4929 0.1179 0.3019 0.7568 0.1781 0.1176 0.6283 0.3954 0.7885 0.2419 0.4612 0.762 0.1535 0.1488 0.1614 0.6597 0.06177 0.03746 0.01413 0.1372 0.4155 0.2839 0.4069 0.2547 0.1783 0.7433 0.2841 0.8895 
Uniformity values = 
0.9586 0.9449 0.9543 0.9578 0.9282 0.9657 0.9526 0.9377 0.9292 0.9542 0.9412 0.9595 0.9493 0.946 0.9294 0.9658 0.9344 0.9578 0.9424 0.9457 0.9415 0.9579 0.9376 0.9448 0.9687 0.9517 0.9407 0.9364 0.9529 0.966 0.9384 0.9522 0.9563 0.9342 0.9538 0.9661 0.9387 0.9524 0.966 0.9649 0.9533 0.9489 0.9657 0.9633 0.9569 0.9458 0.9479 0.9579 0.964 0.9446 0.9639 0.9473 0.9649 0.9615 0.9401 0.9645 0.9481 0.9367 0.9661 0.9345 0.9624 0.9489 0.9446 0.9558 0.969 0.966 0.9589 0.9472 0.9653 0.9564 0.9578 0.9359 0.9538 0.9519 0.9562 0.9493 0.9423 0.9521 0.9493 0.9356 0.9573 0.9328 0.9541 0.9299 0.9628 0.9557 0.9587 0.9529 0.9578 0.9431 0.9295 0.9583 0.9544 0.945 0.9291 0.9423 0.9343 0.9561 0.9516 0.9603 
Minimum rate values = 
1.04e+07 1.273e+07 3.579e+06 3.631e+06 7.797e+06 7.464e+06 1.852e+07 1.275e+07 6.639e+06 1.717e+06 4.387e+05 7.402e+06 3.967e+06 6.649e+06 4.84e+05 5.465e+06 3.932e+06 6.542e+06 1.131e+06 3.185e+06 8.839e+06 8.443e+06 1.599e+07 5.725e+06 1.153e+07 5.801e+06 4.942e+06 7.577e+05 1.036e+07 7.868e+06 6.767e+06 1.508e+07 2.768e+06 2.109e+06 8.938e+06 7.452e+06 8.596e+06 3.492e+06 1.21e+07 1.139e+07 5.363e+06 2.56e+06 1.654e+07 5.465e+06 1.448e+06 1.765e+07 1.008e+07 9.425e+06 6.526e+06 5.133e+05 1.565e+07 2.279e+06 5.795e+06 6.806e+06 1.386e+07 3.319e+06 1.809e+07 1.64e+07 9.365e+06 2.603e+06 2.116e+06 1.391e+07 1.023e+07 7.837e+06 1.271e+07 5.066e+06 3.89e+06 1.101e+07 6.189e+06 1.554e+06 8.811e+06 1.389e+07 1.202e+07 3.368e+06 7.917e+06 1.692e+07 4.994e+06 3.361e+06 1.466e+07 1.017e+07 1.734e+07 6.653e+06 1.138e+07 1.727e+07 4.268e+06 4.176e+06 4.49e+06 1.518e+07 1.803e+06 1.124e+06 4.354e+05 3.86e+06 1.043e+07 7.579e+06 1.048e+07 6.902e+06 5.039e+06 1.66e+07 7.537e+06 1.892e+07 
Average rate values = 
2.488e+07 2.247e+07 4.555e+07 4.522e+07 2.934e+07 3.012e+07 2.008e+07 2.245e+07 3.228e+07 6.394e+07 1.011e+08 3.027e+07 4.316e+07 3.225e+07 9.842e+07 3.616e+07 4.335e+07 3.256e+07 7.505e+07 4.83e+07 2.727e+07 2.801e+07 2.064e+07 3.519e+07 2.357e+07 3.493e+07 3.825e+07 8.606e+07 2.493e+07 2.92e+07 3.192e+07 2.101e+07 5.173e+07 5.859e+07 2.709e+07 3.015e+07 2.772e+07 4.61e+07 2.301e+07 2.372e+07 3.652e+07 5.366e+07 2.047e+07 3.615e+07 6.845e+07 2.02e+07 2.531e+07 2.629e+07 3.261e+07 9.685e+07 2.077e+07 5.66e+07 3.495e+07 3.181e+07 2.166e+07 4.734e+07 2.013e+07 2.051e+07 2.637e+07 5.327e+07 5.852e+07 2.164e+07 2.511e+07 2.926e+07 2.249e+07 3.775e+07 4.362e+07 2.413e+07 3.364e+07 6.657e+07 2.733e+07 2.165e+07 2.308e+07 4.696e+07 2.909e+07 2.036e+07 3.805e+07 4.703e+07 2.121e+07 2.518e+07 2.027e+07 3.223e+07 2.373e+07 2.028e+07 4.15e+07 4.197e+07 4.035e+07 2.097e+07 6.266e+07 7.526e+07 1.011e+08 4.379e+07 2.485e+07 2.985e+07 2.478e+07 3.155e+07 3.784e+07 2.045e+07 2.994e+07 2.004e+07 
Average illumination values = 
24.31 23.31 24.02 24.18 23.55 24.07 24.19 23.59 23.44 24.05 23.17 24.05 23.3 23.81 23.52 24.05 23.28 23.43 23.24 23.99 23.52 24.06 23.18 23.38 23.88 23.66 23.12 23.57 23.53 24.03 23.6 23.14 23.99 23.44 24.02 24.06 23.59 23.71 24.06 24.09 24.08 24.22 24.1 23.88 24.14 23.83 24.27 23.76 23.87 23.39 24.03 23.35 23.98 23.85 23.31 23.98 23.8 23.29 24.08 23.74 23.53 23.76 23.05 24.28 23.96 23.98 24.18 23.56 24 24.26 24.08 23.69 24.2 23.85 23.47 23.83 23.63 24.29 24.18 23.43 24.08 23.32 23.86 23.45 24.07 23.78 23.04 23.93 24.21 23.96 23.44 24.04 23.79 23.35 23.51 23.63 23.69 23.95 23.93 23.97 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1119 0.003682 0.07551 0.07901 0.04574 0.001866 0.03975 0.006952 0.05263 0.05071 0.1313 0.02369 0.1051 0.02393 0.03749 0.02174 0.00161 0.03503 0.05067 0.1787 0.005144 0.08662 0.001852 0.004087 0.01041 0.0141 0.005444 0.04657 0.1495 0.1255 0.0215 0.04948 0.1494 0.0319 0.03441 0.1086 0.0001413 0.01412 0.05011 0.1376 0.1443 0.0376 0.0007003 0.01446 0.003167 0.003487 0.1367 0.1148 0.09986 0.003391 0.09262 0.03831 0.07828 0.103 0.1016 0.09336 0.06449 0.0002811 0.06231 0.02747 0.0006751 0.05222 0.004791 0.1248 0.03578 0.03322 0.05666 0.009879 0.08675 0.007644 0.0004503 0.1234 0.03135 0.03341 0.01496 0.02097 0.02508 0.02008 0.0001967 0.01394 0.1293 0.04404 0.03881 2.539e-06 0.07606 0.09734 0.01787 0.02183 0.001966 0.08105 0.05263 0.01763 0.006234 0.08152 0.01932 0.0433 0.05786 0.0776 0.1857 0.1568 
Uniformity values = 
0.9553 0.9273 0.9318 0.9593 0.9479 0.9326 0.9457 0.9392 0.9363 0.9456 0.9491 0.9478 0.951 0.9497 0.9462 0.9417 0.9337 0.953 0.9436 0.9593 0.9401 0.9535 0.9232 0.9369 0.946 0.9509 0.9281 0.9409 0.9523 0.9457 0.9572 0.9427 0.9572 0.9332 0.9503 0.9528 0.9321 0.9415 0.9412 0.9385 0.9384 0.9385 0.9447 0.9545 0.9462 0.9303 0.9398 0.9578 0.9264 0.9521 0.9609 0.9449 0.9616 0.9507 0.9351 0.9545 0.9497 0.9305 0.9473 0.9466 0.9423 0.9512 0.9385 0.9467 0.9521 0.9311 0.9454 0.9458 0.96 0.945 0.9452 0.9481 0.9487 0.9385 0.9364 0.9381 0.938 0.9368 0.9499 0.9443 0.9422 0.9455 0.9536 0.9464 0.942 0.9297 0.9438 0.9436 0.9382 0.9562 0.942 0.9546 0.9357 0.9632 0.9456 0.9378 0.9364 0.9552 0.9447 0.9452 
Minimum rate values = 
3.196e+06 1.143e+05 2.248e+06 2.284e+06 1.36e+06 5.766e+04 1.188e+06 2.128e+05 1.578e+06 1.507e+06 3.738e+06 7.122e+05 3.023e+06 7.181e+05 1.121e+06 6.584e+05 4.972e+04 1.042e+06 1.509e+06 4.929e+06 1.574e+05 2.509e+06 5.784e+04 1.256e+05 3.158e+05 4.246e+05 1.688e+05 1.394e+06 4.207e+06 3.597e+06 6.409e+05 1.476e+06 4.185e+06 9.699e+05 1.026e+06 3.116e+06 4372 4.294e+05 1.497e+06 3.946e+06 4.128e+06 1.133e+06 2.138e+04 4.338e+05 9.641e+04 1.08e+05 3.919e+06 3.265e+06 2.954e+06 1.026e+05 2.655e+06 1.147e+06 2.258e+06 2.967e+06 2.977e+06 2.693e+06 1.896e+06 8717 1.838e+06 8.255e+05 2.066e+04 1.542e+06 1.469e+05 3.572e+06 1.064e+06 1.011e+06 1.68e+06 2.998e+05 2.496e+06 2.325e+05 1.374e+04 3.531e+06 9.381e+05 1.009e+06 4.573e+05 6.38e+05 7.613e+05 6.119e+05 5975 4.229e+05 3.709e+06 1.314e+06 1.151e+06 77.41 2.24e+06 2.873e+06 5.411e+05 6.599e+05 6.039e+04 2.347e+06 1.569e+06 5.279e+05 1.916e+05 2.344e+06 5.836e+05 1.302e+06 1.73e+06 2.254e+06 5.177e+06 4.428e+06 
Average rate values = 
9.392e+06 1.183e+07 9.072e+06 9.059e+06 1.02e+07 1.503e+07 1.518e+07 1.722e+07 2.344e+07 1.307e+07 9.439e+06 1.325e+07 9.519e+06 1.178e+07 1.389e+07 1.009e+07 1.601e+07 1.697e+07 1.873e+07 8.747e+06 1.158e+07 9.327e+06 2.016e+07 1.335e+07 1.018e+07 1.591e+07 1.312e+07 1.024e+07 9.408e+06 9.542e+06 1.005e+07 1.027e+07 9.026e+06 1.42e+07 1.075e+07 1.136e+07 1.194e+07 1.356e+07 1.066e+07 8.894e+06 9.729e+06 1.008e+07 1.736e+07 1.006e+07 1.375e+07 2.322e+07 9.013e+06 9.708e+06 1.187e+07 1.342e+07 9.816e+06 2.47e+07 9.518e+06 9.361e+06 1.107e+07 9.697e+06 9.194e+06 1.395e+07 9.021e+06 1.12e+07 1.045e+07 8.902e+06 1.064e+07 8.75e+06 1.253e+07 1.086e+07 9.988e+06 1.24e+07 9.167e+06 1.142e+07 1.431e+07 8.935e+06 1.882e+07 1.709e+07 1.492e+07 1.572e+07 2.318e+07 2.449e+07 1.235e+07 2.249e+07 1.076e+07 1.153e+07 1.001e+07 9.931e+06 9.38e+06 1.459e+07 1.149e+07 1.063e+07 1.251e+07 9.268e+06 9.238e+06 1.579e+07 2.332e+07 9.718e+06 1.002e+07 1.119e+07 1.679e+07 8.821e+06 8.798e+06 8.628e+06 
Average illumination values = 
23.12 23.45 23.34 22.97 22.91 23.38 23.17 23.16 23.21 22.96 23.04 22.92 23.02 22.91 22.96 23.1 23.26 22.78 23.2 22.68 23.25 22.79 23.62 23.42 22.99 23.02 23.42 23.1 22.81 23.12 22.87 23.09 22.88 23.27 22.95 22.82 23.38 23.08 23.25 23.32 23.14 23.24 23.03 23.15 23.03 23.36 23.21 22.7 23.53 22.8 22.79 22.98 22.59 22.86 23.26 22.75 22.9 23.37 22.94 23.31 23.28 22.92 23.25 22.97 22.84 23.42 23.01 22.99 22.66 23.01 23.24 22.96 23.07 23.2 23.29 23.2 23.17 23.19 22.92 23.18 23.09 23.08 23.11 23.28 23.09 23.37 23.05 23.05 23.18 22.73 23.07 22.76 23.22 22.86 23.15 23.19 23.24 22.77 23.22 22.97 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.08502 0.007857 0.0401 0.001525 0.007179 0.003138 0.01913 0.01957 0.01109 0.003325 0.01954 0.001948 0.04344 0 0.03112 0 0.002874 0.001322 0.04465 0.06918 0.002202 0.03221 0.04998 0.05565 0.0001187 0.01835 0.09943 0.02714 8.309e-05 0.003107 0.005142 0.05147 0.003678 0.02881 0.01657 0.05642 0.07908 0.01411 0.000322 0.008809 0.001032 0.01025 0.0464 0.03769 0.05923 0.05168 0.0005604 0.05812 0.0004533 0.0006974 0.02185 0.0002165 0.0001872 0.02991 0.06583 2.4e-06 0.03101 0.02142 0.004302 0.008305 0.001187 0 0.06055 0.002291 0.0008904 0.03689 0.008773 0.02868 0.007406 0.0008389 0.008652 0.00201 0.07528 0.02154 0.006334 0.03057 0.004367 0.02465 0.001189 0.00333 0.01691 0.002299 0.007274 0.001887 0.002219 0.005277 0.05468 0.01609 0.01068 0.01362 0.008673 0.01023 0.0002654 0.007798 0.04004 0.003226 0.04389 0.004172 0.003795 0.01615 
Uniformity values = 
0.9655 0.9599 0.9595 0.9551 0.9701 0.9386 0.9674 0.9559 0.9466 0.9508 0.9525 0.9699 0.9693 0.9494 0.9685 0.9408 0.9706 0.9423 0.9578 0.9692 0.9657 0.9673 0.9668 0.9646 0.9398 0.9686 0.9626 0.9597 0.9526 0.9585 0.9547 0.9634 0.9554 0.9705 0.9406 0.9703 0.962 0.9603 0.9392 0.9443 0.9691 0.9544 0.9543 0.9652 0.9687 0.9603 0.9587 0.9704 0.9445 0.9614 0.9643 0.9378 0.967 0.9655 0.9581 0.9701 0.9474 0.9639 0.9695 0.9631 0.9491 0.9314 0.9626 0.9567 0.9588 0.9696 0.9554 0.9672 0.9519 0.9453 0.9633 0.9433 0.9695 0.9695 0.961 0.9594 0.947 0.9531 0.9396 0.9477 0.9554 0.964 0.9528 0.9421 0.9342 0.9656 0.9584 0.9521 0.9695 0.9546 0.9637 0.9622 0.9492 0.9562 0.9545 0.9542 0.9617 0.9674 0.955 0.9569 
Minimum rate values = 
2.435e+06 2.352e+05 1.181e+06 4.605e+04 2.128e+05 9.631e+04 5.65e+05 5.847e+05 3.362e+05 1.007e+05 5.859e+05 5.791e+04 1.265e+06 0 9.126e+05 0 8.533e+04 4.047e+04 1.315e+06 1.989e+06 6.57e+04 9.45e+05 1.454e+06 1.618e+06 3644 5.414e+05 2.836e+06 8.046e+05 2517 9.338e+04 1.55e+05 1.502e+06 1.109e+05 8.442e+05 5.039e+05 1.631e+06 2.279e+06 4.209e+05 9891 2.679e+05 3.071e+04 3.083e+05 1.37e+06 1.105e+06 1.712e+06 1.512e+06 1.686e+04 1.678e+06 1.384e+04 2.092e+04 6.465e+05 6662 5585 8.802e+05 1.917e+06 71.38 9.293e+05 6.343e+05 1.278e+05 2.478e+05 3.606e+04 0 1.76e+06 6.902e+04 2.678e+04 1.077e+06 2.637e+05 8.433e+05 2.236e+05 2.56e+04 2.58e+05 6.143e+04 2.158e+06 6.341e+05 1.896e+05 9.051e+05 1.327e+05 7.369e+05 3.649e+04 1.012e+05 5.062e+05 6.873e+04 2.194e+05 5.773e+04 6.847e+04 1.573e+05 1.601e+06 4.836e+05 3.161e+05 4.088e+05 2.585e+05 3.051e+05 8066 2.344e+05 1.186e+06 9.737e+04 1.288e+06 1.242e+05 1.144e+05 4.829e+05 
Average rate values = 
5.439e+06 5.643e+06 6.661e+06 7.734e+06 7.272e+06 1.346e+07 7.526e+06 6.615e+06 5.712e+06 1.24e+07 6.988e+06 7.972e+06 5.821e+06 9.55e+06 5.99e+06 7.997e+06 7.036e+06 8.694e+06 6.595e+06 5.875e+06 5.852e+06 5.653e+06 5.392e+06 6.243e+06 6.371e+06 5.943e+06 5.542e+06 6.725e+06 1.2e+07 7.69e+06 6.158e+06 5.743e+06 1.037e+07 6.339e+06 9.829e+06 6.158e+06 5.84e+06 6.089e+06 8.223e+06 7.049e+06 5.963e+06 5.761e+06 5.706e+06 6.514e+06 6.266e+06 8.785e+06 8.711e+06 6.915e+06 1.115e+07 6.393e+06 6.156e+06 2.359e+07 7.923e+06 6.134e+06 5.497e+06 5.972e+06 5.974e+06 5.956e+06 6.501e+06 6.666e+06 9.01e+06 1.36e+07 5.889e+06 6.492e+06 6.36e+06 6.087e+06 6.156e+06 6.042e+06 7.34e+06 7.302e+06 6.079e+06 1.162e+07 5.457e+06 7.585e+06 6.247e+06 6.536e+06 6.651e+06 6.309e+06 7.92e+06 1.415e+07 6.248e+06 9.569e+06 8.88e+06 6.02e+06 1.05e+07 6.359e+06 5.684e+06 5.841e+06 6.865e+06 5.554e+06 9.337e+06 7.491e+06 1.704e+07 5.851e+06 5.724e+06 6.447e+06 7.997e+06 6.176e+06 9.61e+06 7.646e+06 
Average illumination values = 
22.61 22.62 22.64 22.84 22.42 23.15 22.44 22.71 22.94 22.85 22.79 22.38 22.4 22.9 22.43 23.32 22.41 23.07 22.67 22.4 22.52 22.5 22.46 22.51 23.15 22.46 22.56 22.64 22.81 22.69 22.74 22.57 22.73 22.41 23.08 22.38 22.57 22.65 23.12 23.03 22.44 22.76 22.79 22.54 22.45 22.62 22.65 22.41 23.01 22.61 22.52 23.15 22.51 22.52 22.7 22.67 22.92 22.59 22.39 22.57 22.88 23.31 22.59 22.69 22.69 22.39 22.73 22.5 22.81 22.99 22.54 23.04 22.39 22.39 22.62 22.63 22.93 22.78 23.12 22.91 22.78 22.58 22.79 23.15 23.24 22.53 22.68 22.81 22.39 22.76 22.53 22.63 22.89 22.74 22.78 22.79 22.6 22.48 22.77 22.69 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.004855 9.041e-05 0.001606 0.00878 0.01556 0.004452 0.0139 0.005466 0 0.00525 5.181e-06 0 0.002581 0.001452 0.02324 0.003007 0.006121 0.02648 0.0001261 0.003694 0.001915 0.0001158 0 0.01274 0.00017 0.002508 0.002736 0.01311 0.0003319 0.008985 0.0004007 0.0001042 0.000725 0.002829 0.01031 0.0002934 0.0006018 0.00982 0.0002388 0.0001909 0.005092 2.806e-06 0.01747 0.0002834 0.002855 0.001423 0.003464 0.001557 0.0001772 0.000959 0.02451 0.002679 0.0004938 0.00104 0.005596 0.008333 0.01579 0.002618 0.001328 0 0.01419 0 0 0.003024 0.01986 0.01915 0.01797 0.001172 0.001154 0.0003836 0.001279 0.003565 0.002845 0.007069 0.009301 0.001931 0.01656 0.02473 0.003934 0.002626 0.001202 0.005489 0.005524 0.002364 0.001269 1.268e-06 0.002775 0.0009295 0.0009122 0 0.002842 0.007979 0.002907 0.001952 0.00081 0.02193 0.004902 0.001013 0.0002697 0.0009039 
Uniformity values = 
0.964 0.9695 0.9607 0.9695 0.9702 0.9695 0.9695 0.9635 0.9699 0.9703 0.9632 0.9619 0.9695 0.9531 0.9695 0.9684 0.9668 0.9695 0.9533 0.9675 0.9696 0.9657 0.9695 0.9649 0.9603 0.9642 0.9703 0.9632 0.9695 0.9646 0.9703 0.9548 0.9657 0.9705 0.9695 0.9702 0.9555 0.9694 0.9471 0.9705 0.9695 0.9649 0.947 0.9552 0.9695 0.9565 0.9599 0.963 0.97 0.9466 0.9675 0.9644 0.9703 0.9612 0.9702 0.9695 0.9675 0.9702 0.9527 0.9477 0.9668 0.9648 0.9473 0.9702 0.9705 0.9568 0.9696 0.956 0.9696 0.9686 0.9562 0.962 0.9695 0.969 0.9651 0.9616 0.9559 0.9675 0.9695 0.961 0.9695 0.9687 0.9695 0.9702 0.9551 0.9696 0.9705 0.9648 0.9633 0.9624 0.955 0.9575 0.9696 0.9592 0.9592 0.9696 0.968 0.9551 0.9646 0.9464 
Minimum rate values = 
1.45e+05 2691 4.82e+04 2.601e+05 4.59e+05 1.322e+05 4.106e+05 1.632e+05 0 1.557e+05 155.2 0 7.67e+04 4.394e+04 6.834e+05 8.946e+04 1.821e+05 7.776e+05 3815 1.1e+05 5.693e+04 3460 0 3.784e+05 5108 7.496e+04 8.124e+04 3.9e+05 9876 2.675e+05 1.191e+04 3148 2.166e+04 8.399e+04 3.053e+05 8723 1.817e+04 2.908e+05 7274 5675 1.511e+05 83.9 5.274e+05 8560 8.485e+04 4.288e+04 1.039e+05 4.662e+04 5269 2.922e+04 7.219e+05 8.004e+04 1.468e+04 3.12e+04 1.659e+05 2.469e+05 4.672e+05 7.776e+04 4.019e+04 0 4.204e+05 0 0 8.978e+04 5.847e+05 5.717e+05 5.299e+05 3.535e+04 3.433e+04 1.142e+04 3.857e+04 1.067e+05 8.454e+04 2.097e+05 2.768e+05 5.789e+04 4.955e+05 7.283e+05 1.168e+05 7.874e+04 3.575e+04 1.63e+05 1.639e+05 7.024e+04 3.832e+04 37.73 8.238e+04 2.778e+04 2.731e+04 0 8.574e+04 2.394e+05 8.637e+04 5.866e+04 2.435e+04 6.453e+05 1.457e+05 3.059e+04 8068 2.754e+04 
Average rate values = 
4.189e+06 4.21e+06 6.848e+06 4.173e+06 5.13e+06 4.381e+06 4.314e+06 6.098e+06 4.31e+06 4.307e+06 4.958e+06 4.332e+06 5.513e+06 5.215e+06 4.178e+06 4.823e+06 4.334e+06 4.501e+06 4.968e+06 4.412e+06 4.295e+06 4.977e+06 5.7e+06 4.363e+06 4.441e+06 6.048e+06 4.486e+06 4.185e+06 4.176e+06 4.189e+06 4.284e+06 4.456e+06 5.192e+06 4.461e+06 4.513e+06 5.595e+06 4.699e+06 4.18e+06 1.034e+07 5.804e+06 4.893e+06 4.516e+06 4.123e+06 5.017e+06 5.478e+06 6.84e+06 6.011e+06 5.86e+06 4.353e+06 5.235e+06 4.799e+06 5.255e+06 5.164e+06 8.264e+06 4.182e+06 5.658e+06 4.416e+06 4.605e+06 5.266e+06 1.441e+07 4.32e+06 7.786e+06 4.741e+06 4.621e+06 4.085e+06 4.687e+06 4.059e+06 7.556e+06 5.461e+06 5.078e+06 4.534e+06 4.623e+06 5.895e+06 4.348e+06 4.749e+06 6.324e+06 7.147e+06 4.321e+06 4.983e+06 4.8e+06 4.143e+06 4.485e+06 4.56e+06 4.19e+06 4.757e+06 4.727e+06 4.177e+06 5.503e+06 4.727e+06 4.585e+06 4.54e+06 6.974e+06 4.387e+06 5.182e+06 4.271e+06 4.559e+06 4.339e+06 4.231e+06 6.194e+06 4.721e+06 
Average illumination values = 
22.53 22.39 22.6 22.39 22.38 22.39 22.39 22.55 22.38 22.38 22.54 22.62 22.39 22.78 22.39 22.46 22.46 22.39 22.79 22.44 22.39 22.51 22.39 22.5 22.61 22.52 22.38 22.54 22.39 22.51 22.38 22.77 22.52 22.41 22.39 22.38 22.72 22.4 22.92 22.41 22.39 22.5 22.94 22.77 22.39 22.7 22.62 22.55 22.42 22.94 22.44 22.52 22.38 22.59 22.38 22.39 22.44 22.38 22.8 22.91 22.51 22.5 22.98 22.38 22.41 22.7 22.39 22.71 22.39 22.44 22.74 22.61 22.39 22.41 22.5 22.58 22.71 22.44 22.39 22.62 22.39 22.45 22.39 22.42 22.73 22.39 22.41 22.5 22.54 22.6 22.73 22.67 22.39 22.66 22.63 22.39 22.43 22.73 22.51 22.94 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.005497 0.007484 9.04e-05 0.006545 0.00136 0.003284 0 0.0002559 5.291e-06 0 0.0009209 0.02202 0.003099 1.652e-06 8.464e-05 0.003961 0.001985 0.0008375 0.004449 0.0001574 0.0029 0.004173 0.00018 0.001661 0.0004636 0.0002499 0.006184 0.009697 0.0003385 0.0006611 0 0 0.006044 0 0.02219 0.002077 0.001304 0.0005337 0 0.001142 0.000152 0 0.003105 0.0008241 0.005002 0.0003835 0.0007011 0 0.002695 0 0.0004699 0.005287 0.005062 2.44e-06 0.0004211 0.000427 0.001669 0.003481 0.001284 0.003202 0.001095 0.0008899 0 0.003089 0.001099 0.004999 0.0002557 0.0003717 1.419e-06 0.002513 0.001913 0 0.0001617 0.005339 0.001006 6.376e-05 0.002044 0.0002448 0.001023 0.0009606 0 0.001224 0.00104 0.0005791 0.0008121 0 0.002941 0.001703 4.339e-05 6.33e-05 6.512e-05 0.000948 0.0001726 0.001621 0.0001073 0.0009718 0.0005998 0 0.00134 0.01271 
Uniformity values = 
0.9695 0.9692 0.9696 0.9702 0.9695 0.9703 0.97 0.9703 0.9703 0.9702 0.9702 0.9695 0.9696 0.9695 0.9626 0.9696 0.9699 0.9695 0.9705 0.9673 0.9696 0.9703 0.9702 0.9695 0.9703 0.961 0.9703 0.9689 0.9703 0.9695 0.9691 0.9696 0.9702 0.9639 0.9691 0.9695 0.9675 0.9696 0.9703 0.9696 0.9675 0.9642 0.9703 0.9702 0.9696 0.9675 0.9703 0.9606 0.9668 0.9675 0.9675 0.9705 0.9688 0.9647 0.9702 0.9696 0.9565 0.9639 0.9701 0.9699 0.9627 0.9703 0.9675 0.961 0.9695 0.9696 0.9696 0.9654 0.9696 0.9705 0.9695 0.9615 0.9676 0.9696 0.9703 0.9592 0.9703 0.9601 0.9702 0.9648 0.9696 0.9703 0.9703 0.9696 0.9675 0.963 0.9695 0.9681 0.9643 0.9703 0.9631 0.9703 0.9703 0.9694 0.9696 0.9633 0.9703 0.9552 0.9675 0.9675 
Minimum rate values = 
1.631e+05 2.219e+05 2690 1.94e+05 4.045e+04 9.749e+04 0 7610 157.3 0 2.737e+04 6.479e+05 9.209e+04 49.18 2537 1.176e+05 5.9e+04 2.491e+04 1.32e+05 4696 8.618e+04 1.238e+05 5354 4.94e+04 1.378e+04 7501 1.833e+05 2.873e+05 1.006e+04 1.967e+04 0 0 1.792e+05 0 6.532e+05 6.173e+04 3.885e+04 1.588e+04 0 3.398e+04 4534 0 9.219e+04 2.45e+04 1.485e+05 1.143e+04 2.084e+04 0 8.03e+04 0 1.401e+04 1.568e+05 1.504e+05 72.97 1.252e+04 1.271e+04 5.031e+04 1.04e+05 3.816e+04 9.511e+04 3.281e+04 2.645e+04 0 9.26e+04 3.27e+04 1.484e+05 7609 1.111e+04 42.24 7.462e+04 5.686e+04 0 4821 1.585e+05 2.99e+04 1918 6.072e+04 7356 3.042e+04 2.871e+04 0 3.636e+04 3.09e+04 1.723e+04 2.421e+04 0 8.74e+04 5.073e+04 1298 1882 1951 2.818e+04 5133 4.821e+04 3192 2.909e+04 1.783e+04 0 3.993e+04 3.765e+05 
Average rate values = 
3.388e+06 4.032e+06 4.324e+06 3.654e+06 3.609e+06 3.199e+06 3.546e+06 3.525e+06 3.538e+06 3.684e+06 4.61e+06 3.154e+06 3.911e+06 3.432e+06 3.492e+06 3.22e+06 3.511e+06 5.027e+06 3.555e+06 3.285e+06 5.801e+06 3.133e+06 3.374e+06 3.384e+06 3.335e+06 3.464e+06 3.817e+06 3.642e+06 3.428e+06 3.726e+06 3.884e+06 4.971e+06 3.195e+06 3.373e+06 3.517e+06 4.053e+06 4.127e+06 3.509e+06 3.503e+06 4.107e+06 3.802e+06 4.571e+06 4.462e+06 3.324e+06 3.417e+06 3.482e+06 4.937e+06 3.422e+06 3.605e+06 5.505e+06 4.732e+06 3.457e+06 3.638e+06 3.309e+06 3.533e+06 4.145e+06 3.56e+06 3.409e+06 3.417e+06 3.893e+06 3.635e+06 3.973e+06 3.852e+06 3.475e+06 3.474e+06 3.457e+06 3.389e+06 3.536e+06 4.005e+06 3.277e+06 3.658e+06 3.705e+06 3.633e+06 3.543e+06 5.004e+06 3.363e+06 3.608e+06 4.254e+06 3.803e+06 3.563e+06 3.649e+06 3.527e+06 3.547e+06 3.353e+06 4.392e+06 4.266e+06 5.262e+06 3.171e+06 4.067e+06 5.847e+06 3.507e+06 3.388e+06 3.388e+06 3.772e+06 3.239e+06 4.463e+06 3.541e+06 4.187e+06 5.375e+06 4.592e+06 
Average illumination values = 
22.39 22.41 22.39 22.38 22.39 22.38 22.38 22.38 22.38 22.38 22.38 22.39 22.39 22.39 22.55 22.39 22.39 22.39 22.38 22.45 22.39 22.38 22.38 22.39 22.38 22.63 22.38 22.41 22.38 22.39 22.41 22.39 22.38 22.54 22.42 22.39 22.44 22.39 22.38 22.39 22.44 22.52 22.38 22.38 22.39 22.44 22.38 22.6 22.51 22.44 22.44 22.41 22.42 22.51 22.38 22.39 22.74 22.56 22.38 22.39 22.55 22.38 22.44 22.62 22.39 22.39 22.39 22.49 22.39 22.41 22.39 22.58 22.44 22.39 22.38 22.63 22.38 22.62 22.38 22.5 22.39 22.38 22.38 22.39 22.44 22.54 22.39 22.44 22.52 22.38 22.57 22.38 22.38 22.4 22.39 22.54 22.38 22.73 22.44 22.44 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
8.248e-05 0.001117 0.0009857 4.74e-05 0.003416 0 0 0 0.0004059 0.001592 0.0006154 0.004423 7.336e-05 0.0002584 6.924e-05 0.00452 9.978e-05 0.0002772 0.0002124 9.487e-05 0.0004047 0 0.001783 0.0002842 0.000707 0 0.0001842 0 0.0003048 0.002046 0 0.0001971 0.0001249 0 0 0.000754 0.0001151 0.0008178 0.001856 0 0.002905 0 8.409e-05 0.0002312 3.097e-06 0.0004421 0.0005151 4.792e-05 6.77e-06 0.0009196 0 0.001297 0 0.001341 0.004526 0.0002181 2.202e-06 0.003221 0.0002534 0 0.0002037 0.0009035 0 0.002904 0.0002795 0.0003875 0 0.001983 0 0.0004625 0.0001077 0 0.0007161 4.765e-05 6.593e-05 6.446e-05 0.0005814 0.0002725 0.0001198 0.0009962 0 0 0.003583 0.001481 0.004764 0 0 0.002577 0 0.0009127 0.0002465 0.002247 0.0004109 0.0001328 0.001932 0.002315 0.002126 0.0008186 0.0003254 0.0005867 
Uniformity values = 
0.9695 0.9608 0.9696 0.9703 0.9703 0.9699 0.9703 0.9697 0.9703 0.9695 0.9703 0.9703 0.9702 0.9696 0.9695 0.9703 0.9703 0.9703 0.9702 0.9703 0.9703 0.9675 0.9696 0.9702 0.9703 0.9699 0.9696 0.9688 0.9691 0.9696 0.9702 0.9703 0.9703 0.9703 0.9642 0.9703 0.9703 0.9702 0.9702 0.9606 0.9675 0.9675 0.9702 0.9695 0.9703 0.9702 0.9696 0.9705 0.9701 0.9699 0.9703 0.9696 0.9696 0.9695 0.9696 0.9696 0.9703 0.9703 0.9695 0.9703 0.9676 0.9703 0.9592 0.9692 0.9701 0.9702 0.97 0.9696 0.9703 0.9696 0.9702 0.9679 0.9686 0.9671 0.9703 0.9695 0.9633 0.9703 0.9703 0.9633 0.9703 0.9552 0.9696 0.9703 0.9702 0.97 0.9696 0.9703 0.9703 0.9702 0.9652 0.9676 0.9695 0.9558 0.9703 0.9702 0.9702 0.9703 0.9703 0.9675 
Minimum rate values = 
2455 3.354e+04 2.932e+04 1410 1.014e+05 0 0 0 1.207e+04 4.733e+04 1.829e+04 1.312e+05 2181 7688 2060 1.341e+05 2967 8242 6315 2821 1.203e+04 0 5.301e+04 8451 2.102e+04 0 5482 0 9073 6.083e+04 0 5860 3713 0 0 2.241e+04 3423 2.431e+04 5.513e+04 0 8.65e+04 0 2500 6878 92.1 1.314e+04 1.532e+04 1425 201.4 2.734e+04 0 3.858e+04 0 3.987e+04 1.344e+05 6488 65.48 9.562e+04 7540 0 6073 2.685e+04 0 8.633e+04 8313 1.152e+04 0 5.894e+04 0 1.376e+04 3202 0 2.132e+04 1422 1961 1918 1.741e+04 8102 3564 2.983e+04 0 0 1.064e+05 4.402e+04 1.413e+05 0 0 7.654e+04 0 2.713e+04 7368 6.692e+04 1.223e+04 4010 5.74e+04 6.876e+04 6.315e+04 2.433e+04 9674 1.749e+04 
Average rate values = 
2.771e+06 3.291e+06 2.886e+06 2.701e+06 2.661e+06 2.883e+06 3.045e+06 2.763e+06 4.827e+06 2.659e+06 3.095e+06 3.066e+06 2.823e+06 2.622e+06 4.264e+06 2.999e+06 4.058e+06 3.182e+06 2.668e+06 2.818e+06 2.744e+06 2.943e+06 2.979e+06 3.72e+06 2.751e+06 3.118e+06 4.539e+06 2.73e+06 2.931e+06 3.478e+06 3.391e+06 3.095e+06 2.965e+06 3.269e+06 3.939e+06 3.942e+06 3.128e+06 2.912e+06 3.189e+06 2.878e+06 3.04e+06 3.184e+06 3.322e+06 2.78e+06 2.624e+06 2.927e+06 2.843e+06 2.667e+06 2.707e+06 3.311e+06 2.935e+06 2.999e+06 3.386e+06 2.769e+06 2.811e+06 2.811e+06 2.769e+06 2.803e+06 3.045e+06 2.802e+06 2.757e+06 3.025e+06 3.535e+06 3.079e+06 3.49e+06 2.888e+06 2.888e+06 2.694e+06 3.163e+06 2.809e+06 4.004e+06 3.034e+06 2.73e+06 3.618e+06 4.556e+06 2.9e+06 2.745e+06 2.791e+06 2.719e+06 3.86e+06 2.997e+06 3.912e+06 4.105e+06 3.075e+06 2.813e+06 3.118e+06 4.771e+06 4.061e+06 2.737e+06 3.092e+06 4.782e+06 2.971e+06 2.806e+06 2.748e+06 3.636e+06 2.932e+06 3.092e+06 2.903e+06 2.638e+06 2.749e+06 
Average illumination values = 
22.39 22.6 22.39 22.38 22.38 22.38 22.38 22.39 22.38 22.39 22.38 22.38 22.38 22.39 22.39 22.38 22.38 22.38 22.38 22.38 22.38 22.44 22.39 22.38 22.38 22.39 22.39 22.41 22.41 22.39 22.38 22.38 22.38 22.38 22.52 22.38 22.38 22.38 22.38 22.6 22.49 22.44 22.38 22.39 22.38 22.38 22.39 22.41 22.38 22.39 22.38 22.39 22.39 22.39 22.39 22.39 22.38 22.38 22.39 22.38 22.44 22.38 22.66 22.4 22.38 22.38 22.38 22.39 22.38 22.39 22.38 22.43 22.42 22.46 22.38 22.39 22.54 22.38 22.38 22.54 22.38 22.73 22.39 22.38 22.38 22.44 22.39 22.38 22.38 22.38 22.51 22.44 22.39 22.71 22.38 22.38 22.38 22.38 22.38 22.44 

End of simulation
Obj Function for 2 users through 12 users 
0.3214 0.0525 0.0201 0.0051 0.0021 0.0008 
Uniformity for 2 users through 12 users 
0.9508 0.9445 0.9577 0.9641 0.9680 0.9690 
Minimum rate for 2 users through 12 users 
7.952e+06 1.524e+06 5.882e+05 1.505e+05 6.227e+04 2.331e+04 
Average rate for 2 users through 12 users 
3.722e+07 1.251e+07 7.504e+06 5.093e+06 3.814e+06 3.145e+06 
Average illumination for 2 users through 12 users 
23.77 23.08 22.7 22.53 22.43 22.41 


==> code/nua_final_users_2_12_40cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100
qq = 101
qq = 102
qq = 103
qq = 104
qq = 105
qq = 106
qq = 107
qq = 108
qq = 109
qq = 110
qq = 111
qq = 112
qq = 113
qq = 114
qq = 115
qq = 116
qq = 117
qq = 118
qq = 119
qq = 120
qq = 121
qq = 122
qq = 123
qq = 124
qq = 125
qq = 126
qq = 127
qq = 128
qq = 129
qq = 130
qq = 131
qq = 132
qq = 133
qq = 134
qq = 135
qq = 136
qq = 137
qq = 138
qq = 139
qq = 140
qq = 141
qq = 142
qq = 143
qq = 144
qq = 145
qq = 146
qq = 147
qq = 148
qq = 149
qq = 150
qq = 151
qq = 152
qq = 153
qq = 154
qq = 155
qq = 156
qq = 157
qq = 158
qq = 159
qq = 160
qq = 161
qq = 162
qq = 163
qq = 164
qq = 165
qq = 166
qq = 167
qq = 168
qq = 169
qq = 170
qq = 171
qq = 172
qq = 173
qq = 174
qq = 175
qq = 176
qq = 177
qq = 178
qq = 179
qq = 180
qq = 181
qq = 182
qq = 183
qq = 184
qq = 185
qq = 186
qq = 187
qq = 188
qq = 189
qq = 190
qq = 191
qq = 192
qq = 193
qq = 194
qq = 195
qq = 196
qq = 197
qq = 198
qq = 199
qq = 200
qq = 201
qq = 202
qq = 203
qq = 204
qq = 205
qq = 206
qq = 207
qq = 208
qq = 209
qq = 210
qq = 211
qq = 212
qq = 213
qq = 214
qq = 215
qq = 216
qq = 217
qq = 218
qq = 219
qq = 220
qq = 221
qq = 222
qq = 223
qq = 224
qq = 225
qq = 226
qq = 227
qq = 228
qq = 229
qq = 230
qq = 231
qq = 232
qq = 233
qq = 234
qq = 235
qq = 236
qq = 237
qq = 238
qq = 239
qq = 240
qq = 241
qq = 242
qq = 243
qq = 244
qq = 245
qq = 246
qq = 247
qq = 248
qq = 249
qq = 250
qq = 251
qq = 252
qq = 253
qq = 254
qq = 255
qq = 256
qq = 257
qq = 258
qq = 259
qq = 260
qq = 261
qq = 262
qq = 263
qq = 264
qq = 265
qq = 266
qq = 267
qq = 268
qq = 269
qq = 270
qq = 271
qq = 272
qq = 273
qq = 274
qq = 275
qq = 276
qq = 277
qq = 278
qq = 279
qq = 280
qq = 281
qq = 282
qq = 283
qq = 284
qq = 285
qq = 286
qq = 287
qq = 288
qq = 289
qq = 290
qq = 291
qq = 292
qq = 293
qq = 294
qq = 295
qq = 296
qq = 297
qq = 298
qq = 299
qq = 300
qq = 301
qq = 302
qq = 303
qq = 304
qq = 305
qq = 306
qq = 307
qq = 308
qq = 309
qq = 310
qq = 311
qq = 312
qq = 313
qq = 314
qq = 315
qq = 316
qq = 317
qq = 318
qq = 319
qq = 320
qq = 321
qq = 322
qq = 323
qq = 324
qq = 325
qq = 326
qq = 327
qq = 328
qq = 329
qq = 330
qq = 331
qq = 332
qq = 333
qq = 334
qq = 335
qq = 336
qq = 337
qq = 338
qq = 339
qq = 340
qq = 341
qq = 342
qq = 343
qq = 344
qq = 345
qq = 346
qq = 347
qq = 348
qq = 349
qq = 350
qq = 351
qq = 352
qq = 353
qq = 354
qq = 355
qq = 356
qq = 357
qq = 358
qq = 359
qq = 360
qq = 361
qq = 362
qq = 363
qq = 364
qq = 365
qq = 366
qq = 367
qq = 368
qq = 369
qq = 370
qq = 371
qq = 372
qq = 373
qq = 374
qq = 375
qq = 376
qq = 377
qq = 378
qq = 379
qq = 380
qq = 381
qq = 382
qq = 383
qq = 384
qq = 385
qq = 386
qq = 387
qq = 388
qq = 389
qq = 390
qq = 391
qq = 392
qq = 393
qq = 394
qq = 395
qq = 396
qq = 397
qq = 398
qq = 399
qq = 400
qq = 401
qq = 402
qq = 403
qq = 404
qq = 405
qq = 406
qq = 407
qq = 408
qq = 409
qq = 410
qq = 411
qq = 412
qq = 413
qq = 414
qq = 415
qq = 416
qq = 417
qq = 418
qq = 419
qq = 420
qq = 421
qq = 422
qq = 423
qq = 424
qq = 425
qq = 426
qq = 427
qq = 428
qq = 429
qq = 430
qq = 431
qq = 432
qq = 433
qq = 434
qq = 435
qq = 436
qq = 437
qq = 438
qq = 439
qq = 440
qq = 441
qq = 442
qq = 443
qq = 444
qq = 445
qq = 446
qq = 447
qq = 448
qq = 449
qq = 450
qq = 451
qq = 452
qq = 453
qq = 454
qq = 455
qq = 456
qq = 457
qq = 458
qq = 459
qq = 460
qq = 461
qq = 462
qq = 463
qq = 464
qq = 465
qq = 466
qq = 467
qq = 468
qq = 469
qq = 470
qq = 471
qq = 472
qq = 473
qq = 474
qq = 475
qq = 476
qq = 477
qq = 478
qq = 479
qq = 480
qq = 481
qq = 482
qq = 483
qq = 484
qq = 485
qq = 486
qq = 487
qq = 488
qq = 489
qq = 490
qq = 491
qq = 492
qq = 493
qq = 494
qq = 495
qq = 496
qq = 497
qq = 498
qq = 499
qq = 500
qq = 501
qq = 502
qq = 503
qq = 504
qq = 505
qq = 506
qq = 507
qq = 508
qq = 509
qq = 510
qq = 511
qq = 512
qq = 513
qq = 514
qq = 515
qq = 516
qq = 517
qq = 518
qq = 519
qq = 520
qq = 521
qq = 522
qq = 523
qq = 524
qq = 525
qq = 526
qq = 527
qq = 528
qq = 529
qq = 530
qq = 531
qq = 532
qq = 533
qq = 534
qq = 535
qq = 536
qq = 537
qq = 538
qq = 539
qq = 540
qq = 541
qq = 542
qq = 543
qq = 544
qq = 545
qq = 546
qq = 547
qq = 548
qq = 549
qq = 550
qq = 551
qq = 552
qq = 553
qq = 554
qq = 555
qq = 556
qq = 557
qq = 558
qq = 559
qq = 560
qq = 561
qq = 562
qq = 563
qq = 564
qq = 565
qq = 566
qq = 567
qq = 568
qq = 569
qq = 570
qq = 571
qq = 572
qq = 573
qq = 574
qq = 575
qq = 576
qq = 577
qq = 578
qq = 579
qq = 580
qq = 581
qq = 582
qq = 583
qq = 584
qq = 585
qq = 586
qq = 587
qq = 588
qq = 589
qq = 590
qq = 591
qq = 592
qq = 593
qq = 594
qq = 595
qq = 596
qq = 597
qq = 598
qq = 599
qq = 600
qq = 601
qq = 602
qq = 603
qq = 604
qq = 605
qq = 606
qq = 607
qq = 608
qq = 609
qq = 610
qq = 611
qq = 612
qq = 613
qq = 614
qq = 615
qq = 616
qq = 617
qq = 618
qq = 619
qq = 620
qq = 621
qq = 622
qq = 623
qq = 624
qq = 625
qq = 626
qq = 627
qq = 628
qq = 629
qq = 630
qq = 631
qq = 632
qq = 633
qq = 634
qq = 635
qq = 636
qq = 637
qq = 638
qq = 639
qq = 640
qq = 641
qq = 642
qq = 643
qq = 644
qq = 645
qq = 646
qq = 647
qq = 648
qq = 649
qq = 650
qq = 651
qq = 652
qq = 653
qq = 654
qq = 655
qq = 656
qq = 657
qq = 658
qq = 659
qq = 660
qq = 661
qq = 662
qq = 663
qq = 664
qq = 665
qq = 666
qq = 667
qq = 668
qq = 669
qq = 670
qq = 671
qq = 672
qq = 673
qq = 674
qq = 675
qq = 676
qq = 677
qq = 678
qq = 679
qq = 680
qq = 681
qq = 682
qq = 683
qq = 684
qq = 685
qq = 686
qq = 687
qq = 688
qq = 689
qq = 690
qq = 691
qq = 692
qq = 693
qq = 694
qq = 695
qq = 696
qq = 697
qq = 698
qq = 699
qq = 700
qq = 701
qq = 702
qq = 703
qq = 704
qq = 705
qq = 706
qq = 707
qq = 708
qq = 709
qq = 710
qq = 711
qq = 712
qq = 713
qq = 714
qq = 715
qq = 716
qq = 717
qq = 718
qq = 719
qq = 720
qq = 721
qq = 722
qq = 723
qq = 724
qq = 725
qq = 726
qq = 727
qq = 728
qq = 729
qq = 730
qq = 731
qq = 732
qq = 733
qq = 734
qq = 735
qq = 736
qq = 737
qq = 738
qq = 739
qq = 740
qq = 741
qq = 742
qq = 743
qq = 744
qq = 745
qq = 746
qq = 747
qq = 748
qq = 749
qq = 750
qq = 751
qq = 752
qq = 753
qq = 754
qq = 755
qq = 756
qq = 757
qq = 758
qq = 759
qq = 760
qq = 761
qq = 762
qq = 763
qq = 764
qq = 765
qq = 766
qq = 767
qq = 768
qq = 769
qq = 770
qq = 771
qq = 772
qq = 773
qq = 774
qq = 775
qq = 776
qq = 777
qq = 778
qq = 779
qq = 780
qq = 781
qq = 782
qq = 783
qq = 784
qq = 785
qq = 786
qq = 787
qq = 788
qq = 789
qq = 790
qq = 791
qq = 792
qq = 793
qq = 794
qq = 795
qq = 796
qq = 797
qq = 798
qq = 799
qq = 800
qq = 801
qq = 802
qq = 803
qq = 804
qq = 805
qq = 806
qq = 807
qq = 808
qq = 809
qq = 810
qq = 811
qq = 812
qq = 813
qq = 814
qq = 815
qq = 816
qq = 817
qq = 818
qq = 819
qq = 820
qq = 821
qq = 822
qq = 823
qq = 824
qq = 825
qq = 826
qq = 827
qq = 828
qq = 829
qq = 830
qq = 831
qq = 832
qq = 833
qq = 834
qq = 835
qq = 836
qq = 837
qq = 838
qq = 839
qq = 840
qq = 841
qq = 842
qq = 843
qq = 844
qq = 845
qq = 846
qq = 847
qq = 848
qq = 849
qq = 850
qq = 851
qq = 852
qq = 853
qq = 854
qq = 855
qq = 856
qq = 857
qq = 858
qq = 859
qq = 860
qq = 861
qq = 862
qq = 863
qq = 864
qq = 865
qq = 866
qq = 867
qq = 868
qq = 869
qq = 870
qq = 871
qq = 872
qq = 873
qq = 874
qq = 875
qq = 876
qq = 877
qq = 878
qq = 879
qq = 880
qq = 881
qq = 882
qq = 883
qq = 884
qq = 885
qq = 886
qq = 887
qq = 888
qq = 889
qq = 890
qq = 891
qq = 892
qq = 893
qq = 894
qq = 895
qq = 896
qq = 897
qq = 898
qq = 899
qq = 900
qq = 901
qq = 902
qq = 903
qq = 904
qq = 905
qq = 906
qq = 907
qq = 908
qq = 909
qq = 910
qq = 911
qq = 912
qq = 913
qq = 914
qq = 915
qq = 916
qq = 917
qq = 918
qq = 919
qq = 920
qq = 921
qq = 922
qq = 923
qq = 924
qq = 925
qq = 926
qq = 927
qq = 928
qq = 929
qq = 930
qq = 931
qq = 932
qq = 933
qq = 934
qq = 935
qq = 936
qq = 937
qq = 938
qq = 939
qq = 940
qq = 941
qq = 942
qq = 943
qq = 944
qq = 945
qq = 946
qq = 947
qq = 948
qq = 949
qq = 950
qq = 951
qq = 952
qq = 953
qq = 954
qq = 955
qq = 956
qq = 957
qq = 958
qq = 959
qq = 960
qq = 961
qq = 962
qq = 963
qq = 964
qq = 965
qq = 966
qq = 967
qq = 968
qq = 969
qq = 970
qq = 971
qq = 972
qq = 973
qq = 974
qq = 975
qq = 976
qq = 977
qq = 978
qq = 979
qq = 980
qq = 981
qq = 982
qq = 983
qq = 984
qq = 985
qq = 986
qq = 987
qq = 988
qq = 989
qq = 990
qq = 991
qq = 992
qq = 993
qq = 994
qq = 995
qq = 996
qq = 997
qq = 998
qq = 999
qq = 1000

Obj function values = 
0.295 0.1604 0.1591 0.1663 0.1243 0.317 0.5473 0.7487 0.2127 0.08811 0.0218 0.3585 0.1478 0.2965 0.008198 0.2042 0.192 0.2445 0.02624 0.1099 0.3567 0.3525 0.4439 0.2544 0.5783 0.1916 0.2181 0.02202 0.5442 0.3243 0.2755 0.5846 0.1293 0.04159 0.3616 0.3074 0.3981 0.1386 0.3887 0.4953 0.3251 0.06407 0.797 0.2156 0.05031 0.3463 0.3081 0.4361 0.2821 0.01228 0.5826 0.04671 0.309 0.3378 0.5993 0.1432 0.8028 0.3127 0.4097 0.0619 0.06742 0.6251 0.4734 0.7078 0.6341 0.213 0.1269 0.5629 0.2237 0.06799 0.3809 0.7451 0.3039 0.1419 0.3727 0.4283 0.1956 0.1369 0.3669 0.2474 0.6146 0.1878 0.498 0.7107 0.2687 0.1626 0.1467 0.3694 0.04745 0.02992 0.007939 0.138 0.5187 0.4236 0.5731 0.2792 0.172 0.5092 0.2122 0.6343 0.1846 0.6492 0.05106 0.08129 0.08207 0.7077 0.7233 0.601 0.2614 0.215 0.1778 0.1957 0.1491 0.6582 0.4405 0.03148 0.02878 0.452 0.09228 0.5232 0.2074 0.1233 0.826 0.6544 0.4806 0.435 0.8293 0.2017 0.3212 0.3091 0.0735 0.1841 0.1266 0.646 0.1498 0.6386 0.4654 0.724 0.0577 0.3182 0.0009831 0.3837 0.6741 0.5654 0.1384 0.02493 0.7008 0.6781 0.1391 0.6365 0.2878 0.0689 0.1126 0.03944 0.05132 0.06138 0.8342 0.5622 0.02238 0.119 0.4858 0.472 0.1898 0.3876 0.1504 0.05282 0.4349 0.07938 0.2086 0.05132 0.1049 0.3616 0.4012 0.7046 0.1517 0.4674 0.02094 0.06162 0.3619 0.2245 0.07256 0.1644 0.09374 0.03316 0.05916 0.3592 0.5994 0.8208 0.4366 0.3737 0.5763 0.4112 0.41 0.5841 0.845 0.3908 0.4363 0.4477 0.4329 0.6127 0.5105 0.03193 0.08144 0.3524 0.3295 0.06466 0.02855 0.8141 0.0034 0.3431 0.4138 0.5437 0.1272 0.007603 0.3824 0.405 0.7255 0.3238 0.1188 0.08954 0.3353 0.05808 0.2197 0.5783 0.4837 0.566 0.08813 0.6528 0.2031 0.4469 0.2717 0.8384 0.04098 0.2112 0.1731 0.1896 0.4801 0.102 0.2813 0.3558 0.4647 0.3835 0.2017 0.7412 0.07264 0.03071 0.03782 0.0403 0.01067 0.5506 0.6747 0.2655 0.4515 0.3047 0.1152 0.4184 0.6554 0.6341 0.299 0.7371 0.2633 0.2687 0.02831 0.5751 0.1574 0.6113 0.02328 0.7601 0.8793 0.2746 0.1394 0.6275 0.2344 0.09886 0.241 0.6811 0.08886 0.09082 0.1663 0.1923 0.1071 0.3683 0.7049 0.6158 0.7267 0.7014 0.154 0.04441 0.5498 0.6019 0.2708 0.02487 0.6774 0.516 0.1532 0.2718 0.252 0.2338 0.5557 0.4562 0.2449 0.5342 0.1711 0.032 0.3552 0.4463 0.1682 0.2362 0.04623 0.2844 0.6054 0.07117 0.09767 0.8145 0.4706 0.4533 0.2138 0.7504 0.5435 0.04478 0.03363 0.05856 0.3738 0.8546 0.5985 0.2877 0.194 0.257 0.1592 0.127 0.5793 0.4341 0.7546 0.2159 0.06583 0.7112 0.4601 0.05866 0.3089 0.692 0.5281 0.0001757 0.7387 0.09134 0.5541 0.7011 0.09401 0.2275 0.6761 0.2368 0.4369 0.4612 0.4716 0.4308 0.08885 0.04611 0.6802 0.5155 0.05843 0.3081 0.8041 0.04923 0.09336 0.3154 0.2161 0.7236 0.01182 0.664 0.5636 0.6239 0.1042 0.2891 0.1311 0.3773 0.03707 0.3843 0.3898 0.03061 0.08863 0.6946 0.1651 0.6661 0.8047 0.1573 0.5175 0.004718 0.4319 0.371 0.3873 0.1557 0.47 0.1558 0.2851 0.1331 0.04875 0.3106 0.4642 0.2249 0.1555 0.4452 0.00389 0.399 0.3423 0.7805 0.09709 0.5487 0.1646 0.1814 0.4657 0.07136 0.1087 0.1733 0.3411 0.0984 0.2106 0.6654 0.8277 0.3302 0.7571 0.5295 0.09803 0.05237 0.6235 0.5845 0.6346 0.3304 0.01578 0.07532 0.222 0.2676 0.3665 0.1368 0.1429 0.1708 0.06214 0.53 0.3181 0.3115 0.4361 0.2669 0.1899 0.3066 0.1756 0.5709 0.6242 0.4201 0.21 0.02715 0.08166 0.03142 0.8752 0.5512 0.001111 0.8529 0.6431 0.4179 0.5663 0.8183 0.4277 0.04415 0.6805 0.2625 0.4705 0.2008 0.251 0.7599 0.4293 0.2099 0.3185 0.09731 0.6659 0.2131 0.4136 0.2897 0.08922 0.4811 0.3655 0.288 0.6034 0.07731 0.001869 0.2378 0.359 0.5302 0.3949 0.6236 0.09401 0.2184 0.602 0.09539 0.2083 0.02001 0.7516 0.299 0.2105 0.03409 0.6708 0.2272 0.6717 0.1963 0.2526 0.687 0.04464 0.02834 0.488 0.1209 0.3073 0.5086 0.2364 0.177 0.03566 0.09604 0.1758 0.548 0.2767 0.1106 0.1052 0.07949 0.6976 0.0006918 0.006496 0.3412 0.4019 0.6916 0.2032 0.1195 0.06711 0.2541 0.2164 0.4807 0.6744 0.2909 0.6782 0.4059 0.05077 0.6221 0.3644 0.5801 0.1272 0.2862 0.02484 0.01734 0.4181 0.1627 0.5529 0.3429 0.3371 0.4086 0.6905 0.6788 0.2948 0.7963 0.07523 0.5772 0.2815 0.4967 0.1658 0.3461 0.06014 0.1734 0.8053 0.4049 0.3298 0.05169 0.05778 0.102 0.04193 0.1589 0.1704 0.6291 0.3025 0.5157 0.2438 0.06344 0.1644 0.3846 0.616 0.1239 0.2046 0.03863 0.0746 0.02181 0.514 0.1185 0.6893 0.6651 0.7685 0.05454 0.07087 0.3417 0.2352 0.6462 0.4488 0.03685 0.2291 0.03521 0.7512 0.2528 0.3996 0.4509 0.2074 0.6034 0.04802 0.1005 0.7888 0.5169 0.6126 0.09097 0.7256 0.1259 0.5509 0.6888 0.05767 0.2215 0.1382 0.05239 0.5873 0.1152 0.4323 0.7115 0.05315 0.3454 0.2639 0.2715 0.4555 0.6393 0.601 0.7569 0.5243 0.04435 0.3544 0.4054 0.212 0.4201 0.6331 0.7679 0.02875 0.3016 0.3637 0.02805 0.7079 0.5602 0.431 0.5517 0.5162 0.5418 0.07953 0.582 0.4398 0.205 0.1778 0.05759 0.5433 0.1917 0.8121 0.1351 0.312 0.1292 0.704 0.04109 0.6712 0.03207 0.58 0.1031 0.07918 0.7476 0.2591 0.3648 0.03977 0.3077 0.0299 0.4778 0.107 0.02803 0.3225 0.6003 0.4282 0.4274 0.3768 0.6183 0.7806 0.119 0.6741 0.065 0.2264 0.06833 0.1558 0.2597 0.08883 0.6906 0.06237 0.2567 0.2295 0.09346 0.6145 0.7146 0.1509 0.2529 0.4374 0.08768 0.1254 0.1878 0.6821 0.2778 0.1724 0.03965 0.3405 0.4229 0.7923 0.07797 0.1803 0.4805 0.239 0.394 0.363 0.5692 0.06988 0.2863 0.0751 0.4066 0.7862 0.6634 0.1109 0.1539 0.5235 0.1706 0.3413 0.3101 0.773 0.4373 0.0766 0.7367 0.3039 0.4773 0.6953 0.189 0.5799 0.1408 0.5349 0.03169 0.7147 0.5432 0.0679 0.2025 0.2442 0.04629 0.07609 0.4289 0.5999 0.01796 0.1228 0.6803 0.1391 0.4796 0.3548 0.1329 0.524 0.08852 0.3977 0.2787 0.2676 0.1884 0.08637 0.3694 0.3686 0.8087 0.4816 0.3474 0.8229 0.573 0.5846 0.3038 0.4219 0.4829 0.6339 0.5642 0.09192 0.2555 0.3362 0.3718 0.06611 0.7636 0.04297 0.1544 0.1314 0.3759 0.5197 0.07838 0.4917 0.2322 0.1572 0.2195 0.09819 0.05906 0.03902 0.2805 0.1309 0.464 0.5181 0.5994 0.7079 0.04672 0.1369 0.7613 0.3215 0.3583 0.06277 0.03416 0.1506 0.8225 0.1729 0.06982 0.8353 0.4409 0.1377 0.2724 0.5628 0.8841 0.006826 0.1066 0.2861 0.1656 0.1861 0.6595 0.4055 0.03008 0.1658 0.1947 0.4712 0.4586 0.3709 0.05755 0.1868 0.5497 0.6745 0.8918 0.09184 0.6028 0.3334 0.2448 0.1616 0.6545 0.3819 0.02997 0.1294 0.4362 0.1824 0.1965 0.3774 0.1356 0.3488 0.2588 0.2929 0.1676 0.3963 0.1456 0.5243 0.1417 0.6316 0.06062 0.04062 0.4159 0.3833 0.05354 0.0833 0.6181 0.6662 0.003074 0.5304 0.1885 0.6665 0.5431 0.3932 0.7786 0.5549 0.6394 0.6587 0.2687 0.6397 0.2115 0.4741 0.338 0.4213 0.104 0.03355 0.2073 0.198 0.751 0.1422 0.104 0.1954 0.08965 0.2621 0.6904 0.2087 0.02678 0.07429 0.1775 0.102 0.005846 0.3135 0.7194 0.7111 0.2621 0.4218 0.2001 0.2966 0.1314 0.04054 0.3151 0.32 0.6263 0.08748 0.1442 0.6162 0.03156 0.6632 0.67 0.6395 0.138 0.3539 0.6061 0.599 0.6773 0.102 0.4671 0.4688 0.2036 0.355 0.08427 0.2011 0.04475 0.3563 0.6282 0.02895 0.01258 0.1399 0.501 0.4862 0.0693 0.319 0.2379 0.2409 0.1491 0.01972 0.1492 0.1054 0.04381 0.06081 0.4353 0.4444 0.1622 0.3084 0.8109 0.2287 0.2101 0.1691 0.2487 0.1384 0.02315 0.06056 0.1714 0.4694 0.21 0.6319 0.2691 0.1135 0.4102 0.04728 0.2877 0.4767 0.02535 0.1705 0.5821 0.03628 0.287 0.3007 0.04056 0.4496 0.4396 0.466 0.3755 0.4002 0.2757 0.1598 0.2504 0.03368 0.1584 0.1781 0.4532 0.5509 0.3601 0.8374 0.1529 0.08006 0.5004 0.6276 0.1816 0.06417 0.4853 
Uniformity values = 
0.8622 0.7584 0.8638 0.8546 0.717 0.9237 0.8922 0.7806 0.6928 0.8677 0.732 0.9152 0.7983 0.7624 0.6854 0.9168 0.7852 0.8341 0.7485 0.84 0.7715 0.902 0.7448 0.851 0.9034 0.8184 0.73 0.7437 0.7895 0.917 0.7625 0.7996 0.8678 0.7227 0.865 0.911 0.7605 0.8344 0.898 0.8868 0.8557 0.8428 0.885 0.9009 0.8743 0.7707 0.839 0.9282 0.9014 0.7659 0.8823 0.786 0.9264 0.8956 0.744 0.8803 0.8195 0.7167 0.8918 0.7353 0.8232 0.8206 0.7473 0.8502 0.911 0.8792 0.8589 0.825 0.8812 0.8484 0.9086 0.7915 0.8754 0.8911 0.8484 0.8248 0.7811 0.8848 0.8556 0.748 0.8953 0.7154 0.8575 0.7318 0.8754 0.8373 0.8317 0.803 0.8479 0.8533 0.7045 0.8807 0.8269 0.8017 0.7465 0.7928 0.761 0.8674 0.8093 0.8866 0.7562 0.8214 0.6965 0.8216 0.8584 0.7366 0.74 0.7518 0.7283 0.8886 0.7338 0.7384 0.782 0.8266 0.8345 0.7442 0.6611 0.7419 0.8519 0.8489 0.8942 0.936 0.8738 0.8782 0.8262 0.8288 0.8834 0.929 0.7529 0.7586 0.7556 0.8887 0.8637 0.719 0.9062 0.8513 0.8674 0.7355 0.8158 0.7877 0.8282 0.8788 0.9131 0.7929 0.9187 0.7538 0.8913 0.8788 0.8274 0.8154 0.8058 0.6739 0.8713 0.7246 0.6754 0.8755 0.8793 0.8638 0.8259 0.8901 0.7453 0.8812 0.777 0.8501 0.8105 0.715 0.8727 0.8499 0.8222 0.8352 0.7025 0.8456 0.891 0.7469 0.8745 0.7438 0.7579 0.8022 0.8874 0.8928 0.685 0.7816 0.9063 0.8871 0.7379 0.7304 0.8171 0.8846 0.8831 0.7478 0.8156 0.8896 0.8346 0.7261 0.8533 0.9191 0.9078 0.8311 0.7735 0.8494 0.8399 0.6816 0.7706 0.7724 0.7801 0.7638 0.7779 0.9195 0.6912 0.7298 0.8848 0.7443 0.7303 0.727 0.8661 0.7551 0.7894 0.8823 0.7311 0.7404 0.8976 0.7577 0.861 0.7755 0.8901 0.7616 0.8815 0.8811 0.8039 0.8504 0.8511 0.9015 0.6983 0.7891 0.742 0.8829 0.7717 0.8813 0.8836 0.7834 0.896 0.7876 0.8562 0.779 0.8151 0.7346 0.8384 0.7538 0.7344 0.9275 0.7422 0.8506 0.8537 0.7589 0.8917 0.7597 0.7216 0.7642 0.8876 0.8905 0.8495 0.8775 0.6916 0.899 0.8537 0.8338 0.853 0.8045 0.8836 0.8866 0.8502 0.7398 0.814 0.8909 0.893 0.7362 0.7512 0.7445 0.7539 0.7106 0.8587 0.6909 0.7152 0.7893 0.7735 0.8514 0.9192 0.8556 0.7458 0.7486 0.9144 0.8471 0.8893 0.8471 0.8261 0.706 0.8865 0.872 0.8596 0.7887 0.8871 0.7619 0.8154 0.8325 0.8122 0.8908 0.787 0.8701 0.7335 0.9033 0.887 0.8736 0.8169 0.8472 0.7842 0.8767 0.8546 0.886 0.8373 0.8602 0.7223 0.7651 0.8014 0.8801 0.7458 0.8495 0.6989 0.6956 0.8852 0.7613 0.8622 0.8617 0.8977 0.7881 0.8536 0.8935 0.714 0.7672 0.8174 0.7091 0.923 0.7358 0.8149 0.867 0.8149 0.9061 0.8682 0.8322 0.765 0.7471 0.8198 0.78 0.9038 0.808 0.875 0.7263 0.9007 0.7271 0.7202 0.8898 0.8321 0.6814 0.7327 0.7948 0.8586 0.7756 0.7742 0.8463 0.8356 0.8591 0.8573 0.9058 0.8855 0.7389 0.834 0.8507 0.881 0.7689 0.7276 0.8589 0.7323 0.8855 0.811 0.9133 0.8248 0.6991 0.7424 0.7676 0.7812 0.814 0.8449 0.9049 0.8794 0.6985 0.6878 0.7552 0.7357 0.6915 0.8526 0.8396 0.6935 0.7762 0.7382 0.8074 0.8437 0.7977 0.8974 0.8702 0.7529 0.8534 0.8244 0.875 0.7587 0.906 0.8678 0.8808 0.8475 0.8521 0.8106 0.898 0.865 0.893 0.8242 0.8639 0.8856 0.8899 0.6814 0.8148 0.9167 0.7509 0.8151 0.8751 0.878 0.8726 0.7785 0.825 0.6911 0.8778 0.7495 0.7615 0.7528 0.7477 0.8953 0.8516 0.8269 0.869 0.8666 0.6989 0.7863 0.8522 0.8876 0.7685 0.7365 0.8956 0.7614 0.7696 0.861 0.8293 0.9212 0.8921 0.8406 0.7632 0.9092 0.857 0.7359 0.8679 0.8373 0.7187 0.8819 0.8581 0.6829 0.8189 0.7812 0.8182 0.827 0.8276 0.8091 0.7775 0.8354 0.7065 0.7076 0.6891 0.8695 0.7994 0.7298 0.833 0.7668 0.6909 0.8063 0.8228 0.7171 0.6559 0.7531 0.8622 0.879 0.8906 0.8442 0.7482 0.8986 0.7672 0.8857 0.9177 0.8002 0.8228 0.7914 0.8333 0.713 0.8238 0.8298 0.8275 0.7052 0.8878 0.8992 0.8098 0.7719 0.8477 0.7825 0.7028 0.7584 0.6658 0.6884 0.8915 0.7958 0.8454 0.7019 0.8763 0.7338 0.6837 0.8425 0.7236 0.8692 0.8887 0.9037 0.8896 0.8556 0.7977 0.7063 0.7373 0.7182 0.7014 0.7181 0.7718 0.8025 0.8257 0.8273 0.7348 0.8058 0.9017 0.9041 0.8798 0.7589 0.8114 0.7395 0.778 0.7367 0.8749 0.7041 0.8446 0.7435 0.8301 0.8338 0.7969 0.8404 0.899 0.7901 0.7317 0.8445 0.8801 0.891 0.9151 0.7676 0.7597 0.8967 0.6752 0.9002 0.7487 0.8059 0.864 0.7614 0.7782 0.7508 0.683 0.8549 0.8503 0.7508 0.7278 0.9037 0.8034 0.8209 0.7461 0.7967 0.834 0.7433 0.9031 0.7698 0.7801 0.7865 0.8762 0.8005 0.8746 0.8421 0.8532 0.7882 0.8748 0.8328 0.8261 0.7978 0.883 0.7348 0.7024 0.7026 0.8302 0.873 0.8744 0.9135 0.6917 0.879 0.8378 0.8939 0.7791 0.7985 0.8805 0.8312 0.7392 0.8159 0.8573 0.7467 0.9261 0.8948 0.7386 0.8126 0.7899 0.679 0.7499 0.8871 0.8932 0.7612 0.7935 0.8814 0.6887 0.8797 0.8941 0.7945 0.8712 0.7845 0.8924 0.692 0.7579 0.7769 0.8056 0.743 0.7091 0.9236 0.8777 0.8837 0.8553 0.7025 0.8217 0.9089 0.6619 0.8943 0.6809 0.8906 0.7411 0.7658 0.8868 0.9118 0.9079 0.8566 0.692 0.6905 0.8645 0.7339 0.7141 0.7677 0.8221 0.8521 0.8914 0.8067 0.8978 0.8491 0.8252 0.7163 0.8895 0.7974 0.7946 0.7283 0.8014 0.6955 0.8536 0.7252 0.8516 0.8606 0.8964 0.7527 0.8829 0.7004 0.8875 0.7766 0.8766 0.8719 0.8996 0.8277 0.7487 0.8711 0.7291 0.8539 0.8743 0.8334 0.723 0.809 0.7452 0.7382 0.7518 0.8781 0.8555 0.8677 0.7111 0.7226 0.8443 0.8835 0.8455 0.8077 0.7635 0.847 0.8661 0.7708 0.7846 0.8341 0.7565 0.7446 0.8682 0.7745 0.8924 0.8861 0.839 0.7467 0.9061 0.7296 0.8928 0.7169 0.8402 0.8604 0.8528 0.8848 0.863 0.8467 0.8036 0.8652 0.6656 0.8853 0.9003 0.9208 0.8258 0.9028 0.8576 0.907 0.8545 0.767 0.8817 0.7447 0.7384 0.8651 0.8121 0.7807 0.8266 0.9001 0.8117 0.9077 0.8822 0.8726 0.907 0.7318 0.9026 0.7347 0.8287 0.6839 0.8814 0.9026 0.7502 0.8946 0.8936 0.7422 0.8066 0.8157 0.889 0.7624 0.8322 0.812 0.918 0.8555 0.8757 0.8451 0.799 0.738 0.8456 0.8798 0.874 0.7093 0.8344 0.7587 0.8273 0.8989 0.8121 0.8831 0.7187 0.7174 0.7276 0.8463 0.8368 0.7879 0.7831 0.856 0.7921 0.8692 0.8761 0.6937 0.8902 0.7198 0.8221 0.8323 0.8351 0.8461 0.7979 0.761 0.79 0.9025 0.8702 0.9052 0.8873 0.7154 0.7116 0.7627 0.9006 0.7707 0.9035 0.7412 0.853 0.8024 0.7932 0.8462 0.9194 0.8962 0.6725 0.8517 0.8749 0.8104 0.7038 0.8353 0.8827 0.766 0.8727 0.7753 0.774 0.8419 0.7217 0.8685 0.861 0.8614 0.8035 0.7197 0.7972 0.7481 0.8475 0.707 0.7288 0.9169 0.6913 0.8517 0.7435 0.8966 0.7419 0.9015 0.8738 0.9138 0.8035 0.8937 0.8704 0.8749 0.9122 0.832 0.8672 0.8723 0.7449 0.7999 0.9094 0.7606 0.774 0.7524 0.8762 0.8452 0.8451 0.6762 0.7655 0.8373 0.7992 0.8565 0.7324 0.673 0.8304 0.7803 0.7349 0.9071 0.7516 0.8732 0.8376 0.7656 0.7126 0.844 0.8465 0.7587 0.7305 0.8896 0.7452 0.8043 0.6888 0.879 0.746 0.883 0.889 0.777 0.7725 0.8831 0.7156 0.7164 0.7451 0.8759 0.8893 0.8458 0.8103 0.6959 0.7171 0.8585 0.9003 0.6935 0.6792 0.881 0.9027 0.7338 0.7368 0.7409 0.873 0.9119 0.8182 0.672 0.8844 0.8612 0.7878 0.8983 0.9046 0.8531 0.8686 0.9169 0.9166 0.8685 0.7399 0.8753 0.7875 0.8586 0.6927 0.8415 0.8101 0.7259 0.8468 0.8716 0.7244 0.7562 0.8978 0.7801 0.8244 0.7427 0.7467 0.891 0.7467 0.8873 0.7016 0.828 0.6976 0.8545 0.8621 0.861 0.7548 0.8072 0.794 0.8075 0.868 0.7969 0.8997 0.8986 0.8945 0.8635 0.8703 0.8963 0.8778 0.7006 0.8399 0.7136 0.8642 0.9031 0.8409 
Minimum rate values = 
8.49e+06 5.536e+06 4.876e+06 5.13e+06 4.614e+06 8.512e+06 1.38e+07 1.94e+07 7.724e+06 2.791e+06 8.466e+05 9.537e+06 4.9e+06 9.479e+06 3.431e+05 5.802e+06 6.313e+06 7.418e+06 9.941e+05 3.547e+06 1.096e+07 9.519e+06 1.349e+07 7.547e+06 1.428e+07 6.07e+06 7.542e+06 8.418e+05 1.513e+07 8.738e+06 8.899e+06 1.583e+07 4.008e+06 1.614e+06 1.008e+07 8.39e+06 1.215e+07 4.435e+06 1.038e+07 1.28e+07 9.293e+06 2.114e+06 1.853e+07 6.19e+06 1.614e+06 1.071e+07 9.026e+06 1.111e+07 7.856e+06 4.591e+05 1.463e+07 1.666e+06 8.304e+06 9.234e+06 1.705e+07 4.349e+06 1.97e+07 1.045e+07 1.091e+07 2.332e+06 2.271e+06 1.634e+07 1.416e+07 1.748e+07 1.524e+07 6.259e+06 3.975e+06 1.501e+07 6.527e+06 2.224e+06 1.01e+07 1.914e+07 8.599e+06 4.262e+06 1.051e+07 1.207e+07 6.45e+06 4.151e+06 1.03e+07 8.244e+06 1.508e+07 6.725e+06 1.321e+07 1.958e+07 7.723e+06 5.12e+06 4.688e+06 1.092e+07 1.571e+06 9.944e+05 3.233e+05 4.2e+06 1.405e+07 1.224e+07 1.644e+07 8.705e+06 5.88e+06 1.333e+07 6.72e+06 1.557e+07 6.304e+06 1.681e+07 2.041e+06 2.722e+06 2.635e+06 1.943e+07 1.967e+07 1.695e+07 8.849e+06 6.252e+06 6.262e+06 6.783e+06 5.036e+06 1.69e+07 1.223e+07 1.195e+06 1.229e+06 1.373e+07 2.968e+06 1.385e+07 6.02e+06 3.57e+06 1.92e+07 1.607e+07 1.323e+07 1.217e+07 1.91e+07 5.67e+06 1.025e+07 9.863e+06 2.678e+06 5.433e+06 3.946e+06 1.85e+07 4.414e+06 1.615e+07 1.239e+07 1.978e+07 1.972e+06 9.791e+06 3.423e+04 1.045e+07 1.595e+07 1.553e+07 4.049e+06 9.387e+05 1.674e+07 1.65e+07 4.484e+06 1.665e+07 8.811e+06 2.809e+06 3.507e+06 1.529e+06 2.113e+06 1.955e+06 1.925e+07 1.446e+07 7.713e+05 3.62e+06 1.448e+07 1.238e+07 6.306e+06 1.084e+07 4.912e+06 2.057e+06 1.167e+07 2.577e+06 6.524e+06 1.72e+06 4.016e+06 1.027e+07 1.073e+07 1.917e+07 4.615e+06 1.407e+07 7.865e+05 2.135e+06 9.87e+06 6.473e+06 2.905e+06 5.508e+06 2.84e+06 1.059e+06 2.226e+06 1.154e+07 1.587e+07 1.894e+07 1.159e+07 1.169e+07 1.542e+07 1.096e+07 1.153e+07 1.703e+07 1.986e+07 1.022e+07 1.132e+07 1.243e+07 1.283e+07 1.567e+07 1.37e+07 1.321e+06 2.899e+06 1.085e+07 1.017e+07 2.345e+06 1.04e+06 1.83e+07 1.416e+05 1.112e+07 1.107e+07 1.582e+07 4.633e+06 3.002e+05 1.055e+07 1.239e+07 1.881e+07 9.02e+06 4.344e+06 3.294e+06 9.159e+06 2.131e+06 6.558e+06 1.608e+07 1.252e+07 1.604e+07 2.749e+06 1.6e+07 6.5e+06 1.219e+07 7.995e+06 1.897e+07 1.646e+06 6.843e+06 6.051e+06 5.612e+06 1.396e+07 3.16e+06 7.975e+06 1.08e+07 1.206e+07 1.145e+07 6.103e+06 1.929e+07 2.463e+06 1.182e+06 1.273e+06 1.503e+06 4.16e+05 1.345e+07 1.866e+07 7.838e+06 1.225e+07 9.74e+06 3.505e+06 1.266e+07 1.865e+07 1.743e+07 8.378e+06 1.74e+07 7.789e+06 7.707e+06 1.157e+06 1.427e+07 4.883e+06 1.587e+07 7.768e+05 1.919e+07 1.993e+07 7.785e+06 4.382e+06 1.772e+07 7.303e+06 3.036e+06 6.894e+06 1.89e+07 3.226e+06 3.321e+06 5.753e+06 6.91e+06 3.392e+06 1.233e+07 1.979e+07 1.664e+07 1.911e+07 1.734e+07 4.47e+06 1.46e+06 1.594e+07 1.703e+07 7.485e+06 8.351e+05 1.634e+07 1.373e+07 4.91e+06 9.398e+06 7.219e+06 6.853e+06 1.439e+07 1.317e+07 7.035e+06 1.533e+07 5.497e+06 1.088e+06 1.047e+07 1.172e+07 5.588e+06 6.929e+06 1.764e+06 7.898e+06 1.501e+07 2.26e+06 3.259e+06 1.944e+07 1.356e+07 1.203e+07 6.442e+06 1.77e+07 1.443e+07 1.464e+06 1.313e+06 2.128e+06 1.104e+07 1.958e+07 1.7e+07 8.416e+06 7.07e+06 9.072e+06 4.771e+06 4.452e+06 1.483e+07 1.177e+07 1.76e+07 6.988e+06 2.143e+06 1.69e+07 1.435e+07 2.126e+06 9.248e+06 1.965e+07 1.305e+07 6889 1.862e+07 2.89e+06 1.497e+07 1.654e+07 2.967e+06 6.974e+06 1.827e+07 7.944e+06 1.233e+07 1.34e+07 1.211e+07 1.233e+07 2.791e+06 1.776e+06 1.623e+07 1.546e+07 2.251e+06 8.581e+06 1.951e+07 2.013e+06 3.46e+06 9.643e+06 6.478e+06 1.902e+07 4.37e+05 1.671e+07 1.487e+07 1.575e+07 3.311e+06 7.991e+06 3.984e+06 1.19e+07 1.255e+06 1.076e+07 1.057e+07 1.127e+06 3.316e+06 1.71e+07 5.867e+06 1.618e+07 1.989e+07 4.584e+06 1.405e+07 1.941e+05 1.323e+07 1.138e+07 1.162e+07 5.05e+06 1.276e+07 4.583e+06 8.102e+06 5.031e+06 1.976e+06 9.941e+06 1.411e+07 8.127e+06 4.833e+06 1.228e+07 1.614e+05 1.197e+07 1.099e+07 1.952e+07 3.143e+06 1.51e+07 4.859e+06 5.463e+06 1.389e+07 2.317e+06 3.575e+06 5.215e+06 1.071e+07 2.975e+06 6.269e+06 1.624e+07 1.966e+07 9.45e+06 1.903e+07 1.337e+07 3.098e+06 1.644e+06 1.625e+07 1.491e+07 1.559e+07 9.11e+06 6.608e+05 2.551e+06 6.257e+06 8.793e+06 1.071e+07 4.19e+06 4.35e+06 5.157e+06 2.216e+06 1.432e+07 1.093e+07 8.762e+06 1.323e+07 8.67e+06 6.492e+06 9.915e+06 5.167e+06 1.48e+07 1.623e+07 1.138e+07 6.26e+06 1.1e+06 2.851e+06 1.045e+06 1.98e+07 1.56e+07 4.348e+04 1.93e+07 1.767e+07 1.251e+07 1.458e+07 1.981e+07 1.1e+07 1.394e+06 1.711e+07 8.53e+06 1.203e+07 6.074e+06 8.469e+06 1.815e+07 1.194e+07 7.394e+06 8.898e+06 3.099e+06 1.964e+07 6.673e+06 1.226e+07 8.745e+06 2.956e+06 1.322e+07 1.076e+07 9.092e+06 1.569e+07 2.996e+06 7.613e+04 8.555e+06 9.974e+06 1.468e+07 1.248e+07 1.613e+07 3.337e+06 7.926e+06 1.609e+07 3.165e+06 7.357e+06 8.671e+05 1.997e+07 8.59e+06 6.194e+06 1.084e+06 1.687e+07 7.652e+06 1.611e+07 6.574e+06 7.239e+06 1.612e+07 1.566e+06 9.772e+05 1.386e+07 3.908e+06 1.034e+07 1.387e+07 7.233e+06 5.594e+06 1.423e+06 2.964e+06 5.152e+06 1.491e+07 8.841e+06 3.537e+06 3.639e+06 3.092e+06 1.882e+07 2.997e+04 2.71e+05 9.349e+06 1.18e+07 1.725e+07 7.336e+06 3.689e+06 2.525e+06 9.118e+06 6.596e+06 1.47e+07 1.657e+07 8.171e+06 1.615e+07 1.085e+07 1.663e+06 1.664e+07 1.2e+07 1.675e+07 4.705e+06 9.874e+06 9.812e+05 6.409e+05 1.21e+07 5.188e+06 1.477e+07 1.105e+07 1.008e+07 1.078e+07 1.637e+07 1.65e+07 9.47e+06 1.973e+07 2.795e+06 1.601e+07 9.338e+06 1.297e+07 6.1e+06 9.91e+06 2.244e+06 5.475e+06 1.95e+07 1.185e+07 9.553e+06 1.613e+06 2.037e+06 3.767e+06 1.398e+06 4.79e+06 5.049e+06 1.51e+07 9.586e+06 1.495e+07 6.938e+06 2.591e+06 4.841e+06 1.196e+07 1.638e+07 3.868e+06 6.868e+06 1.398e+06 2.733e+06 9.07e+05 1.358e+07 3.766e+06 1.879e+07 1.873e+07 1.776e+07 1.895e+06 2.389e+06 1.088e+07 7.463e+06 1.655e+07 1.363e+07 1.154e+06 7.518e+06 1.274e+06 1.934e+07 7.313e+06 1.168e+07 1.2e+07 6.353e+06 1.543e+07 1.706e+06 3.138e+06 1.923e+07 1.402e+07 1.644e+07 2.829e+06 1.982e+07 4.758e+06 1.67e+07 1.743e+07 1.846e+06 6.516e+06 4.066e+06 2.106e+06 1.477e+07 3.717e+06 1.138e+07 1.872e+07 1.859e+06 9.55e+06 7.955e+06 9.027e+06 1.28e+07 1.608e+07 1.704e+07 1.724e+07 1.331e+07 1.683e+06 1.044e+07 1.195e+07 7.841e+06 1.284e+07 1.554e+07 1.79e+07 1.07e+06 9.296e+06 9.968e+06 1.152e+06 1.704e+07 1.404e+07 1.25e+07 1.415e+07 1.459e+07 1.369e+07 3.139e+06 1.644e+07 1.294e+07 6.543e+06 6.189e+06 2.253e+06 1.335e+07 5.7e+06 1.881e+07 4.233e+06 1.06e+07 4.215e+06 1.655e+07 1.738e+06 1.616e+07 1.328e+06 1.447e+07 3.759e+06 2.839e+06 1.764e+07 7.218e+06 9.745e+06 1.31e+06 1.062e+07 1.223e+06 1.27e+07 3.928e+06 1.111e+06 1.012e+07 1.582e+07 1.175e+07 1.13e+07 1.106e+07 1.512e+07 1.881e+07 3.889e+06 1.914e+07 2.035e+06 7.212e+06 2.38e+06 5.594e+06 8.098e+06 3.468e+06 1.71e+07 2.381e+06 7.602e+06 6.821e+06 2.862e+06 1.722e+07 1.711e+07 5.631e+06 7.233e+06 1.289e+07 2.751e+06 3.876e+06 5.471e+06 1.734e+07 9.105e+06 5.212e+06 1.528e+06 9.683e+06 1.138e+07 1.928e+07 2.955e+06 5.804e+06 1.436e+07 8.092e+06 1.216e+07 9.984e+06 1.472e+07 2.235e+06 9.763e+06 2.853e+06 1.134e+07 1.837e+07 1.671e+07 3.712e+06 5.299e+06 1.389e+07 5.187e+06 1.058e+07 9.61e+06 1.892e+07 1.316e+07 2.825e+06 1.773e+07 9.55e+06 1.236e+07 1.671e+07 5.861e+06 1.658e+07 4.168e+06 1.587e+07 1.007e+06 1.996e+07 1.439e+07 2.192e+06 6.147e+06 7.034e+06 1.508e+06 2.483e+06 1.234e+07 1.52e+07 7.683e+05 3.749e+06 1.624e+07 4.058e+06 1.321e+07 9.564e+06 4.156e+06 1.316e+07 2.844e+06 1.205e+07 7.927e+06 8.859e+06 6.557e+06 2.746e+06 1.082e+07 1.116e+07 1.969e+07 1.237e+07 1.028e+07 1.862e+07 1.444e+07 1.48e+07 8.336e+06 1.314e+07 1.236e+07 1.795e+07 1.498e+07 3.639e+06 7.344e+06 9.135e+06 1.161e+07 2.057e+06 1.782e+07 1.624e+06 5.052e+06 4.31e+06 1.017e+07 1.5e+07 2.597e+06 1.366e+07 6.505e+06 4.866e+06 6.453e+06 3.172e+06 2.057e+06 1.487e+06 8.266e+06 4.001e+06 1.229e+07 1.582e+07 1.562e+07 1.902e+07 1.585e+06 4.091e+06 1.908e+07 8.958e+06 1.167e+07 2.42e+06 1.324e+06 4.725e+06 1.975e+07 5.725e+06 2.464e+06 1.965e+07 1.277e+07 4.244e+06 7.812e+06 1.714e+07 1.99e+07 2.723e+05 3.519e+06 8.524e+06 5.221e+06 5.737e+06 1.738e+07 1.233e+07 1.078e+06 4.867e+06 5.826e+06 1.209e+07 1.202e+07 1.205e+07 2.244e+06 6.32e+06 1.375e+07 1.814e+07 1.981e+07 3.37e+06 1.543e+07 1.003e+07 7.76e+06 5.042e+06 1.551e+07 1.024e+07 1.258e+06 4.08e+06 1.167e+07 5.856e+06 7.104e+06 1.076e+07 4.124e+06 1.083e+07 7.494e+06 9.246e+06 5.654e+06 1.113e+07 5.301e+06 1.363e+07 4.396e+06 1.587e+07 2.099e+06 1.584e+06 1.211e+07 1.194e+07 1.768e+06 3.214e+06 1.772e+07 1.576e+07 1.28e+05 1.397e+07 6.521e+06 1.604e+07 1.585e+07 1.045e+07 1.838e+07 1.369e+07 1.689e+07 1.593e+07 7.764e+06 1.583e+07 6.016e+06 1.301e+07 9.496e+06 1.137e+07 3.771e+06 1.186e+06 5.924e+06 6.677e+06 1.957e+07 4.994e+06 3.236e+06 6.002e+06 2.909e+06 9.451e+06 1.855e+07 6.42e+06 9.51e+05 2.4e+06 6.261e+06 4.072e+06 2.024e+05 9.744e+06 1.97e+07 1.67e+07 8.632e+06 1.137e+07 6.181e+06 9.449e+06 4.881e+06 1.354e+06 9.131e+06 1.015e+07 1.787e+07 2.706e+06 5.105e+06 1.641e+07 1.293e+06 1.622e+07 1.849e+07 1.572e+07 4.164e+06 1.083e+07 1.671e+07 1.494e+07 1.922e+07 3.841e+06 1.404e+07 1.237e+07 5.949e+06 1.011e+07 2.855e+06 7.325e+06 1.747e+06 1.002e+07 1.527e+07 1.18e+06 5.296e+05 4.253e+06 1.274e+07 1.467e+07 2.594e+06 1.033e+07 6.954e+06 6.763e+06 4.83e+06 8.345e+05 4.499e+06 3.33e+06 1.562e+06 1.89e+06 1.134e+07 1.21e+07 4.94e+06 8.366e+06 1.829e+07 6.744e+06 7.212e+06 5.098e+06 7.92e+06 4.314e+06 9.485e+05 2.005e+06 5.538e+06 1.439e+07 6.393e+06 1.573e+07 9.113e+06 4.034e+06 1.086e+07 1.698e+06 8.637e+06 1.431e+07 9.632e+05 5.053e+06 1.663e+07 1.156e+06 9.896e+06 8.938e+06 1.631e+06 1.22e+07 1.189e+07 1.248e+07 1.165e+07 1.162e+07 8.6e+06 5.21e+06 7.314e+06 1.194e+06 4.68e+06 5.217e+06 1.183e+07 1.424e+07 9.991e+06 1.904e+07 4.632e+06 3.122e+06 1.349e+07 1.821e+07 5.503e+06 1.981e+06 1.314e+07 
Average rate values = 
2.792e+07 3.586e+07 3.855e+07 3.748e+07 3.971e+07 2.788e+07 2.17e+07 2.001e+07 2.951e+07 5.154e+07 8.258e+07 2.611e+07 3.844e+07 2.62e+07 1.076e+08 3.493e+07 3.322e+07 3.022e+07 7.845e+07 4.574e+07 2.418e+07 2.614e+07 2.189e+07 2.992e+07 2.142e+07 3.402e+07 2.988e+07 8.314e+07 2.099e+07 2.746e+07 2.716e+07 2.069e+07 4.29e+07 6.55e+07 2.531e+07 2.812e+07 2.296e+07 4.059e+07 2.491e+07 2.241e+07 2.648e+07 5.85e+07 2.007e+07 3.364e+07 6.557e+07 2.448e+07 2.694e+07 2.402e+07 2.923e+07 9.978e+07 2.123e+07 6.465e+07 2.828e+07 2.659e+07 2.033e+07 4.108e+07 2e+07 2.481e+07 2.425e+07 5.602e+07 5.669e+07 2.053e+07 2.147e+07 2.024e+07 2.094e+07 3.342e+07 4.312e+07 2.104e+07 3.261e+07 5.723e+07 2.528e+07 2.002e+07 2.771e+07 4.15e+07 2.474e+07 2.304e+07 3.283e+07 4.212e+07 2.501e+07 2.84e+07 2.101e+07 3.201e+07 2.21e+07 2e+07 2.951e+07 3.749e+07 3.937e+07 2.424e+07 6.629e+07 7.859e+07 1.083e+08 4.187e+07 2.155e+07 2.287e+07 2.05e+07 2.752e+07 3.462e+07 2.201e+07 3.204e+07 2.08e+07 3.327e+07 2.039e+07 5.902e+07 5.206e+07 5.297e+07 2.001e+07 2e+07 2.034e+07 2.722e+07 3.344e+07 3.336e+07 3.186e+07 3.785e+07 2.037e+07 2.288e+07 7.357e+07 7.266e+07 2.174e+07 5.004e+07 2.167e+07 3.418e+07 4.559e+07 2.002e+07 2.062e+07 2.209e+07 2.293e+07 2.002e+07 3.539e+07 2.507e+07 2.562e+07 5.253e+07 3.627e+07 4.328e+07 2.008e+07 4.075e+07 2.059e+07 2.274e+07 2e+07 6.028e+07 2.572e+07 1.657e+08 2.481e+07 2.066e+07 2.081e+07 4.269e+07 8.008e+07 2.041e+07 2.048e+07 4.04e+07 2.043e+07 2.731e+07 5.132e+07 4.602e+07 6.672e+07 5.84e+07 6.055e+07 2.002e+07 2.131e+07 8.523e+07 4.529e+07 2.13e+07 2.276e+07 3.324e+07 2.433e+07 3.838e+07 5.918e+07 2.342e+07 5.348e+07 3.26e+07 6.384e+07 4.284e+07 2.504e+07 2.447e+07 2.001e+07 3.976e+07 2.153e+07 8.483e+07 5.829e+07 2.561e+07 3.276e+07 5.036e+07 3.597e+07 5.112e+07 7.689e+07 5.719e+07 2.351e+07 2.068e+07 2.004e+07 2.35e+07 2.339e+07 2.085e+07 2.418e+07 2.355e+07 2.033e+07 2e+07 2.512e+07 2.378e+07 2.271e+07 2.238e+07 2.076e+07 2.176e+07 7.073e+07 5.061e+07 2.432e+07 2.518e+07 5.582e+07 7.736e+07 2.01e+07 1.297e+08 2.4e+07 2.406e+07 2.069e+07 3.967e+07 1.112e+08 2.468e+07 2.272e+07 2.003e+07 2.695e+07 4.11e+07 4.75e+07 2.672e+07 5.831e+07 3.25e+07 2.061e+07 2.264e+07 2.062e+07 5.192e+07 2.064e+07 3.268e+07 2.293e+07 2.892e+07 2.004e+07 6.5e+07 3.168e+07 3.405e+07 3.56e+07 2.158e+07 4.851e+07 2.894e+07 2.437e+07 2.305e+07 2.365e+07 3.391e+07 2.001e+07 5.462e+07 7.384e+07 7.19e+07 6.744e+07 1.027e+08 2.193e+07 2.006e+07 2.924e+07 2.287e+07 2.578e+07 4.605e+07 2.252e+07 2.006e+07 2.025e+07 2.814e+07 2.025e+07 2.936e+07 2.956e+07 7.443e+07 2.142e+07 3.853e+07 2.069e+07 8.537e+07 2.002e+07 1.999e+07 2.938e+07 4.09e+07 2.019e+07 3.051e+07 4.948e+07 3.156e+07 2.004e+07 4.787e+07 4.731e+07 3.498e+07 3.152e+07 4.682e+07 2.279e+07 2e+07 2.044e+07 2.002e+07 2.027e+07 4.045e+07 6.821e+07 2.066e+07 2.034e+07 3.007e+07 8.339e+07 2.052e+07 2.175e+07 3.841e+07 2.631e+07 3.072e+07 3.168e+07 2.135e+07 2.21e+07 3.119e+07 2.09e+07 3.602e+07 7.583e+07 2.479e+07 2.337e+07 3.567e+07 3.146e+07 6.316e+07 2.913e+07 2.104e+07 5.682e+07 4.778e+07 2.001e+07 2.185e+07 2.308e+07 3.285e+07 2.02e+07 2.133e+07 6.816e+07 7.101e+07 5.835e+07 2.409e+07 2e+07 2.033e+07 2.807e+07 3.106e+07 2.686e+07 3.903e+07 4.054e+07 2.113e+07 2.331e+07 2.021e+07 3.132e+07 5.816e+07 2.037e+07 2.137e+07 5.826e+07 2.656e+07 1.999e+07 2.222e+07 1.959e+08 2.007e+07 5.067e+07 2.106e+07 2.047e+07 5.004e+07 3.134e+07 2.01e+07 2.903e+07 2.28e+07 2.196e+07 2.299e+07 2.28e+07 5.155e+07 6.296e+07 2.056e+07 2.083e+07 5.689e+07 2.774e+07 2e+07 5.976e+07 4.626e+07 2.593e+07 3.275e+07 2.003e+07 1.012e+08 2.041e+07 2.111e+07 2.073e+07 4.739e+07 2.893e+07 4.306e+07 2.319e+07 7.228e+07 2.443e+07 2.466e+07 7.516e+07 4.734e+07 2.032e+07 3.47e+07 2.058e+07 2e+07 3.991e+07 2.154e+07 1.222e+08 2.208e+07 2.373e+07 2.347e+07 3.777e+07 2.244e+07 3.992e+07 2.87e+07 3.784e+07 6.015e+07 2.551e+07 2.15e+07 2.864e+07 3.874e+07 2.284e+07 1.283e+08 2.313e+07 2.414e+07 2e+07 4.864e+07 2.1e+07 3.864e+07 3.616e+07 2.162e+07 5.618e+07 4.557e+07 3.713e+07 2.446e+07 4.992e+07 3.338e+07 2.056e+07 2e+07 2.625e+07 2.003e+07 2.198e+07 4.9e+07 6.508e+07 2.055e+07 2.109e+07 2.079e+07 2.68e+07 8.916e+07 5.375e+07 3.342e+07 2.735e+07 2.448e+07 4.192e+07 4.108e+07 3.736e+07 5.734e+07 2.14e+07 2.422e+07 2.74e+07 2.209e+07 2.758e+07 3.267e+07 2.554e+07 3.731e+07 2.114e+07 2.057e+07 2.372e+07 3.339e+07 7.584e+07 5.102e+07 7.724e+07 2e+07 2.078e+07 1.606e+08 2.001e+07 2.02e+07 2.264e+07 2.125e+07 2e+07 2.414e+07 6.946e+07 2.031e+07 2.781e+07 2.307e+07 3.4e+07 2.793e+07 2.012e+07 2.315e+07 3.027e+07 2.716e+07 4.899e+07 2e+07 3.218e+07 2.286e+07 2.744e+07 5.013e+07 2.209e+07 2.443e+07 2.681e+07 2.076e+07 4.962e+07 1.487e+08 2.777e+07 2.546e+07 2.12e+07 2.267e+07 2.06e+07 4.72e+07 2.898e+07 2.061e+07 4.847e+07 3.033e+07 8.214e+07 1.999e+07 2.773e+07 3.362e+07 7.626e+07 2.038e+07 2.968e+07 2.06e+07 3.246e+07 3.067e+07 2.06e+07 6.636e+07 7.878e+07 2.166e+07 4.349e+07 2.493e+07 2.166e+07 3.069e+07 3.566e+07 6.883e+07 5.007e+07 3.738e+07 2.108e+07 2.727e+07 4.583e+07 4.515e+07 4.901e+07 2.004e+07 1.723e+08 1.134e+08 2.641e+07 2.33e+07 2.028e+07 3.042e+07 4.481e+07 5.403e+07 2.679e+07 3.24e+07 2.118e+07 2.046e+07 2.854e+07 2.059e+07 2.432e+07 6.479e+07 2.044e+07 2.31e+07 2.04e+07 3.927e+07 2.558e+07 7.854e+07 9.065e+07 2.301e+07 3.723e+07 2.116e+07 2.408e+07 2.529e+07 2.44e+07 2.052e+07 2.048e+07 2.621e+07 2e+07 5.148e+07 2.063e+07 2.642e+07 2.227e+07 3.391e+07 2.554e+07 5.7e+07 3.61e+07 2e+07 2.324e+07 2.609e+07 6.553e+07 5.948e+07 4.431e+07 6.938e+07 3.895e+07 3.782e+07 2.1e+07 2.603e+07 2.107e+07 3.145e+07 5.328e+07 3.872e+07 2.313e+07 2.051e+07 4.373e+07 3.16e+07 6.938e+07 5.206e+07 8.089e+07 2.184e+07 4.436e+07 2.005e+07 2.006e+07 2.019e+07 6.136e+07 5.541e+07 2.428e+07 3.012e+07 2.046e+07 2.181e+07 7.445e+07 2.997e+07 7.185e+07 2e+07 3.049e+07 2.34e+07 2.31e+07 3.312e+07 2.085e+07 6.41e+07 4.869e+07 2.002e+07 2.156e+07 2.05e+07 5.119e+07 2e+07 3.909e+07 2.041e+07 2.025e+07 6.206e+07 3.264e+07 4.259e+07 5.85e+07 2.116e+07 4.466e+07 2.372e+07 2.005e+07 6.166e+07 2.608e+07 2.9e+07 2.692e+07 2.241e+07 2.061e+07 2.033e+07 2.029e+07 2.203e+07 6.444e+07 2.482e+07 2.314e+07 2.924e+07 2.237e+07 2.081e+07 2.016e+07 7.658e+07 2.649e+07 2.547e+07 7.449e+07 2.034e+07 2.156e+07 2.264e+07 2.149e+07 2.125e+07 2.177e+07 4.852e+07 2.05e+07 2.229e+07 3.254e+07 3.361e+07 5.672e+07 2.2e+07 3.528e+07 2.005e+07 4.168e+07 2.454e+07 4.178e+07 2.046e+07 6.357e+07 2.059e+07 7.052e+07 2.131e+07 4.438e+07 5.105e+07 2.021e+07 3.073e+07 2.579e+07 7.114e+07 2.459e+07 7.29e+07 2.249e+07 4.337e+07 7.543e+07 2.524e+07 2.071e+07 2.334e+07 2.381e+07 2.407e+07 2.099e+07 2.004e+07 4.362e+07 2.002e+07 5.953e+07 3.072e+07 5.552e+07 3.56e+07 2.87e+07 4.612e+07 2.032e+07 5.55e+07 2.98e+07 3.176e+07 5.094e+07 2.029e+07 2.031e+07 3.543e+07 3.068e+07 2.234e+07 5.188e+07 4.366e+07 3.612e+07 2.027e+07 2.678e+07 3.713e+07 6.701e+07 2.588e+07 2.372e+07 2.001e+07 5.003e+07 3.491e+07 2.136e+07 2.871e+07 2.294e+07 2.544e+07 2.119e+07 5.712e+07 2.575e+07 5.096e+07 2.376e+07 2.009e+07 2.042e+07 4.467e+07 3.677e+07 2.164e+07 3.723e+07 2.465e+07 2.598e+07 2.004e+07 2.213e+07 5.114e+07 2.019e+07 2.609e+07 2.277e+07 2.042e+07 3.472e+07 2.045e+07 4.202e+07 2.069e+07 7.821e+07 2e+07 2.136e+07 5.757e+07 3.375e+07 3.119e+07 6.738e+07 5.438e+07 2.279e+07 2.096e+07 8.549e+07 4.446e+07 2.056e+07 4.265e+07 2.21e+07 2.607e+07 4.21e+07 2.214e+07 5.108e+07 2.305e+07 2.907e+07 2.722e+07 3.252e+07 5.195e+07 2.434e+07 2.395e+07 2e+07 2.277e+07 2.503e+07 2.007e+07 2.133e+07 2.114e+07 2.822e+07 2.215e+07 2.277e+07 2.015e+07 2.106e+07 4.498e+07 3.041e+07 2.676e+07 2.346e+07 5.924e+07 2.017e+07 6.537e+07 3.776e+07 4.128e+07 2.518e+07 2.105e+07 5.333e+07 2.179e+07 3.267e+07 3.861e+07 3.282e+07 4.841e+07 5.924e+07 6.749e+07 2.835e+07 4.297e+07 2.284e+07 2.07e+07 2.077e+07 2.002e+07 6.601e+07 4.245e+07 2.003e+07 2.706e+07 2.342e+07 5.503e+07 7.082e+07 3.924e+07 1.999e+07 3.518e+07 5.46e+07 2e+07 2.243e+07 4.16e+07 2.931e+07 2.031e+07 2e+07 1.14e+08 4.595e+07 2.785e+07 3.71e+07 3.515e+07 2.026e+07 2.278e+07 7.611e+07 3.858e+07 3.482e+07 2.302e+07 2.308e+07 2.304e+07 5.694e+07 3.322e+07 2.174e+07 2.011e+07 2e+07 4.696e+07 2.086e+07 2.538e+07 2.939e+07 3.784e+07 2.083e+07 2.509e+07 7.194e+07 4.249e+07 2.341e+07 3.473e+07 3.099e+07 2.443e+07 4.227e+07 2.435e+07 3.004e+07 2.656e+07 3.542e+07 2.399e+07 3.676e+07 2.18e+07 4.081e+07 2.068e+07 5.867e+07 6.599e+07 2.299e+07 2.315e+07 6.315e+07 4.793e+07 2.019e+07 2.073e+07 1.341e+08 2.159e+07 3.258e+07 2.063e+07 2.069e+07 2.482e+07 2.009e+07 2.177e+07 2.037e+07 2.067e+07 2.942e+07 2.07e+07 3.418e+07 2.224e+07 2.615e+07 2.373e+07 4.425e+07 7.381e+07 3.451e+07 3.214e+07 2e+07 3.803e+07 4.794e+07 3.424e+07 5.052e+07 2.622e+07 2.007e+07 3.292e+07 7.949e+07 5.531e+07 3.339e+07 4.252e+07 1.217e+08 2.579e+07 1.997e+07 2.042e+07 2.764e+07 2.373e+07 3.366e+07 2.623e+07 3.848e+07 7.025e+07 2.677e+07 2.52e+07 2.017e+07 5.231e+07 3.757e+07 2.05e+07 7.143e+07 2.056e+07 2.008e+07 2.074e+07 4.203e+07 2.435e+07 2.041e+07 2.108e+07 2.001e+07 4.386e+07 2.154e+07 2.276e+07 3.442e+07 2.526e+07 5.097e+07 3.041e+07 6.335e+07 2.539e+07 2.092e+07 7.357e+07 9.57e+07 4.158e+07 2.246e+07 2.12e+07 5.33e+07 2.497e+07 3.141e+07 3.193e+07 3.875e+07 8.325e+07 4.031e+07 4.725e+07 6.633e+07 6.142e+07 2.377e+07 2.3e+07 3.828e+07 2.817e+07 2.011e+07 3.197e+07 3.068e+07 3.761e+07 2.906e+07 4.125e+07 7.981e+07 5.991e+07 3.586e+07 2.135e+07 3.298e+07 2.074e+07 2.675e+07 4.278e+07 2.431e+07 6.423e+07 2.762e+07 2.14e+07 7.927e+07 3.78e+07 2.044e+07 7.45e+07 2.557e+07 2.708e+07 6.508e+07 2.291e+07 2.321e+07 2.267e+07 2.343e+07 2.347e+07 2.766e+07 3.715e+07 3.049e+07 7.362e+07 3.945e+07 3.712e+07 2.327e+07 2.143e+07 2.543e+07 2.003e+07 3.967e+07 4.87e+07 2.191e+07 2.011e+07 3.601e+07 6.021e+07 2.214e+07 
Average illumination values = 
23.91 19.13 21.96 22.99 20.05 22.68 24.19 20.44 19.25 21.85 18.12 23.73 18.57 21.4 19.67 22.55 19.17 19.76 18.64 22.1 19.36 22.97 18.41 19.95 20.86 21.17 17.99 19.96 19.97 22.04 19.81 17.7 21.75 19.48 21.64 21.84 19.88 20.56 22.45 21.72 22.19 22.65 22.78 21.24 22.69 21.05 22.92 21.51 21.1 19.14 21.8 18.96 23.01 21.07 18.58 22.36 20.57 18.84 22.39 20.74 19.94 20.32 17.53 22.74 21.1 22.13 22.89 20.04 21.5 23.24 23.34 21.48 24.2 22.02 20.43 20.95 19.94 25.06 23.82 19.28 22.12 19.01 21.69 19.71 22.26 20.47 17.47 21.33 22.4 22.52 19.63 21.7 20.61 19.52 20.33 19.79 20.66 21.54 21.44 21.6 20.67 20.82 18.62 17.73 22.75 19.87 20.82 17.16 19.67 21.72 17.96 19.31 20.24 20.14 21.41 19.93 19.91 21.53 23.41 21.36 20.98 23.45 22.25 25.01 21.33 21.49 24.33 21.63 20.24 18.85 20.98 21.76 20.46 20.07 22.35 20.51 21.85 19.81 21.24 19.77 17.65 21.73 20.68 18.26 22.79 20.05 20.84 22.02 21.04 20.04 23.26 20.04 22.86 20.08 19.64 22.18 21.45 20.5 17.61 21.56 17.66 21.78 19.82 20.12 22.37 18.75 21.73 23.28 22.49 19.78 18.51 22.89 23.79 17.45 23.01 19.53 19.34 21.59 21.57 21.31 19.76 19.99 22.52 23.22 20.42 17.65 19.97 21.65 23.3 19.65 18.41 21.97 22.6 20.03 24.19 22.06 20.78 23.08 19.68 22.3 20.1 19.84 21.61 22.2 19.37 17.93 20.93 21.57 19.26 18.6 21.84 19.06 19.69 20.02 19.77 17.21 18.5 22.82 22.01 20.03 23.27 19.93 22.16 18.3 23.24 18.31 21.9 22.36 20.18 21.07 21.96 20.74 19.99 18.25 17.58 21.92 19.25 21.57 21.16 19.76 23.51 19.58 22.84 19.3 19.41 20.42 22.67 20.76 21.37 21.12 20.27 22.03 20.37 19.02 22.32 21.14 20.19 19.47 24.05 22.75 19 23.91 20.66 21.09 22.61 21.31 22.41 20.5 22.18 21.56 23.71 20.34 20.28 21.81 21.89 19.67 17.2 19.89 17.44 21.65 22.67 19.87 19.5 19.95 18.94 22.88 23.32 23.21 19.55 19.31 21.86 22.65 23.69 21.15 20.32 18.28 22.88 21.05 19.66 18.13 22.33 19.98 19.22 17.67 19.77 21.31 20.56 20.09 19.05 21.87 22.28 22.58 20.63 21.01 19.06 21.75 22.66 21.32 19.43 22.25 19.54 19.97 18.61 21.96 18.57 20.86 19.41 20.78 24.76 19.72 21.43 24.47 21.68 20.09 23.43 22.51 18.67 18.2 21.15 19.8 21.89 20.17 21.39 20.9 19.41 22.66 22.87 23.86 19.96 19.43 19.95 18.52 23.11 20.18 23.22 19.55 22.75 19.37 20.83 24.88 21.3 19.73 19.95 20.29 21.08 21.96 19.51 22.77 21.18 21.04 22.33 22.1 22.05 19.92 22.17 23.74 22.14 20.07 19.26 22.07 20.06 21.55 21.24 21.84 18.5 19.45 18.83 20.66 20.95 18.64 21.14 22.18 22.06 19.27 19.41 20.92 18.01 18.9 21.97 22.87 19.21 19.17 17.68 19.37 22.85 19.45 22.21 22.85 17.25 22.7 20.56 23.83 18.8 22.7 22.83 21.88 21.46 20.67 21.28 22.42 21.07 22.11 17.66 23.89 21.88 20.65 19.29 21 23.87 19.31 19.3 24.87 22.71 22.47 20.34 21.07 18.81 22.65 19.79 19.71 19.01 18.37 24.69 22.69 20.27 20.67 21.71 20.85 20.69 20.88 21.83 17.78 17.83 21.07 20.16 19.81 24.21 20.31 21.9 21.97 19.3 19.33 22.14 23.46 17.97 24.09 22.79 19.56 20.09 22.98 19.75 21.66 19.51 21.6 20.74 18.91 18.42 18.7 20.37 18.28 20.08 19.78 20.55 20.53 20.07 20.51 20.59 19.22 21.99 19.95 18.79 20.24 19.51 20.83 21.7 23.64 20.99 20.71 23.23 20.07 20.97 20.95 21.38 17.73 20.5 22.37 18.31 21.88 20.49 20.54 19.31 21.43 23.39 21.29 22.08 22.12 19.65 19.27 19.82 20.32 19.72 21.92 21.61 22.44 20.39 21.31 19.82 20.75 22.03 18.27 21.51 22.36 20.85 20.51 23.11 19.46 20.57 18.57 18.36 19.02 19.53 19.9 20.91 20.35 19.87 17.86 18.2 20.69 22.55 21.9 19.13 20.32 21.51 18.42 19.62 21.95 19.55 20.97 21.71 21.63 20.41 20.39 21.47 20.34 20.04 18.29 22.22 23.12 21.13 23.74 19.91 20.63 21.13 19.57 22.34 19.27 21.43 20.75 19.57 21.65 20.88 19.98 21.69 21.57 19.86 20.15 23.46 21.59 21.02 21.43 19.88 21.42 19.33 20.17 18.85 20.64 20.96 21.73 18.32 22.66 20.35 19.85 21.73 22.26 20.96 20.6 21.49 23.91 20.37 20.76 19.01 20.23 22.69 21.24 21.05 19.36 20.54 20.28 21.52 18.81 17.88 23.69 20.41 19.31 18.99 19.55 17.8 22.31 22.85 20.77 20.88 21.26 20.49 20.35 21.44 21.31 21.71 20.39 22.81 19.54 22.04 21.69 18.06 20.54 19.95 23.89 20.1 20.13 18.66 19.17 19.41 18.64 20.91 20.83 22.04 22.84 18.83 22.99 22.5 20.45 21.82 19.76 23.59 21.49 19.4 21.4 21.78 21.91 22.75 19.59 20.26 20.56 19.71 20.41 18.02 20.64 22.54 23.3 19.16 21.11 22.9 22.71 20.14 23.92 17.91 21.7 18.14 19.95 19.91 21.97 21.03 20.81 21.01 24.07 18.15 22.02 19.38 21.72 20.07 22.42 20.77 24.41 21.33 18.82 22.64 21.43 22.78 21.81 21.46 18.13 21.25 17.74 21.61 20.02 23.46 20.6 22.83 18.79 20.65 19.94 21.64 23.7 21.82 20.39 19.31 22.87 19.86 19.95 20.31 19.05 20.56 21.31 20.1 20.95 21.55 21.08 19.16 24.35 19.8 20.21 19.96 20.74 19.8 23 23.24 23.3 21.21 21.28 24.09 20.17 24.07 24.36 23.18 20.65 21.44 21.75 21.31 22.6 19.43 24.11 19.14 21.89 22.98 21.14 20.43 21.76 23.49 21.16 22.24 21.81 22.59 22.29 20.59 21.14 20.72 20.19 19.7 21.95 21.65 17.37 21.91 24.23 20.4 18.18 21.56 22.7 21.11 21.87 19.13 22.63 22.58 21.09 22.89 21.47 20.45 20.5 23.76 22.6 18.54 16.89 18.57 19.6 23.79 20.74 21.61 19.86 19.44 20.9 23.37 22.81 19.63 19.12 22.09 19.84 22.23 22.71 19.61 21.55 20.14 21.12 21.08 20.32 22.79 20.04 17.86 18.14 24.24 23.14 22.04 20.2 18.22 21.6 19.46 21.81 20.2 20.35 19.85 23.57 21.08 21.74 22.71 23.3 21.34 19.95 23.21 19.98 19.17 19.31 22.3 25.11 22.22 21.73 19.81 19.06 21.46 18.24 22.12 20.34 20 18.55 19.32 21.68 18.95 19.51 18.24 20.15 21.62 19.24 19.81 18.98 22.91 19.46 22.13 20.23 22.27 19.53 22.67 22.22 22.83 22.76 19.93 21.55 20.51 17.91 21.4 21.55 18.34 17.76 19.14 23.04 22.79 23.5 20.29 20.53 19.52 17.77 22.4 18.9 20.11 17.51 18.99 19.04 21.98 19.95 23.49 19.53 17.86 18.49 21.97 20.95 19.45 19.87 24.87 20.86 19.61 20.39 21.3 19.93 21.69 23.31 20.47 19.71 21.45 19.18 20.25 17.29 20.33 21.61 21.58 22.93 18.5 18.24 22.98 23.68 19.32 20.81 21.98 23.65 17.75 20.47 19.13 20.88 21.87 18.73 20.63 23.37 23.51 18.2 23.54 20.73 21.57 21.74 21.86 20.89 23.24 17.56 22.81 18.39 22.99 20.32 22.13 19.18 20.27 19.15 23.58 20.76 20.26 20.69 21.57 17.63 20.83 18.96 22.43 19.2 23.87 19.88 20.85 19.93 22.42 21.99 22.32 18.96 18.65 17.9 21.48 20.81 21.81 21.23 21.6 21.19 19.2 21.98 22.21 22.1 20.09 19.64 18.71 22.18 23.53 19.61 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100
qq = 101
qq = 102
qq = 103
qq = 104
qq = 105
qq = 106
qq = 107
qq = 108
qq = 109
qq = 110
qq = 111
qq = 112
qq = 113
qq = 114
qq = 115
qq = 116
qq = 117
qq = 118
qq = 119
qq = 120
qq = 121
qq = 122
qq = 123
qq = 124
qq = 125
qq = 126
qq = 127
qq = 128
qq = 129
qq = 130
qq = 131
qq = 132
qq = 133
qq = 134
qq = 135
qq = 136
qq = 137
qq = 138
qq = 139
qq = 140
qq = 141
qq = 142
qq = 143
qq = 144
qq = 145
qq = 146
qq = 147
qq = 148
qq = 149
qq = 150
qq = 151
qq = 152
qq = 153
qq = 154
qq = 155
qq = 156
qq = 157
qq = 158
qq = 159
qq = 160
qq = 161
qq = 162
qq = 163
qq = 164
qq = 165
qq = 166
qq = 167
qq = 168
qq = 169
qq = 170
qq = 171
qq = 172
qq = 173
qq = 174
qq = 175
qq = 176
qq = 177
qq = 178
qq = 179
qq = 180
qq = 181
qq = 182
qq = 183
qq = 184
qq = 185
qq = 186
qq = 187
qq = 188
qq = 189
qq = 190
qq = 191
qq = 192
qq = 193
qq = 194
qq = 195
qq = 196
qq = 197
qq = 198
qq = 199
qq = 200
qq = 201
qq = 202
qq = 203
qq = 204
qq = 205
qq = 206
qq = 207
qq = 208
qq = 209
qq = 210
qq = 211
qq = 212
qq = 213
qq = 214
qq = 215
qq = 216
qq = 217
qq = 218
qq = 219
qq = 220
qq = 221
qq = 222
qq = 223
qq = 224
qq = 225
qq = 226
qq = 227
qq = 228
qq = 229
qq = 230
qq = 231
qq = 232
qq = 233
qq = 234
qq = 235
qq = 236
qq = 237
qq = 238
qq = 239
qq = 240
qq = 241
qq = 242
qq = 243
qq = 244
qq = 245
qq = 246
qq = 247
qq = 248
qq = 249
qq = 250
qq = 251
qq = 252
qq = 253
qq = 254
qq = 255
qq = 256
qq = 257
qq = 258
qq = 259
qq = 260
qq = 261
qq = 262
qq = 263
qq = 264
qq = 265
qq = 266
qq = 267
qq = 268
qq = 269
qq = 270
qq = 271
qq = 272
qq = 273
qq = 274
qq = 275
qq = 276
qq = 277
qq = 278
qq = 279
qq = 280
qq = 281
qq = 282
qq = 283
qq = 284
qq = 285
qq = 286
qq = 287
qq = 288
qq = 289
qq = 290
qq = 291
qq = 292
qq = 293
qq = 294
qq = 295
qq = 296
qq = 297
qq = 298
qq = 299
qq = 300
qq = 301
qq = 302
qq = 303
qq = 304
qq = 305
qq = 306
qq = 307
qq = 308
qq = 309
qq = 310
qq = 311
qq = 312
qq = 313
qq = 314
qq = 315
qq = 316
qq = 317
qq = 318
qq = 319
qq = 320
qq = 321
qq = 322
qq = 323
qq = 324
qq = 325
qq = 326
qq = 327
qq = 328
qq = 329
qq = 330
qq = 331
qq = 332
qq = 333
qq = 334
qq = 335
qq = 336
qq = 337
qq = 338
qq = 339
qq = 340
qq = 341
qq = 342
qq = 343
qq = 344
qq = 345
qq = 346
qq = 347
qq = 348
qq = 349
qq = 350
qq = 351
qq = 352
qq = 353
qq = 354
qq = 355
qq = 356
qq = 357
qq = 358
qq = 359
qq = 360
qq = 361
qq = 362
qq = 363
qq = 364
qq = 365
qq = 366
qq = 367
qq = 368
qq = 369
qq = 370
qq = 371
qq = 372
qq = 373
qq = 374
qq = 375
qq = 376
qq = 377
qq = 378
qq = 379
qq = 380
qq = 381
qq = 382
qq = 383
qq = 384
qq = 385
qq = 386
qq = 387
qq = 388
qq = 389
qq = 390
qq = 391
qq = 392
qq = 393
qq = 394
qq = 395
qq = 396
qq = 397
qq = 398
qq = 399
qq = 400
qq = 401
qq = 402
qq = 403
qq = 404
qq = 405
qq = 406
qq = 407
qq = 408
qq = 409
qq = 410
qq = 411
qq = 412
qq = 413
qq = 414
qq = 415
qq = 416
qq = 417
qq = 418
qq = 419
qq = 420
qq = 421
qq = 422
qq = 423
qq = 424
qq = 425
qq = 426
qq = 427
qq = 428
qq = 429
qq = 430
qq = 431
qq = 432
qq = 433
qq = 434
qq = 435
qq = 436
qq = 437
qq = 438
qq = 439
qq = 440
qq = 441
qq = 442
qq = 443
qq = 444
qq = 445
qq = 446
qq = 447
qq = 448
qq = 449
qq = 450
qq = 451
qq = 452
qq = 453
qq = 454
qq = 455
qq = 456
qq = 457
qq = 458
qq = 459
qq = 460
qq = 461
qq = 462
qq = 463
qq = 464
qq = 465
qq = 466
qq = 467
qq = 468
qq = 469
qq = 470
qq = 471
qq = 472
qq = 473
qq = 474
qq = 475
qq = 476
qq = 477
qq = 478
qq = 479
qq = 480
qq = 481
qq = 482
qq = 483
qq = 484
qq = 485
qq = 486
qq = 487
qq = 488
qq = 489
qq = 490
qq = 491
qq = 492
qq = 493
qq = 494
qq = 495
qq = 496
qq = 497
qq = 498
qq = 499
qq = 500
qq = 501
qq = 502
qq = 503
qq = 504
qq = 505
qq = 506
qq = 507
qq = 508
qq = 509
qq = 510
qq = 511
qq = 512
qq = 513
qq = 514
qq = 515
qq = 516
qq = 517
qq = 518
qq = 519
qq = 520
qq = 521
qq = 522
qq = 523
qq = 524
qq = 525
qq = 526
qq = 527
qq = 528
qq = 529
qq = 530
qq = 531
qq = 532
qq = 533
qq = 534
qq = 535
qq = 536
qq = 537
qq = 538
qq = 539
qq = 540
qq = 541
qq = 542
qq = 543
qq = 544
qq = 545
qq = 546
qq = 547
qq = 548
qq = 549
qq = 550
qq = 551
qq = 552
qq = 553
qq = 554
qq = 555
qq = 556
qq = 557
qq = 558
qq = 559
qq = 560
qq = 561
qq = 562
qq = 563
qq = 564
qq = 565
qq = 566
qq = 567
qq = 568
qq = 569
qq = 570
qq = 571
qq = 572
qq = 573
qq = 574
qq = 575
qq = 576
qq = 577
qq = 578
qq = 579
qq = 580
qq = 581
qq = 582
qq = 583
qq = 584
qq = 585
qq = 586
qq = 587
qq = 588
qq = 589
qq = 590
qq = 591
qq = 592
qq = 593
qq = 594
qq = 595
qq = 596
qq = 597
qq = 598
qq = 599
qq = 600
qq = 601
qq = 602
qq = 603
qq = 604
qq = 605
qq = 606
qq = 607
qq = 608
qq = 609
qq = 610
qq = 611
qq = 612
qq = 613
qq = 614
qq = 615
qq = 616
qq = 617
qq = 618
qq = 619
qq = 620
qq = 621
qq = 622
qq = 623
qq = 624
qq = 625
qq = 626
qq = 627
qq = 628
qq = 629
qq = 630
qq = 631
qq = 632
qq = 633
qq = 634
qq = 635
qq = 636
qq = 637
qq = 638
qq = 639
qq = 640
qq = 641
qq = 642
qq = 643
qq = 644
qq = 645
qq = 646
qq = 647
qq = 648
qq = 649
qq = 650
qq = 651
qq = 652
qq = 653
qq = 654
qq = 655
qq = 656
qq = 657
qq = 658
qq = 659
qq = 660
qq = 661
qq = 662
qq = 663
qq = 664
qq = 665
qq = 666
qq = 667
qq = 668
qq = 669
qq = 670
qq = 671
qq = 672
qq = 673
qq = 674
qq = 675
qq = 676
qq = 677
qq = 678
qq = 679
qq = 680
qq = 681
qq = 682
qq = 683
qq = 684
qq = 685
qq = 686
qq = 687
qq = 688
qq = 689
qq = 690
qq = 691
qq = 692
qq = 693
qq = 694
qq = 695
qq = 696
qq = 697
qq = 698
qq = 699
qq = 700
qq = 701
qq = 702
qq = 703
qq = 704
qq = 705
qq = 706
qq = 707
qq = 708
qq = 709
qq = 710
qq = 711
qq = 712
qq = 713
qq = 714
qq = 715
qq = 716
qq = 717
qq = 718
qq = 719
qq = 720
qq = 721
qq = 722
qq = 723
qq = 724
qq = 725
qq = 726
qq = 727
qq = 728
qq = 729
qq = 730
qq = 731
qq = 732
qq = 733
qq = 734
qq = 735
qq = 736
qq = 737
qq = 738
qq = 739
qq = 740
qq = 741
qq = 742
qq = 743
qq = 744
qq = 745
qq = 746
qq = 747
qq = 748
qq = 749
qq = 750
qq = 751
qq = 752
qq = 753
qq = 754
qq = 755
qq = 756
qq = 757
qq = 758
qq = 759
qq = 760
qq = 761
qq = 762
qq = 763
qq = 764
qq = 765
qq = 766
qq = 767
qq = 768
qq = 769
qq = 770
qq = 771
qq = 772
qq = 773
qq = 774
qq = 775
qq = 776
qq = 777
qq = 778
qq = 779
qq = 780
qq = 781
qq = 782
qq = 783
qq = 784
qq = 785
qq = 786
qq = 787
qq = 788
qq = 789
qq = 790
qq = 791
qq = 792
qq = 793
qq = 794
qq = 795
qq = 796
qq = 797
qq = 798
qq = 799
qq = 800
qq = 801
qq = 802
qq = 803
qq = 804
qq = 805
qq = 806
qq = 807
qq = 808
qq = 809
qq = 810
qq = 811
qq = 812
qq = 813
qq = 814
qq = 815
qq = 816
qq = 817
qq = 818
qq = 819
qq = 820
qq = 821
qq = 822
qq = 823
qq = 824
qq = 825
qq = 826
qq = 827
qq = 828
qq = 829
qq = 830
qq = 831
qq = 832
qq = 833
qq = 834
qq = 835
qq = 836
qq = 837
qq = 838
qq = 839
qq = 840
qq = 841
qq = 842
qq = 843
qq = 844
qq = 845
qq = 846
qq = 847
qq = 848
qq = 849
qq = 850
qq = 851
qq = 852
qq = 853
qq = 854
qq = 855
qq = 856
qq = 857
qq = 858
qq = 859
qq = 860
qq = 861
qq = 862
qq = 863
qq = 864
qq = 865
qq = 866
qq = 867
qq = 868
qq = 869
qq = 870
qq = 871
qq = 872
qq = 873
qq = 874
qq = 875
qq = 876
qq = 877
qq = 878
qq = 879
qq = 880
qq = 881
qq = 882
qq = 883
qq = 884
qq = 885
qq = 886
qq = 887
qq = 888
qq = 889
qq = 890
qq = 891
qq = 892
qq = 893
qq = 894
qq = 895
qq = 896
qq = 897
qq = 898
qq = 899
qq = 900
qq = 901
qq = 902
qq = 903
qq = 904
qq = 905
qq = 906
qq = 907
qq = 908
qq = 909
qq = 910
qq = 911
qq = 912
qq = 913
qq = 914
qq = 915
qq = 916
qq = 917
qq = 918
qq = 919
qq = 920
qq = 921
qq = 922
qq = 923
qq = 924
qq = 925

==> code/nua_final_users_2_6_40cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1884 0.1916 0.1584 0.1837 0.1402 0.3348 0.3167 0.7354 0.2025 0.08823 0.0218 0.512 0.1361 0.3321 0.008198 0.2154 0.08699 0.1971 0.02384 0.1091 0.3567 0.3903 0.3325 0.1301 0.5848 0.2146 0.2229 0.02158 0.4467 0.3307 0.2672 0.5892 0.1302 0.03725 0.3616 0.3055 0.4075 0.1386 0.3342 0.4958 0.3251 0.06407 0.8438 0.2158 0.05318 0.3349 0.3081 0.4438 0.2817 0.01241 0.5674 0.04695 0.3939 0.3378 0.5958 0.1566 0.7989 0.3378 0.4436 0.06048 0.05698 0.6255 0.4734 0.7088 0.6324 0.2276 0.1315 0.6607 0.2369 0.0716 0.4426 0.6204 0.1805 0.2097 0.3079 0.4262 0.1956 0.2049 0.2226 0.2038 0.5968 0.1936 0.5071 0.5579 0.2875 0.1626 0.1467 0.3632 0.04757 0.03101 0.008598 0.1382 0.5225 0.4748 0.6728 0.2827 0.1498 0.5092 0.2122 0.6296 
Uniformity values = 
0.862 0.7722 0.8584 0.8644 0.6801 0.8913 0.8542 0.7372 0.6841 0.8682 0.732 0.8922 0.7956 0.7753 0.6854 0.8916 0.6968 0.8101 0.7453 0.8017 0.7715 0.8792 0.7103 0.7566 0.907 0.8284 0.7263 0.735 0.7946 0.8922 0.7562 0.8 0.8688 0.7145 0.865 0.8932 0.7577 0.8344 0.8929 0.8871 0.8557 0.8428 0.8917 0.8967 0.8688 0.7619 0.839 0.8277 0.9002 0.7596 0.8849 0.7853 0.8883 0.8956 0.7445 0.8961 0.8175 0.7201 0.8973 0.7314 0.8141 0.8209 0.7473 0.851 0.9081 0.8931 0.8664 0.7622 0.888 0.8553 0.879 0.7334 0.8514 0.809 0.8095 0.8167 0.7811 0.8652 0.8444 0.7224 0.8765 0.6901 0.8116 0.6931 0.883 0.8373 0.8317 0.8074 0.8484 0.7886 0.6778 0.8811 0.8302 0.7566 0.6919 0.7904 0.7215 0.8674 0.8093 0.8811 
Minimum rate values = 
5.703e+06 6.396e+06 4.885e+06 5.559e+06 5.406e+06 9.203e+06 9.101e+06 1.997e+07 7.482e+06 2.793e+06 8.466e+05 1.309e+07 4.558e+06 1.029e+07 3.431e+05 6.244e+06 3.394e+06 6.283e+06 9.085e+05 3.68e+06 1.097e+07 1.06e+07 1.108e+07 4.579e+06 1.436e+07 6.648e+06 7.722e+06 8.35e+05 1.287e+07 9.096e+06 8.732e+06 1.592e+07 4.029e+06 1.466e+06 1.008e+07 8.488e+06 1.242e+07 4.435e+06 9.174e+06 1.281e+07 9.293e+06 2.114e+06 1.921e+07 6.222e+06 1.714e+06 1.051e+07 9.026e+06 1.239e+07 7.856e+06 4.676e+05 1.43e+07 1.675e+06 1.059e+07 9.234e+06 1.696e+07 4.647e+06 1.967e+07 1.11e+07 1.159e+07 2.292e+06 1.952e+06 1.634e+07 1.416e+07 1.748e+07 1.525e+07 6.549e+06 4.076e+06 1.801e+07 6.822e+06 2.32e+06 1.177e+07 1.769e+07 5.548e+06 6.649e+06 9.3e+06 1.212e+07 6.45e+06 6.133e+06 6.752e+06 7.172e+06 1.498e+07 7.133e+06 1.401e+07 1.704e+07 8.132e+06 5.12e+06 4.688e+06 1.072e+07 1.574e+06 1.113e+06 3.637e+05 4.204e+06 1.409e+07 1.405e+07 1.96e+07 8.823e+06 5.445e+06 1.333e+07 6.72e+06 1.556e+07 
Average rate values = 
3.528e+07 3.297e+07 3.851e+07 3.579e+07 3.632e+07 2.665e+07 2.682e+07 1.999e+07 3.007e+07 5.152e+07 8.258e+07 2.219e+07 4.002e+07 2.503e+07 1.076e+08 3.347e+07 4.673e+07 3.333e+07 8.089e+07 4.487e+07 2.418e+07 2.463e+07 2.403e+07 3.992e+07 2.137e+07 3.225e+07 2.947e+07 8.336e+07 2.236e+07 2.683e+07 2.747e+07 2.066e+07 4.278e+07 6.804e+07 2.531e+07 2.793e+07 2.272e+07 4.059e+07 2.67e+07 2.24e+07 2.648e+07 5.85e+07 2.002e+07 3.354e+07 6.398e+07 2.473e+07 2.694e+07 2.275e+07 2.922e+07 9.925e+07 2.141e+07 6.449e+07 2.464e+07 2.659e+07 2.035e+07 3.961e+07 2e+07 2.402e+07 2.35e+07 5.646e+07 6.057e+07 2.053e+07 2.147e+07 2.023e+07 2.094e+07 3.254e+07 4.254e+07 2.014e+07 3.177e+07 5.617e+07 2.333e+07 2.02e+07 3.584e+07 3.222e+07 2.648e+07 2.299e+07 3.283e+07 3.38e+07 3.195e+07 3.083e+07 2.105e+07 3.091e+07 2.158e+07 2.033e+07 2.863e+07 3.749e+07 3.937e+07 2.448e+07 6.623e+07 7.552e+07 1.05e+08 4.185e+07 2.153e+07 2.154e+07 2e+07 2.73e+07 3.619e+07 2.201e+07 3.204e+07 2.081e+07 
Average illumination values = 
22.5 18.64 21.88 22.43 19.82 21.61 22.54 19.75 19.2 21.83 18.12 21.71 18.5 20.45 19.67 21.53 18.64 19.18 18.45 21.65 19.36 21.81 18.17 19.05 20.72 20.27 17.88 19.82 19.49 21.42 19.76 17.69 21.73 19.19 21.64 21.55 19.7 20.56 21.54 21.71 22.19 22.65 21.75 21.15 22.15 20.99 22.92 20.25 21.09 18.96 21.49 18.8 21.42 21.07 18.56 21.51 20.52 18.5 21.65 20.71 19.49 20.31 17.53 22.72 21.08 21.4 22.44 19.57 21.28 22.85 21.9 20.15 22.69 21.02 19.13 20.86 19.94 22.82 22.46 19.12 21.91 18.83 20.76 19.1 21.9 20.47 17.47 21.13 22.37 21.5 19.44 21.69 20.51 18.89 19.39 19.68 20.21 21.54 21.44 21.57 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04923 0.00111 0.0242 0.05206 0.0538 0.001207 0.04486 0.002775 0.02928 0.02689 0.07703 0.03434 0.06045 0.02289 0.01791 0.03066 0.0008485 0.01952 0.02876 0.1232 0.002497 0.08266 0.0005628 0.001515 0.00559 0.009618 0.004396 0.01904 0.07968 0.07456 0.01427 0.04516 0.0793 0.009679 0.02678 0.08314 4.037e-05 0.01292 0.03057 0.1026 0.07604 0.02473 0.0007297 0.01203 0.001553 0.0009747 0.1152 0.1038 0.04345 0.003897 0.1081 0.0253 0.05127 0.05148 0.03031 0.06287 0.03634 0.0001459 0.03299 0.03516 0.00054 0.03384 0.001972 0.0861 0.02896 0.009063 0.04379 0.01162 0.04812 0.003986 0.0001988 0.06897 0.01543 0.02109 0.004921 0.02111 0.01392 0.02412 0.0001287 0.007107 0.1735 0.0419 0.01772 3.432e-06 0.07942 0.04564 0.01203 0.009061 0.001315 0.04927 0.02218 0.01009 0.00342 0.08737 0.02575 0.01637 0.03184 0.07656 0.0884 0.09445 
Uniformity values = 
0.8116 0.6914 0.7029 0.8321 0.7714 0.7016 0.7834 0.7296 0.7123 0.7629 0.8014 0.7651 0.8138 0.7882 0.7661 0.7506 0.7076 0.8053 0.7733 0.8302 0.7357 0.8184 0.6729 0.6979 0.7656 0.8117 0.6947 0.7379 0.8003 0.7808 0.8407 0.7493 0.8394 0.7144 0.7897 0.8015 0.7051 0.7422 0.7581 0.7559 0.7338 0.7357 0.7671 0.8334 0.766 0.6951 0.7422 0.8244 0.6791 0.7882 0.8633 0.7458 0.8439 0.7911 0.7214 0.8147 0.7866 0.698 0.7822 0.78 0.7694 0.7922 0.7279 0.7669 0.7976 0.7086 0.7734 0.7643 0.8366 0.7506 0.7755 0.776 0.788 0.7338 0.725 0.736 0.7245 0.7239 0.7757 0.7778 0.7561 0.7641 0.7718 0.7388 0.7351 0.6927 0.7549 0.7527 0.7367 0.8249 0.7331 0.8131 0.71 0.8809 0.7844 0.725 0.7238 0.8223 0.7639 0.7473 
Minimum rate values = 
1.699e+06 4.629e+04 9.767e+05 1.751e+06 1.945e+06 4.959e+04 1.607e+06 1.095e+05 1.162e+06 9.993e+05 2.648e+06 1.267e+06 2.068e+06 8.259e+05 6.668e+05 1.155e+06 3.458e+04 6.912e+05 1.054e+06 3.992e+06 9.775e+04 2.776e+06 2.412e+04 6.256e+04 2.099e+05 3.399e+05 1.82e+05 7.35e+05 2.739e+06 2.632e+06 4.857e+05 1.689e+06 2.604e+06 3.883e+05 9.623e+05 2.848e+06 1652 4.978e+05 1.141e+06 3.673e+06 2.845e+06 9.539e+05 2.743e+04 4.134e+05 5.846e+04 4.043e+04 4.163e+06 3.422e+06 1.789e+06 1.423e+05 3.403e+06 9.626e+05 1.702e+06 1.819e+06 1.188e+06 2.145e+06 1.303e+06 6030 1.192e+06 1.272e+06 2.025e+04 1.207e+06 7.806e+04 3.07e+06 1.029e+06 3.667e+05 1.589e+06 4.354e+05 1.614e+06 1.528e+05 7396 2.457e+06 5.594e+05 8.177e+05 1.952e+05 8.159e+05 5.491e+05 9.456e+05 4787 2.624e+05 5.962e+06 1.54e+06 6.551e+05 134.1 2.96e+06 1.841e+06 4.562e+05 3.453e+05 5.144e+04 1.674e+06 8.6e+05 3.56e+05 1.387e+05 2.728e+06 9.322e+05 6.444e+05 1.242e+06 2.569e+06 3.159e+06 3.434e+06 
Average rate values = 
1.11e+07 1.17e+07 1.293e+07 9.475e+06 9.639e+06 1.2e+07 1.601e+07 2.009e+07 2.883e+07 9.56e+06 1.009e+07 1.711e+07 8.947e+06 1.996e+07 2.095e+07 9.795e+06 2.069e+07 2.289e+07 1.72e+07 1.065e+07 1.096e+07 1.007e+07 1.842e+07 1.187e+07 9.14e+06 1.523e+07 1.312e+07 1.126e+07 1.05e+07 9.449e+06 1.01e+07 9.193e+06 1.1e+07 1.68e+07 1.296e+07 1.208e+07 2.192e+07 1.117e+07 9.59e+06 1.074e+07 1.304e+07 1.431e+07 1.325e+07 1.041e+07 1.155e+07 3.516e+07 8.669e+06 9.161e+06 1.047e+07 1.353e+07 9.013e+06 3.008e+07 1.012e+07 1.084e+07 1.775e+07 1.081e+07 9.356e+06 1.689e+07 9.302e+06 9.45e+06 1.106e+07 9.261e+06 1.585e+07 8.961e+06 1.072e+07 1.424e+07 1.146e+07 9.371e+06 9.676e+06 1.072e+07 1.128e+07 9.283e+06 2.204e+07 1.957e+07 2.233e+07 2.007e+07 2.965e+07 2.136e+07 1.055e+07 1.828e+07 8.795e+06 9.389e+06 9.957e+06 1.084e+07 8.72e+06 1.44e+07 1.193e+07 1.647e+07 1.969e+07 9.206e+06 1.038e+07 1.457e+07 2.687e+07 9.096e+06 9.877e+06 1.121e+07 1.278e+07 9.144e+06 8.952e+06 9.343e+06 
Average illumination values = 
17.44 18.71 18.47 16.89 16.6 18.9 17.33 17.8 18.09 16.79 16.94 16.84 16.82 16.55 16.83 17.36 18.11 15.9 17.68 15.67 18.34 15.77 19.67 18.62 16.99 16.84 18.57 17.49 16.05 17.36 16.28 17.48 16.34 17.93 16.77 16.17 18.75 17.41 18.03 18.08 17.45 17.99 16.97 17.44 17.15 18.6 17.81 15.75 19.47 16.25 15.92 17.17 15.22 16.31 18 15.72 16.53 18.55 16.5 18.3 18.1 16.7 18.27 16.93 16.28 18.67 16.82 16.99 15.51 17.3 18.13 16.88 17.35 17.58 18.24 17.58 17.84 17.81 16.89 17.61 17.21 17.4 17.28 17.89 17.66 18.49 17.23 17.28 17.59 15.64 17.6 15.86 18.15 16.24 17.43 17.86 18.02 15.75 17.77 17.14 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06415 0.005053 0.05977 0.001536 0.005088 0.001115 0.02088 0.03161 0.006889 0.002656 0.009937 0.00182 0.02993 0 0.02309 0 0.002551 0.0009029 0.02405 0.04961 0.004542 0.01826 0.0278 0.05145 4.002e-05 0.01362 0.104 0.03413 0.0001607 0.002091 0.003307 0.05075 0.004222 0.05422 0.007319 0.06902 0.05937 0.02643 0.0002418 0.01184 0.001566 0.008424 0.0481 0.02034 0.0465 0.04474 0.0005412 0.04857 0.0001691 0.0007191 0.0332 0.0001267 0.0001368 0.02228 0.05928 4.067e-06 0.01965 0.01706 0.005355 0.01691 0.0007305 0 0.0405 0.002174 0.001609 0.03176 0.004987 0.02123 0.006567 0.000876 0.01794 0.004577 0.06294 0.0209 0.004316 0.01736 0.003385 0.01183 0.001668 0.001511 0.0208 0.003658 0.003799 0.0008632 0.0007324 0.009073 0.03425 0.008356 0.00788 0.0083 0.007798 0.02026 0.0001097 0.01429 0.03082 0.001931 0.0221 0.002782 0.007876 0.01917 
Uniformity values = 
0.8569 0.8326 0.8371 0.8057 0.9055 0.735 0.8833 0.8191 0.7784 0.7918 0.8028 0.9013 0.8964 0.784 0.8914 0.7162 0.9067 0.758 0.8344 0.8961 0.876 0.8873 0.8828 0.8638 0.7484 0.8921 0.8637 0.8436 0.8009 0.8369 0.8254 0.8603 0.8169 0.9057 0.7364 0.9038 0.8634 0.8399 0.7379 0.7567 0.8959 0.8104 0.8107 0.8758 0.8932 0.8441 0.8287 0.9055 0.7593 0.8433 0.8642 0.7281 0.8819 0.8711 0.826 0.8549 0.7717 0.8595 0.8983 0.8562 0.7909 0.7083 0.855 0.8163 0.8306 0.8986 0.8078 0.8828 0.7947 0.7609 0.8685 0.7491 0.8983 0.8981 0.8557 0.8327 0.7697 0.8047 0.7381 0.7703 0.826 0.8683 0.8033 0.7514 0.7193 0.8749 0.8261 0.8025 0.8983 0.8118 0.8609 0.8495 0.7827 0.8109 0.8119 0.8099 0.8454 0.8901 0.8213 0.8263 
Minimum rate values = 
2.083e+06 1.746e+05 1.99e+06 5.497e+04 1.617e+05 4.375e+04 6.741e+05 1.092e+06 2.542e+05 9.663e+04 3.55e+05 5.82e+04 9.477e+05 0 7.378e+05 0 8.106e+04 3.435e+04 8.198e+05 1.555e+06 1.492e+05 5.879e+05 8.945e+05 1.669e+06 1543 4.373e+05 3.282e+06 1.144e+06 5790 7.2e+04 1.154e+05 1.654e+06 1.487e+05 1.677e+06 2.854e+05 2.123e+06 1.919e+06 8.938e+05 9454 4.478e+05 5.037e+04 2.984e+05 1.663e+06 6.624e+05 1.464e+06 1.49e+06 1.884e+04 1.508e+06 6425 2.459e+04 1.088e+06 5022 4477 7.286e+05 2e+06 137.3 7.253e+05 5.671e+05 1.715e+05 5.642e+05 2.664e+04 0 1.335e+06 7.675e+04 5.583e+04 1.002e+06 1.776e+05 6.856e+05 2.374e+05 3.32e+04 5.901e+05 1.758e+05 1.954e+06 6.639e+05 1.452e+05 5.955e+05 1.266e+05 4.209e+05 6.513e+04 5.653e+04 7.176e+05 1.213e+05 1.361e+05 3.313e+04 2.936e+04 2.977e+05 1.172e+06 2.989e+05 2.52e+05 2.935e+05 2.602e+05 6.801e+05 4044 5.042e+05 1.075e+06 6.87e+04 7.445e+05 9.003e+04 2.754e+05 6.616e+05 
Average rate values = 
5.573e+06 5.628e+06 6.406e+06 6.536e+06 6.553e+06 2.192e+07 6.991e+06 6.84e+06 6.635e+06 1.886e+07 7.103e+06 7.217e+06 5.623e+06 8.117e+06 6.486e+06 7.426e+06 6.657e+06 1.011e+07 7.513e+06 6.499e+06 5.808e+06 5.825e+06 5.503e+06 6.055e+06 9.398e+06 5.744e+06 5.407e+06 6.561e+06 9.926e+06 6.686e+06 5.87e+06 5.494e+06 1.291e+07 5.817e+06 7.427e+06 5.932e+06 6.932e+06 6.3e+06 7.733e+06 8.249e+06 5.847e+06 5.745e+06 5.528e+06 6.826e+06 5.978e+06 7.091e+06 9.049e+06 6.317e+06 1.579e+07 6.192e+06 5.74e+06 2.173e+07 6.855e+06 5.814e+06 5.756e+06 6.093e+06 5.598e+06 5.791e+06 6.164e+06 6.243e+06 1.138e+07 2.101e+07 6.72e+06 6.497e+06 6.431e+06 5.815e+06 6.517e+06 5.815e+06 9.448e+06 8.113e+06 6.835e+06 1.093e+07 5.847e+06 6.23e+06 5.741e+06 6.763e+06 1e+07 7.262e+06 7.158e+06 1.997e+07 5.525e+06 7.256e+06 7.486e+06 6.202e+06 1.002e+07 6.198e+06 5.605e+06 5.815e+06 6.257e+06 5.717e+06 7.378e+06 6.63e+06 2.435e+07 6.003e+06 6.602e+06 6.335e+06 8.586e+06 6.818e+06 8.077e+06 1.221e+07 
Average illumination values = 
15.15 15.38 15.3 16.12 14.34 17.53 14.5 15.64 16.45 16.27 15.95 14.21 14.29 16.48 14.45 18.13 14.34 17.02 15.35 14.29 14.82 14.74 14.51 14.83 17.35 14.58 14.83 15.27 16.12 15.54 15.52 15.09 15.68 14.34 17.41 14.17 14.83 15.46 17.36 17.19 14.49 15.9 16.02 14.83 14.54 15.26 15.46 14.34 17 15.36 14.82 17.6 14.85 14.91 15.72 15.3 16.6 15.11 14.26 15.07 16.19 18.09 15.18 15.69 15.63 14.25 15.85 14.81 16.12 16.96 14.75 17.24 14.26 14.26 15.08 15.38 16.64 15.92 17.45 16.63 15.72 15.06 15.94 17.59 17.81 14.86 15.62 15.96 14.26 15.89 14.88 15.42 16.45 16.01 15.99 16.03 15.3 14.59 15.71 15.5 

End of simulation
Obj Function for 2 users through 6 users 
0.3024 0.0353 0.0176 
Uniformity for 2 users through 6 users 
0.8137 0.7636 0.8308 
Minimum rate for 2 users through 6 users 
8.625e+06 1.254e+06 5.791e+05 
Average rate for 2 users through 6 users 
3.561e+07 1.356e+07 7.88e+06 
Average illumination for 2 users through 6 users 
20.58 17.31 15.59 


==> code/out.txt <==
   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000001e-01	   1.0000000000000001e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   5.0000000000000003e-02	   1.0000000000000002e-01	   1.0000000000000002e-01	   1.0000000000000002e-01	   5.0000000000000003e-02	   1.0000000000000006e-01	


==> code/out2.txt <==
0.37098443	0.06981031	0.02589854
0.47646060	0.07324312	0.03489746
0.45480287	0.07247820	0.03296329
0.32399891	0.06779011	0.02196392
0.52255977	0.06294749	0.03289382
0.53847468	0.07394884	0.03981958
0.45408450	0.11634893	0.05283225
0.52939091	0.09481105	0.05019211
0.41437825	0.06997632	0.02899667
0.38043727	0.06946345	0.02642648
0.29181863	0.09220477	0.02690707
0.41361777	0.07665528	0.03170598
0.47771908	0.07636175	0.03647946
0.60681456	0.07446361	0.04518560
0.39739095	0.08432306	0.03350922
0.43750942	0.05915955	0.02588286
0.41350080	0.07591220	0.03138976
0.38241720	0.07035621	0.02690543
0.52252404	0.06545565	0.03420215
0.59547598	0.08270388	0.04924817
0.40380502	0.07431600	0.03000917
0.43933587	0.07929700	0.03483801
0.45770595	0.05283926	0.02418484
0.37370427	0.07715497	0.02883314
0.38779777	0.06334839	0.02456636
0.44981470	0.07307611	0.03287071
0.34807782	0.06466711	0.02250919
0.50535513	0.07728965	0.03905872
0.49532859	0.07826312	0.03876596
0.50490324	0.06751355	0.03408781
0.43917604	0.05807849	0.02550668
0.44411476	0.06173885	0.02741914
0.34018630	0.07609202	0.02588546
0.34344835	0.07065966	0.02426794
0.48727496	0.06881537	0.03353201
0.49601922	0.06762272	0.03354217
0.46269117	0.08004350	0.03703542
0.40649084	0.07702474	0.03130985
0.44611609	0.04796217	0.02139670
0.32828802	0.08460412	0.02777452
0.39460524	0.07360070	0.02904322
0.50447933	0.07409275	0.03737826
0.41026220	0.07543133	0.03094662
0.43651207	0.06869188	0.02998483
0.43501809	0.07025229	0.03056102
0.44142423	0.07065547	0.03118904
0.45298204	0.07214400	0.03267994
0.46935212	0.07237416	0.03396897
0.48185480	0.07357466	0.03545230
0.54938360	0.07354228	0.04040292
0.54103538	0.07532013	0.04075086
0.54644946	0.07789715	0.04256685
0.59610741	0.07750965	0.04620407
0.61155125	0.07897085	0.04829472


==> code/results/nua_final_users_2_20_30_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.08388 0.08159 0.002665 0.005797 0.08265 0.02815 0.02971 0.08267 0.05857 0.01162 0.002445 0.02092 0.01002 0.03218 0.03968 0.03145 0.003145 0.0402 0.0014 0.05656 0.09254 0.01965 0.02965 0.01391 0.03671 0.005584 0.004971 0.0009463 0.07179 0.07369 0.09124 0.02067 0.002191 0.002312 0.1741 0.05906 0.03362 0.002819 0.08158 0.9642 0.02837 0.2461 0.08588 0.04143 0.00395 0.08196 0.7712 0.04582 0.03097 0.08487 0.03581 0.002678 0.006494 0.02467 0.01248 0.002162 0.04509 0.8148 0.03958 0.006656 0.004197 0.03468 0.5929 0.06842 0.08651 0.008281 0.00976 0.02287 0.05372 0.004266 0.02566 0.08564 0.04182 0.001114 0.01212 0.3323 0.05974 0.0053 0.0282 0.01391 0.1009 0.1292 0.07171 0.1861 0.01489 0.1312 0.01827 0.4466 0.0744 0.007225 0.0005817 0.2649 0.01207 0.06242 0.08198 0.02855 0.01307 0.2947 0.08079 0.08033 
Uniformity values = 
0.9796 0.9811 0.9813 0.9812 0.9759 0.9811 0.9804 0.9806 0.9825 0.9809 0.9788 0.9801 0.9801 0.9795 0.9805 0.9803 0.9778 0.983 0.9796 0.98 0.9813 0.9811 0.9773 0.9798 0.981 0.9796 0.975 0.9805 0.9821 0.9797 0.9804 0.9817 0.9815 0.9818 0.9809 0.9801 0.9802 0.982 0.9802 0.9797 0.9812 0.981 0.9796 0.9803 0.9795 0.982 0.9813 0.9801 0.9804 0.9803 0.9804 0.9793 0.9815 0.9806 0.9807 0.9808 0.9789 0.9817 0.9803 0.9808 0.9797 0.9796 0.9788 0.9807 0.9799 0.9794 0.9792 0.9805 0.9796 0.981 0.9785 0.9804 0.9808 0.9807 0.9809 0.9798 0.9804 0.98 0.9811 0.9829 0.9802 0.9824 0.9801 0.9808 0.9809 0.981 0.9791 0.9802 0.9802 0.9793 0.9774 0.9801 0.9804 0.9818 0.9797 0.9813 0.9813 0.9814 0.981 0.9809 
Minimum rate values = 
2.371e+06 2.305e+06 7.825e+04 1.7e+05 2.346e+06 8.163e+05 8.613e+05 2.336e+06 1.671e+06 3.397e+05 7.198e+04 6.095e+05 2.936e+05 9.327e+05 1.145e+06 9.112e+05 9.265e+04 1.157e+06 4.119e+04 1.619e+06 2.6e+06 5.721e+05 8.625e+05 4.068e+05 1.06e+06 1.64e+05 1.467e+05 2.783e+04 2.036e+06 2.093e+06 2.567e+06 6.012e+05 6.433e+04 6.787e+04 4.715e+06 1.688e+06 9.73e+05 8.272e+04 2.307e+06 1.977e+07 8.225e+05 6.458e+06 2.425e+06 1.194e+06 1.161e+05 2.313e+06 1.673e+07 1.318e+06 8.975e+05 2.396e+06 1.035e+06 7.88e+04 1.903e+05 7.169e+05 3.647e+05 6.354e+04 1.299e+06 1.744e+07 1.142e+06 1.951e+05 1.234e+05 1.004e+06 1.366e+07 1.946e+06 2.441e+06 2.429e+05 2.862e+05 6.653e+05 1.541e+06 1.252e+05 7.468e+05 2.416e+06 1.205e+06 3.277e+04 3.543e+05 8.426e+06 1.707e+06 1.556e+05 8.176e+05 4.053e+05 2.827e+06 3.566e+06 2.038e+06 5.012e+06 4.346e+05 3.621e+06 5.334e+05 1.083e+07 2.111e+06 2.121e+05 1.717e+04 6.903e+06 3.53e+05 1.778e+06 2.319e+06 8.274e+05 3.817e+05 7.577e+06 2.284e+06 2.271e+06 
Average rate values = 
5.566e+07 5.637e+07 1.506e+08 1.284e+08 5.592e+07 8.409e+07 8.261e+07 5.603e+07 6.471e+07 1.087e+08 1.53e+08 9.221e+07 1.128e+08 8.042e+07 7.483e+07 8.106e+07 1.458e+08 7.455e+07 1.691e+08 6.554e+07 5.333e+07 9.399e+07 8.258e+07 1.036e+08 7.692e+07 1.294e+08 1.326e+08 1.804e+08 5.955e+07 5.884e+07 5.365e+07 9.26e+07 1.563e+08 1.547e+08 3.931e+07 6.443e+07 7.926e+07 1.491e+08 5.635e+07 2e+07 8.388e+07 3.282e+07 5.509e+07 7.368e+07 1.393e+08 5.628e+07 2.042e+07 7.102e+07 8.148e+07 5.539e+07 7.757e+07 1.504e+08 1.252e+08 8.769e+07 1.067e+08 1.566e+08 7.14e+07 2.025e+07 7.489e+07 1.245e+08 1.376e+08 7.841e+07 2.179e+07 6.072e+07 5.492e+07 1.182e+08 1.135e+08 8.977e+07 6.685e+07 1.372e+08 8.656e+07 5.517e+07 7.344e+07 1.757e+08 1.075e+08 2.805e+07 6.414e+07 1.309e+08 8.405e+07 1.037e+08 5.126e+07 4.566e+07 5.953e+07 3.799e+07 1.017e+08 4.53e+07 9.595e+07 2.435e+07 5.862e+07 1.221e+08 1.943e+08 3.155e+07 1.076e+08 6.307e+07 5.622e+07 8.372e+07 1.054e+08 2.986e+07 5.66e+07 5.675e+07 
Average illumination values = 
679.1 677.9 678.6 678.8 676.7 679.3 679.4 678.4 677.7 678.8 676.2 681.4 677.2 679 676.8 679.3 676 677.1 677.5 678.6 678.5 678.9 676.2 677.9 679 681.7 676 679.1 678 679.2 679.1 675.9 678.4 678.2 678.8 679 679.4 678.1 679.4 678.9 678.6 678.8 679.5 679.3 679.3 678.1 678.5 678.6 679.2 677.1 679.5 677.7 679 679 677.2 679.4 679.5 677.4 678.4 678.9 678.6 678.9 675.1 679 679.1 679.3 679.4 679.2 679.4 678.8 684.2 678.8 679.2 678.1 678.9 678.7 679.2 681.8 678.9 677.5 678.7 676.4 679.5 677.2 679 678.7 675.9 679.1 679.2 680.1 676.2 679.2 679.2 677.3 677.4 678.6 677.7 678.5 678.8 678.7 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.05907 0.006988 0.005898 0.02513 0.01846 0.06037 0.00141 0.009492 0.01089 0.1016 0.001679 0.01309 0.001507 0.1186 0.00134 0.01289 0.03319 0.004472 0.001143 0.01892 0.1038 0.00258 0.0003625 0.02389 0.01962 0.001375 0.06385 0.001308 0.02385 0.003613 0.2547 0.004111 0.01558 0.0006715 0.001193 0.007115 0.000822 0.05425 0.009793 0.01817 0.001625 0.05673 0.05565 0.005514 0.0006717 0.01817 0.004107 0.09486 0.02755 0.01522 0.05228 0.004661 0.00959 0.1115 0.004123 0.09284 0.0006704 0.01713 0.1711 0.001294 0.0004402 0.01478 0.03349 0.02564 0.002728 0.0199 0.0524 0.01532 0.008033 0.03855 0.09902 0.01483 0.08287 0.02327 0.1266 0.02305 0.004817 0.0004278 0.03191 0.001292 0.002788 0.09618 0.004902 0.001058 0.01375 0.02295 0.06637 0.08706 0.002408 0.01882 0.03442 0.001679 0.002495 1.131e-05 0.01517 0.0173 0.002468 0.0003103 0.003858 0.1114 
Uniformity values = 
0.9823 0.9812 0.9818 0.9766 0.9795 0.9756 0.9819 0.9763 0.9791 0.9796 0.9753 0.9753 0.9815 0.9813 0.9746 0.9796 0.9816 0.9747 0.9783 0.9744 0.9833 0.9797 0.9795 0.9766 0.9802 0.9795 0.9793 0.9799 0.9808 0.9802 0.9808 0.9751 0.982 0.9791 0.9784 0.9806 0.981 0.9787 0.9747 0.9814 0.9798 0.979 0.9829 0.9817 0.9779 0.9816 0.98 0.9775 0.9732 0.9812 0.9805 0.9799 0.9784 0.9794 0.9806 0.9797 0.9789 0.9791 0.9812 0.9736 0.9766 0.9798 0.9765 0.9817 0.9809 0.9743 0.9781 0.9791 0.9793 0.9814 0.9757 0.9762 0.9734 0.9754 0.982 0.9796 0.9804 0.9794 0.9816 0.9803 0.9797 0.9741 0.9744 0.979 0.9787 0.981 0.9804 0.9748 0.9804 0.9806 0.9783 0.979 0.9805 0.9788 0.9812 0.9787 0.9801 0.9807 0.9782 0.9799 
Minimum rate values = 
1.685e+06 2.048e+05 1.728e+05 7.33e+05 5.387e+05 1.732e+06 4.139e+04 2.792e+05 3.193e+05 2.848e+06 4.964e+04 3.848e+05 4.426e+04 3.293e+06 3.966e+04 3.771e+05 9.594e+05 1.321e+05 3.37e+04 5.548e+05 2.895e+06 7.589e+04 1.068e+04 6.974e+05 5.718e+05 4.048e+04 1.823e+06 3.848e+04 6.932e+05 1.062e+05 6.66e+06 1.214e+05 4.542e+05 1.978e+04 3.517e+04 2.086e+05 2.417e+04 1.557e+06 2.885e+05 5.293e+05 4.781e+04 1.625e+06 1.589e+06 1.616e+05 1.981e+04 5.293e+05 1.207e+05 2.673e+06 8.056e+05 4.441e+05 1.499e+06 1.369e+05 2.814e+05 3.111e+06 1.211e+05 2.613e+06 1.976e+04 5.004e+05 4.638e+06 3.832e+04 1.3e+04 4.321e+05 9.731e+05 7.44e+05 8.013e+04 5.833e+05 1.506e+06 4.48e+05 2.357e+05 1.112e+06 2.789e+06 4.349e+05 2.357e+06 6.803e+05 3.5e+06 6.71e+05 1.414e+05 1.26e+04 9.229e+05 3.8e+04 8.198e+04 2.717e+06 1.448e+05 3.115e+04 4.026e+05 6.673e+05 1.89e+06 2.468e+06 7.079e+04 5.486e+05 9.976e+05 4.944e+04 7.332e+04 333.5 4.426e+05 5.057e+05 7.257e+04 9129 1.136e+05 3.108e+06 
Average rate values = 
3.461e+07 3.743e+07 6.698e+07 5.415e+07 5.785e+07 1.58e+07 6.979e+07 6.731e+07 5.925e+07 1.471e+07 7.863e+07 7.02e+07 8.232e+07 1.763e+07 8.102e+07 5.556e+07 5.015e+07 1.001e+08 7.001e+07 5.68e+07 2.562e+07 8.532e+07 1.585e+08 5.75e+07 5.55e+07 5.034e+07 1.835e+07 2.396e+07 3.909e+07 6.169e+07 1.372e+07 7.793e+07 5.956e+07 6.527e+07 9.463e+07 6.966e+07 9.907e+07 1.449e+07 1.466e+07 1.51e+07 6.024e+07 1.492e+07 2.164e+07 1.466e+07 5.021e+07 4.834e+07 6.317e+07 2.347e+07 4.374e+07 6.974e+07 1.901e+07 5.368e+07 7.606e+07 1.939e+07 5.199e+07 2.263e+07 1.046e+08 4.606e+07 1.348e+07 1.317e+08 7.944e+07 4.727e+07 2.503e+07 1.73e+07 8.373e+07 3.591e+07 2.025e+07 6.081e+07 1.46e+07 3.272e+07 2.018e+07 5.576e+07 1.644e+07 3.838e+07 1.481e+07 5.346e+07 5.12e+07 1.447e+08 2.205e+07 4.711e+07 3.954e+07 2.314e+07 6.613e+07 1.299e+08 5.149e+07 3.9e+07 3.118e+07 2.504e+07 5.145e+07 5.144e+07 4.681e+07 1.564e+07 8.248e+07 8.104e+07 5.089e+07 4.544e+07 6.523e+07 8.226e+07 7.29e+07 1.939e+07 
Average illumination values = 
676.3 679.1 678.3 676.4 679.1 675.8 678.9 676.6 677.9 677.5 677.8 675.5 676.2 677.7 676.5 677.8 680.5 676.2 675.9 676.3 675.6 679.7 677.4 676.2 679.7 678.1 677.3 677.7 678.1 679.4 678.9 676.4 678.7 678.2 677.6 679.7 676.1 677.8 676.2 678.5 678.5 675 677.5 677.6 678.4 678.5 679.5 678.3 677.5 678.7 679.5 681.8 677 676 677.7 678 677.5 676.3 677.8 678 675.9 676.4 675.6 678.6 678.2 675.9 676.8 676.9 677.2 678.6 677 675.7 676.9 676.2 678.7 676.6 679.2 676.1 675.9 679.4 677.9 677 677.6 676.7 677.2 677.1 677.1 677.4 679.7 675.8 681.8 678.6 678.9 677.9 678.4 675.3 677.5 677.3 678.8 678.5 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.02861 8.569e-05 0.05172 0.01662 0.003943 0.002595 0.01392 0.03128 0.00236 0.00276 0.01667 0.008841 0.003425 0.00104 0.0205 0.002331 0.001211 0.00118 0.002428 0.008602 0.001177 0.02131 0.000689 0.004084 0.02978 0.00204 0.002904 0.0015 0.07539 0.007147 0.001597 0.01169 0.004839 0.0004677 0.001244 0.01846 0.001457 0.008574 0.004444 0.007106 0.004732 0.02103 0.0006265 0.01199 0.001305 0.001001 0.02067 0.02743 0.002633 0.001213 0.0144 0.003809 0.007646 0.02803 0.007081 0.008054 0.04755 0.0001838 0.002892 0.001374 0.001435 0.02253 0.0009889 0.01969 0.0061 0.006038 0.002629 0.03948 0.00166 0.0009106 5.386e-06 0.02061 0.0007 0.0005614 0.001251 0.002319 7.237e-05 0.002117 0.009965 0.001513 0.0186 0.01193 0.001754 0.0003395 0.0051 0.001431 0.0004747 0.05934 0.005341 0.003891 0.0004356 0.001281 0.000515 0.02013 0.007986 0.0002972 0.003443 0.03875 0.009481 0.01248 
Uniformity values = 
0.9812 0.9768 0.9761 0.9812 0.9808 0.9766 0.9787 0.9774 0.9755 0.9808 0.9827 0.9782 0.9794 0.9726 0.9757 0.9798 0.9803 0.9768 0.9809 0.9798 0.9795 0.9775 0.9753 0.9739 0.9796 0.9768 0.98 0.9801 0.9781 0.9818 0.981 0.9775 0.9825 0.9776 0.9786 0.9761 0.9726 0.9762 0.9804 0.9773 0.9764 0.98 0.9795 0.9777 0.9765 0.9747 0.979 0.9808 0.9816 0.9748 0.9788 0.9798 0.9785 0.9751 0.9725 0.9776 0.9799 0.9757 0.9787 0.9782 0.9788 0.9757 0.9779 0.9768 0.9789 0.9741 0.9779 0.9758 0.9809 0.9805 0.9789 0.9786 0.9797 0.9784 0.9771 0.9775 0.9785 0.9753 0.98 0.9774 0.9784 0.9791 0.9786 0.9778 0.9766 0.9801 0.9806 0.9787 0.9801 0.9802 0.9791 0.9805 0.9755 0.9802 0.9774 0.9801 0.9757 0.979 0.9796 0.9803 
Minimum rate values = 
8.294e+05 2531 1.49e+06 4.847e+05 1.158e+05 7.657e+04 4.076e+05 9.09e+05 6.972e+04 8.107e+04 4.854e+05 2.596e+05 1.007e+05 3.083e+04 6e+05 6.856e+04 3.563e+04 3.484e+04 7.132e+04 2.522e+05 3.466e+04 6.224e+05 2.038e+04 1.207e+05 8.64e+05 6.019e+04 8.538e+04 4.412e+04 2.143e+06 2.093e+05 4.695e+04 3.431e+05 1.418e+05 1.38e+04 3.665e+04 5.406e+05 4.318e+04 2.523e+05 1.305e+05 2.091e+05 1.395e+05 6.127e+05 1.845e+04 3.516e+05 3.855e+04 2.962e+04 6.028e+05 7.958e+05 7.73e+04 3.587e+04 4.214e+05 1.119e+05 2.246e+05 8.178e+05 2.093e+05 2.367e+05 1.367e+06 5435 8.514e+04 4.051e+04 4.226e+04 6.587e+05 2.916e+04 5.757e+05 1.792e+05 1.783e+05 7.745e+04 1.144e+06 4.879e+04 2.678e+04 158.8 6.013e+05 2.061e+04 1.655e+04 3.693e+04 6.836e+04 2134 6.256e+04 2.919e+05 4.464e+04 5.434e+05 3.493e+05 5.167e+04 1.002e+04 1.503e+05 4.211e+04 1.396e+04 1.698e+06 1.568e+05 1.143e+05 1.284e+04 3.766e+04 1.523e+04 5.867e+05 2.348e+05 8748 1.016e+05 1.12e+06 2.779e+05 3.651e+05 
Average rate values = 
2.177e+07 2.949e+07 2.095e+07 2.933e+07 2.006e+07 6.292e+07 4.728e+07 3.167e+07 6.74e+07 3.573e+07 4.165e+07 5.312e+07 4.463e+07 4.635e+07 3.616e+07 3.722e+07 1.036e+08 4.953e+07 4.809e+07 3.601e+07 1.315e+07 3.756e+07 5.478e+07 6.48e+07 2.438e+07 6.58e+07 6.277e+07 1.157e+07 9.731e+06 4.287e+07 4.471e+07 1.151e+07 1.011e+07 3.546e+07 1.623e+07 2.181e+07 3.708e+07 4.683e+07 4.116e+07 3.832e+07 3.819e+07 2.297e+07 3.949e+07 1.417e+07 5.489e+07 1.757e+07 2.219e+07 2.45e+07 4.877e+07 5.987e+07 3.416e+07 8.13e+07 1.265e+07 1.899e+07 1.299e+07 2.663e+07 2.182e+07 4.524e+07 1.38e+07 3.646e+07 3.885e+07 1.526e+07 4.33e+07 1.09e+07 4.034e+07 2.305e+07 2.579e+07 2.83e+07 1.197e+07 4.19e+07 2.291e+07 2.163e+07 6.014e+07 5.938e+07 1.715e+07 8.657e+07 5.199e+07 4.865e+07 3.169e+07 5.744e+07 9.747e+06 2.457e+07 3.294e+07 6.396e+07 2.369e+07 8.003e+07 4.536e+07 1.214e+07 1.386e+07 3.823e+07 1.299e+07 3.633e+07 7.712e+07 2.263e+07 3.72e+07 4.51e+07 4.886e+07 1.991e+07 3.835e+07 1.219e+07 
Average illumination values = 
675.8 677.9 676.2 678 675.5 676.4 676.6 676.6 675.2 676.7 677.7 675.4 679.1 677.7 675.4 674.3 677.5 676.1 679.2 676.8 676.2 675.3 678.1 677.2 677.4 676 677.9 676.6 674.3 678.6 677.7 676 677.5 678.5 677.4 676.1 677.9 675.9 682.2 676.6 675.5 675.6 677.5 676.9 675.6 677.2 678.4 676.5 678 675.6 677.1 675.8 676.1 676.4 677.5 674.6 675.8 677.5 677.5 677 678.5 676.2 677.5 675.5 673.4 677.6 678.4 676 677.3 676.3 677.7 675.3 677.4 678.5 676.7 677.1 680 676.7 674.3 677.8 677 677.6 679.4 678.2 676.1 676.7 673.9 675.9 679.5 673.8 677.6 675 675.6 680.4 676.4 677.5 677.1 674.8 677.5 673.9 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003028 0.01141 0.002608 0.004357 0.002561 0.0003432 0.0008046 0.002579 0.001108 0.01309 0.003546 0.0006592 0.0008479 6.852e-05 0.0184 0.001419 0.0009172 0.006886 0.007171 0.04094 0.001093 0.003521 0.003442 0.01099 0.002884 0.01372 0.0003828 0.0006693 0.01421 0.0009705 0.0008517 0.002941 0.006522 0.005622 0.0004254 0.002082 0.0009584 0.03106 0.002084 0.001224 0.001267 0.001195 0.01626 0.006371 0.01498 0.002742 0.0004298 0.002635 0.001451 0.004076 0.005389 0.006138 0.002495 0.02554 0.002215 0.001758 5.095e-06 0.003758 0.0002159 0.001227 0.003961 0.0001111 0.002921 0.002259 0.0009736 0.002644 0.0006682 0.007981 0.002685 0.0005434 0.008405 0.003874 0.000418 2.716e-05 0.005101 0.01042 0.0001343 0.007658 0.0009355 0.001191 0.05942 0.001828 0.0002338 0.0004867 0.01518 0.00472 0.003224 0.0005265 0.003787 0.0004135 0.0001692 0.007637 0.0006989 0.005774 0.004619 0.004396 0.00889 0.00548 2.72e-06 0.0009354 
Uniformity values = 
0.9822 0.9749 0.9777 0.9769 0.9768 0.9779 0.974 0.982 0.9748 0.9807 0.9729 0.9749 0.9792 0.9795 0.9771 0.9818 0.9769 0.974 0.9734 0.9755 0.9765 0.9773 0.9764 0.9814 0.9802 0.9808 0.9807 0.9811 0.977 0.9729 0.9743 0.9764 0.9761 0.9781 0.9787 0.9778 0.9777 0.9746 0.9794 0.9748 0.979 0.9791 0.9792 0.9744 0.9769 0.9789 0.9759 0.9777 0.979 0.9776 0.9775 0.9803 0.975 0.9792 0.9809 0.9797 0.9787 0.9804 0.9792 0.9773 0.9779 0.9753 0.9781 0.9809 0.9796 0.9729 0.9772 0.9753 0.9772 0.9807 0.9787 0.98 0.9793 0.9748 0.9743 0.9791 0.9796 0.9752 0.9759 0.9797 0.9821 0.977 0.9806 0.9768 0.9796 0.9736 0.976 0.9805 0.9817 0.9813 0.9788 0.9781 0.9762 0.9798 0.9838 0.9769 0.9811 0.979 0.9794 0.9779 
Minimum rate values = 
8.882e+04 3.358e+05 7.688e+04 1.284e+05 7.557e+04 1.013e+04 2.383e+04 7.569e+04 3.277e+04 3.825e+05 1.05e+05 1.95e+04 2.497e+04 2018 5.383e+05 4.167e+04 2.708e+04 2.033e+05 2.118e+05 1.186e+06 3.228e+04 1.038e+05 1.015e+05 3.214e+05 8.476e+04 4.009e+05 1.126e+04 1.968e+04 4.166e+05 2.877e+04 2.521e+04 8.679e+04 1.922e+05 1.654e+05 1.254e+04 6.137e+04 2.827e+04 9.052e+05 6.134e+04 3.62e+04 3.731e+04 3.519e+04 4.752e+05 1.881e+05 4.392e+05 8.072e+04 1.27e+04 7.767e+04 4.272e+04 1.2e+05 1.586e+05 1.801e+05 7.375e+04 7.431e+05 6.507e+04 5.173e+04 150.2 1.104e+05 6361 3.619e+04 1.166e+05 3285 8.605e+04 6.636e+04 2.866e+04 7.831e+04 1.972e+04 2.351e+05 7.918e+04 1.598e+04 2.467e+05 1.138e+05 1.231e+04 803.9 1.507e+05 3.054e+05 3957 2.257e+05 2.765e+04 3.505e+04 1.695e+06 5.395e+04 6879 1.437e+04 4.437e+05 1.395e+05 9.517e+04 1.549e+04 1.111e+05 1.215e+04 4986 2.244e+05 2.065e+04 1.695e+05 1.352e+05 1.296e+05 2.603e+05 1.61e+05 80.15 2.759e+04 
Average rate values = 
1.874e+07 2.683e+07 1.789e+07 1.563e+07 4.865e+07 3.229e+07 6.615e+07 2.188e+07 3.679e+07 3.56e+07 1.102e+07 3.166e+07 3.446e+07 3.991e+07 2.323e+07 3.392e+07 8.263e+06 8.53e+06 7.992e+06 1.063e+07 5.063e+07 2.555e+07 8.447e+06 8.651e+06 1.137e+07 2.015e+07 2.597e+07 1.19e+07 2.033e+07 1.585e+07 1.147e+07 3.383e+07 1.867e+07 1.832e+07 3.747e+07 2.666e+07 1.262e+07 8.257e+06 2.656e+07 6.176e+07 3.013e+07 2.487e+07 1.275e+07 9.269e+06 8.979e+06 3.952e+07 3.793e+07 1.267e+07 3.705e+07 1.735e+07 2.697e+07 3.185e+07 2.062e+07 1.23e+07 3.87e+07 1.11e+07 3.788e+07 1.05e+07 4.356e+07 1.274e+07 1.086e+07 1.197e+07 2.796e+07 1.937e+07 2.661e+07 8.752e+06 2.578e+07 8.721e+06 1.371e+07 1.76e+07 8.687e+06 3.285e+07 3.229e+07 3.784e+07 9.571e+06 2.163e+07 4.06e+07 2.315e+07 3.7e+07 4.286e+07 7.449e+06 9.366e+06 5.584e+07 3.217e+07 2.926e+07 1.083e+07 4.69e+07 3.056e+07 3.293e+07 3.069e+07 4.09e+07 9.541e+06 4.036e+07 2.697e+07 8.824e+06 1.608e+07 3.498e+07 2.945e+07 5.221e+07 3.474e+07 
Average illumination values = 
675.1 677.3 675.3 674.1 676.3 675.9 676.1 675.4 676.1 673.5 676.8 675.8 673.7 677.5 675.5 675.4 676.4 677.1 676.8 676.5 676.2 676.1 675.5 677.3 674.7 674.7 674.9 675.7 675.4 677.4 680.5 675.9 675.7 677.5 676.6 674.6 675.2 676.9 675.8 675.6 676.5 676.2 674.6 676.1 675.1 676 679.6 676.2 674.9 674.6 674.6 672.4 677 673.6 678.6 676.9 676.8 674.1 678 676.6 678.2 675.2 675.6 675.1 675.5 677.4 676.8 675.3 674.8 673.8 675.1 673.9 676.6 677.9 676.5 674.8 677.2 678 675.1 674.3 675.5 676 675.4 675.3 673.7 677 674.7 673.9 677.6 673.7 676.1 676 679.7 673.1 675 675.1 675.6 676.3 675.9 674.8 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002994 0.001551 0.002803 0.001613 0.0003431 0.0007921 0.001066 0.001191 0.003488 0.00067 0.001075 0.0002289 0.001404 0.0003768 0.004331 0.0003044 0.0005683 0.0007091 0.001787 0.008705 0.00342 0.004631 0.0006183 0.001148 0.001296 0.0008464 0.007251 0.005939 0.0002928 0.002079 0.0008575 0.0189 0.0009099 0.004456 0.0002431 0.01727 0.00647 0.0195 0.0001941 0.003372 0.002327 0.001975 0.011 0.005883 0.003412 0.001107 8.205e-06 0.01817 9.725e-05 0.001301 0.003832 1.133e-05 0.001918 0.01372 0.002964 0.0004841 0.00236 0.0009142 0.007976 0.002611 0.0003664 2.719e-05 0.009804 0.0002978 0.005956 0.002103 0.008702 0.0009295 0.0003196 0.0004742 0.01201 0.001761 0.003142 0.0008935 0.0004132 0.0003326 0.002101 0.02383 0.005821 0.003436 0.008741 0.0005997 0.0001569 0.002311 0.0002112 0.00877 0.0004238 0.001419 0.002599 7.317e-05 0.0007254 0.0008129 0.0007781 0.004338 0.00345 0.00283 0.02644 0.001077 0.0005942 0.001417 
Uniformity values = 
0.9821 0.9797 0.9801 0.9753 0.9803 0.976 0.9791 0.9785 0.9758 0.9771 0.9798 0.9803 0.9804 0.9791 0.9778 0.9728 0.9821 0.9773 0.9789 0.9748 0.9801 0.9817 0.9802 0.9771 0.9729 0.975 0.9799 0.9803 0.9787 0.978 0.9787 0.9781 0.9756 0.9814 0.9791 0.9817 0.9775 0.979 0.9775 0.9799 0.98 0.9787 0.9791 0.9778 0.9782 0.9785 0.98 0.9816 0.9777 0.9774 0.9776 0.9745 0.9811 0.9794 0.9736 0.9771 0.9795 0.9803 0.9812 0.9802 0.9791 0.9741 0.9785 0.9794 0.974 0.9769 0.9803 0.9786 0.9796 0.9781 0.9802 0.9769 0.9783 0.9819 0.9811 0.9812 0.9795 0.9801 0.9763 0.9784 0.9808 0.9817 0.9803 0.977 0.9747 0.9807 0.9793 0.9778 0.9817 0.9783 0.981 0.9777 0.9759 0.9774 0.9796 0.9755 0.9792 0.9741 0.9785 0.9794 
Minimum rate values = 
8.784e+04 4.563e+04 8.239e+04 4.77e+04 1.01e+04 2.341e+04 3.139e+04 3.51e+04 1.03e+05 1.978e+04 3.164e+04 6738 4.128e+04 1.11e+04 1.275e+05 9027 1.669e+04 2.093e+04 5.263e+04 2.565e+05 1.005e+05 1.358e+05 1.82e+04 3.388e+04 3.842e+04 2.504e+04 2.127e+05 1.743e+05 8632 6.129e+04 2.527e+04 5.524e+05 2.69e+04 1.307e+05 7163 5.033e+05 1.903e+05 5.69e+05 5728 9.913e+04 6.843e+04 5.816e+04 3.225e+05 1.731e+05 1.005e+05 3.262e+04 241.6 5.293e+05 2870 3.837e+04 1.129e+05 335.5 5.637e+04 4.015e+05 8.769e+04 1.429e+04 6.942e+04 2.69e+04 2.336e+05 7.676e+04 1.08e+04 805.4 2.877e+05 8771 1.759e+05 6.206e+04 2.55e+05 2.739e+04 9413 1.399e+04 3.514e+05 5.198e+04 9.252e+04 2.624e+04 1.215e+04 9779 6.182e+04 6.931e+05 1.715e+05 1.011e+05 2.56e+05 1.762e+04 4619 6.819e+04 6250 2.569e+05 1.248e+04 4.185e+04 7.63e+04 2158 2.133e+04 2.398e+04 2.3e+04 1.278e+05 1.014e+05 8.359e+04 7.687e+05 3.188e+04 1.752e+04 4.171e+04 
Average rate values = 
1.562e+07 1.719e+07 2.806e+07 3.518e+07 2.831e+07 4.132e+07 1.563e+07 2.386e+07 9.11e+06 3.125e+07 2.424e+07 3.467e+07 2.661e+07 9.425e+06 7.154e+06 3.758e+07 1.633e+07 3.979e+07 7.307e+06 7.191e+06 8.254e+06 7.559e+06 8.468e+06 1.602e+07 9.247e+06 9.707e+06 1.92e+07 2.151e+07 2.219e+07 2.219e+07 1.087e+07 6.686e+06 4.525e+07 2.303e+07 2.201e+07 1.263e+07 8.659e+06 1.204e+07 2.771e+07 7.355e+06 1.492e+07 1.377e+07 7.719e+06 1.327e+07 1.05e+07 3.186e+07 3.383e+07 2.031e+07 4.356e+07 1.078e+07 8.825e+06 4.833e+07 2.357e+07 1.186e+07 7.622e+06 1.601e+07 1.635e+07 9.477e+06 7.362e+06 1.121e+07 3.104e+07 3.479e+07 1.375e+07 2.822e+07 1.978e+07 7.643e+06 8.586e+06 2.279e+07 1.53e+07 2.42e+07 2.432e+07 4.404e+07 1.182e+07 2.864e+07 2.657e+07 8.676e+06 7.198e+06 1.721e+07 3.145e+07 1.388e+07 2.797e+07 2.883e+07 3.57e+07 1.75e+07 4.148e+07 9.351e+06 7.54e+06 3.793e+07 1.296e+07 9.626e+06 1.322e+07 3.22e+07 1.948e+07 1.5e+07 7.368e+06 1.878e+07 8.258e+06 2.063e+07 4.318e+07 8.454e+06 
Average illumination values = 
675.1 673.7 672.6 677.3 674.2 674.7 674.7 673.4 674.8 674.3 673.3 673.8 673.2 676.1 673.7 677.2 675.3 676.4 673.8 676 673.9 675 674.7 675.4 677.3 679.9 673.9 672.1 676.5 674.4 674.4 674.5 675 674.5 676.2 671.7 674 673.7 675.2 676.8 673 673.4 672.7 673.6 674.3 676.9 674.6 672.8 675.9 675.4 678.5 675.8 673.5 675 676.8 677.2 674.1 672.7 674.2 673.7 675 676.6 675.2 674 678.8 674.4 673.3 676 675.5 674.3 673.3 674 675.8 674.1 673.8 674.4 676.1 673 674.6 674 675.9 674.4 674.6 674.8 675.6 674.3 674 674.5 673.8 676.2 676.3 674.9 674.8 674.5 673 676.1 672.5 676.1 674.5 674.5 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.22e-05 0.004492 0.0005335 7.781e-06 0.001383 0.001073 0.001225 9.885e-05 0.00188 0.000106 0.0004932 0.000322 0.001188 0.001248 0.0005801 0.0006725 0.0001116 0.000831 0.0008004 0.0003845 0.0158 0.0005914 0.005254 0.001659 0.0004582 0.0006717 0.02288 0.0006877 0.001026 0.0002479 0.007337 0.002749 0.005111 0.000584 0.001765 0.001701 0.0107 0.002384 0.01665 0.001643 9.312e-06 0.0001654 0.0009632 4.468e-06 0.002758 0.002928 6.032e-05 0.0006264 0.001649 0.0004722 0.007514 0.0003847 3.796e-05 0.006383 0.0001346 0.009553 0.0001106 0.007962 0.0004732 0.00048 0.003542 0.002615 0.0007683 0.002106 0.0001758 0.0029 0.01016 0.004982 0.001771 0.0004806 0 0.002388 0.0002132 0.006366 0.0002929 0.004968 0.0003252 0.0006786 0.0007473 0.001335 0.001929 0.003973 0.0009612 0.001047 0.0001096 0.001244 6.032e-05 0.0004349 0.0006799 0.0004883 0.0008521 0.0001019 0.002567 0.001442 0.001461 0.001773 7.035e-05 0.0007292 0.0004583 0.001908 
Uniformity values = 
0.9809 0.978 0.9785 0.9806 0.9777 0.9828 0.9805 0.976 0.9779 0.9816 0.9777 0.9795 0.978 0.9781 0.9789 0.9786 0.9806 0.9822 0.9823 0.9811 0.9772 0.9774 0.9766 0.9804 0.9789 0.9795 0.9788 0.9802 0.9759 0.9794 0.9828 0.9808 0.9819 0.9812 0.9802 0.9787 0.9803 0.9761 0.9804 0.9808 0.9822 0.9806 0.9791 0.973 0.9793 0.9823 0.9803 0.9761 0.9774 0.9826 0.9819 0.9825 0.9794 0.9809 0.9794 0.9777 0.9777 0.9824 0.98 0.9791 0.9804 0.9772 0.98 0.9808 0.9771 0.9796 0.9788 0.979 0.9791 0.9799 0.9789 0.9783 0.9773 0.9813 0.9791 0.9786 0.9803 0.9828 0.9794 0.9804 0.9767 0.9783 0.9807 0.974 0.9794 0.9782 0.9795 0.9774 0.9789 0.979 0.9799 0.9836 0.9792 0.9758 0.9798 0.9767 0.9795 0.9804 0.9776 0.9797 
Minimum rate values = 
1535 1.322e+05 1.573e+04 229 4.08e+04 3.149e+04 3.601e+04 2922 5.542e+04 3116 1.455e+04 9484 3.504e+04 3.68e+04 1.709e+04 1.982e+04 3284 2.44e+04 2.35e+04 1.131e+04 4.628e+05 1.745e+04 1.548e+05 4.878e+04 1.35e+04 1.978e+04 6.668e+05 2.024e+04 3.031e+04 7304 2.146e+05 8.077e+04 1.498e+05 1.717e+04 5.191e+04 5.011e+04 3.132e+05 7.037e+04 4.859e+05 4.828e+04 273.6 4868 2.837e+04 132.5 8.113e+04 8.587e+04 1775 1.851e+04 4.865e+04 1.386e+04 2.2e+05 1.13e+04 1118 1.872e+05 3965 2.806e+05 3265 2.329e+05 1.393e+04 1.414e+04 1.04e+05 7.71e+04 2.261e+04 6.191e+04 5191 8.53e+04 2.978e+05 1.465e+05 5.215e+04 1.415e+04 0 7.034e+04 6293 1.866e+05 8631 1.461e+05 9570 1.992e+04 2.201e+04 3.925e+04 5.694e+04 1.169e+05 2.827e+04 3.099e+04 3229 3.668e+04 1777 1.284e+04 2.003e+04 1.439e+04 2.508e+04 2990 7.554e+04 4.261e+04 4.298e+04 5.234e+04 2072 2.145e+04 1.353e+04 5.615e+04 
Average rate values = 
1.386e+07 1.243e+07 3.017e+07 2.157e+07 2.52e+07 1.399e+07 2.527e+07 7.727e+06 2.384e+07 7.242e+06 2.238e+07 6.568e+06 6.274e+06 3.878e+07 2.046e+07 1.322e+07 5.764e+06 7.287e+06 6.612e+06 4.813e+06 6.571e+06 1.555e+07 6.627e+06 1.553e+07 6.267e+06 1.767e+07 6.453e+06 6.291e+06 2.385e+07 1.97e+07 7.483e+06 2.008e+07 1.37e+07 1.008e+07 2.27e+07 1.436e+07 6.489e+06 1.35e+07 9.048e+06 7.723e+06 6.324e+06 7.861e+06 9.374e+06 4.19e+07 2.01e+07 1.037e+07 1.7e+07 6.473e+06 9.416e+06 2.974e+07 6.938e+06 6.522e+06 1.492e+07 1.154e+07 2.567e+07 8.842e+06 3.209e+07 6.417e+06 8.247e+06 2.329e+07 2.401e+07 4.315e+07 2.194e+07 2.437e+07 2.336e+07 5.715e+06 1.427e+07 6.515e+06 2.392e+07 2.339e+07 4.343e+07 1.789e+07 2.559e+07 7.698e+06 9.335e+06 1.17e+07 1.193e+07 9.681e+06 2.338e+07 1.566e+07 1.281e+07 1.062e+07 1.976e+07 1.615e+07 4.098e+07 1.837e+07 1.379e+07 3.499e+07 7.588e+06 7.647e+06 6.914e+06 3.212e+07 1.251e+07 1.147e+07 1.805e+07 6.445e+06 4.756e+07 1.372e+07 3.327e+07 2.303e+07 
Average illumination values = 
674.1 674.2 673 673.7 673.5 672.2 672 674.7 673.4 674.5 674.1 674.8 673.4 673.3 674.6 675.1 672 672.4 674.6 672.8 674.4 675 677.9 672.1 676.5 673.2 674.1 675.2 674.8 675.1 671 672.6 672.9 674.3 672.4 673.4 671.8 674.8 672.6 673.3 672.8 673.9 674.2 678.4 673 672.6 674.5 675.2 673.9 672.5 672.9 672.2 673.3 673.2 674 674 674 673.5 674.9 673.6 672.3 673.8 672.4 673.4 674.6 675.6 672.8 672.8 673.9 674.3 676.1 673.9 673.8 674.5 673.2 673.7 674.4 675.1 673.4 671.7 675 674 672 676.1 673.9 673.9 672.3 674 672.7 674.1 672.6 671.7 672.7 676.3 673 674.7 673 673.4 674.2 672.8 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.261e-05 0.00353 0.000604 0.0005226 0.002403 0.001164 9.96e-05 0.001687 7.073e-05 0.00142 0.0001491 2.098e-05 0.0005673 0.0002544 0.0001082 0.001273 0.0001073 0.0009197 7.503e-05 0.00347 0.001925 0.0004124 2.129e-07 0.008571 0.000325 0.0002608 0.002947 0.00348 0.0002334 0.003149 0.003815 0.001004 0.009821 0.005011 0.0001504 6.263e-06 6.189e-05 0.0009494 1.091e-05 0.003264 5.955e-05 0.0006309 0.0008887 0.0004046 0.0004952 0.0001319 0.000794 0.0003421 0.007178 0.0001114 0.0005181 0.0001969 0.0003636 0.002144 0.0005578 0.001912 0.0002943 0.001102 0.002587 0.001245 0.001404 0 8.422e-05 0.0003876 0.01527 0.0001811 0.006049 0.0001166 0.0008022 0.0004869 0.001906 0.004816 0.001876 0.0007676 0.0009456 0.000107 0.0002597 0.0006873 0.003025 0.0004227 0.0008189 0.001039 0.0014 0.001815 0.0001124 8.835e-05 0.001604 0.0005484 2.096e-05 0.00263 0.002174 0.0003011 0.001342 8.829e-05 0.0003696 0.001915 0.0003881 0.0003174 0.003841 0.0011 
Uniformity values = 
0.981 0.9793 0.9792 0.9834 0.9807 0.9812 0.9799 0.9782 0.9788 0.9808 0.9798 0.9769 0.9814 0.979 0.9804 0.9833 0.9823 0.9803 0.9753 0.9819 0.9812 0.9796 0.979 0.9809 0.9759 0.9786 0.9813 0.9811 0.9831 0.9801 0.9811 0.9806 0.9789 0.9797 0.9792 0.9835 0.9805 0.9815 0.974 0.9799 0.9822 0.9779 0.9775 0.9819 0.9829 0.9823 0.9754 0.9814 0.9769 0.9779 0.9816 0.9808 0.9808 0.9756 0.9849 0.9823 0.9794 0.9829 0.9778 0.9777 0.9816 0.9818 0.9784 0.9796 0.9813 0.9795 0.981 0.9814 0.9819 0.9805 0.9784 0.9771 0.9812 0.9785 0.9814 0.9771 0.9777 0.9804 0.9817 0.9839 0.9824 0.9791 0.979 0.9787 0.978 0.9819 0.9794 0.9814 0.9788 0.9754 0.9784 0.9813 0.9806 0.9788 0.9807 0.9827 0.9819 0.979 0.9806 0.9774 
Minimum rate values = 
1547 1.038e+05 1.779e+04 1.533e+04 7.062e+04 3.42e+04 2933 4.972e+04 2085 4.176e+04 4390 619.8 1.667e+04 7497 3185 3.734e+04 3151 2.706e+04 2220 1.018e+05 5.655e+04 1.214e+04 6.275 2.51e+05 9606 7689 8.652e+04 1.022e+05 6848 9.256e+04 1.12e+05 2.952e+04 2.88e+05 1.472e+05 4432 183.8 1821 2.79e+04 323.3 9.595e+04 1749 1.861e+04 2.622e+04 1.189e+04 1.453e+04 3874 2.348e+04 1.006e+04 2.112e+05 3287 1.523e+04 5791 1.07e+04 6.333e+04 1.634e+04 5.612e+04 8669 3.232e+04 7.624e+04 3.673e+04 4.124e+04 0 2484 1.141e+04 4.455e+05 5335 1.774e+05 3429 2.356e+04 1.432e+04 5.616e+04 1.418e+05 5.511e+04 2.263e+04 2.779e+04 3160 7664 2.022e+04 8.876e+04 1.239e+04 2.404e+04 3.061e+04 4.125e+04 5.346e+04 3317 2596 4.722e+04 1.612e+04 617.9 7.77e+04 6.404e+04 8852 3.947e+04 2603 1.087e+04 5.617e+04 1.14e+04 9352 1.128e+05 3.247e+04 
Average rate values = 
1.283e+07 7.81e+06 2.511e+07 5.339e+06 1.384e+07 1.829e+07 6.887e+06 2.058e+07 2.899e+07 2.215e+07 2.418e+07 6.987e+06 1.356e+07 1.19e+07 4.952e+06 5.903e+06 4.915e+06 1.046e+07 5.712e+06 8.799e+06 1.127e+07 6.245e+06 2.756e+07 5.482e+06 1.558e+07 2.283e+07 1.055e+07 6.591e+06 1.241e+07 5.509e+06 6.088e+06 7.489e+06 4.851e+06 6.785e+06 7.258e+06 1.632e+07 7.628e+06 9.334e+06 3.643e+07 5.625e+06 1.316e+07 5.772e+06 8.433e+06 2.703e+07 8.329e+06 2.239e+07 1.728e+07 1.988e+07 7.756e+06 3.159e+07 2.117e+07 2.848e+07 2.13e+07 2.288e+07 9.635e+06 2.026e+07 7.035e+06 5.622e+06 1.758e+07 1.306e+07 1.873e+07 8.105e+06 1.624e+07 1.052e+07 4.697e+06 2.989e+07 4.626e+06 1.164e+07 2.341e+07 1.341e+07 1.096e+07 4.599e+06 6.557e+06 1.725e+07 1.026e+07 1.427e+07 2.63e+07 6.84e+06 7.45e+06 4.815e+06 6.465e+06 5.553e+06 4.689e+06 5.853e+06 8.669e+06 1.53e+07 7.105e+06 1.208e+07 1.931e+07 5.399e+06 8.234e+06 1.658e+07 8.095e+06 1.762e+07 1.341e+07 1.327e+07 5.2e+06 8.737e+06 2.229e+07 1.309e+07 
Average illumination values = 
673.2 673.3 672.8 671.3 671.6 671.5 672 673.2 673.2 672 672.2 674.3 673.1 674.9 672.1 671.4 673 672 675.2 674.2 671.5 674.5 673.2 672.1 674.8 675.3 671.4 671.5 671.5 674.5 671.8 671.9 672.7 673.1 672.5 671.5 673.1 673.5 677.1 672.7 672.5 673.9 673.8 672.6 671.9 672.3 675.2 672.6 674.6 673.8 673.2 672.8 672.8 674.9 670.9 672.3 673 672.8 673.7 673.4 673.5 673 673.8 672.3 672.8 673.4 671.6 674.5 672 671.6 673.8 673.9 671.1 673 672.5 674 673.8 671.7 670.7 671 672.8 673.1 672.7 673.3 674.4 672 672.8 671.7 674.6 675.1 673.3 673.5 672.3 674.4 673.5 670.8 672 673.1 672.4 674.7 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.413e-05 0.002485 5.628e-07 0.001646 0.0009141 0.003614 4.247e-05 8.642e-05 0.000169 0.0002389 0.0006484 0.0007963 2.51e-05 0.0008121 0.0001354 0.0004792 7.472e-05 0.002096 0.000517 0.001379 0.0009835 0.0001145 6.633e-05 0.002121 0.005437 0.0001152 0.0003661 0.0007385 0.004748 0.002055 0.0001221 6.329e-06 6.193e-05 0.003264 1.471e-05 0.00253 0.0003644 0.0008506 0.0007805 0.0008653 4.236e-05 0.005493 0.0001725 0.002664 0.001981 0.0004282 0.0003988 0.002047 0.0006832 0.0003569 0.0003793 0.0006983 0.001722 0.0002032 6.312e-06 8.402e-05 0.0003955 0.0004451 0.0007376 1.352e-05 0.0007779 0.0008588 0.001986 0.004971 0.001369 0.0004648 0.0004748 9.152e-05 0.001576 0.0001456 0.00103 0.0001364 0.00107 0.002523 0.001412 0.0003786 0.0001456 0.0006682 2.707e-05 0.0009526 0.0007558 0.0008347 0.0002677 5.295e-06 0.00139 0.0001264 0.0003035 0.007469 0.001092 0.0009195 0.01152 0.0004093 0.004794 0.001774 0.0003135 4.153e-05 0.0002713 0.0001076 0.0002419 0.0004198 
Uniformity values = 
0.9815 0.9834 0.9798 0.9785 0.9818 0.982 0.9799 0.981 0.981 0.981 0.9817 0.98 0.9796 0.9861 0.9816 0.9831 0.9776 0.9806 0.982 0.981 0.9824 0.9795 0.9818 0.9814 0.9822 0.9836 0.9842 0.9807 0.9808 0.9807 0.9811 0.9823 0.9812 0.9779 0.9791 0.983 0.9796 0.9797 0.9833 0.9836 0.9826 0.9817 0.9784 0.9812 0.981 0.9819 0.9802 0.9764 0.983 0.9804 0.9811 0.9829 0.9788 0.9799 0.9829 0.978 0.981 0.9817 0.9813 0.9822 0.9798 0.9805 0.9787 0.9797 0.982 0.9799 0.9792 0.9805 0.9817 0.9835 0.9825 0.9824 0.9811 0.9808 0.9815 0.9823 0.9828 0.9814 0.9811 0.976 0.9784 0.9799 0.9828 0.9811 0.9844 0.981 0.9807 0.9836 0.9813 0.9811 0.9811 0.9786 0.9811 0.983 0.9822 0.9799 0.9845 0.9826 0.9832 0.9825 
Minimum rate values = 
1885 7.281e+04 16.58 4.849e+04 2.685e+04 1.06e+05 1250 2542 4970 7025 1.905e+04 2.344e+04 739.4 2.375e+04 3979 1.406e+04 2205 6.159e+04 1.519e+04 4.053e+04 2.887e+04 3374 1949 6.228e+04 1.593e+05 3379 1.073e+04 2.172e+04 1.394e+05 6.039e+04 3590 185.9 1821 9.613e+04 433.4 7.417e+04 1.073e+04 2.504e+04 2.289e+04 2.537e+04 1244 1.61e+05 5085 7.823e+04 5.82e+04 1.258e+04 1.174e+04 6.044e+04 2.005e+04 1.05e+04 1.115e+04 2.049e+04 5.072e+04 5982 185.3 2479 1.163e+04 1.308e+04 2.168e+04 397.1 2.29e+04 2.526e+04 5.849e+04 1.46e+05 4.02e+04 1.368e+04 1.399e+04 2693 4.629e+04 4272 3.022e+04 4007 3.144e+04 7.411e+04 4.15e+04 1.112e+04 4275 1.964e+04 796.2 2.815e+04 2.228e+04 2.457e+04 7858 155.7 4.071e+04 3718 8929 2.183e+05 3.21e+04 2.703e+04 3.367e+05 1.207e+04 1.406e+05 5.204e+04 9208 1223 7951 3160 7098 1.232e+04 
Average rate values = 
8.818e+06 7.174e+06 1.961e+07 1.523e+07 1.194e+07 6.653e+06 2.214e+07 6.78e+06 2.015e+07 4.919e+06 5.245e+06 2.479e+07 4.862e+06 5.591e+06 4.563e+06 9.248e+06 5.079e+06 5.146e+06 1.829e+07 1.267e+07 4.941e+06 5.188e+06 1.761e+07 8.691e+06 4.427e+06 2.706e+07 4.997e+06 5.595e+06 5.302e+06 7.811e+06 7.751e+06 1.586e+07 6.86e+06 5.41e+06 1.817e+07 8.471e+06 5.008e+06 4.702e+06 6.531e+06 5.565e+06 2.096e+07 1.133e+07 1.559e+07 4.675e+06 4.072e+06 6.388e+06 1.4e+07 2.128e+07 1.04e+07 1.769e+07 4.157e+06 2.471e+07 5.27e+06 1.529e+07 6.976e+06 1.468e+07 1.012e+07 4.393e+06 8.69e+06 7.51e+06 8.487e+06 8.101e+06 6.353e+06 4.181e+06 8.568e+06 2.985e+07 1.266e+07 4.609e+06 4.691e+06 1.744e+07 4.179e+06 5.826e+06 5.128e+06 4.219e+06 5.458e+06 4.407e+06 4.964e+06 1.634e+07 1.221e+07 4.808e+06 7.502e+06 4.686e+06 1.433e+07 2.811e+07 1.558e+07 2.498e+07 7.224e+06 4.936e+06 1.136e+07 2.046e+07 6.033e+06 5.311e+06 6.636e+06 6.773e+06 2.65e+07 9.529e+06 1.508e+07 1.354e+07 1.628e+07 3.682e+07 
Average illumination values = 
672.2 669.6 674.1 672.9 671.3 670.5 672 671.6 671.9 671.4 670.9 673.9 672.6 669.7 672.8 670.2 673.6 674 670.9 672.5 671.6 672.3 673.1 671.3 670.6 671 672.7 671.6 671.5 671.6 674.8 670.9 672.7 674.4 672.6 672 672.7 672.1 670.5 671.4 672.1 670.8 673.2 671.4 671.8 672.6 672.7 674.4 670.4 671.6 672.8 672.1 672.7 672.5 672.3 674.1 671.3 672.6 671.7 672.8 674.3 671.5 673.6 672.1 670.5 672 673.3 671.9 670.9 670.9 670.6 672.8 671.7 671.3 671.6 671 670.6 671.7 672.9 674.7 673.3 672.6 670.9 672.7 671.2 671.9 671.9 670.4 672 671.1 671.2 673.7 671.7 671.7 672 672.5 670.6 671.5 671.2 672.2 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
8.621e-05 0.000674 7.667e-07 0.001836 0.001191 0.000279 0.0001186 5.688e-05 0.0002391 0.000826 0.001138 0.000103 0.001059 6.57e-05 0.000671 0.0009457 0.002094 0.0006323 0.001056 0.00012 0.0001293 0.003531 0.001071 0.0007609 0.003884 0.001053 0.002078 0.0001213 7.475e-06 8.004e-05 8.893e-06 1.582e-05 9.808e-05 0.0004755 0.0003245 7.401e-05 3.872e-05 0.004047 0.0002351 0.0002456 6.928e-05 8.698e-05 0.003172 0.0005746 0.000702 0.0003224 0.0005198 0.001023 0.0002479 0 1.974e-05 0.009036 0.0001838 1.964e-05 0.0007602 0.0002318 0.002567 0.0009774 0.0004163 0.00089 4.064e-05 0.0008604 0.0002132 0.0002714 0.0004607 0.0004055 0.001397 0.0001032 9.042e-05 0.001236 0.0007712 0.0007501 0.0007481 6.348e-05 0.000162 7.073e-05 0.001911 0.0001035 0.00167 0.001594 0.0005353 0.003629 0.0004469 0.004141 0.0003925 1.695e-06 9.296e-05 0.0008631 4.079e-05 9.879e-05 1.207e-05 0.0004672 0.002917 0.0002365 0.000244 3.696e-05 0.0002096 5.881e-07 0.0003446 0.0004413 
Uniformity values = 
0.9816 0.9825 0.9826 0.9829 0.9828 0.983 0.9808 0.9818 0.9811 0.9818 0.9822 0.9829 0.9849 0.9817 0.9779 0.9826 0.9845 0.9811 0.9818 0.9798 0.9795 0.9828 0.9828 0.9838 0.9816 0.9811 0.9811 0.9838 0.9853 0.9822 0.9761 0.9804 0.9817 0.9786 0.9842 0.9839 0.9826 0.9814 0.9789 0.9801 0.9824 0.981 0.9798 0.9836 0.9813 0.9834 0.9829 0.9799 0.9813 0.9834 0.9805 0.9835 0.979 0.9808 0.9835 0.9837 0.9794 0.9813 0.9821 0.9823 0.98 0.9823 0.9837 0.9825 0.9813 0.9825 0.9825 0.9799 0.983 0.9829 0.9804 0.976 0.98 0.9808 0.9846 0.9809 0.9842 0.9797 0.9816 0.9796 0.9817 0.981 0.9809 0.9822 0.9805 0.9777 0.9831 0.9844 0.9822 0.9845 0.9824 0.9833 0.9785 0.9799 0.9839 0.9817 0.9796 0.9786 0.9824 0.9829 
Minimum rate values = 
2534 1.979e+04 22.51 5.385e+04 3.496e+04 8188 3488 1672 7032 2.426e+04 3.341e+04 3022 3.101e+04 1931 1.979e+04 2.776e+04 6.132e+04 1.859e+04 3.102e+04 3534 3809 1.035e+05 3.141e+04 2.231e+04 1.139e+05 3.094e+04 6.105e+04 3557 218.9 2351 262.9 465.5 2883 1.402e+04 9511 2170 1137 1.187e+05 6928 7230 2035 2558 9.327e+04 1.685e+04 2.063e+04 9458 1.525e+04 3.009e+04 7287 0 580.8 2.639e+05 5416 577.7 2.229e+04 6798 7.553e+04 2.873e+04 1.223e+04 2.613e+04 1197 2.526e+04 6252 7970 1.354e+04 1.191e+04 4.099e+04 3038 2654 3.626e+04 2.269e+04 2.217e+04 2.202e+04 1867 4746 2081 5.599e+04 3047 4.905e+04 4.69e+04 1.573e+04 1.066e+05 1.314e+04 1.214e+05 1.155e+04 50.02 2728 2.529e+04 1198 2895 354.4 1.371e+04 8.589e+04 6963 7155 1086 6172 17.34 1.012e+04 1.295e+04 
Average rate values = 
3.866e+06 9.247e+06 1.485e+07 4.182e+06 1.775e+07 5.916e+06 5.052e+06 1.861e+07 4.467e+06 5.823e+06 1.379e+07 4.099e+06 4.463e+06 8.402e+06 5.021e+06 4.536e+06 1.032e+07 1.184e+07 4.396e+06 6.749e+06 2.396e+07 4.651e+06 6.856e+06 4.662e+06 5.082e+06 5.769e+06 7.042e+06 6.904e+06 5.396e+06 6.205e+06 5.272e+06 4.614e+06 4.649e+06 4.017e+06 5.721e+06 5.04e+06 1.154e+07 1.012e+07 1.205e+07 4.989e+06 4.648e+06 1.687e+07 1.21e+07 8.736e+06 4.33e+06 3.545e+06 2.378e+07 4.871e+06 1.148e+07 1.792e+07 2.155e+07 3.953e+06 1.846e+07 3.647e+06 7.204e+06 1.054e+07 6.099e+06 7.686e+06 7.32e+06 8.808e+06 1.087e+07 1.548e+07 8.367e+06 3.793e+06 8.156e+06 8.204e+06 7.737e+06 4.68e+06 1.51e+07 6.224e+06 1.197e+07 4.342e+06 7.087e+06 4.238e+06 1.383e+07 6.049e+06 1.091e+07 2.618e+07 1.804e+07 5.43e+06 1.923e+07 5.455e+06 4.577e+06 3.886e+06 1.613e+07 2.026e+07 1.88e+07 5.268e+06 1.577e+07 3.192e+07 3.881e+06 7.49e+06 4.888e+06 1.254e+07 4.455e+06 2.182e+07 1.193e+07 1.12e+07 6.555e+06 1.583e+07 
Average illumination values = 
671.7 670.2 671.8 669.9 670.5 670.2 671.4 671.3 671.3 670.7 672.4 670.4 670.1 672.2 673.5 673.6 669.2 672.4 671.4 672 673.1 670.1 670.8 671.5 671 671.2 671.1 673 670 671.9 675.5 672.4 670.9 673 669.6 671.2 671.6 671.5 673.8 671.9 672.3 672.4 672 669.5 671 671.2 672.1 671.9 672.7 671 671.6 670.7 673.2 671.8 671.7 669.4 673.2 671.1 670.6 671.5 671.9 670.6 670.8 670.6 671.3 671.4 670.2 673 670.3 670.4 672.4 674.6 672.2 672 670 673.2 669.1 674.3 670.9 673.1 670.7 671.3 671.4 670.4 673.2 674 670.4 669.1 671.1 670.9 671.6 670.8 673 671.9 670.6 671.2 673.4 673.7 671.9 670.1 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
8.407e-05 0.0006433 0.0004345 0.0009083 0.003134 3.531e-05 0.0002672 0.0001091 2.338e-05 0.001377 0.0001036 0.005377 8.821e-05 6.737e-05 0.0003397 0.0002553 5.273e-07 8.788e-05 6.748e-05 0.001226 0.001091 0.0003436 0.0007774 0.001797 0.001816 9.144e-06 6.828e-05 8.819e-06 1.48e-05 6.645e-05 0.0002757 0.0007872 5.702e-05 3.884e-05 0.0002032 0.002446 1.485e-05 1.314e-05 0.002149 0.000579 0.0007118 0.0002152 0.001697 0.0004509 6.162e-06 7.898e-05 0.0004208 0.0003937 0.0003614 0.0007726 0.0002313 0.001562 0.00189 0.0007378 0.0008252 2.971e-05 0.000127 0.0003341 5.921e-05 0.0005445 0.001424 0.0001209 4.402e-06 0.0003792 4.655e-05 4.997e-05 0.0005048 5.587e-05 5.272e-05 0.0003348 2.045e-06 0.002767 0.0001849 0.002199 0.0002025 0.0007513 0.003598 1.751e-06 8.88e-05 0.000873 4.086e-05 0.0004735 5.888e-06 0.0005985 0.002906 0.001838 1.171e-05 0.0001373 5.964e-07 0.0003456 0.0004415 4.104e-05 0.0008514 3.717e-05 6.906e-05 0.0002692 5.94e-05 0.0004228 0.0002104 0.0002276 
Uniformity values = 
0.9821 0.9825 0.9834 0.9841 0.9846 0.9801 0.9829 0.9815 0.9822 0.9832 0.983 0.9849 0.9848 0.9837 0.9808 0.9835 0.9842 0.9831 0.9796 0.983 0.9844 0.9836 0.9805 0.9808 0.9834 0.9824 0.9833 0.9791 0.9828 0.9836 0.9807 0.9846 0.9838 0.9816 0.9827 0.9813 0.9821 0.9802 0.9829 0.9836 0.983 0.9828 0.9817 0.982 0.9834 0.9853 0.9831 0.9827 0.9834 0.9811 0.9834 0.9828 0.9838 0.9816 0.9836 0.9784 0.9809 0.9818 0.9858 0.9827 0.9833 0.9815 0.9826 0.9831 0.9823 0.9793 0.98 0.9837 0.9817 0.9843 0.9797 0.9833 0.9841 0.983 0.9811 0.9835 0.984 0.9809 0.983 0.9844 0.9823 0.9855 0.9808 0.9833 0.9796 0.9831 0.9834 0.9792 0.9828 0.9831 0.9836 0.9844 0.9849 0.9826 0.9823 0.9832 0.9803 0.9848 0.9803 0.9832 
Minimum rate values = 
2470 1.889e+04 1.275e+04 2.662e+04 9.17e+04 1039 7843 3206 686.9 4.038e+04 3040 1.571e+05 2584 1976 9991 7489 15.46 2579 1987 3.596e+04 3.195e+04 1.008e+04 2.287e+04 5.283e+04 5.324e+04 268.6 2004 259.9 434.5 1949 8109 2.306e+04 1672 1142 5965 7.185e+04 436.2 386.9 6.302e+04 1.698e+04 2.088e+04 6317 4.984e+04 1.325e+04 180.8 2313 1.235e+04 1.156e+04 1.06e+04 2.271e+04 6786 4.581e+04 5.539e+04 2.168e+04 2.42e+04 876.2 3735 9816 1733 1.598e+04 4.177e+04 3553 129.2 1.113e+04 1367 1472 1.486e+04 1639 1549 9811 60.22 8.108e+04 5420 6.449e+04 5954 2.203e+04 1.053e+05 51.5 2607 2.558e+04 1200 1.386e+04 173.2 1.756e+04 8.547e+04 5.39e+04 343.7 4045 17.51 1.014e+04 1.295e+04 1203 2.493e+04 1091 2028 7900 1748 1.239e+04 6192 6680 
Average rate values = 
3.536e+06 6.658e+06 6.857e+06 9.746e+06 5.465e+06 1.697e+07 1.82e+07 1.907e+07 5.269e+06 8.776e+06 3.769e+06 3.771e+06 7.158e+06 3.787e+06 4.369e+06 9.489e+06 3.919e+06 8.535e+06 1.724e+07 4.273e+06 6.559e+06 4.254e+06 5.017e+06 4.44e+06 5.239e+06 7.379e+06 6.822e+06 4.34e+06 3.937e+06 4.489e+06 3.618e+06 5.519e+06 5.945e+06 1.086e+07 9.339e+06 3.959e+06 1.473e+07 2.37e+07 1.342e+07 8.249e+06 4.01e+06 3.136e+06 1.132e+07 1.872e+07 5.539e+06 9.179e+06 5.233e+06 3.692e+06 3.411e+06 6.951e+06 9.654e+06 5.875e+06 7.009e+06 6.011e+06 5.326e+06 2.574e+07 4.97e+06 1.642e+07 1.609e+07 3.598e+06 7.513e+06 4.948e+06 4.146e+06 9.929e+06 3.644e+06 4.539e+06 6.451e+06 1.097e+07 5.92e+06 9.945e+06 2.45e+07 6.946e+06 8.318e+06 3.605e+06 2.235e+07 7.452e+06 3.34e+06 2.443e+07 1.31e+07 4.915e+06 1.48e+07 1.249e+07 4.06e+06 6.15e+06 3.297e+06 4.233e+06 6.291e+06 1.035e+07 1.078e+07 6.044e+06 1.468e+07 8.198e+06 3.177e+06 1.367e+07 2.228e+07 9.345e+06 3.553e+07 1.193e+07 2.113e+07 1.134e+07 
Average illumination values = 
671.2 670.3 670 669.2 668.8 671.9 670.2 670.9 670.4 671.7 670.3 670 670.2 669.4 673 670 669.7 669.8 672.1 670 669.6 670.9 671.7 671.3 670.6 670.3 671.2 673.4 670.6 669.6 671.5 669.3 670.8 671.4 670.3 671.3 671.1 672.8 670 669.4 669.8 672.6 670.7 671.1 671.8 669.1 671.2 670.7 670 671.5 669.6 670.8 669.3 670.9 669.9 673 671.3 670.6 670 670.4 669.7 670.9 670.6 670.5 670.7 672.4 672.2 670.2 672.3 669 674.3 669.7 669.6 670.1 671.1 669.8 670 673 670.4 669.1 671.1 669.1 672.9 670 672.2 669.7 670.8 673.7 670.8 671.4 669.6 670.2 669.2 672 671 669.9 672 669.7 671.7 671.5 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.021e-05 0.0008543 0.0004866 0.001155 6.587e-05 9.085e-05 0.0001215 3.04e-05 0.000501 2.416e-05 0.0002156 8.814e-05 3.081e-06 0.0004674 0.0002561 0.001015 0.0001568 0.000252 0.002134 0.0002214 0.0007572 0.001788 0.000957 7.327e-06 0.0001042 1.198e-06 6.738e-05 0.0004497 0.0008151 9.594e-05 2.079e-05 0.0003585 0.002457 1.49e-05 7.601e-05 0.002159 0.0003144 0.0001916 0.0004596 0.001062 0.0001681 9.195e-05 0.0004318 0.0003155 1.931e-05 0.0007681 0.0003912 0.004309 0.0006817 0.0001111 4.213e-05 6.459e-05 9.101e-05 0.0001451 0.0005885 0.002452 0.0001397 6.506e-05 0.0002733 0.0007277 0.000799 3.509e-05 3.555e-06 0.0002149 0.0001001 0.002762 0.0001793 0.002473 0.0002305 0.004251 0.0002912 2.462e-06 0.0003922 6.62e-05 9.806e-05 1.062e-05 8.105e-05 0.0008423 0.002188 3.686e-05 1.602e-05 1.978e-06 0.001005 0.0002839 0.0003456 7.062e-05 3.338e-05 0.0002713 0.0001034 0.0003598 0.0002665 0.0003334 0.0001876 0.000183 5.392e-05 0.0008909 3.941e-05 0.0004484 4.538e-05 0.0007049 
Uniformity values = 
0.9822 0.982 0.9839 0.9849 0.985 0.9822 0.9829 0.9809 0.9829 0.9833 0.9854 0.9848 0.9838 0.9847 0.9817 0.9851 0.9831 0.9831 0.9837 0.9855 0.9825 0.9809 0.9836 0.9828 0.9857 0.9782 0.9829 0.981 0.984 0.9845 0.9826 0.9833 0.9826 0.9833 0.9807 0.9799 0.9843 0.9831 0.9856 0.9807 0.983 0.9826 0.9825 0.9827 0.9848 0.9851 0.9818 0.9813 0.9822 0.9825 0.981 0.9833 0.983 0.985 0.9832 0.9834 0.9851 0.9838 0.9815 0.9795 0.9798 0.9836 0.9813 0.9838 0.984 0.9839 0.984 0.983 0.9814 0.9844 0.983 0.982 0.9847 0.9825 0.9851 0.9838 0.9833 0.9822 0.984 0.9831 0.9804 0.978 0.9839 0.9842 0.9837 0.9856 0.9811 0.985 0.9816 0.9827 0.9803 0.9819 0.9811 0.9791 0.9812 0.9853 0.9848 0.9864 0.984 0.9828 
Minimum rate values = 
2650 2.509e+04 1.427e+04 3.381e+04 1929 2669 3567 894.2 1.47e+04 708.8 6313 2582 90.36 1.369e+04 7526 2.971e+04 4602 7395 6.254e+04 6480 2.223e+04 5.253e+04 2.806e+04 215.1 3051 35.35 1978 1.323e+04 2.389e+04 2812 610.4 1.052e+04 7.205e+04 437.2 2236 6.351e+04 9214 5623 1.345e+04 3.124e+04 4935 2700 1.268e+04 9262 565.8 2.249e+04 1.15e+04 1.264e+05 2.002e+04 3264 1239 1895 2671 4250 1.726e+04 7.186e+04 4092 1908 8035 2.143e+04 2.352e+04 1029 104.5 6303 2934 8.09e+04 5255 7.251e+04 6776 1.243e+05 8546 72.33 1.149e+04 1944 2872 311.6 2378 2.473e+04 6.41e+04 1082 471.5 58.37 2.946e+04 8323 1.014e+04 2067 981.8 7946 3040 1.056e+04 7844 9797 5515 5391 1585 2.608e+04 1154 1.311e+04 1331 2.069e+04 
Average rate values = 
3.232e+06 1.037e+07 3.743e+06 5.85e+06 4.644e+06 5.733e+06 1.845e+07 3.22e+06 9.517e+06 3.562e+06 3.484e+06 6.607e+06 3.345e+06 5.409e+06 1.066e+07 3.551e+06 1.398e+07 7.416e+06 3.446e+06 3.875e+06 4.434e+06 4.067e+06 4.736e+06 1.013e+07 3.344e+06 4.479e+06 4.336e+06 2.8e+06 4.811e+06 3.138e+06 1.006e+07 9.223e+06 3.659e+06 1.396e+07 1.585e+07 1.059e+07 8.709e+06 4.971e+06 3.924e+06 4.152e+06 1.026e+07 7.466e+06 5.078e+06 3.425e+06 3.004e+06 6.001e+06 7.142e+06 3.229e+06 6.653e+06 7.411e+06 9.044e+06 3.168e+06 5.711e+06 4.812e+06 3.422e+06 2.905e+06 3.49e+06 4.52e+06 9.176e+06 3.515e+06 4.446e+06 6.043e+06 1.369e+07 1.065e+07 1.653e+07 6.387e+06 6.972e+06 3.382e+06 9.533e+06 3.315e+06 1.452e+07 7.216e+06 4.042e+06 1.307e+07 2.162e+07 3.061e+06 5.741e+06 3.057e+06 3.859e+06 1.825e+07 9.464e+06 1.616e+07 4.206e+06 7.208e+06 2.882e+06 1.332e+07 2.258e+07 8.872e+06 5.646e+06 5.518e+06 2.201e+07 3.121e+06 6.466e+06 6.716e+06 4.952e+06 5.653e+06 7.924e+06 2.901e+06 3.008e+06 4.013e+06 
Average illumination values = 
671.1 670.5 669.3 669 668.8 670.5 670.6 671.2 670.4 670.1 669.7 669 673.1 669.1 672 669.2 669.8 670.1 669.4 670.1 670.4 671.2 670.4 670.1 669.5 674 670.6 671.4 669.3 670.5 670.8 669.9 670.4 670.3 672.3 672 669.2 670.5 670.2 671.3 671.6 670.9 670.8 670.7 669.1 670.3 670.7 671.1 670.3 671.4 671.2 669.7 669.8 670.7 669.7 669.6 668.9 669.4 671.6 672.2 672.1 670.2 672.4 669.4 670.6 669.3 669.6 669.9 671 668.9 671.4 670.8 668.9 670.3 669.7 670.4 670 670.4 669.8 670.2 672.9 674.1 669.2 669.2 669.6 669.8 671.9 668.7 670.9 670.8 671.7 670.6 672 672.8 671.7 669.1 668.7 668.8 669.7 670.2 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.277e-05 8.704e-05 0.0005661 0.002084 4.531e-05 7.972e-05 6.518e-07 0.0003583 2.32e-05 0.0007849 5.823e-05 2.971e-06 0.0004719 0.0002566 0.0005249 5.16e-06 0.001236 0.0002799 0.0004902 0.0005062 0.002018 3.981e-06 0.0001158 1.199e-06 6.72e-05 0.0001134 0.0003533 9.76e-05 6.431e-05 0.0003012 6.051e-05 0.000243 9.462e-05 0.0007329 0.0001122 0.0006426 0.001093 2.783e-06 7.928e-05 0.0006672 0.0001717 1.656e-05 6.767e-05 0.001623 0.0002553 5.278e-05 5.366e-05 6.489e-05 9.026e-05 7.828e-05 0.0006222 6.971e-05 1.012e-05 0.001061 4.824e-05 5.337e-05 8.504e-05 5.753e-05 0.0002305 0.0001012 0.002578 0.0001839 0.006428 0.0004584 0.002927 2.974e-06 9.005e-05 0.0001466 8.17e-06 5.769e-06 0.0007346 5.23e-05 0.002156 1.032e-05 4.411e-06 5.701e-06 0.0004489 8.489e-05 1.413e-05 0.0004409 6.824e-05 7.104e-07 0.0002264 0.0002678 0.0003358 0.0002476 0.0002145 6.519e-05 0.0005395 4.381e-05 0.0001978 0.000718 0.0003125 0.0002182 0.0001309 2.071e-05 0.0002318 0.0003281 7.09e-05 0.001723 
Uniformity values = 
0.9822 0.982 0.9846 0.9851 0.9836 0.9832 0.9819 0.9854 0.9806 0.9856 0.9848 0.9822 0.9849 0.9827 0.9837 0.9799 0.9843 0.9844 0.9839 0.9823 0.9836 0.9833 0.9847 0.9796 0.9829 0.9806 0.9855 0.9845 0.984 0.9817 0.9829 0.9823 0.9841 0.9846 0.9834 0.9857 0.9812 0.9826 0.985 0.9842 0.9826 0.983 0.9832 0.982 0.9838 0.9812 0.9828 0.9833 0.9837 0.9842 0.9834 0.9831 0.9824 0.9837 0.9839 0.9794 0.9822 0.985 0.9854 0.9831 0.9849 0.9841 0.9828 0.9828 0.9838 0.984 0.9844 0.9845 0.9838 0.9846 0.9837 0.9822 0.9848 0.9819 0.9807 0.9833 0.9841 0.9845 0.9859 0.9832 0.9815 0.9786 0.9862 0.9803 0.9823 0.9811 0.9848 0.9828 0.9844 0.9851 0.9845 0.9837 0.983 0.9846 0.9845 0.9847 0.9841 0.9805 0.9833 0.9836 
Minimum rate values = 
2725 2557 1.659e+04 6.099e+04 1329 2340 19.15 1.049e+04 682.7 2.297e+04 1706 87.26 1.382e+04 7532 1.539e+04 151.9 3.622e+04 8202 1.437e+04 1.486e+04 5.914e+04 116.8 3393 35.33 1973 3336 1.034e+04 2860 1886 8851 1776 7137 2774 2.147e+04 3293 1.881e+04 3.211e+04 81.73 2322 1.956e+04 5042 486.1 1986 4.766e+04 7486 1552 1575 1904 2648 2295 1.825e+04 2046 297.2 3.111e+04 1415 1572 2498 1685 6749 2970 7.543e+04 5392 1.881e+05 1.346e+04 8.571e+04 87.21 2639 4296 239.6 169.1 2.154e+04 1536 6.311e+04 303.3 129.8 167.3 1.316e+04 2488 413.6 1.294e+04 2006 20.95 6623 7881 9861 7282 6283 1914 1.581e+04 1283 5796 2.105e+04 9172 6395 3835 606.8 6796 9652 2080 5.051e+04 
Average rate values = 
2.945e+06 1.723e+07 3.056e+06 4.032e+06 8.987e+06 1.69e+07 3.464e+06 4.26e+06 4.339e+06 3.616e+06 5.744e+06 3.024e+06 5.136e+06 1.084e+07 3.577e+06 1.641e+07 3.683e+06 5.797e+06 3.441e+06 3.556e+06 4.634e+06 5.501e+06 3.375e+06 4.153e+06 3.265e+06 3.139e+06 3.94e+06 3.637e+06 4.679e+06 3.724e+06 3.738e+06 1.157e+07 1.213e+07 1.018e+07 1.582e+07 3.305e+06 3.653e+06 1.038e+07 8.066e+06 3.084e+06 6.567e+06 2.835e+06 4.533e+06 5.161e+06 6.714e+06 1.757e+07 6.12e+06 2.945e+06 5.199e+06 6.838e+06 2.976e+06 3.957e+06 4.257e+06 4.846e+06 3.181e+06 3.815e+06 2.866e+06 3.706e+06 9.28e+06 1.714e+07 5.926e+06 7.049e+06 2.79e+06 3.674e+06 3.042e+06 1.072e+07 1.23e+07 4.394e+06 1.226e+07 2.693e+06 4.712e+06 2.833e+06 3.511e+06 1.88e+07 7.115e+06 6.97e+06 1.432e+07 2.66e+06 1.106e+07 3.63e+06 6.174e+06 2.719e+07 1.089e+07 2.185e+07 2.898e+06 3.341e+06 4.539e+06 6.886e+06 7.955e+06 3.392e+06 4.354e+06 4.401e+06 6.444e+06 6.04e+06 1.505e+07 6.384e+06 5.65e+06 3.086e+06 4.62e+06 3.565e+06 
Average illumination values = 
671.1 670.5 668.8 668.7 669.5 670 670.5 668.3 671.8 668.7 670.1 672.2 669 670 670.1 672 669.1 669.3 669.4 670.3 670.4 669.7 670.2 673.1 670.6 671.6 668.7 670.3 669.2 671.3 670.1 670.5 669.2 668.8 670.3 669.9 671 671.7 668.5 670.3 670.5 671.6 669.7 671 669.3 671.1 670 669.7 669.4 669.3 669.7 670.3 670.2 669.8 669.6 672.3 670.7 669.8 669.9 670 668.6 669 669.9 670 669.3 670.5 669.3 668.9 670.7 670 669.8 670.4 669.2 671.1 672.6 671.9 669.2 669.2 669.3 670 670.9 673 668.8 671.7 670.3 671.3 669.1 670.1 669 668.9 669.4 669.3 670 669.1 668.8 668.6 669.1 671.9 669.9 669.4 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
8.491e-05 7.57e-07 0.0004986 4.38e-05 7.232e-05 5.889e-05 3.08e-05 0.000269 0.0001175 9.591e-05 3.236e-06 0.0003804 0.0002585 0.0004958 5.248e-06 0.001952 0.00028 0.0004559 0.001788 0.000174 2.85e-06 9.069e-06 1.757e-05 4.007e-05 0.0004125 7.621e-05 4.678e-05 0.0002843 1.37e-05 2.625e-05 0.001747 0.0001622 0.0001477 0.0008989 0.0001835 0 0.0003374 0.0001782 1.656e-05 4.432e-05 0.0001432 7.241e-05 0.0001078 3.007e-05 0.0001263 9.079e-05 0.0005179 0.0005229 0.0001414 4.657e-05 3.897e-05 3.984e-05 6.704e-05 9.349e-06 0.0002163 4.362e-06 0.001169 0.001241 0.0002287 0.001238 2.046e-05 4.396e-05 0.0001223 7.858e-06 5.785e-06 7.667e-05 0.000836 5.133e-05 2.177e-05 6.108e-07 0.0001605 0.0002864 1.2e-05 3.782e-05 0.0002139 7.164e-07 0.000201 0.0002139 0.0003771 0.0002839 0.0004861 1.069e-05 9.854e-05 0.0004663 2.784e-05 1.679e-05 0.0003126 0.0001191 0.0001742 0.0002391 0.0001069 7.122e-05 0.001741 6.562e-06 5.58e-05 0.0003149 0.002302 7.135e-05 0.0008233 6.331e-07 
Uniformity values = 
0.9824 0.984 0.9836 0.9848 0.9823 0.9829 0.9823 0.9837 0.9846 0.9843 0.984 0.9816 0.9829 0.9852 0.9812 0.9844 0.9846 0.9827 0.9831 0.9839 0.9844 0.9817 0.9848 0.9827 0.9848 0.9844 0.9844 0.981 0.9829 0.9801 0.9799 0.983 0.9843 0.9833 0.9844 0.9834 0.9831 0.9819 0.9837 0.9836 0.983 0.9833 0.9821 0.9818 0.9828 0.9819 0.9845 0.9838 0.985 0.9835 0.9836 0.9794 0.9822 0.9854 0.9846 0.9821 0.9856 0.9842 0.9836 0.9844 0.9834 0.9852 0.9846 0.9832 0.9849 0.9837 0.9834 0.984 0.9833 0.985 0.9834 0.9848 0.9842 0.9856 0.9827 0.9805 0.9859 0.9803 0.9824 0.9828 0.9838 0.9844 0.9854 0.9856 0.9851 0.9829 0.9851 0.9847 0.9852 0.9838 0.9809 0.9833 0.9846 0.9807 0.9812 0.983 0.9837 0.9838 0.9833 0.9832 
Minimum rate values = 
2494 22.2 1.462e+04 1283 2124 1729 904.8 7891 3443 2811 94.9 1.118e+04 7587 1.452e+04 154.3 5.716e+04 8203 1.338e+04 5.244e+04 5102 83.54 266.6 514.9 1177 1.208e+04 2234 1371 8362 402.1 772.9 5.14e+04 4759 4330 2.636e+04 5378 0 9900 5235 485.6 1300 4203 2125 3167 883.8 3707 2668 1.517e+04 1.533e+04 4142 1366 1143 1174 1969 273.8 6337 128.2 3.421e+04 3.636e+04 6707 3.626e+04 600.2 1287 3585 230.6 169.5 2249 2.452e+04 1505 638.9 17.89 4709 8390 351.7 1107 6281 21.08 5882 6294 1.108e+04 8333 1.425e+04 313.3 2885 1.365e+04 815.5 492.9 9153 3491 5103 7011 3145 2090 5.099e+04 193.1 1641 9241 6.744e+04 2093 2.415e+04 18.58 
Average rate values = 
2.712e+06 1.044e+07 2.895e+06 4.812e+06 1.375e+07 1.608e+07 2.802e+06 3.732e+06 3.787e+06 3.068e+06 2.806e+06 5.179e+06 1.061e+07 3.133e+06 1.735e+07 3.463e+06 3.024e+06 4.107e+06 3.51e+06 4.515e+06 3.85e+06 3.523e+06 3.511e+06 2.421e+06 4.073e+06 3.389e+06 7.533e+06 4.588e+06 1.927e+07 7.608e+06 9.977e+06 7.215e+06 4.436e+06 8.831e+06 7.257e+06 6.736e+06 4.783e+06 5.718e+06 2.606e+06 6.833e+06 4.678e+06 7.613e+06 5.011e+06 1.903e+07 3.884e+06 1.066e+07 2.931e+06 2.529e+06 4.23e+06 4.371e+06 4.198e+06 3.517e+06 2.686e+06 3.613e+06 9.612e+06 5.3e+06 2.542e+06 3.065e+06 4.035e+06 3.013e+06 1.291e+07 6.383e+06 4.059e+06 9.333e+06 2.511e+06 4.407e+06 2.702e+06 2.456e+06 6.898e+06 9.77e+06 3.301e+06 6.443e+06 2.44e+06 1.227e+07 7.758e+06 2.849e+07 1.088e+07 2.082e+07 2.58e+06 2.583e+06 1.131e+07 6.022e+06 7.532e+06 2.528e+06 2.529e+06 3.57e+06 5.887e+06 1.271e+07 5.766e+06 5.606e+06 2.872e+06 4.352e+06 3.516e+06 3.212e+06 9.172e+06 2.625e+06 6.121e+06 3.26e+06 2.579e+06 8.179e+06 
Average illumination values = 
670.9 669.2 669.4 668.7 670.3 670 670.3 670.7 669.2 669.9 669.2 672.2 669.9 669.2 671 669 668.8 670.2 669.7 670.3 669.4 671.5 668.7 670.3 668.7 670.2 668.9 671.4 670.1 672.1 671.9 670.3 670.5 669.6 669 670.4 670.4 670.6 671.1 669.4 670.6 669.6 670.9 670.7 670 670.6 668.8 669.3 668.5 670 670 672.3 670.7 669.5 668.8 670.9 668.5 669 669.5 668.9 671.1 668.8 669 670.4 669.9 669.8 669.6 670 671 668.7 670.1 668.6 669.3 669.8 670.6 671.7 668.6 671.7 670.3 670.2 669.5 669 668.2 668.6 668.9 669.9 668.7 668.9 668.7 669.3 671.6 669.9 668.8 671.5 671.1 670.8 669.3 669.9 669.7 669.7 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 7.625e-07 0.0002116 6.061e-05 8.151e-05 0.0001258 0.0003606 2.338e-05 6.042e-05 4.398e-05 0.0003532 0.0002071 0.0005026 5.275e-06 0.002704 0.0002399 0.0002267 0.002223 3.037e-06 0.0001079 1.471e-06 4.887e-05 1.536e-06 9.661e-05 2.177e-05 0.0003176 3.035e-05 2.6e-05 0.0001118 0.0002411 0.0002331 0.0008312 2.817e-06 3.051e-05 0.000356 1.875e-05 6.32e-05 0.001847 0.0002534 0.0001081 3.244e-05 8.847e-05 9.057e-05 0.0003829 0.0006974 1.065e-05 0.0005536 1.782e-05 5.391e-05 5.221e-05 3.553e-05 4.595e-05 0.002534 7.974e-05 0.000264 0.001255 1.99e-05 4.475e-05 0.0002253 6.684e-07 1.038e-05 0.0005108 0.0006361 1.477e-05 4.509e-06 5.911e-06 0.0002856 0.0001859 2.097e-05 0.0002149 7.17e-07 0.0002023 8.14e-05 7.858e-06 0.0001787 4.336e-05 0.0006685 4.517e-05 0.000232 0.0001833 0.0003536 7.952e-05 0.0005685 5.893e-05 0.0001128 7.142e-05 0.000138 7.202e-05 2.527e-05 0.001289 8.252e-05 0.0006433 0.0001278 7.675e-07 0.001076 0.001851 0.000445 6.301e-05 0.0006088 3.594e-05 
Uniformity values = 
0.9824 0.9842 0.9846 0.9851 0.9836 0.9838 0.9852 0.9853 0.9855 0.9855 0.983 0.9849 0.9858 0.9812 0.9849 0.985 0.9826 0.9831 0.9843 0.9857 0.9817 0.9848 0.9809 0.9855 0.9839 0.9841 0.9836 0.9804 0.9813 0.9834 0.9858 0.9821 0.9831 0.9851 0.9839 0.9857 0.9849 0.983 0.9839 0.9833 0.9835 0.9831 0.9818 0.985 0.9842 0.9848 0.9837 0.9836 0.9822 0.9862 0.9861 0.9849 0.985 0.9843 0.985 0.9852 0.984 0.9851 0.9845 0.9852 0.9837 0.9849 0.9841 0.9852 0.9819 0.9847 0.9853 0.9849 0.9858 0.9827 0.9805 0.9859 0.9814 0.9822 0.9843 0.983 0.9846 0.9845 0.9847 0.983 0.9848 0.9856 0.9854 0.9842 0.983 0.9839 0.9846 0.9847 0.9832 0.9833 0.9834 0.9822 0.9844 0.982 0.9844 0.9825 0.9839 0.9836 0.9862 0.9846 
Minimum rate values = 
0 22.35 6200 1775 2391 3691 1.056e+04 684.8 1769 1288 1.037e+04 6067 1.471e+04 155.1 7.911e+04 7025 6656 6.516e+04 89.03 3157 43.25 1432 45.17 2828 638.4 9310 890.2 765.2 3286 7075 6822 2.441e+04 82.68 893.5 1.044e+04 549 1851 5.417e+04 7429 3172 951.8 2596 2662 1.121e+04 2.044e+04 312.2 1.624e+04 522.8 1584 1527 1040 1346 7.413e+04 2337 7734 3.672e+04 583.6 1311 6603 19.58 304.5 1.496e+04 1.864e+04 432.6 132.5 173.2 8363 5445 613.7 6309 21.1 5920 2393 230.8 5238 1273 1.958e+04 1324 6796 5380 1.036e+04 2328 1.664e+04 1728 3311 2094 4044 2110 741.5 3.779e+04 2421 1.889e+04 3746 22.55 3.152e+04 5.431e+04 1.305e+04 1848 1.781e+04 1053 
Average rate values = 
2.537e+06 1.025e+07 6.387e+06 4.049e+06 1.094e+07 3.092e+06 3.77e+06 3.814e+06 2.87e+06 3.282e+06 3.023e+06 4.441e+06 2.972e+06 1.731e+07 2.749e+06 2.555e+06 4.303e+06 5.843e+06 5.11e+06 2.75e+06 4.342e+06 3.402e+06 2.237e+06 2.542e+06 1.041e+07 3.608e+06 3.266e+06 6.881e+06 3.187e+06 3.621e+06 2.296e+06 7.59e+06 9.792e+06 8.03e+06 2.662e+06 2.389e+06 5.278e+06 4.879e+06 5.76e+06 5.543e+06 1.155e+07 3.691e+06 9.923e+06 2.756e+06 2.368e+06 4.057e+06 2.939e+06 2.871e+06 3.636e+06 4.664e+06 4.962e+06 9.678e+06 4.114e+06 5.045e+06 3.986e+06 2.854e+06 1.022e+07 6.38e+06 2.628e+06 1.316e+07 2.532e+06 3.079e+06 2.538e+06 3.127e+06 5.821e+06 6.964e+06 5.992e+06 2.331e+06 1.13e+07 7.439e+06 2.764e+07 1.066e+07 1.568e+07 2.411e+06 2.273e+06 4.254e+06 5.061e+06 3.055e+06 2.648e+06 3.273e+06 5.238e+06 4.059e+06 5.971e+06 5.265e+06 2.787e+06 4.098e+06 2.622e+06 2.961e+06 9.619e+06 2.23e+06 5.357e+06 2.658e+06 3.069e+06 5.549e+06 2.368e+06 2.393e+06 5.64e+06 1.073e+07 5.771e+06 8.531e+06 
Average illumination values = 
670.9 669 668.8 668.7 669.4 669.3 668.3 668.4 669.7 668.3 671.5 668.5 668.5 671 668.7 668.5 670.2 669.7 672.1 668.5 670.7 668.8 671.3 669.7 669.3 669.6 669.4 671.9 670.9 669.6 670 670.4 671.3 668.4 670.2 668.4 668.8 670.2 669.2 669.7 669.5 669.8 670.6 668.5 669.1 668.7 669.9 669.5 670.4 668.4 669.2 668.8 668.6 668.9 668.5 668.4 670.6 668.9 668.9 669.6 670.1 668.6 669 669.1 671.8 670.1 668.3 668.7 669.7 670.6 671.7 668.6 671 670.4 669.2 670.4 669 668.8 669 670.1 668.7 668.4 668.3 669 670 669.4 668.7 668.7 669.8 670.9 669.6 670.4 668.8 670.6 668.8 670.1 669.2 669.9 669 670.2 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 9.714e-07 0.0001448 6.751e-05 1.229e-05 9.322e-07 0.0002795 0.0001362 6.111e-05 3.433e-06 0.0003085 6.261e-07 4.201e-06 0.001067 0.0002643 0.000206 0.0009039 5.238e-06 3.293e-06 9.798e-06 4.015e-05 0.000271 7.513e-07 0.0002376 0.0002487 6.552e-06 9.5e-05 0.0001631 0.0001495 0.0004411 0 3.032e-05 0.0003018 1.871e-05 4.406e-05 0.0002056 0.0003908 4.012e-05 6.981e-05 7.546e-05 0.0001442 0.0005111 1.058e-05 0.0002453 2.088e-05 5.368e-05 0.0001315 0.0001588 4.032e-06 0.0006622 0.0004894 0.0002362 0.000778 2.551e-06 0.0003963 7.911e-06 5.528e-06 9.846e-05 0.0006675 1.488e-05 9.536e-07 0.0002768 0.0002836 1.208e-05 5.879e-05 6.954e-05 5.322e-05 0.0001601 5.092e-05 0.0001191 3.67e-05 0.0002564 3.497e-05 0.000173 0.0001964 0.0003894 3.193e-05 2.064e-05 0.0001212 0.000118 0.0001454 2.277e-06 0.0004872 0.000281 0.0002479 5.083e-05 5.844e-05 7.388e-07 1.088e-05 0.001887 0.0002467 0.0001911 9.189e-05 6.223e-06 0.0002106 6.401e-05 0.000981 1.285e-05 7.159e-05 4.016e-07 
Uniformity values = 
0.983 0.9849 0.9847 0.9847 0.9832 0.9832 0.9837 0.9849 0.9855 0.9851 0.9851 0.9859 0.9832 0.9847 0.985 0.9831 0.9837 0.984 0.9854 0.9822 0.9846 0.9849 0.9846 0.9838 0.9835 0.9825 0.9841 0.9848 0.9851 0.9821 0.9831 0.9847 0.9827 0.9842 0.9847 0.9822 0.9833 0.9845 0.9854 0.9839 0.9848 0.9841 0.9851 0.9841 0.9834 0.9823 0.9864 0.9849 0.9843 0.9859 0.9846 0.9843 0.9838 0.9856 0.9852 0.9832 0.9856 0.9853 0.9849 0.9855 0.9819 0.9851 0.9851 0.9856 0.9847 0.9849 0.9837 0.9834 0.9845 0.9826 0.9844 0.9846 0.9848 0.9851 0.9842 0.985 0.9847 0.985 0.9846 0.9848 0.9834 0.9834 0.9822 0.9851 0.9847 0.9841 0.9841 0.9823 0.9843 0.983 0.9841 0.9856 0.9865 0.9826 0.9853 0.9849 0.9853 0.9816 0.9853 0.9841 
Minimum rate values = 
0 28.46 4242 1978 360.6 27.36 8198 3990 1789 100.6 9034 18.32 123.3 3.124e+04 7741 6045 2.65e+04 153.6 96.43 287.8 1177 7939 22.02 6967 7294 192.4 2785 4778 4379 1.296e+04 0 888.4 8859 548.5 1291 6039 1.146e+04 1176 2044 2213 4224 1.498e+04 310 7190 612.6 1577 3848 4653 118.2 1.937e+04 1.434e+04 6922 2.281e+04 74.67 1.16e+04 232.2 161.8 2883 1.955e+04 435.7 28.02 8106 8305 353.6 1723 2037 1561 4698 1492 3496 1076 7511 1024 5066 5757 1.14e+04 935.7 604.6 3550 3458 4265 66.81 1.431e+04 8228 7262 1490 1713 21.7 318.8 5.533e+04 7234 5593 2688 182.7 6168 1875 2.871e+04 377.6 2097 11.77 
Average rate values = 
2.323e+06 4.767e+06 4.554e+06 3.713e+06 1.38e+07 2.411e+06 3.495e+06 2.951e+06 4.526e+06 2.728e+06 6.825e+06 2.905e+06 1.12e+07 3.067e+06 2.536e+06 3.259e+06 3.875e+06 3.336e+06 3.936e+06 4.812e+06 2.106e+06 3.697e+06 8.354e+06 8.53e+06 2.839e+06 1.041e+07 1.047e+07 6.497e+06 4.009e+06 7.244e+06 9.288e+06 7.394e+06 2.428e+06 2.309e+06 5.918e+06 2.463e+06 5.281e+06 3.878e+06 2.512e+06 4.457e+06 2.816e+06 2.179e+06 3.769e+06 3.837e+06 2.72e+06 3.397e+06 2.3e+06 8.259e+06 3.889e+06 3.401e+06 2.562e+06 8.217e+06 2.745e+06 6.229e+06 3.074e+06 8.61e+06 2.169e+06 2.222e+06 2.101e+06 2.966e+06 5.49e+06 7.437e+06 5.524e+06 2.145e+06 2.754e+06 5.356e+06 4.167e+06 2.419e+06 2.226e+06 2.107e+06 9.228e+06 4.469e+06 4.024e+06 2.571e+06 3.267e+06 6.308e+06 9.142e+06 5.229e+06 4.069e+06 2.798e+06 2.794e+06 1.5e+07 2.229e+06 2.214e+06 5.64e+06 8.112e+06 3.724e+06 5.939e+06 3.356e+06 2.263e+06 5.366e+06 2.716e+06 3.548e+06 2.789e+06 4.244e+06 2.316e+06 2.079e+06 5.273e+06 2.833e+06 5.076e+06 
Average illumination values = 
670.1 668.6 668.7 668.7 669.8 669.7 669.8 669 668.4 671.6 668.4 668.5 669.7 668.7 668.5 669.9 670.4 669.1 669.1 670.4 668.8 668.6 669.9 669.3 669.7 670.4 669 668.6 669.9 670.4 671.3 668.7 671.6 669.7 668.7 670.4 669.6 668.9 668.3 669.2 668.9 669.1 668.5 669.5 669.9 670.4 668.3 668.6 669 668.3 668.7 669 669.3 668.3 668.6 670.4 669.1 668.7 668.5 669 671.8 669.8 668.6 668.2 668.6 668.5 669.4 669.6 668.9 670.2 668.8 668.9 668.6 668.7 669.2 668.5 668.7 668.5 668.7 668.6 669.7 669.8 670.4 669.4 668.7 670.9 669.1 670.2 668.9 669.8 669.1 668.4 668.8 670.2 668.4 668.6 668.9 670.8 669.1 669.9 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 9.747e-07 0.001276 4.243e-05 2.932e-05 2.411e-05 2.306e-05 4.093e-05 3.211e-06 0.0003899 5.461e-07 9.692e-05 0.0001379 0.0002772 0.0002272 0.0009686 5.269e-06 3.821e-06 1.537e-05 0.0001443 0.0001115 2.189e-05 0.0003205 2.131e-05 8.18e-05 2.044e-05 0.0001282 0.0003677 0.0001668 2.982e-05 0.0003573 1.868e-05 4.403e-05 0.0001919 0.0001529 3.887e-05 7.869e-06 0.0001306 0.0003302 3.31e-05 5.432e-06 3.896e-05 3.788e-05 6.216e-05 6.787e-06 4.675e-06 0.001233 0.0006459 0.0001161 0.0003679 2.561e-06 1.115e-05 7.66e-07 8.555e-06 2.076e-05 4.384e-05 2.213e-05 9.263e-07 0.0005463 2.758e-05 3.291e-05 7.293e-05 1.215e-06 0.0001605 5.123e-05 0.0003169 5.317e-05 0.0005727 3.586e-05 2.763e-05 1.735e-05 0.0002042 8.657e-05 3.708e-05 0.0001121 6.114e-05 2.671e-05 3.875e-06 0.0001342 0.0002562 8.029e-05 6.767e-05 7.554e-07 4.398e-06 0.000666 5.401e-05 0.000289 3.836e-05 1.257e-05 5.128e-05 4.754e-06 0.001008 3.82e-05 4.106e-07 3.421e-05 2.841e-06 0.0002776 0.0001243 0.001739 0.0004078 
Uniformity values = 
0.9843 0.9849 0.9853 0.9846 0.983 0.9844 0.9853 0.9857 0.9855 0.9822 0.9851 0.9855 0.9851 0.9852 0.9826 0.9836 0.9842 0.9834 0.9848 0.983 0.9852 0.9839 0.9851 0.9848 0.9861 0.9853 0.9845 0.9839 0.9854 0.9852 0.9841 0.9851 0.9847 0.9822 0.985 0.9839 0.9849 0.982 0.985 0.9841 0.9849 0.9845 0.9801 0.9858 0.9861 0.9853 0.9852 0.9846 0.9846 0.9848 0.985 0.9846 0.9863 0.9842 0.9843 0.9854 0.9834 0.9835 0.9851 0.9854 0.9844 0.9853 0.9836 0.9834 0.9849 0.9845 0.9848 0.9856 0.9849 0.9853 0.9843 0.9855 0.9852 0.984 0.9841 0.9851 0.9843 0.9837 0.9847 0.9848 0.9841 0.9852 0.9846 0.9847 0.9834 0.9835 0.9854 0.9851 0.9853 0.9848 0.9855 0.9808 0.9828 0.986 0.9838 0.9839 0.9856 0.9852 0.9855 0.9832 
Minimum rate values = 
0 28.55 3.734e+04 1243 860.6 706.7 675.4 1198 94 1.145e+04 15.99 2837 4038 8117 6672 2.84e+04 154.5 112.1 450.4 4235 3266 641.9 9387 624.3 2393 598.7 3756 1.078e+04 4885 873.4 1.047e+04 547.2 1290 5637 4478 1140 230.5 3836 9671 970.5 159.1 1142 1115 1819 198.6 136.9 3.608e+04 1.892e+04 3402 1.078e+04 75.02 326.8 22.41 250.8 608.6 1284 649.1 27.18 1.6e+04 807.7 964.6 2136 35.64 4710 1501 9285 1558 1.676e+04 1051 809.2 508.5 5978 2535 1087 3287 1791 783 113.7 3932 7506 2354 1982 22.14 128.9 1.954e+04 1584 8461 1124 368.1 1502 139.2 2.964e+04 1121 12.02 1003 83.31 8126 3640 5.088e+04 1.197e+04 
Average rate values = 
2.211e+06 4.549e+06 3.913e+06 7.721e+06 1.551e+07 2.302e+06 3.309e+06 2.572e+06 2.304e+06 4.62e+06 2.605e+06 4.007e+06 2.838e+06 2.478e+06 3.847e+06 3.502e+06 3.179e+06 3.13e+06 3.024e+06 1.945e+06 2.929e+06 8.403e+06 2.284e+06 4.273e+06 8.685e+06 8.145e+06 3.825e+06 1.962e+07 6.82e+06 6.509e+06 2.368e+06 2.173e+06 5.587e+06 2.232e+06 3.765e+06 3.785e+06 2.334e+06 2.645e+06 2.162e+06 2.163e+06 3.856e+06 3.494e+06 2.722e+06 2.17e+06 4.637e+06 2.701e+06 2.123e+06 2.336e+06 6.368e+06 2.596e+06 6.002e+06 3.002e+06 4.88e+06 2.554e+06 2.082e+06 2.032e+06 6.046e+06 3.197e+06 5.739e+06 2.07e+06 2.649e+06 5.957e+06 3.748e+06 2.286e+06 2.102e+06 1.98e+06 4.149e+06 4.647e+06 2.463e+06 2.118e+06 3.033e+06 5.13e+06 3.664e+06 2.742e+06 2.458e+06 2.956e+06 2.371e+06 2.298e+06 1.966e+06 5.682e+06 3.932e+06 5.846e+06 4.587e+06 6.259e+06 2.051e+06 5.77e+06 2.316e+06 2.682e+06 3.046e+06 2.125e+06 2.632e+06 4.171e+06 2.901e+06 5.108e+06 3.562e+06 6.407e+06 2.552e+06 2.375e+06 4.198e+06 1.95e+06 
Average illumination values = 
669.2 668.6 668.3 668.8 669.9 668.8 668.4 669.5 668.1 671.8 668.4 668.2 668.6 668.4 670.2 669.9 669 670.3 668.6 670 668.5 669.9 668.8 668.6 668.6 668.3 669.6 671 668.4 668.4 670.1 669.1 668.7 670.4 668.5 669.2 668.6 670.5 668.5 669.5 668.6 669.3 671.9 668.3 669.2 668.5 668.4 668.7 668.8 668.7 669 668.9 668.9 669.8 669 668.8 670.8 670.1 668.4 668.3 669.4 668.3 669.5 669.6 668.6 668.9 668.9 668.3 668.5 668.6 668.9 668.3 668.3 669.1 669.1 668.5 669.1 669.4 669.5 668.6 670.9 668.3 668.8 668.6 670 669.5 668.3 669.7 668.3 668.6 668.2 671.3 670.8 668.6 669.7 669.4 668.2 668.4 668.1 669.8 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 9.905e-07 0.0001507 4.13e-05 8.648e-07 3.496e-05 2.653e-05 4.4e-05 3.155e-06 0.0002175 0.0001419 5.873e-05 4.379e-05 0.0005921 0.001866 3.254e-06 3.825e-06 9.069e-06 0.0001158 6.204e-05 2.523e-05 0.0001937 1.062e-05 6.896e-05 0.0002583 0.0002448 0.0001575 0 9.278e-05 1.537e-05 8.627e-05 1.922e-06 0.0004107 0 7.856e-06 5.358e-05 0.0007054 0.0001757 5.289e-05 2.156e-05 3.444e-05 7.839e-06 1.328e-05 8.067e-05 2.173e-05 0.0001685 0.0005618 4.161e-06 1.1e-05 6.362e-07 1.053e-05 2.078e-05 5.269e-05 1.635e-05 3.145e-06 0.0002877 1.298e-05 1.586e-05 5.704e-06 9.203e-05 0.0001184 3.837e-06 0.0002371 1.109e-05 3.427e-05 3.527e-05 1.521e-05 0.0002044 1.352e-06 4.044e-06 0.0001119 6.78e-05 5.411e-06 1.401e-05 0.001406 8.517e-05 7.647e-05 1.088e-06 1.131e-06 0.00184 9.739e-05 0.0002716 2.647e-05 1.241e-05 5.012e-05 4.709e-06 1.289e-05 7.548e-05 4.075e-07 1.113e-05 2.245e-05 3.87e-05 3.448e-05 0.0007034 0.0003052 1.056e-06 0.0001231 3.219e-05 6.028e-05 0.0003323 
Uniformity values = 
0.9841 0.9849 0.9851 0.9835 0.9839 0.9853 0.9847 0.9855 0.9844 0.985 0.9855 0.9845 0.9846 0.9844 0.9837 0.9849 0.9834 0.9848 0.9821 0.9852 0.9853 0.9841 0.9856 0.9849 0.9849 0.9859 0.9837 0.9834 0.9837 0.9854 0.9851 0.9829 0.985 0.9839 0.9849 0.9823 0.985 0.985 0.9851 0.9845 0.9823 0.986 0.9847 0.9853 0.9845 0.9849 0.9856 0.9858 0.9853 0.9857 0.9845 0.9843 0.9853 0.9837 0.9839 0.9853 0.9854 0.9844 0.9852 0.9854 0.9835 0.982 0.9852 0.9844 0.9852 0.9848 0.9843 0.9855 0.9852 0.9843 0.9853 0.9852 0.9842 0.9846 0.9836 0.9835 0.9839 0.9839 0.9836 0.983 0.9847 0.9856 0.9868 0.9854 0.9848 0.9854 0.9823 0.9853 0.9858 0.9844 0.9846 0.985 0.9849 0.9833 0.9841 0.9836 0.9855 0.9842 0.984 0.9861 
Minimum rate values = 
0 29.02 4412 1212 25.36 1024 777.4 1288 92.48 6371 4155 1721 1283 1.735e+04 5.469e+04 95.35 112.2 265.7 3400 1817 738.9 5680 310.8 2020 7566 7163 4619 0 2721 450.1 2527 56.42 1.203e+04 0 230.2 1574 2.066e+04 5147 1549 631.9 1012 229.4 389.3 2362 636.8 4935 1.644e+04 121.8 322.2 18.62 308.7 609.1 1543 479.6 92.22 8423 380 465 167 2695 3472 112.8 6943 324.9 1004 1033 445.8 5983 39.58 118.6 3276 1985 158.6 410.7 4.122e+04 2498 2243 31.91 33.19 5.395e+04 2854 7949 774 363.4 1469 137.9 378.5 2210 11.93 326.2 657.9 1134 1010 2.063e+04 8948 30.98 3603 943.6 1767 9723 
Average rate values = 
2.111e+06 4.516e+06 3.664e+06 9.46e+06 2.615e+06 6.738e+06 2.368e+06 4.191e+06 2.295e+06 4.232e+06 2.556e+06 5.219e+06 2.363e+06 2.229e+06 2.436e+06 5.295e+06 2.969e+06 2.869e+06 1.819e+06 2.854e+06 6.121e+06 2.451e+06 2.936e+06 8.887e+06 3.434e+06 1.945e+06 1.29e+07 6.127e+06 2.337e+06 2.477e+06 2.582e+06 2.243e+06 3.666e+06 3.587e+06 2.206e+06 3.004e+06 2.052e+06 2.059e+06 3.267e+06 2.489e+06 2.871e+06 3.472e+06 7.973e+06 4.132e+06 2.823e+06 2.896e+06 2.298e+06 2.761e+06 2.778e+06 5.244e+06 2.032e+06 1.971e+06 1.929e+06 6.421e+06 3.652e+06 5.201e+06 1.9e+06 2.692e+06 6.777e+06 2.546e+06 3.909e+06 3.238e+06 3.153e+06 4.131e+06 3.355e+06 2.019e+06 2.937e+06 4.881e+06 3.48e+06 2.576e+06 2.675e+06 2.504e+06 2.534e+06 4.572e+06 1.891e+06 4.711e+06 2.059e+06 2.622e+06 2.673e+06 2.041e+06 4.949e+06 2.165e+06 2.584e+06 2.829e+06 1.985e+06 2.415e+06 3.873e+06 2.676e+06 4.737e+06 3.201e+06 4.259e+06 2.163e+06 2.693e+06 1.901e+06 2.62e+06 3.644e+06 1.943e+06 1.902e+06 1.494e+07 2.149e+06 
Average illumination values = 
669.1 668.6 668.4 669.5 669.2 668.2 669 668.4 671.4 668.5 668.1 668.8 668.8 669 669.3 671.7 670.3 668.6 670.5 668.5 668.4 669.2 668.7 668.5 668.6 669.8 669.3 670.4 670 668.3 668.6 669.9 668.5 669.2 668.6 670.3 668.5 668.4 668.4 669.2 670.3 668.6 668.7 668.4 668.8 668.5 668.1 668.2 668.5 668.6 669.6 669 668.8 670.7 669.8 668.3 668.3 669.3 668.4 668.2 669.7 670.6 668.5 668.9 668.3 668.9 668.9 668.3 668.3 668.9 668.2 668.5 669.1 668.8 670.6 669.5 669.3 669.2 669.4 669.8 668.7 668.3 668.6 668.3 668.6 668.3 670.4 669.1 668.7 669.2 668.8 668.7 668.6 669.6 669.4 669.5 668.2 669 669.1 668.6 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 9.994e-07 4.713e-05 1.605e-05 8.641e-07 0.000148 0.0001704 3.112e-06 0.0003142 6.338e-07 4.193e-06 0.0006536 2.887e-05 0.0003926 4.348e-06 3.359e-06 1.08e-05 0.000117 6.238e-05 2.52e-05 0.0001636 6.571e-06 0.0001345 0.0001784 0.0001491 2.689e-06 2.98e-05 0.0002813 1.828e-05 0.0002322 9.102e-05 2.38e-05 1.507e-06 7.946e-05 0.0003429 0.0001759 5.005e-05 2.588e-05 2.535e-05 1.053e-05 8.682e-05 5.578e-05 0.0006588 0.0001852 5.432e-05 8.328e-05 4.2e-06 5.748e-06 0.0001099 2.437e-05 2.5e-05 9.211e-07 0.0002104 1.299e-05 1.591e-05 1.356e-06 0.0001437 3.498e-05 0.0001194 5.349e-05 0.0001786 4.896e-06 9.588e-06 0.0004042 3.276e-05 2.16e-05 0.0001256 6.231e-05 2.676e-05 0.0001045 5.329e-05 8.578e-05 2.286e-05 1.119e-06 1.441e-06 0.000588 7.603e-05 7.906e-05 4.309e-05 1.273e-05 6.447e-05 0.001034 4.869e-05 4.288e-07 3.646e-05 2.563e-06 3.923e-06 4.889e-05 0.0006346 9.476e-05 1.056e-06 0.0001738 3.183e-05 0.0001326 0.0007192 7.746e-05 1.949e-06 0.0002394 1.24e-06 0.0001173 
Uniformity values = 
0.9848 0.9849 0.9855 0.9839 0.9844 0.9841 0.9858 0.9855 0.9823 0.9854 0.9836 0.9851 0.9855 0.9834 0.9852 0.9855 0.9848 0.9833 0.9852 0.9852 0.9838 0.9827 0.9852 0.9849 0.9853 0.9853 0.9852 0.9843 0.9836 0.9831 0.9852 0.9845 0.9854 0.9834 0.9852 0.9851 0.9852 0.9841 0.9845 0.9852 0.9854 0.9855 0.985 0.9855 0.9861 0.9846 0.9843 0.9857 0.9851 0.9851 0.9843 0.9856 0.9854 0.9854 0.9844 0.9839 0.9849 0.9847 0.9837 0.9848 0.9855 0.9858 0.9853 0.985 0.9848 0.9854 0.9852 0.9852 0.9852 0.9841 0.985 0.985 0.9839 0.9853 0.9848 0.9837 0.9854 0.9838 0.9843 0.9855 0.9852 0.9849 0.9822 0.986 0.9838 0.9848 0.9856 0.9837 0.9848 0.9844 0.9836 0.9855 0.9852 0.9854 0.9851 0.985 0.9854 0.9849 0.9823 0.9855 
Minimum rate values = 
0 29.28 1380 470.8 25.33 4339 4988 91.11 9229 18.56 123 1.914e+04 845.3 1.152e+04 127.3 98.34 316.4 3432 1827 738.1 4796 192.9 3939 5226 4365 78.75 872.6 8245 536.1 6813 2666 697.6 44.12 2331 1.004e+04 5152 1466 758.8 742.8 308.5 2542 1633 1.929e+04 5421 1589 2441 123.1 168.3 3220 713.7 732.8 26.97 6159 380.3 466.4 39.77 4211 1025 3502 1567 5227 143.3 280.8 1.184e+04 960 632.5 3678 1825 783.6 3063 1561 2513 670.5 32.78 42.22 1.724e+04 2226 2319 1263 372.8 1888 3.027e+04 1430 12.55 1069 75.1 114.8 1434 1.859e+04 2777 30.99 5090 932.1 3882 2.106e+04 2269 57.07 7014 36.41 3435 
Average rate values = 
2.008e+06 4.412e+06 3.527e+06 5.849e+06 2.518e+06 2.942e+06 2.189e+06 2.027e+06 4.268e+06 2.503e+06 9.536e+06 2.146e+06 2.421e+06 2.526e+06 3.569e+06 3.488e+06 5.037e+06 1.73e+06 2.731e+06 5.884e+06 2.414e+06 9.154e+06 2.736e+06 2.961e+06 2.68e+06 6.24e+06 5.865e+06 2.144e+06 1.996e+06 3.813e+06 5.181e+06 3.346e+06 2.108e+06 7.44e+06 1.971e+06 1.952e+06 2.825e+06 1.974e+06 1.933e+06 2.348e+06 2.426e+06 3.442e+06 2.131e+06 2.442e+06 2.007e+06 1.945e+06 2.798e+06 1.834e+06 1.873e+06 2.6e+06 4.287e+06 2.834e+06 5.231e+06 1.804e+06 2.566e+06 3.048e+06 9.589e+06 4.6e+06 2.003e+06 3.795e+06 4.606e+06 1.782e+06 3.065e+06 6.304e+06 9.217e+06 4.724e+06 2.276e+06 2.719e+06 2.131e+06 1.913e+06 1.795e+06 4.56e+06 1.955e+06 2.562e+06 1.928e+06 1.862e+06 2.531e+06 5.547e+06 4.004e+06 2.504e+06 1.962e+06 3.127e+06 2.872e+06 5.32e+06 2.842e+06 4.085e+06 2.036e+06 1.892e+06 1.758e+06 2.482e+06 3.467e+06 1.834e+06 1.789e+06 2.423e+06 2.366e+06 3.134e+06 4.523e+06 1.949e+06 2.627e+06 2.861e+06 
Average illumination values = 
668.6 668.6 668.2 669.3 668.8 669.4 668.3 668.1 671.7 668.2 669.4 668.4 668.3 669.5 669.4 668.3 668.6 669.7 668.5 668.4 669.5 670.3 668.3 668.6 670 668.3 668.3 670.4 669.8 669.8 668.3 668.9 668.2 669.5 668.4 668.4 668.4 669.4 668.8 668.7 668.2 668.2 668.4 668.2 668.2 668.8 669.1 668.8 668.4 668.9 670.1 668.7 668.3 668.3 669.3 669.2 668.6 669.3 669.4 668.9 668.1 668.1 668.2 668.5 668.7 668.2 668.3 668.4 668.5 669.1 669.7 668.4 669.3 668.2 668.6 669.3 668.2 669.9 669 668.2 668.3 668.7 670.6 668.6 669.7 668.8 668.4 669.4 668.6 669.2 669.5 668.2 668.3 668.1 668.4 668.4 668.2 668.6 670.3 668.1 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 1.759e-06 4.354e-05 1.2e-05 1.202e-06 2.357e-05 4.592e-05 3.557e-06 0.000244 0.0001434 0.0001547 0.0002687 0.0001958 4.328e-05 5.375e-06 1.345e-06 2.53e-05 3.936e-05 2.54e-05 0.0001647 8.652e-06 3.288e-05 0.0001632 0.0002381 0 5.089e-05 1.523e-05 4.611e-05 0.0001883 0.0001559 1.52e-05 2.115e-06 1.113e-05 4.366e-05 5.385e-06 2.185e-05 1.962e-05 8.481e-06 3.605e-05 0.0008516 0.0006311 0.0002242 6.043e-07 0.000162 6.396e-07 5.666e-06 4.089e-05 2.406e-05 1.002e-06 8.541e-05 2.357e-05 3.29e-05 7.066e-05 9.636e-06 6.707e-05 7.246e-06 5.421e-05 0.0001786 4.94e-06 1.76e-05 2.937e-06 0.0001368 4.141e-06 8.804e-05 0.0001465 6.088e-06 7.068e-05 8.444e-05 0.0001113 6.27e-07 3.983e-07 0.00193 8.144e-05 3.533e-05 2.901e-05 1.724e-05 6.443e-05 0.001881 1.521e-05 4.129e-07 1.116e-05 1.498e-05 4.328e-05 6.201e-05 0.0004194 1.804e-06 3.579e-05 3.667e-05 4.163e-07 2.674e-05 9.939e-05 1.42e-05 6.917e-05 1.159e-06 0.0001183 1.821e-06 1.162e-05 2.217e-07 0.0004281 8.538e-07 
Uniformity values = 
0.9849 0.9853 0.9851 0.9843 0.984 0.9853 0.9859 0.9834 0.9855 0.9855 0.9851 0.9854 0.9837 0.9859 0.9854 0.9832 0.9847 0.9852 0.9853 0.9839 0.9825 0.9851 0.9852 0.9831 0.9834 0.985 0.9854 0.9852 0.9839 0.9848 0.9845 0.9846 0.9851 0.9853 0.9852 0.9845 0.9845 0.9858 0.9854 0.9855 0.9854 0.9856 0.9855 0.9855 0.9857 0.9847 0.9845 0.9855 0.9843 0.9849 0.9857 0.9848 0.9853 0.9855 0.9841 0.9826 0.9848 0.9855 0.9856 0.9853 0.985 0.9854 0.9844 0.9854 0.9851 0.9852 0.9841 0.9854 0.9836 0.9852 0.9839 0.9848 0.9851 0.9855 0.9859 0.9854 0.9853 0.9848 0.9823 0.986 0.9844 0.9848 0.9854 0.9849 0.9836 0.9856 0.9846 0.9852 0.9841 0.9851 0.9848 0.9854 0.9855 0.9855 0.9855 0.9847 0.9853 0.9847 0.9851 0.984 
Minimum rate values = 
0 51.51 1275 351.8 35.24 690.3 1344 104.4 7142 4199 4530 7866 5741 1267 157.4 39.48 741.5 1153 743.9 4829 254.1 962.9 4778 6987 0 1491 445.8 1350 5523 4569 445.5 61.97 326.1 1278 157.7 640.5 575 248.2 1055 2.492e+04 1.847e+04 6563 17.69 4742 18.72 166 1198 704.4 29.37 2502 690 963.9 2069 282.1 1966 212.8 1588 5230 144.6 515.5 86.02 4005 121.4 2578 4292 178.3 2072 2473 3264 18.36 11.68 5.648e+04 2385 1035 849 504.9 1887 5.505e+04 446.9 12.08 327 438.9 1267 1817 1.23e+04 52.81 1049 1074 12.2 783.1 2912 415.9 2025 33.93 3463 53.36 340.2 6.497 1.254e+04 25.04 
Average rate values = 
1.928e+06 1.872e+06 3.395e+06 9.485e+06 1.964e+06 2.948e+06 2.23e+06 2.101e+06 3.074e+06 2.338e+06 2.137e+06 2.056e+06 2.439e+06 3.268e+06 2.141e+06 2.738e+06 1.64e+06 2.564e+06 5.726e+06 2.316e+06 5.237e+06 2.083e+06 2.401e+06 1.884e+07 5.077e+06 1.8e+06 2.216e+06 4.82e+06 1.882e+06 1.931e+06 9.971e+06 5.271e+06 2.076e+06 1.716e+06 3.243e+06 2.282e+06 2.4e+06 3.583e+06 2.314e+06 2.922e+06 1.859e+06 2.2e+06 4.683e+06 2.646e+06 4.85e+06 1.78e+06 1.819e+06 1.771e+06 3.074e+06 7.081e+06 1.742e+06 2.26e+06 4.589e+06 2.315e+06 4.328e+06 1.858e+06 3.741e+06 4.4e+06 1.697e+06 2.579e+06 4.919e+06 3.124e+06 2.364e+06 2.359e+06 2.26e+06 2.11e+06 1.805e+06 5.049e+06 1.959e+06 5.659e+06 9.326e+06 1.885e+06 3.716e+06 1.966e+06 4.125e+06 2.497e+06 1.866e+06 3.099e+06 2.279e+06 4.477e+06 2.909e+06 3.959e+06 2.019e+06 1.732e+06 1.676e+06 2.042e+06 2.314e+06 1.662e+06 3.51e+06 1.971e+06 1.765e+06 4.273e+06 1.807e+06 2.296e+06 2.761e+06 7.74e+06 1.74e+06 7.899e+06 1.873e+06 4.205e+06 
Average illumination values = 
668.6 668.3 668.4 668.9 669.1 668.4 668.8 671 668.1 668.1 668.4 668.3 669.4 668.9 668.3 669.6 668.7 668.5 668.3 669.5 670.4 668.4 668.4 671 670.4 669.1 668.2 668.6 669.3 668.7 668.8 668.7 668.4 668.5 668.4 669.2 668.8 668.3 668.2 668.2 668.2 668.1 668.6 668.4 668.6 669.4 668.8 668.7 670.1 668.5 668.2 668.6 668.3 668.2 669.3 670.2 668.8 668.1 668.3 668.3 668.5 668.2 668.9 668.2 668.6 668.4 669.8 668.2 669.5 668.3 669.2 668.6 668.4 668.3 668.4 668.2 668.2 668.6 670.6 668.6 669.2 668.7 668.3 668.6 669.5 668.4 669 668.4 669 668.5 668.6 668.2 668.2 668.1 668.1 668.6 668.4 668.7 668.3 669.1 

End of simulation
Obj Function for 2 users through 20 users 
0.0849 0.0299 0.0098 0.0052 0.0037 0.0023 0.0015 0.0011 0.0008 0.0006 0.0005 0.0004 0.0003 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.9803 0.9790 0.9783 0.9779 0.9786 0.9794 0.9800 0.9812 0.9817 0.9826 0.9830 0.9833 0.9834 0.9840 0.9843 0.9845 0.9846 0.9848 0.9849 
Minimum rate for 2 users through 20 users 
2.144e+06 8.432e+05 2.859e+05 1.519e+05 1.079e+05 6.723e+04 4.328e+04 3.372e+04 2.388e+04 1.796e+04 1.553e+04 1.242e+04 8263 8762 5410 4879 4076 3314 3251 
Average rate for 2 users through 20 users 
8.61e+07 5.141e+07 3.633e+07 2.499e+07 1.973e+07 1.641e+07 1.287e+07 1.077e+07 9.5e+06 9.073e+06 7.089e+06 6.677e+06 6.208e+06 5.362e+06 4.568e+06 3.897e+06 3.535e+06 3.29e+06 3.287e+06 
Average illumination for 2 users through 20 users 
678.5 677.6 676.8 675.8 674.8 673.8 673 672 671.6 670.7 670.5 670.1 669.9 669.5 669.3 669.1 669 668.8 668.7 


==> code/results/nua_final_users_2_20_40_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07818 0.2538 0.002474 0.005372 0.4336 0.02809 0.02781 0.0919 0.05994 0.008731 0.002218 0.02078 0.01066 0.02888 0.08179 0.03113 0.00291 0.041 0.0006975 0.2138 0.08924 0.01952 0.02939 0.01386 0.03913 0.004049 0.004615 0.000785 0.07206 0.07503 0.09247 0.0204 0.002012 0.00117 0.05625 0.05915 0.0344 0.002617 0.07978 0.3265 0.01926 0.4196 0.08661 0.04038 0.003977 0.08008 0.4223 0.04987 0.0303 0.2383 0.03911 0.002409 0.004933 0.02464 0.0195 0.0008459 0.07098 0.8211 0.03819 0.006236 0.002661 0.05157 0.3212 0.06352 0.08888 0.005387 0.006169 0.02361 0.0558 0.002182 0.02707 0.0893 0.04249 0.001411 0.01249 0.9482 0.05718 0.004942 0.02532 0.01478 0.09524 0.08357 0.07282 0.2416 0.01029 0.06082 0.01927 0.1641 0.07372 0.007504 0.0005398 0.6497 0.01167 0.06568 0.0783 0.03192 0.01351 0.185 0.0322 0.08025 
Uniformity values = 
0.9756 0.9771 0.9797 0.9765 0.9785 0.9753 0.9756 0.9768 0.9777 0.9777 0.9794 0.9765 0.9801 0.9787 0.979 0.9757 0.9795 0.9788 0.9784 0.9783 0.9789 0.9765 0.9791 0.9775 0.9759 0.9784 0.9764 0.976 0.977 0.9767 0.9767 0.9806 0.98 0.9772 0.9794 0.9781 0.9773 0.9775 0.9757 0.9786 0.9792 0.9778 0.9766 0.9781 0.9767 0.9775 0.9798 0.9761 0.979 0.9781 0.9761 0.9781 0.9783 0.9792 0.9764 0.9783 0.9768 0.9794 0.9781 0.9782 0.9782 0.977 0.979 0.9768 0.9764 0.9785 0.9786 0.9784 0.9768 0.9784 0.9742 0.9764 0.9757 0.9773 0.9798 0.9785 0.9774 0.9767 0.9776 0.978 0.9788 0.9797 0.975 0.9782 0.9784 0.9778 0.9804 0.9794 0.9758 0.9763 0.979 0.9786 0.9781 0.978 0.9777 0.978 0.9775 0.9798 0.978 0.979 
Minimum rate values = 
2.224e+06 6.663e+06 7.277e+04 1.583e+05 1.058e+07 8.192e+05 8.11e+05 2.594e+06 1.717e+06 2.565e+05 6.526e+04 6.076e+05 3.123e+05 8.39e+05 2.315e+06 9.063e+05 8.559e+04 1.184e+06 2.056e+04 5.703e+06 2.517e+06 5.712e+05 8.533e+05 4.063e+05 1.134e+06 1.192e+05 1.36e+05 2.32e+04 2.053e+06 2.136e+06 2.61e+06 5.94e+05 5.919e+04 3.452e+04 1.611e+06 1.694e+06 9.983e+05 7.713e+04 2.268e+06 8.308e+06 5.621e+05 1.03e+07 2.452e+06 1.167e+06 1.172e+05 2.272e+06 1.034e+07 1.438e+06 8.795e+05 6.292e+06 1.134e+06 7.099e+04 1.451e+05 7.17e+05 5.706e+05 2.494e+04 2.024e+06 1.757e+07 1.105e+06 1.834e+05 7.839e+04 1.484e+06 8.187e+06 1.818e+06 2.514e+06 1.584e+05 1.813e+05 6.879e+05 1.603e+06 6.428e+04 7.908e+05 2.525e+06 1.23e+06 4.163e+04 3.655e+05 1.955e+07 1.64e+06 1.456e+05 7.377e+05 4.33e+05 2.679e+06 2.362e+06 2.078e+06 6.369e+06 3.02e+05 1.741e+06 5.616e+05 4.47e+06 2.102e+06 2.209e+05 1.59e+04 1.469e+07 3.422e+05 1.876e+06 2.223e+06 9.266e+05 3.96e+05 4.991e+06 9.346e+05 2.273e+06 
Average rate values = 
5.728e+07 3.222e+07 1.527e+08 1.304e+08 2.465e+07 8.4e+07 8.427e+07 5.339e+07 6.399e+07 1.167e+08 1.559e+08 9.23e+07 1.111e+08 8.334e+07 5.626e+07 8.121e+07 1.481e+08 7.392e+07 1.891e+08 3.529e+07 5.414e+07 9.403e+07 8.287e+07 1.036e+08 7.508e+07 1.386e+08 1.348e+08 1.856e+08 5.933e+07 5.832e+07 5.324e+07 9.293e+07 1.587e+08 1.742e+08 6.566e+07 6.434e+07 7.856e+07 1.511e+08 5.678e+07 2.829e+07 9.448e+07 2.501e+07 5.481e+07 7.43e+07 1.39e+08 5.674e+07 2.496e+07 6.869e+07 8.204e+07 3.332e+07 7.51e+07 1.534e+08 1.329e+08 8.769e+07 9.406e+07 1.836e+08 5.97e+07 2.022e+07 7.578e+07 1.262e+08 1.506e+08 6.784e+07 2.853e+07 6.249e+07 5.418e+07 1.304e+08 1.266e+08 8.884e+07 6.58e+07 1.563e+08 8.497e+07 5.407e+07 7.289e+07 1.688e+08 1.066e+08 2.001e+07 6.519e+07 1.328e+08 8.69e+07 1.018e+08 5.259e+07 5.575e+07 5.902e+07 3.309e+07 1.12e+08 6.362e+07 9.45e+07 4.049e+07 5.873e+07 1.209e+08 1.965e+08 2.12e+07 1.085e+08 6.168e+07 5.729e+07 8.06e+07 1.043e+08 3.808e+07 8.037e+07 5.672e+07 
Average illumination values = 
678.3 677.3 677.4 677.7 676.4 678.6 678.4 677.5 676.9 677.5 675.7 678.6 676.7 678.1 675.9 678.4 675.2 676.1 676.7 677.7 677.5 678.2 674.7 677 678.2 678.1 675.5 678.1 677.3 678.6 677.9 674.9 677.2 677.3 677.5 678.2 678.6 677 678.8 678.1 677.3 677.8 678.2 678.3 678 677 677.4 677.9 677.9 676.6 678.1 676.8 678.1 677.8 676.1 678.3 678.9 676.7 677.8 677.6 677.8 678.5 674.3 677.7 679.1 678.2 678.2 678.2 678.6 677.8 680 677.7 678.2 677.1 677.2 677.9 678 678.6 677.9 676.7 677.8 675.5 678.8 676.6 677.7 677.4 674.9 677.7 678.4 677.9 675.2 678.1 678.4 676.6 676.5 677.7 677 677.2 677.4 677.8 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.05646 0.006373 0.005579 0.02619 0.04786 0.0592 0.0007576 0.0164 0.01122 0.3304 0.001752 0.01315 0.0007327 0.1812 0.001184 0.01288 0.03889 0.003618 0.0009582 0.01774 0.1063 0.002396 2.983e-05 0.02462 0.01416 0.001292 0.06976 0.0001406 0.03009 0.003717 0.4039 0.004341 0.01946 0.001214 0.001377 0.005158 0.0001619 0.06721 0.009845 0.02141 0.0006579 0.05711 0.04925 0.002043 0.0001801 0.01908 0.002102 0.2032 0.08642 0.01794 0.07527 0.00452 0.008388 0.1493 0.004163 0.1178 0.0005646 0.01805 0.1711 0.001422 0.0004056 0.01819 0.03851 0.02908 0.001245 0.01604 0.09263 0.02128 0.003108 0.04589 0.07229 0.01347 0.06163 0.01981 0.1869 0.02361 0.004908 0.0003373 0.07405 0.0004372 0.00208 0.1984 0.004272 0.002522 0.01455 0.02886 0.07102 0.1704 0.001213 0.01684 0.03726 0.000378 0.002476 7.821e-06 0.007545 0.01293 0.00234 0.0001839 0.003903 0.1522 
Uniformity values = 
0.9795 0.979 0.9766 0.9758 0.9758 0.977 0.9776 0.9778 0.9786 0.9794 0.9769 0.9762 0.9775 0.9797 0.9758 0.9772 0.9756 0.9765 0.9802 0.9751 0.9814 0.9777 0.9762 0.9782 0.9768 0.9776 0.9803 0.9776 0.9774 0.9761 0.9793 0.9756 0.9789 0.9777 0.9797 0.9779 0.9765 0.9797 0.9755 0.9778 0.9765 0.9783 0.9783 0.9762 0.973 0.978 0.9772 0.9763 0.9764 0.9805 0.976 0.976 0.9798 0.98 0.9776 0.9767 0.9791 0.9803 0.9785 0.9754 0.9781 0.9768 0.9777 0.9766 0.9794 0.9758 0.9805 0.9805 0.9743 0.9766 0.9748 0.9771 0.9739 0.9763 0.9757 0.9795 0.9785 0.98 0.9799 0.9779 0.9791 0.9771 0.9748 0.9786 0.9787 0.9785 0.9789 0.977 0.9769 0.9786 0.973 0.9732 0.9764 0.9779 0.9754 0.9793 0.978 0.9787 0.977 0.9776 
Minimum rate values = 
1.617e+06 1.872e+05 1.644e+05 7.642e+05 1.382e+06 1.697e+06 2.235e+04 4.799e+05 3.288e+05 8.388e+06 5.17e+04 3.862e+05 2.162e+04 4.896e+06 3.5e+04 3.777e+05 1.128e+06 1.067e+05 2.819e+04 5.201e+05 2.968e+06 7.062e+04 881.8 7.173e+05 4.154e+05 3.811e+04 1.983e+06 4150 8.749e+05 1.097e+05 9.963e+06 1.281e+05 5.679e+05 3.58e+04 4.052e+04 1.518e+05 4782 1.914e+06 2.897e+05 6.25e+05 1.943e+04 1.637e+06 1.417e+06 6.031e+04 5340 5.576e+05 6.199e+04 5.455e+06 2.447e+06 5.232e+05 2.144e+06 1.333e+05 2.46e+05 4.091e+06 1.226e+05 3.286e+06 1.663e+04 5.264e+05 4.65e+06 4.202e+04 1.196e+04 5.323e+05 1.115e+06 8.465e+05 3.666e+04 4.705e+05 2.605e+06 6.195e+05 9.19e+04 1.325e+06 2.064e+06 3.951e+05 1.771e+06 5.795e+05 5.056e+06 6.872e+05 1.444e+05 9930 2.102e+06 1.29e+04 6.122e+04 5.334e+06 1.262e+05 7.425e+04 4.259e+05 8.387e+05 2.021e+06 4.64e+06 3.58e+04 4.924e+05 1.084e+06 1.12e+04 7.306e+04 230.8 2.223e+05 3.783e+05 6.897e+04 5421 1.15e+05 4.175e+06 
Average rate values = 
3.606e+07 3.943e+07 6.401e+07 5.351e+07 3.468e+07 1.866e+07 6.915e+07 6.178e+07 5.569e+07 1.204e+07 7.83e+07 6.909e+07 7.467e+07 1.547e+07 7.978e+07 5.459e+07 4.637e+07 1.09e+08 6.668e+07 5.572e+07 2.495e+07 9.247e+07 1.758e+08 5.685e+07 5.829e+07 5.069e+07 1.406e+07 1.807e+07 3.786e+07 6.088e+07 1.186e+07 7.529e+07 5.758e+07 6.15e+07 9.78e+07 7.175e+07 8.567e+07 1.496e+07 1.47e+07 1.542e+07 5.794e+07 1.911e+07 2.433e+07 1.676e+07 5.256e+07 4.734e+07 6.504e+07 1.532e+07 1.754e+07 6.154e+07 1.362e+07 5.197e+07 7.744e+07 1.507e+07 5.11e+07 1.928e+07 1.145e+08 4.553e+07 1.285e+07 1.307e+08 7.889e+07 3.249e+07 4.058e+07 1.475e+07 8.596e+07 5.39e+07 1.595e+07 5.891e+07 1.629e+07 2.937e+07 3.032e+07 5.463e+07 3.585e+07 5.459e+07 1.36e+07 5.24e+07 5.068e+07 1.47e+08 2.111e+07 4.544e+07 6.457e+07 1.451e+07 6.73e+07 1.123e+08 5.081e+07 3.655e+07 3.021e+07 1.368e+07 5.174e+07 5.16e+07 4.569e+07 1.476e+07 8.199e+07 8.336e+07 5.403e+07 4.639e+07 6.026e+07 8.419e+07 7.007e+07 1.328e+07 
Average illumination values = 
675.7 677.9 677.6 676.6 678.3 674.6 677.6 675.4 677.7 676.6 677.2 674.7 675.3 677 675.6 677.2 678.5 675 674.7 675.8 674.6 678.8 676.3 675.6 679 677.4 676.3 676.5 677 678.4 677.7 675.7 677.9 677 676.9 678.7 675.4 676.9 675.3 677.9 678.1 674.8 676.7 676.6 677.1 677.8 678.7 677.9 677.1 676.8 678.3 678 676.1 675.5 676.9 677.7 676.6 675.3 677.5 675.9 675.1 675.2 674.8 677.7 677.5 674.7 676 675.9 676.2 677.5 676 674.8 676.8 675.5 677.6 675.2 678.3 675.3 674.6 678.5 677.2 676.5 677.2 676.2 676.2 676.3 676.1 676.1 678.9 676 681.7 677.6 677.8 676.8 677.2 674.5 677.2 676.2 678.2 678.3 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07934 8.192e-05 0.06409 0.0393 0.002178 0.002497 0.01487 0.03629 0.002174 0.002918 0.01675 0.009937 0.00234 0.0008437 0.02099 0.003135 0.0008842 0.0003875 0.001929 0.01039 0.000118 0.02159 0.0006854 0.003264 0.04495 0.001619 0.002323 0.0003034 0.05809 0.006593 0.0007592 0.005316 0.001778 0.000119 0.0002518 0.02469 0.002664 0.01145 0.0043 0.006657 0.004337 0.03314 0.0005257 0.01303 0.001404 0.001302 0.01814 0.02806 0.001202 0.0006936 0.01992 0.003038 0.0117 0.02384 0.002984 0.02076 0.07407 0.0001716 0.003174 0.0004689 0.0008505 0.02691 0.002347 0.01965 0.005869 0.006142 0.001162 0.01599 0.0003706 0.0008828 6.912e-06 0.01514 0.0001516 7.379e-05 0.001734 0.001399 7.668e-05 0.001575 0.01253 0.001361 0.0188 0.01383 0.0006259 0.0003479 0.003114 0.000343 0.0007005 0.07337 0.004155 0.002014 7.646e-05 0.001079 0.0004812 0.01932 0.009172 7.099e-05 0.003523 0.03059 0.00825 0.01174 
Uniformity values = 
0.9807 0.9772 0.9759 0.9758 0.9818 0.9777 0.9759 0.9792 0.9765 0.977 0.9782 0.9791 0.9791 0.9738 0.9757 0.9812 0.9753 0.9786 0.9775 0.9782 0.9797 0.9781 0.978 0.9746 0.98 0.978 0.9757 0.9758 0.9783 0.9761 0.9784 0.9774 0.9762 0.9723 0.978 0.9761 0.9761 0.9769 0.9772 0.9784 0.9773 0.9788 0.9786 0.9798 0.976 0.9761 0.9767 0.9793 0.9796 0.9758 0.9799 0.9765 0.9757 0.9762 0.9737 0.9785 0.9805 0.977 0.9787 0.9783 0.9778 0.9783 0.9771 0.9794 0.9793 0.976 0.9776 0.9748 0.9747 0.9785 0.98 0.9799 0.9777 0.9751 0.9783 0.9789 0.9789 0.977 0.98 0.9779 0.9775 0.9767 0.9777 0.9792 0.9775 0.9757 0.9809 0.9791 0.9773 0.9793 0.9738 0.9816 0.976 0.9765 0.978 0.9772 0.9772 0.9785 0.98 0.9815 
Minimum rate values = 
2.245e+06 2419 1.835e+06 1.139e+06 6.394e+04 7.359e+04 4.365e+05 1.05e+06 6.416e+04 8.606e+04 4.9e+05 2.914e+05 6.889e+04 2.499e+04 6.141e+05 9.204e+04 2.615e+04 1.142e+04 5.69e+04 3.047e+05 3475 6.299e+05 2.021e+04 9.647e+04 1.294e+06 4.773e+04 6.862e+04 8971 1.664e+06 1.942e+05 2.238e+04 1.565e+05 5.251e+04 3532 7428 7.209e+05 7.864e+04 3.362e+05 1.267e+05 1.957e+05 1.278e+05 9.609e+05 1.55e+04 3.812e+05 4.148e+04 3.848e+04 5.309e+05 8.152e+05 3.539e+04 2.05e+04 5.806e+05 8.964e+04 3.438e+05 6.96e+05 8.83e+04 6.057e+05 2.101e+06 5068 9.343e+04 1.383e+04 2.509e+04 7.829e+05 6.922e+04 5.732e+05 1.724e+05 1.81e+05 3.428e+04 4.695e+05 1.097e+04 2.602e+04 203.5 4.423e+05 4474 2183 5.111e+04 4.12e+04 2260 4.648e+04 3.664e+05 4.012e+04 5.496e+05 4.057e+05 1.846e+04 1.025e+04 9.177e+04 1.014e+04 2.06e+04 2.085e+06 1.224e+05 5.928e+04 2266 3.169e+04 1.422e+04 5.652e+05 2.693e+05 2096 1.038e+05 8.881e+05 2.419e+05 3.431e+05 
Average rate values = 
1.481e+07 3.316e+07 1.075e+07 1.814e+07 2.358e+07 5.813e+07 4.503e+07 2.752e+07 6.604e+07 1.561e+07 3.888e+07 5.273e+07 4.121e+07 4.649e+07 3.372e+07 3.633e+07 1.145e+08 4.919e+07 5.059e+07 2.944e+07 1.161e+07 3.593e+07 5.39e+07 6.453e+07 1.522e+07 6.403e+07 6.445e+07 1.911e+07 1.026e+07 4.348e+07 3.776e+07 1.549e+07 1.093e+07 3.659e+07 1.221e+07 1.317e+07 1.397e+07 4.897e+07 3.991e+07 3.971e+07 3.897e+07 1.94e+07 4.084e+07 2.455e+07 5.316e+07 1.142e+07 2.455e+07 2.406e+07 4.975e+07 5.978e+07 3.285e+07 8.859e+07 2.021e+07 2.043e+07 2.999e+07 1.819e+07 1.23e+07 4.475e+07 1.265e+07 3.395e+07 3.895e+07 9.808e+06 4.103e+07 1.952e+07 3.785e+07 2.302e+07 3.188e+07 3.355e+07 1.105e+07 3.903e+07 1.982e+07 2.198e+07 5.401e+07 5.755e+07 1.106e+07 9.187e+07 5.128e+07 4.808e+07 1.793e+07 6.42e+07 1.101e+07 1.604e+07 3.015e+07 6.601e+07 2.056e+07 8.096e+07 4.538e+07 1.003e+07 2.338e+07 3.16e+07 1.153e+07 3.72e+07 7.719e+07 2.326e+07 3.666e+07 4.495e+07 4.585e+07 3.172e+07 3.745e+07 1.04e+07 
Average illumination values = 
674.8 676.7 676.2 678.3 674.7 675.4 676.4 675.4 674.3 675.6 677.4 674.5 677.5 677.3 675.4 673.4 676.6 674.8 678.5 676.3 675.1 674.3 677.1 676.4 676.9 675.1 676.8 675.8 673.6 678.1 676.8 675.3 676.6 677.5 676.5 675.7 677.3 674.4 678.2 676.1 674.6 675.1 677 675.3 675.5 676.5 677.7 675.3 677.4 674.8 676.3 674.5 675.4 675.4 676.9 673.7 674.6 676.5 676.3 676.4 678.1 676 677.3 675.1 672.6 676.6 677.7 677.4 676.6 676.3 676.8 674.2 676.9 677.3 676.2 676.2 676 675.9 673.8 676.6 675.7 677.6 679.5 677.2 675.8 675.9 673 675.5 678.5 673 676.5 674.9 674.6 679.6 675.8 676.7 675.5 674.8 677.2 673 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003691 0.01322 0.031 0.002401 0.002462 0.0003412 0.0007599 0.002535 0.0009493 0.01281 0.002578 0.000623 0.0008418 8.164e-06 0.01309 0.001744 8.856e-05 0.007205 0.008295 0.06059 0.000935 0.001063 0.001001 0.0112 0.001194 0.01406 6.282e-05 8.447e-05 0.02978 0.00132 0.001333 0.002567 0.006499 0.00497 0.0002486 0.002478 0.001069 0.02681 0.0007291 0.0006994 0.000312 0.0003264 0.01894 0.002762 0.0374 0.002579 0.0003216 0.0009462 0.0008594 0.007813 0.01062 0.006052 0.001287 0.01911 0.0008864 0.001575 5.246e-06 0.003737 5.814e-05 0.001695 0.002987 0.0001138 0.002817 0.002372 0.0008387 0.000899 0.0008001 0.004857 0.0007313 0.001084 0.007067 0.002005 6.728e-05 2.21e-05 0.005428 0.014 5.248e-05 0.0111 0.0008501 0.001235 0.06042 0.0005716 3.768e-05 0.0001522 0.01539 0.003545 0.00427 4.97e-05 0.003432 0.0003522 4.16e-05 0.006873 0.0001358 0.00936 0.001335 0.004879 0.008859 0.004593 2.739e-06 0.000498 
Uniformity values = 
0.9815 0.9769 0.9787 0.9778 0.978 0.9782 0.9745 0.9781 0.9753 0.9817 0.9745 0.9752 0.9815 0.9755 0.9779 0.9802 0.9781 0.9751 0.9745 0.9765 0.9775 0.9763 0.9775 0.9775 0.9802 0.9801 0.9772 0.98 0.9775 0.9743 0.9781 0.977 0.9769 0.9777 0.9799 0.9772 0.9785 0.9753 0.9807 0.9758 0.9771 0.976 0.9791 0.9763 0.9778 0.9779 0.9769 0.978 0.9793 0.9781 0.98 0.9805 0.9769 0.9782 0.9802 0.9793 0.9767 0.9806 0.9768 0.9774 0.9799 0.9767 0.9785 0.9807 0.9796 0.9737 0.9781 0.9765 0.9781 0.9809 0.9797 0.979 0.9746 0.9764 0.9748 0.9802 0.9778 0.9764 0.9767 0.9806 0.9799 0.9752 0.9801 0.9761 0.9808 0.9749 0.9771 0.9806 0.9793 0.9815 0.9762 0.9777 0.9714 0.9804 0.9786 0.9778 0.98 0.9781 0.9768 0.9786 
Minimum rate values = 
1.083e+05 3.879e+05 8.998e+05 7.077e+04 7.255e+04 1.006e+04 2.249e+04 7.468e+04 2.807e+04 3.74e+05 7.623e+04 1.843e+04 2.474e+04 241.5 3.838e+05 5.129e+04 2613 2.124e+05 2.446e+05 1.737e+06 2.758e+04 3.141e+04 2.953e+04 3.287e+05 3.513e+04 4.111e+05 1855 2487 8.658e+05 3.905e+04 3.931e+04 7.57e+04 1.913e+05 1.463e+05 7320 7.309e+04 3.151e+04 7.825e+05 2.144e+04 2.067e+04 9213 9647 5.527e+05 8.151e+04 1.083e+06 7.601e+04 9497 2.79e+04 2.531e+04 2.296e+05 3.109e+05 1.775e+05 3.799e+04 5.584e+05 2.608e+04 4.637e+04 155 1.097e+05 1717 4.998e+04 8.783e+04 3362 8.295e+04 6.969e+04 2.469e+04 2.663e+04 2.359e+04 1.432e+05 2.156e+04 3.187e+04 2.074e+05 5.904e+04 1992 653.1 1.602e+05 4.091e+05 1549 3.26e+05 2.51e+04 3.633e+04 1.726e+06 1.691e+04 1109 4500 4.491e+05 1.047e+05 1.258e+05 1463 1.009e+05 1.035e+04 1230 2.021e+05 4035 2.741e+05 3.934e+04 1.436e+05 2.597e+05 1.352e+05 80.89 1.468e+04 
Average rate values = 
1.251e+07 1.117e+07 1.56e+07 1.861e+07 4.504e+07 3.195e+07 6.497e+07 1.006e+07 3.419e+07 3.424e+07 9.432e+06 2.94e+07 3.344e+07 3.978e+07 2.399e+07 2.738e+07 7.652e+06 8.37e+06 1.004e+07 8.507e+06 5.109e+07 2.814e+07 1.266e+07 8.557e+06 1.124e+07 1.795e+07 2.901e+07 9.132e+06 1.353e+07 2.574e+07 1.219e+07 3.506e+07 1.883e+07 1.307e+07 3.892e+07 2.198e+07 1.116e+07 1.257e+07 3.259e+07 6.089e+07 2.885e+07 2.247e+07 1.393e+07 1.845e+07 8.144e+06 3.957e+07 3.762e+07 8.658e+06 3.664e+07 9.158e+06 1.119e+07 2.904e+07 2.042e+07 1.99e+07 3.718e+07 1.148e+07 4.033e+07 8.422e+06 4.147e+07 8.416e+06 1.013e+07 1.034e+07 1.523e+07 1.538e+07 2.642e+07 8.627e+06 1.923e+07 8.788e+06 1.006e+07 1.148e+07 1.009e+07 2.688e+07 3.053e+07 3.689e+07 9.354e+06 1.717e+07 4.049e+07 1.411e+07 3.526e+07 4.109e+07 7.375e+06 2.093e+07 5.256e+07 4.285e+07 2.855e+07 1.406e+07 4.532e+07 4.878e+07 3.284e+07 3.135e+07 3.717e+07 7.847e+06 3.897e+07 2.259e+07 1.047e+07 1.368e+07 3.44e+07 2.441e+07 4.962e+07 4.658e+07 
Average illumination values = 
674.3 677.2 675 673.1 675.2 674.8 675.5 674.9 675.5 672.6 676.1 675.5 672.6 676.4 674.3 675 675.3 676.4 675.7 675.7 675.4 675 674.4 677.1 674.3 674.8 674.1 675 674.7 676.8 676.1 675.4 674.8 676.9 675.2 674.7 674 676.3 674.8 674.8 675.5 675.2 673 675.2 674.2 675 678.6 675.4 674.2 674.1 674.2 671.8 676 674.1 678.4 677.1 676.1 673.6 677.2 675.8 675.5 674.2 674.9 674.7 674.3 677.1 676.1 675.4 674.2 673 674.3 673.3 675.8 677.3 675.5 674.3 676.3 677.2 674.5 673.6 674.8 675.5 674.8 674.8 672.9 675.8 673.8 673 677.5 673.8 675.4 675.5 679 672.3 674.6 674.4 674.4 675.2 675.1 674.3 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003648 0.001322 0.003092 0.0009005 0.0003404 0.0007468 0.0007874 0.001299 0.002486 0.0006347 0.00109 2.724e-05 0.001307 7.32e-05 0.004593 0.0003425 0.001739 0.000402 0.0003553 0.007938 0.001247 0.001781 0.0001488 0.0003608 0.002477 0.001322 0.006216 0.007641 0.0002933 0.002468 0.0009872 0.02513 0.0006171 0.003868 3.114e-05 0.01997 0.0027 0.03116 0.0001792 0.00118 0.001676 0.005488 0.0109 0.005868 0.001412 0.0002382 5.756e-06 0.009081 5.709e-05 0.00194 0.002877 1.171e-05 0.002264 0.01648 0.001048 0.0009007 0.0009227 0.001429 0.006747 0.002057 6.427e-05 2.21e-05 0.008564 6.483e-05 0.006286 0.002001 0.009876 0.0008674 6.035e-05 0.0001478 0.01128 0.001274 0.001195 0.000184 0.0003531 9.501e-05 0.001482 0.02834 0.009187 0.005032 0.008722 0.0001271 1.924e-05 0.002761 4.837e-05 0.01371 0.0003067 0.0008706 0.003589 0.0001031 0.0001131 0.0006176 0.002291 0.001578 0.002862 0.003387 0.02646 0.0009704 0.0004384 0.001812 
Uniformity values = 
0.9832 0.9795 0.9798 0.9767 0.9796 0.9765 0.9788 0.9782 0.9766 0.9783 0.9822 0.9811 0.9792 0.9788 0.9789 0.9733 0.9804 0.977 0.9792 0.9746 0.9799 0.9799 0.9766 0.9774 0.9745 0.9783 0.9813 0.981 0.9787 0.9777 0.9792 0.9795 0.9761 0.9798 0.9756 0.983 0.9785 0.9796 0.9789 0.9783 0.9818 0.9794 0.9796 0.9786 0.9776 0.9768 0.9808 0.9839 0.9789 0.9786 0.9794 0.976 0.9811 0.9794 0.9742 0.9774 0.9787 0.9824 0.9775 0.9793 0.9765 0.9744 0.9804 0.98 0.9755 0.9777 0.9816 0.98 0.977 0.9771 0.9806 0.9778 0.9787 0.9819 0.9816 0.9781 0.9762 0.9814 0.9777 0.9786 0.9797 0.9801 0.9799 0.9787 0.9754 0.98 0.9792 0.9786 0.9817 0.9766 0.9757 0.9779 0.9758 0.979 0.9798 0.978 0.9802 0.9753 0.9795 0.9774 
Minimum rate values = 
1.069e+05 3.892e+04 9.092e+04 2.659e+04 1.002e+04 2.206e+04 2.32e+04 3.828e+04 7.336e+04 1.871e+04 3.201e+04 801 3.848e+04 2158 1.351e+05 1.015e+04 5.112e+04 1.187e+04 1.047e+04 2.341e+05 3.67e+04 5.239e+04 4395 1.065e+04 7.325e+04 3.895e+04 1.822e+05 2.239e+05 8647 7.273e+04 2.908e+04 7.31e+05 1.823e+04 1.137e+05 920.9 5.804e+05 7.95e+04 9.036e+05 5282 3.479e+04 4.921e+04 1.612e+05 3.193e+05 1.725e+05 4.164e+04 7037 169.3 2.651e+05 1683 5.715e+04 8.464e+04 346.2 6.651e+04 4.813e+05 3.102e+04 2.658e+04 2.719e+04 4.195e+04 1.985e+05 6.054e+04 1899 654.6 2.509e+05 1909 1.853e+05 5.899e+04 2.888e+05 2.553e+04 1782 4366 3.299e+05 3.756e+04 3.521e+04 5406 1.038e+04 2803 4.377e+04 8.214e+05 2.699e+05 1.48e+05 2.557e+05 3740 566.6 8.127e+04 1431 4.009e+05 9036 2.566e+04 1.053e+05 3046 3345 1.822e+04 6.766e+04 4.646e+04 8.415e+04 9.974e+04 7.685e+05 2.87e+04 1.291e+04 5.345e+04 
Average rate values = 
1.042e+07 7.763e+06 1.597e+07 3.282e+07 2.783e+07 3.946e+07 8.384e+06 1.551e+07 7.651e+06 2.896e+07 2.377e+07 3.471e+07 2.653e+07 7.268e+06 6.992e+06 3.695e+07 1.024e+07 3.881e+07 1.027e+07 7.142e+06 9.731e+06 6.567e+06 1.119e+07 9.414e+06 6.75e+06 1.028e+07 2.202e+07 1.8e+07 2.234e+07 1.869e+07 9.551e+06 9.694e+06 4.524e+07 2.193e+07 1.975e+07 1.376e+07 1.958e+07 6.863e+06 2.67e+07 6.306e+06 8.465e+06 7.776e+06 1.43e+07 1.286e+07 1.73e+07 2.984e+07 3.132e+07 2.103e+07 3.972e+07 6.963e+06 8.229e+06 4.828e+07 1.284e+07 7.721e+06 7.782e+06 8.552e+06 1.383e+07 7.54e+06 7.258e+06 8.854e+06 2.878e+07 3.379e+07 1.121e+07 2.947e+07 1.199e+07 7.098e+06 6.66e+06 2.697e+07 1.371e+07 3.012e+07 2.391e+07 4.198e+07 8.917e+06 2.792e+07 2.785e+07 7.121e+06 8.834e+06 1.403e+07 3.123e+07 8.641e+06 2.776e+07 2.305e+07 3.378e+07 9.205e+06 3.965e+07 6.914e+06 1.055e+07 3.798e+07 8.678e+06 6.707e+06 8.202e+06 2.893e+07 1.275e+07 1.02e+07 7.956e+06 1.093e+07 7.583e+06 3.01e+07 4.007e+07 7.716e+06 
Average illumination values = 
674.4 673.7 672.7 676.2 673.8 674.1 674.2 673.3 674.6 673.4 672.1 672.5 673.1 675.5 672.7 676.5 675.2 675.9 673 676.1 673.8 673.8 674.4 674.8 676.7 675.9 672.7 671.4 675.5 674.4 673.5 673.5 674.5 673.7 675.2 670.4 673.6 672.8 674.5 675.5 672.6 673.3 672.1 672.7 674.5 676.5 674.8 671.2 675.6 674.7 675.9 674.7 673.1 674.1 676.7 676.7 674 672 673.9 673 674.6 675.7 674.2 673.5 677.9 673.8 672.1 675.2 674.5 674.1 673.1 673.1 675.9 672.9 673.1 674.2 675.8 672.2 673.3 673.8 674.7 673.8 673.5 674.1 674.9 673.1 673.8 673.8 673.1 674.8 676.3 674.5 674.6 673.7 673 675.6 671.7 674.9 673.6 673.9 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.052e-05 0.00309 0.0002131 0.001493 0.001513 0.00079 0.001365 8.263e-05 0.002672 1.214e-05 0.0004526 5.898e-05 0.001249 0.0003628 0.001735 0.0001201 0.0002307 9.364e-05 0.0003293 4.958e-05 0.02267 0.001381 0.00533 0.001097 0.0001389 0.0006945 0.02036 6.238e-05 0.0006121 3.176e-05 0.006724 0.000863 0.007244 0.0006026 0.001375 0.001883 0.01056 0.001228 0.01573 0.0002585 9.763e-06 0.0001031 0.001298 4.882e-06 0.002625 0.003105 7.049e-05 0.0006482 0.00139 0.0002408 0.007264 2.252e-05 3.049e-05 0.005316 4.732e-05 0.01181 9.226e-05 0.01022 6.284e-05 0.000149 0.003809 0.002738 0.0001144 0.001917 4.317e-05 0.002254 0.01021 0.001471 0.001637 0.002497 0 0.002926 4.834e-05 0.01001 0.0002469 0.004353 0.0004712 0.0001036 0.0005699 0.001798 0.002538 0.003127 0.001025 0.0009456 9.522e-05 0.001483 5.914e-05 8.717e-05 0.0001212 0.0004707 0.0006319 4.64e-06 0.003609 0.001835 0.001541 0.00164 5.093e-05 0.0004589 0.0004031 0.001317 
Uniformity values = 
0.9819 0.9782 0.9791 0.98 0.9785 0.9833 0.9811 0.977 0.9786 0.9788 0.9791 0.9803 0.9789 0.9792 0.9788 0.9773 0.9808 0.9821 0.9779 0.9821 0.9782 0.9773 0.9782 0.981 0.9789 0.979 0.9785 0.9774 0.9764 0.9769 0.983 0.9822 0.9824 0.9815 0.9796 0.9794 0.9804 0.9769 0.9812 0.9798 0.9832 0.9809 0.9799 0.9768 0.9798 0.9825 0.9797 0.9768 0.9787 0.9816 0.9792 0.9805 0.9787 0.9818 0.98 0.9779 0.9789 0.9833 0.9771 0.978 0.9804 0.9779 0.9806 0.9825 0.9782 0.9772 0.9797 0.9794 0.9796 0.9804 0.9765 0.9794 0.9776 0.9789 0.9799 0.9791 0.9785 0.9765 0.9797 0.9802 0.9772 0.9795 0.9807 0.9751 0.9806 0.9783 0.9802 0.978 0.9798 0.9811 0.9807 0.9844 0.9798 0.9782 0.9792 0.9773 0.9803 0.9796 0.9781 0.9789 
Minimum rate values = 
2072 9.099e+04 6278 4.392e+04 4.458e+04 2.317e+04 4.011e+04 2440 7.868e+04 357.9 1.333e+04 1736 3.679e+04 1.069e+04 5.11e+04 3545 6785 2751 9713 1457 6.611e+05 4.073e+04 1.568e+05 3.224e+04 4093 2.046e+04 5.944e+05 1841 1.808e+04 938.1 1.967e+05 2.534e+04 2.12e+05 1.771e+04 4.046e+04 5.541e+04 3.09e+05 3.625e+04 4.588e+05 7611 286.5 3034 3.82e+04 144.2 7.719e+04 9.104e+04 2076 1.914e+04 4.094e+04 7076 2.133e+05 662.6 898.9 1.558e+05 1393 3.463e+05 2719 2.984e+05 1856 4397 1.119e+05 8.068e+04 3365 5.624e+04 1273 6.646e+04 2.99e+05 4.331e+04 4.817e+04 7.339e+04 0 8.607e+04 1427 2.936e+05 7270 1.28e+05 1.389e+04 3060 1.678e+04 5.287e+04 7.484e+04 9.198e+04 3.013e+04 2.797e+04 2802 4.371e+04 1741 2572 3570 1.384e+04 1.859e+04 136 1.061e+05 5.408e+04 4.538e+04 4.836e+04 1499 1.352e+04 1.189e+04 3.879e+04 
Average rate values = 
9.126e+06 6.147e+06 2.769e+07 1.97e+07 2.106e+07 7.24e+06 1.656e+07 6.6e+06 2.202e+07 9.212e+06 2.216e+07 5.325e+06 6.118e+06 3.627e+07 1.172e+07 1.433e+07 6.065e+06 8.68e+06 5.719e+06 4.876e+06 6.334e+06 1.398e+07 6.142e+06 1.245e+07 8.338e+06 1.453e+07 1.086e+07 5.675e+06 2.345e+07 1.77e+07 5.899e+06 2.032e+07 7.44e+06 9.386e+06 1.484e+07 7.024e+06 1.14e+07 1.319e+07 6.477e+06 7.993e+06 7.384e+06 6.451e+06 9.526e+06 4.122e+07 1.085e+07 7.896e+06 1.058e+07 9.486e+06 7.924e+06 2.889e+07 6.654e+06 8.113e+06 1.486e+07 9.333e+06 2.685e+07 9.27e+06 3.128e+07 5.151e+06 2.358e+07 2.889e+07 2.368e+07 4.193e+07 1.173e+07 2.456e+07 2.142e+07 5.159e+06 1.153e+07 7.503e+06 2.386e+07 1.918e+07 4.08e+07 8.81e+06 2.915e+07 6.664e+06 1.765e+07 7.641e+06 6.219e+06 6.387e+06 2.085e+07 2.586e+07 7.263e+06 6.437e+06 1.897e+07 2.285e+07 3.835e+07 1.244e+07 1.585e+07 3.452e+07 5.767e+06 7.906e+06 5.06e+06 3.126e+07 1.953e+07 6.332e+06 6.783e+06 7.799e+06 4.885e+07 1.05e+07 3.216e+07 2.025e+07 
Average illumination values = 
673.5 674.1 672.2 673.5 672.7 671.1 671.4 674.4 672.6 674.1 673.1 673.9 672.5 672.4 674.5 674.2 671.7 672.2 673.7 671.7 673.9 674 674.5 671.4 675.6 673.6 674 674.4 674.2 674.2 670.4 671.1 671.8 673.5 672.2 673.2 671.5 673.9 673 673 671.7 674.2 673.5 674.6 672.5 671.7 674.7 674.8 673.9 671.3 672.6 671.8 673.3 672.4 673.5 673.8 673.3 672.4 674.2 673.4 672.1 673.1 672.4 672 673.9 674.9 671.9 672.3 673.3 673.5 675.3 673.3 673.4 674.4 673 673 673.5 675.8 672.8 671.6 674.9 673.5 671.7 675 672.9 673.3 671.8 673.4 672.6 672.9 671.7 670.9 672.7 675.5 672.5 673.8 672.3 673.9 673.8 673.2 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.185e-05 0.002608 0.0002425 0.0004969 0.002278 0.001287 8.269e-05 0.002544 8.149e-06 0.001767 1.554e-05 2.024e-05 0.001767 2.747e-05 0.0002234 0.0001739 6.288e-05 0.0002131 0.0002042 0.004693 0.00124 0.0001208 2.338e-07 0.008029 2.614e-05 7.411e-05 0.00366 0.001003 0.0002937 0.001092 0.002332 0.001297 0.007393 0.002455 0.0001485 6.24e-06 8.339e-06 0.001228 1.165e-05 0.003423 6.873e-05 0.0001586 7.251e-05 0.0002445 0.0001361 7.22e-05 0.0007044 7.84e-05 0.00644 9.289e-05 0.0002332 3.436e-05 5.047e-05 0.001729 7.068e-05 0.001606 8.987e-05 0.0001752 0.003746 0.001859 0.004412 0 0.0001077 7.944e-05 0.01942 0.0001755 0.00755 3.118e-05 0.0006106 0.0009819 0.002146 0.00443 0.002105 0.0004631 0.000286 9.998e-05 4.193e-05 0.000123 0.002333 6.229e-05 0.0008301 0.00107 0.001781 0.001672 8.78e-05 6.883e-05 0.001757 0.0006299 1.055e-05 0.0007969 0.001449 2.627e-05 0.0007257 1.695e-06 0.000168 0.002911 2.906e-05 0.0001357 0.004837 0.000177 
Uniformity values = 
0.9816 0.9788 0.9801 0.984 0.9812 0.9818 0.981 0.9794 0.9807 0.9821 0.9808 0.9769 0.9806 0.9777 0.981 0.9833 0.98 0.9812 0.9766 0.9846 0.9809 0.9809 0.9792 0.9811 0.977 0.9766 0.9829 0.9821 0.9846 0.9813 0.9816 0.9811 0.9797 0.9802 0.98 0.9855 0.9805 0.9799 0.9781 0.9808 0.9826 0.9786 0.9779 0.9831 0.9806 0.9807 0.9762 0.9815 0.9775 0.9785 0.9797 0.98 0.98 0.9764 0.9829 0.9837 0.9796 0.9794 0.9783 0.9781 0.9827 0.9812 0.9796 0.9797 0.982 0.9805 0.9813 0.9765 0.9836 0.981 0.9793 0.9781 0.9829 0.9798 0.9804 0.9777 0.9783 0.9813 0.9822 0.9841 0.982 0.9797 0.9797 0.9785 0.9792 0.9815 0.9795 0.9827 0.9797 0.9758 0.9788 0.9791 0.9805 0.9795 0.9804 0.9823 0.9808 0.9797 0.9823 0.9765 
Minimum rate values = 
2112 7.677e+04 7139 1.457e+04 6.692e+04 3.779e+04 2432 7.484e+04 239.7 5.187e+04 457.1 597.8 5.194e+04 810.6 6570 5103 1851 6265 6033 1.372e+05 3.645e+04 3553 6.889 2.352e+05 772 2190 1.072e+05 2.945e+04 8607 3.21e+04 6.847e+04 3.811e+04 2.169e+05 7.219e+04 4373 182.7 245.4 3.613e+04 343.8 1.005e+05 2018 4677 2139 7175 4005 2124 2.081e+04 2305 1.895e+05 2739 6867 1012 1486 5.105e+04 2075 4.705e+04 2647 5161 1.103e+05 5.479e+04 1.293e+05 0 3171 2339 5.649e+05 5164 2.211e+05 921.2 1.791e+04 2.887e+04 6.315e+04 1.304e+05 6.172e+04 1.363e+04 8416 2950 1237 3616 6.846e+04 1826 2.438e+04 3.151e+04 5.241e+04 4.926e+04 2587 2023 5.171e+04 1.849e+04 310.7 2.355e+04 4.269e+04 774.1 2.135e+04 49.92 4945 8.537e+04 855 3998 1.417e+05 5229 
Average rate values = 
8.487e+06 4.808e+06 2.258e+07 5.537e+06 6.158e+06 1.159e+07 5.8e+06 1.859e+07 2.985e+07 1.734e+07 2.369e+07 5.554e+06 8.244e+06 1.303e+07 5.178e+06 7.39e+06 5.603e+06 6.153e+06 4.759e+06 7.254e+06 9.123e+06 8.99e+06 2.535e+07 8.556e+06 1.68e+07 2.224e+07 1.133e+07 1.472e+07 6.644e+06 4.714e+06 5.14e+06 5.213e+06 4.75e+06 5.202e+06 7.603e+06 1.693e+07 5.841e+06 8.703e+06 3.529e+07 4.997e+06 8.214e+06 8.503e+06 7.064e+06 2.564e+07 6.548e+06 2.127e+07 1.778e+07 1.966e+07 8.143e+06 3.082e+07 2.398e+07 2.664e+07 2.029e+07 2.02e+07 7.139e+06 2.239e+07 4.96e+06 6.923e+06 1.397e+07 7.542e+06 2.468e+07 8.814e+06 7.865e+06 1.333e+07 4.369e+06 2.984e+07 4.41e+06 6.705e+06 2.123e+07 2.216e+07 6.316e+06 4.245e+06 5.996e+06 2.406e+07 1.023e+07 7.57e+06 2.558e+07 5.129e+06 8.198e+06 4.204e+06 4.936e+06 4.789e+06 4.425e+06 7.158e+06 1.078e+07 1.914e+07 6.098e+06 1.017e+07 1.851e+07 5.166e+06 7.849e+06 2.399e+07 8.249e+06 1.927e+07 6.828e+06 1.498e+07 4.986e+06 5.444e+06 2.076e+07 2.546e+07 
Average illumination values = 
672.5 673.7 672 670.6 671.1 670.9 671.6 672.1 671.9 671 671.2 674 673.2 673.9 671.7 671 672.1 671.2 674.5 670.1 671.5 673.9 673.1 671.4 674 674.4 670.1 670.8 670.4 673.5 671.4 671.6 671.8 673.7 672.1 670.1 672.9 673.7 673.2 671.8 672.2 673.6 673.8 671.5 671.6 671.6 674.3 672.4 674 673.1 672.4 672.4 672 674.1 671.3 671.2 672.9 672.9 672.9 673 672.1 672 673.2 671.9 671.8 672.5 671.2 675.1 670.6 671.1 673.5 673.7 669.6 671.7 671.7 673.6 673.2 671.5 670.1 670.5 671.5 672.9 672.7 672.7 673 672 672.5 670.5 673.5 675.1 673 672.7 672 673.9 672.5 671.3 671.8 672.8 671.2 674.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
8.119e-05 0.002211 3.152e-05 0.001774 0.0004353 0.002608 4.134e-05 1.097e-05 4.156e-06 2.724e-05 0.0006975 0.0006822 4.318e-05 9.166e-05 8.555e-05 6.978e-05 0.0002041 0.001818 0.0006585 0.001653 0.0007389 1.417e-05 1.279e-05 0.002882 0.002598 9.745e-05 3.203e-05 1.343e-05 0.003996 0.0009358 0.00016 6.295e-06 8.428e-06 0.002755 1.949e-05 0.00301 0.0001943 0.0009585 0.0004895 0.0002489 3.502e-05 0.005685 8.04e-05 0.002445 0.001764 6.503e-05 4.78e-05 0.001741 9.665e-05 0.0003174 4.625e-05 0.00015 0.001493 0.0001728 6.383e-06 0.0001076 8.067e-05 0.0004431 0.000593 2.039e-05 0.0001168 0.002567 0.001774 0.004622 0.001186 8.178e-05 0.0003301 0.0001103 0.0008481 0.0001515 0.0007225 4.402e-06 0.001106 0.002053 0.0004737 0.000371 0.0001342 0.0004192 1.812e-05 0.000277 0.0007598 0.0001816 5.445e-05 7.285e-07 0.00218 9.972e-06 0.0001265 0.007002 0.0001755 0.0009761 0.01206 0.0003853 0.0008906 0.001692 0.0003979 3.789e-05 9.337e-05 0.0007057 2.506e-05 0.0002296 
Uniformity values = 
0.9817 0.9824 0.9797 0.9789 0.9819 0.9837 0.9808 0.9823 0.9825 0.9816 0.9824 0.98 0.9798 0.9859 0.9803 0.9837 0.9793 0.984 0.9824 0.9809 0.9816 0.9804 0.9792 0.983 0.9831 0.9855 0.983 0.981 0.981 0.9796 0.9792 0.9837 0.9813 0.9795 0.9798 0.9837 0.9793 0.9796 0.9834 0.9815 0.9811 0.9831 0.9788 0.9811 0.9834 0.9803 0.9799 0.9775 0.9831 0.982 0.9801 0.983 0.9795 0.9803 0.982 0.9794 0.9812 0.982 0.982 0.9803 0.9777 0.9816 0.9805 0.9811 0.983 0.981 0.9796 0.9806 0.9823 0.9843 0.983 0.9819 0.9818 0.9801 0.9817 0.9823 0.982 0.981 0.9822 0.9762 0.9788 0.9802 0.9841 0.9821 0.9824 0.982 0.9811 0.9847 0.9797 0.9822 0.9805 0.9783 0.9811 0.9846 0.9811 0.9805 0.9852 0.983 0.9844 0.9825 
Minimum rate values = 
2386 6.486e+04 928.3 5.225e+04 1.279e+04 7.639e+04 1216 322.3 122.1 800.8 2.048e+04 2.008e+04 1272 2682 2518 2047 6014 5.325e+04 1.933e+04 4.858e+04 2.171e+04 417 376.8 8.447e+04 7.617e+04 2853 940.3 395.1 1.173e+05 2.755e+04 4714 184.6 247.8 8.105e+04 574.1 8.815e+04 5723 2.822e+04 1.436e+04 7317 1030 1.664e+05 2370 7.183e+04 5.171e+04 1914 1408 5.134e+04 2837 9324 1362 4402 4.396e+04 5087 187.6 3169 2372 1.302e+04 1.742e+04 600.2 3446 7.535e+04 5.215e+04 1.356e+05 3.478e+04 2405 9721 3246 2.49e+04 4442 2.12e+04 129.4 3.248e+04 6.038e+04 1.392e+04 1.09e+04 3942 1.233e+04 532.4 8186 2.239e+04 5346 1596 21.4 6.395e+04 293 3720 2.044e+05 5170 2.866e+04 3.526e+05 1.136e+04 2.618e+04 4.954e+04 1.17e+04 1115 2735 2.071e+04 734.7 6742 
Average rate values = 
5.008e+06 4.991e+06 1.708e+07 1.269e+07 9.345e+06 5.458e+06 2.024e+07 5.699e+06 1.593e+07 4.811e+06 5.379e+06 1.394e+07 7.356e+06 6.617e+06 4.127e+06 5.44e+06 4.241e+06 4.777e+06 1.23e+07 1.058e+07 8.138e+06 4.608e+06 1.686e+07 9.317e+06 3.975e+06 2.656e+07 4.244e+06 4.537e+06 9.798e+06 1.343e+07 4.951e+06 1.641e+07 5.215e+06 5.294e+06 9.247e+06 5.398e+06 5.045e+06 4.633e+06 5.075e+06 5.345e+06 1.987e+07 8.891e+06 1.327e+07 4.462e+06 3.921e+06 1.364e+07 1.831e+07 1.867e+07 6.309e+06 1.922e+07 4.796e+06 2.25e+07 6.14e+06 1.505e+07 7.762e+06 7.08e+06 1.286e+07 3.957e+06 1.733e+07 4.373e+06 5.385e+06 5.63e+06 5.645e+06 3.838e+06 1.434e+07 2.728e+07 8.612e+06 5.258e+06 4.349e+06 1.661e+07 3.686e+06 4.428e+06 4.366e+06 3.986e+06 6.681e+06 5.539e+06 4.778e+06 1.446e+07 7.113e+06 4.572e+06 7.132e+06 6.513e+06 1.38e+07 3.549e+07 1.252e+07 2.325e+07 4.923e+06 9.547e+06 2.149e+07 1.969e+07 5.335e+06 7.059e+06 4.575e+06 4.927e+06 2.466e+07 1.315e+07 8.074e+06 1.578e+07 1.644e+07 3.628e+07 
Average illumination values = 
671.9 670.2 674.4 672.4 670.9 669.8 671 670.8 670.7 670.7 670.1 673.5 672.3 669.7 671.9 669.5 672.6 670.3 670.4 672.3 671.8 671.5 672.6 670.1 670.1 669.5 671.4 671.2 671.1 672 674.7 669.6 672.4 672.7 672 670.9 673.2 672.8 670.1 671 671.4 669.6 672.5 671.3 670.7 672 672.1 673.3 670.7 670.3 672.7 670.5 671.9 671.9 671.4 673.3 670.9 672 671 672.2 674.9 670.5 672.7 671.7 669.5 670.9 672.4 671.8 670.6 670.1 670 671.5 671.5 671.6 670.9 670.8 670.8 671.6 671.8 674.8 673 671.9 670.4 671.4 671.6 670.7 671.8 669.5 672.4 670.5 671.3 673.6 671.3 670.2 672 672.1 669.9 671.2 670.3 671.5 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.955e-05 0.0003465 0.0001719 0.001914 0.001342 0.0002651 1.373e-05 0.0001023 2.728e-05 0.001057 0.0005821 0.00015 0.0001594 4.252e-06 0.0009942 0.001546 0.001476 0.0004135 0.0008548 1.108e-05 1.473e-05 0.001343 0.001061 0.0007005 0.002366 0.001999 0.0009305 0.0001579 8.437e-06 1.353e-05 1.04e-05 1.913e-05 9.472e-05 0.0009371 0.0002644 0.0002482 3.171e-05 0.004687 0.0001314 0.000217 8.339e-05 1.031e-05 0.002884 7.353e-05 0.0006139 3.926e-05 0.0001508 0.001075 0.0002161 0 6.291e-06 0.01522 0.0001773 2.395e-05 0.0001132 0.0004056 0.002403 0.001332 0.0003958 0.0002901 6.955e-05 0.0003906 0.000268 3.505e-05 0.0003271 0.0005086 0.0001313 8.634e-05 7.086e-05 0.001453 0.0008999 0.0002291 0.0007982 6.261e-05 1.215e-05 2.685e-05 0.002904 9.614e-06 0.002425 0.0003647 0.000578 0.002967 0.0004332 0.004367 0.0002542 1.89e-06 2.739e-05 0.001134 3.987e-05 9.137e-05 1.363e-05 0.000215 3.006e-05 7.01e-05 7.962e-05 3.909e-05 1.835e-05 5.258e-07 3.561e-05 0.0003677 
Uniformity values = 
0.9819 0.9823 0.9829 0.9842 0.9836 0.9839 0.9816 0.9829 0.982 0.9825 0.9809 0.9827 0.9857 0.9814 0.9792 0.9854 0.9839 0.9809 0.9806 0.9811 0.9798 0.9836 0.9836 0.9852 0.9813 0.9815 0.9811 0.9814 0.9867 0.9827 0.9788 0.9811 0.9818 0.9794 0.9845 0.9817 0.981 0.9818 0.9791 0.9814 0.9814 0.9798 0.9803 0.9834 0.9822 0.9832 0.9831 0.9812 0.9825 0.9833 0.9816 0.9843 0.9795 0.9808 0.9814 0.9841 0.9805 0.9808 0.9831 0.9821 0.9805 0.9828 0.9844 0.983 0.9822 0.9829 0.9826 0.9801 0.9825 0.9831 0.9814 0.9761 0.9797 0.981 0.9861 0.9798 0.9844 0.9787 0.9829 0.9785 0.9828 0.9804 0.9809 0.9833 0.9822 0.979 0.9838 0.9855 0.9838 0.9852 0.9824 0.9841 0.9798 0.9808 0.9855 0.9828 0.9786 0.9796 0.9812 0.9837 
Minimum rate values = 
2925 1.018e+04 5045 5.604e+04 3.934e+04 7773 403.6 3002 801.5 3.103e+04 1.712e+04 4405 4664 125 2.928e+04 4.524e+04 4.325e+04 1.216e+04 2.514e+04 325.9 433.9 3.936e+04 3.111e+04 2.051e+04 6.948e+04 5.87e+04 2.735e+04 4644 246.7 397.4 306.7 562.5 2784 2.76e+04 7748 7295 932.7 1.374e+05 3871 6380 2452 303.7 8.475e+04 2157 1.803e+04 1152 4425 3.16e+04 6346 0 184.9 4.427e+05 5223 704.4 3328 1.189e+04 7.063e+04 3.916e+04 1.161e+04 8522 2047 1.147e+04 7855 1029 9606 1.493e+04 3854 2542 2081 4.263e+04 2.644e+04 6771 2.35e+04 1841 355.6 790.7 8.498e+04 283.5 7.111e+04 1.075e+04 1.696e+04 8.719e+04 1.274e+04 1.279e+05 7467 55.69 803.4 3.318e+04 1169 2676 400.4 6303 885.1 2062 2331 1148 541.1 15.49 1047 1.078e+04 
Average rate values = 
3.564e+06 7.66e+06 1.358e+07 3.849e+06 1.125e+07 4.984e+06 6.362e+06 1.404e+07 4.369e+06 4.558e+06 1.549e+07 5.889e+06 5.626e+06 9.249e+06 4.711e+06 4.365e+06 6.876e+06 9.822e+06 6.704e+06 8.738e+06 2.289e+07 4.147e+06 4.046e+06 3.904e+06 4.176e+06 4.051e+06 1.162e+07 4.419e+06 4.468e+06 4.078e+06 4.898e+06 4.064e+06 4.643e+06 3.827e+06 4.517e+06 4.833e+06 1.082e+07 8.078e+06 7.067e+06 4.593e+06 9.535e+06 2.089e+07 1.033e+07 6.31e+06 4.628e+06 3.874e+06 2.179e+07 5.88e+06 1.871e+07 2.32e+07 2.162e+07 3.603e+06 1.86e+07 3.567e+06 4.673e+06 1.613e+07 3.931e+06 4.744e+06 1.499e+07 8.793e+06 5.749e+06 1.463e+07 4.898e+06 3.336e+06 1.213e+07 4.452e+06 4.264e+06 4.525e+06 1.962e+07 5.577e+06 6.778e+06 4.134e+06 7.087e+06 6.293e+06 1.33e+07 4.465e+06 1.227e+07 2.629e+07 9.558e+06 4.562e+06 1.844e+07 4.827e+06 7.177e+06 4.134e+06 2.159e+07 1.879e+07 1.503e+07 1.046e+07 1.647e+07 3.108e+07 3.856e+06 9.343e+06 1.093e+07 1.545e+07 3.46e+06 2.069e+07 6.493e+06 1.675e+07 7.845e+06 1.977e+07 
Average illumination values = 
671.7 670 671.4 668.8 669.6 669.6 670.7 670.3 670.4 670 671.7 670.4 669.3 671.1 673.1 669.6 669.4 672.3 671.7 670.9 672.2 669.7 669.7 670.5 670.9 670.8 670.8 673.2 668.8 671.3 672.6 671.5 671.2 673.2 669.1 670.9 671.4 670.5 673.2 671.1 671.2 672.2 671.4 669.3 670.2 670.6 670.5 670.7 671.6 670.5 670.7 669.3 672.6 671.6 672.3 668.9 672.5 671.1 669.6 670.6 671.6 670.1 670.1 670 671.1 670.6 670.1 672.1 670.5 670.1 671 674.8 672.4 671.4 669.2 672.2 669.3 673.3 670.4 673.2 670 671.4 671.2 669.8 672.2 673.5 670.1 668.7 670.1 669.7 671.1 670.2 672.1 671.1 669.6 670.2 674.8 673.2 671.2 669.4 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.961e-05 0.0002066 0.0003313 0.0004345 0.002594 3.395e-05 2.899e-05 1.74e-05 2.183e-05 0.001069 2.047e-05 0.001235 9.857e-06 0.0001806 0.0004399 9.659e-05 4.666e-07 1.008e-05 1.306e-05 0.001175 0.001083 3.295e-05 1.413e-05 0.001759 0.0005801 8.964e-06 9.782e-06 1.052e-05 1.76e-05 6.263e-05 0.0005239 0.0002711 1.776e-05 3.116e-05 8.991e-05 0.002503 9.613e-06 5.644e-06 0.0005603 7.425e-05 0.000615 2.676e-05 0.0006766 0.0004573 6.295e-06 8.504e-05 0.0001066 0.000403 0.0005125 0.0001159 0.0004059 1.774e-05 0.00201 0.0001443 0.0006653 2.988e-05 1.583e-05 0.0001942 1.922e-06 0.0005919 0.0001347 9.438e-05 1.991e-06 0.0005912 2.112e-05 1.593e-05 6.553e-05 5.329e-05 1.737e-06 0.001976 2.16e-06 0.003222 0.0001487 0.001862 0.0001739 0.0008906 0.002905 1.942e-06 2.575e-05 0.0009281 2.546e-05 0.000222 6.398e-06 0.000755 0.0004626 0.0005153 2.533e-05 1.805e-05 6.239e-07 3.568e-05 0.0003679 7.584e-05 0.0001737 3.388e-05 1.118e-05 5.227e-05 6.013e-05 0.0001951 0.0001912 0.0007326 
Uniformity values = 
0.9821 0.9822 0.9849 0.9852 0.9865 0.9816 0.9826 0.9825 0.9827 0.9815 0.9829 0.9858 0.984 0.9844 0.9846 0.9834 0.9837 0.9845 0.9801 0.9837 0.9854 0.985 0.9812 0.9812 0.9836 0.984 0.9842 0.9808 0.9832 0.9838 0.9812 0.985 0.9821 0.9821 0.9826 0.9813 0.9848 0.9796 0.983 0.9835 0.9828 0.9827 0.9825 0.9825 0.9828 0.9862 0.9846 0.9835 0.9835 0.9824 0.9843 0.9835 0.9846 0.982 0.9849 0.9791 0.9821 0.9829 0.9847 0.984 0.9829 0.9817 0.9818 0.9838 0.9827 0.9797 0.9802 0.9854 0.9822 0.9844 0.9783 0.9837 0.9834 0.9836 0.9815 0.9834 0.9856 0.979 0.9833 0.9855 0.9839 0.9866 0.9813 0.9836 0.9795 0.9847 0.9841 0.9781 0.9839 0.9818 0.9844 0.9854 0.9845 0.9818 0.9823 0.9835 0.9815 0.9855 0.9818 0.9841 
Minimum rate values = 
2927 6068 9704 1.272e+04 7.578e+04 997.9 851.2 510.9 641.1 3.14e+04 601 3.613e+04 289.1 5295 1.289e+04 2834 13.69 295.4 384.6 3.446e+04 3.169e+04 965.1 415.6 5.169e+04 1.701e+04 262.9 286.8 309.6 516.4 1837 1.54e+04 7940 521.7 915.4 2640 7.351e+04 281.7 166.2 1.644e+04 2178 1.805e+04 785.9 1.986e+04 1.343e+04 184.8 2488 3125 1.182e+04 1.503e+04 3405 1.19e+04 520.5 5.884e+04 4241 1.948e+04 880.6 465.1 5701 56.32 1.735e+04 3955 2774 58.51 1.734e+04 620.1 469.2 1929 1560 51.04 5.786e+04 63.71 9.436e+04 4363 5.457e+04 5111 2.612e+04 8.492e+04 57.25 755.5 2.716e+04 746.6 6490 188.1 2.214e+04 1.362e+04 1.51e+04 742.7 532.5 18.3 1049 1.078e+04 2221 5091 995.7 328.4 1533 1768 5711 5618 2.147e+04 
Average rate values = 
3.242e+06 5.647e+06 1.257e+07 7.717e+06 4.489e+06 1.521e+07 1.876e+07 1.421e+07 4.207e+06 5.379e+06 5.426e+06 4.61e+06 4.345e+06 3.285e+06 3.939e+06 6.583e+06 6.102e+06 7.553e+06 1.651e+07 3.814e+06 3.741e+06 3.569e+06 3.888e+06 8.454e+06 3.904e+06 7.683e+06 4.487e+06 4.236e+06 3.497e+06 4.51e+06 3.439e+06 4.229e+06 4.651e+06 1.085e+07 7.013e+06 3.765e+06 1.642e+07 2.254e+07 1.374e+07 5.912e+06 4.241e+06 3.236e+06 8.604e+06 1.853e+07 6.261e+06 4.935e+06 3.846e+06 3.676e+06 3.221e+06 4.398e+06 1.503e+07 3.509e+06 4.035e+06 5.174e+06 3.384e+06 2.412e+07 3.729e+06 1.501e+07 1.315e+07 3.352e+06 3.997e+06 4.459e+06 3.987e+06 6.848e+06 3.503e+06 3.985e+06 3.906e+06 1.053e+07 4.209e+06 1.125e+07 2.488e+07 3.852e+06 1.474e+07 3.734e+06 2.03e+07 3.93e+06 3.124e+06 2.261e+07 1.025e+07 1.001e+07 1.555e+07 1.715e+07 5.475e+06 3.476e+06 3.318e+06 4.263e+06 8.47e+06 5.775e+06 1.382e+07 7.248e+06 1.845e+07 6.479e+06 3.845e+06 1.623e+07 1.944e+07 9.8e+06 3.43e+07 7.237e+06 1.926e+07 5.563e+06 
Average illumination values = 
671.2 670.1 668.5 668.2 667.9 670.5 670.1 669.9 669.8 671.3 670.2 669.2 669.4 669.2 669 669.9 670 668.7 671.6 669.6 668.5 669.4 671 670.7 671.3 669.1 670.4 671.4 670.1 669.9 671.9 668.8 670.5 670.3 670.1 671.2 669.8 672.4 669.6 669.3 669.7 671 669.8 670.3 670.9 668.6 669.4 670 669.8 671.6 668.8 670.5 668.5 670.3 668.8 672.4 671 669.5 669.6 669.8 669.7 671 670.8 669.7 670.2 672.3 671.8 669.2 671.3 669.3 673.3 669.7 669.6 669.3 670.6 669.6 669.2 674.1 670.2 668.7 670.1 668.3 672.2 669.7 672.1 668.5 670.1 675.2 670.3 670.9 668.9 669.4 669.2 671.4 670.5 669.5 671.4 669 670.5 670.5 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001036 0.0002351 0.0004618 0.0005755 7.516e-05 1.166e-05 4.256e-06 2.508e-05 0.0002621 4.174e-05 4.541e-05 9.851e-06 1.132e-06 0.0005245 8.332e-05 0.0008239 1.903e-05 2.556e-05 0.0001084 0.000114 1.387e-05 0.001748 0.000128 6.863e-06 1.518e-05 1.443e-06 7.497e-05 0.0002434 5.621e-05 0.0002448 5.887e-06 0.0001164 0.002401 9.606e-06 6.637e-06 0.002437 9.882e-05 6.681e-05 0.0001956 0.00109 1.121e-05 3.392e-05 0.0001098 0.0003273 2.368e-05 0.0001141 0.0004353 0.004988 0.0006004 0.0001237 5.452e-05 5.376e-05 9.5e-05 4.835e-06 0.0005999 3.249e-05 0.0001012 6.566e-05 0.000325 0.000215 8.973e-05 3.771e-05 6.911e-07 0.00133 9.252e-06 0.003237 0.0001445 0.002157 0.0002749 0.001152 0.0002433 1.397e-06 0.0001193 4.618e-05 9.025e-05 9.75e-06 7.87e-05 0.0004693 0.000514 2.641e-05 1.802e-05 1.036e-06 0.000588 6.441e-05 5.824e-05 4.149e-06 1.127e-05 5.248e-05 0.0001109 0.0002365 0.0001516 0.0003303 6.284e-05 3.317e-05 5.442e-05 0.0002493 2.879e-05 0.0004196 5.071e-05 0.001255 
Uniformity values = 
0.9825 0.9823 0.9851 0.9857 0.9858 0.9835 0.9842 0.9809 0.9832 0.9835 0.9854 0.9857 0.9831 0.9852 0.9818 0.9849 0.9836 0.9845 0.9852 0.986 0.9829 0.9811 0.9828 0.9845 0.9862 0.981 0.9838 0.9809 0.9847 0.9835 0.9825 0.9832 0.9824 0.9841 0.9797 0.9804 0.9842 0.9837 0.9853 0.9822 0.983 0.9837 0.984 0.9835 0.9846 0.9839 0.9829 0.9826 0.9832 0.9826 0.9812 0.984 0.9833 0.9854 0.9845 0.983 0.9849 0.9844 0.983 0.9798 0.9796 0.9839 0.9827 0.984 0.9833 0.9849 0.9837 0.9834 0.9805 0.9852 0.9829 0.9828 0.9854 0.9833 0.9867 0.9843 0.9836 0.9818 0.9838 0.9839 0.9796 0.978 0.9857 0.9852 0.9839 0.9847 0.981 0.9856 0.9825 0.9844 0.9817 0.9837 0.9817 0.9793 0.9842 0.9856 0.9854 0.9867 0.9837 0.9831 
Minimum rate values = 
3042 6906 1.352e+04 1.684e+04 2200 342.1 124.8 737.9 7690 1224 1329 288.4 33.24 1.536e+04 2449 2.413e+04 558.1 749.1 3174 3337 407.1 5.136e+04 3757 201.1 444.2 42.43 2199 7158 1647 7181 172.9 3416 7.044e+04 281.6 195.5 7.163e+04 2897 1960 5726 3.201e+04 329 994.8 3219 9601 693.8 3347 1.278e+04 1.461e+05 1.761e+04 3633 1603 1576 2788 141.6 1.758e+04 953.8 2964 1924 9537 6332 2643 1106 20.29 3.897e+04 271.5 9.469e+04 4239 6.322e+04 8089 3.372e+04 7142 41.03 3492 1355 2639 285.8 2309 1.379e+04 1.507e+04 774.5 530.7 30.56 1.721e+04 1886 1708 121.6 331.6 1536 3258 6932 4456 9687 1847 977.3 1595 7298 843.1 1.227e+04 1487 3.682e+04 
Average rate values = 
3.002e+06 7.794e+06 3.858e+06 4.11e+06 3.903e+06 4.624e+06 1.456e+07 3.942e+06 8.276e+06 5.224e+06 4.257e+06 3.987e+06 3.168e+06 3.294e+06 8.735e+06 5.19e+06 6.403e+06 7.948e+06 3.163e+06 3.27e+06 3.534e+06 7.668e+06 3.541e+06 1.165e+07 2.92e+06 4.157e+06 3.604e+06 2.961e+06 3.628e+06 3.807e+06 9.476e+06 6.861e+06 3.474e+06 1.535e+07 1.935e+07 8.885e+06 5.047e+06 3.431e+06 4.746e+06 5.027e+06 1.703e+07 4.838e+06 3.638e+06 3.414e+06 2.849e+06 3.888e+06 4.828e+06 2.926e+06 1.139e+07 7.458e+06 4.574e+06 3.149e+06 6.296e+06 3.545e+06 3.1e+06 2.959e+06 4.549e+06 3.967e+06 5.891e+06 3.286e+06 3.659e+06 6.181e+06 1.492e+07 1.165e+07 1.592e+07 3.561e+06 1.164e+07 3.527e+06 4.122e+06 3.524e+06 1.964e+07 1.011e+07 4.538e+06 1.717e+07 2.047e+07 3.034e+06 3.21e+06 3.075e+06 2.922e+06 1.699e+07 5.282e+06 2.655e+07 8.003e+06 1.277e+07 3.166e+06 1.633e+07 1.983e+07 9.168e+06 6.183e+06 5.667e+06 2.075e+07 3.082e+06 3.543e+06 7.414e+06 8.295e+06 3.431e+06 6.233e+06 2.756e+06 2.872e+06 4.06e+06 
Average illumination values = 
670.9 670 668.2 668.2 668.1 669.3 669.4 671 670 669.7 669.2 668.1 670 668.5 671.6 668.7 669.2 668.9 668.6 669.3 669.9 670.8 671.2 668.8 668.9 671 669.7 671.5 669.1 669.6 670.1 669.6 670.4 669.4 672.1 671.3 668.7 670 668.9 670 670.8 670.3 669 670 669 670.6 669.8 670.4 669.3 670.2 671.1 669.4 669.3 669.1 669.4 669.6 669 669.2 669.8 672.3 672.2 669.4 671 669.7 670.1 668.9 669.4 669.2 671.4 668.4 670.8 670 668.7 669.5 668.6 669.8 669.7 670.5 669.2 669.5 674.1 673.4 668 668.3 669.1 669.4 671.3 668 670.6 669.4 670.5 669.9 671.5 672.4 668.9 668.7 667.9 668.2 669.6 669.7 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001053 3.204e-05 0.0005316 0.000922 3.35e-05 8.726e-06 7.462e-07 0.0008511 3.924e-05 0.0001023 5.326e-06 1.092e-06 0.0005298 8.395e-05 3.549e-05 5.579e-06 0.001013 0.0001941 4.042e-05 1.936e-05 0.001625 3.952e-06 1.703e-05 1.441e-06 6.13e-05 3.83e-06 0.0002963 3.078e-05 4.168e-05 0.0001147 9.701e-05 5.934e-05 9.375e-06 0.0001067 2.787e-05 0.0002948 0.001107 2.214e-06 8.537e-05 0.0006353 0.0001052 1.975e-05 7.193e-05 1.261e-05 0.0003539 5.956e-05 6.763e-05 5.392e-05 9.398e-05 1.77e-06 0.0007695 6.821e-05 5.585e-06 0.0007221 2.191e-05 1.657e-05 3.977e-05 1.519e-06 0.0007241 9.394e-06 0.0004842 0.0001477 0.004035 0.0003755 0.002342 4.369e-06 2.632e-05 0.0008699 7.289e-06 6.241e-06 0.0004855 5.382e-05 0.0005024 7.41e-06 6.154e-06 1.296e-05 0.0003742 0.0001389 1.435e-05 0.0004282 1.214e-05 7.874e-07 8.692e-05 0.0001521 0.0003324 4.011e-05 0.0001545 8.558e-05 8.005e-05 4.585e-05 0.0001766 0.0004897 0.0007787 1.648e-05 0.0002986 3.221e-05 0.0001095 0.0002772 8.609e-05 0.0002158 
Uniformity values = 
0.9825 0.9817 0.9855 0.9861 0.9846 0.9838 0.9818 0.9863 0.9811 0.9866 0.984 0.9847 0.9854 0.9821 0.9841 0.9806 0.9844 0.9855 0.9842 0.9823 0.9839 0.9848 0.9856 0.9817 0.9838 0.9804 0.9858 0.9833 0.9857 0.9815 0.9834 0.9834 0.9841 0.9846 0.9838 0.9858 0.9827 0.9821 0.9859 0.9854 0.9833 0.98 0.9847 0.9839 0.9845 0.9832 0.9833 0.9838 0.9842 0.985 0.9848 0.9835 0.9834 0.9838 0.9851 0.9803 0.9827 0.9853 0.9847 0.9836 0.9854 0.9844 0.9829 0.9834 0.9858 0.9834 0.9856 0.9848 0.9852 0.9855 0.9834 0.9818 0.9854 0.983 0.9805 0.981 0.9851 0.9855 0.986 0.9833 0.9816 0.9796 0.986 0.9817 0.9839 0.9824 0.9845 0.9839 0.9844 0.9861 0.9852 0.9844 0.9843 0.9852 0.9854 0.9842 0.9851 0.9812 0.9843 0.9854 
Minimum rate values = 
3093 941.8 1.556e+04 2.697e+04 981.6 255.9 21.93 2.489e+04 1154 2991 156.2 31.99 1.551e+04 2466 1041 164.2 2.967e+04 5681 1185 568.6 4.763e+04 115.8 498.6 42.34 1798 112.7 8670 903.2 1220 3373 2846 1741 274.9 3126 817.3 8626 3.248e+04 65.05 2498 1.86e+04 3088 581.4 2108 369.7 1.037e+04 1748 1985 1581 2755 51.86 2.254e+04 2001 163.9 2.117e+04 641.6 487.6 1168 44.49 2.121e+04 275.6 1.418e+04 4328 1.182e+05 1.101e+04 6.847e+04 128.2 770.6 2.548e+04 213.5 182.7 1.424e+04 1582 1.471e+04 217.5 181.1 381.3 1.096e+04 4065 419.8 1.256e+04 357 23.19 2543 4471 9746 1178 4529 2510 2347 1342 5170 1.435e+04 2.282e+04 482.5 8740 944.2 3208 8151 2523 6317 
Average rate values = 
2.761e+06 1.444e+07 3.914e+06 4.85e+06 1.219e+07 1.726e+07 3.386e+06 3.39e+06 4.67e+06 4.668e+06 3.5e+06 2.867e+06 3.074e+06 8.659e+06 5.636e+06 1.595e+07 3.256e+06 3.232e+06 2.976e+06 2.896e+06 3.315e+06 5.636e+06 2.833e+06 3.846e+06 2.881e+06 3.253e+06 3.217e+06 3.735e+06 7.889e+06 3.679e+06 3.523e+06 4.218e+06 1.227e+07 5.565e+06 1.566e+07 2.871e+06 4.484e+06 1.588e+07 4.251e+06 2.799e+06 1.259e+07 2.671e+06 3.604e+06 3.035e+06 3.866e+06 1.596e+07 3.318e+06 2.925e+06 5.675e+06 1.063e+07 2.568e+06 4.976e+06 3.668e+06 4.345e+06 3.036e+06 3.329e+06 2.768e+06 4.64e+06 1.078e+07 1.681e+07 3.259e+06 1.227e+07 2.665e+06 6.005e+06 3.264e+06 4.969e+06 9.736e+06 9.857e+06 1.608e+07 2.804e+06 2.856e+06 2.85e+06 2.673e+06 1.78e+07 3.924e+06 3.639e+06 1.868e+07 2.722e+06 1.13e+07 4.131e+06 5.963e+06 2.615e+07 6.513e+06 2.026e+07 2.861e+06 2.914e+06 4.419e+06 3.771e+06 5.646e+06 3.088e+06 5.719e+06 4.449e+06 3.542e+06 8.362e+06 1.377e+07 3.68e+06 1.331e+07 4.72e+06 3.954e+06 2.969e+06 
Average illumination values = 
670.9 670.5 667.9 667.9 668.5 669.3 670.4 667.5 671.3 667.9 669.4 668.9 668.4 670.2 669.3 671.3 668.9 668.4 668.9 670 671.1 668.6 669.5 670.5 669.7 671.8 668.3 669.7 667.8 671.2 669.7 669.9 668.9 668.5 669.9 668.4 669.7 671 667.7 668.6 669.9 672.7 668.4 670.2 668.5 669.5 669.7 669.3 668.7 669.1 669.2 669.3 669.8 669.4 668.6 671.9 670.1 668.6 669.9 669.4 668.5 668.6 669.6 669.3 668.5 670.5 668.4 668.5 669.5 668.9 669.8 670.5 668 670 673.5 671.4 668.2 668.7 668.8 669.3 670.6 672.2 668 670.5 669.6 670.7 669 669.2 668.7 668 668.6 668.6 669 668.5 667.8 668.7 668.1 671.2 669.3 668.6 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.9e-05 1.24e-06 0.0005576 4.987e-05 9.367e-06 4.221e-06 2.581e-05 5.273e-05 0.0001097 7.175e-06 1.205e-06 0.0006301 8.547e-05 3.384e-05 5.039e-06 0.0009478 0.000147 1.524e-05 0.0009909 0.0001822 3.267e-06 1.081e-05 2.002e-05 4.475e-05 3.755e-05 3.074e-05 4.28e-05 0.0001256 9.303e-06 1.393e-05 0.002327 4.188e-05 2.339e-05 0.0005984 0.000164 0 9.162e-05 0.0001126 1.957e-05 5.373e-05 5.514e-06 0.0001028 0.0001158 3.26e-05 1.505e-05 5.19e-06 0.0004994 3.33e-05 7.612e-05 3.098e-05 2.091e-05 1.801e-05 4.009e-05 1.555e-06 0.001336 5.252e-06 0.001001 0.000298 0.0002348 0.001565 2.005e-05 4.463e-05 0.0001564 7.042e-06 6.247e-06 7.34e-05 0.0004923 5.751e-05 1.706e-05 6.386e-07 3.86e-05 6.477e-05 1.145e-05 2.496e-05 5.366e-05 7.93e-07 6.799e-05 0.0001523 0.0003542 4.469e-05 0.0002685 1.41e-05 2.947e-05 0.0004433 2.197e-05 2.414e-05 8.706e-05 0.0001117 0.0002588 0.0001116 9.59e-05 8.67e-05 0.0002289 6.845e-06 4.308e-05 0.0002273 0.00353 1.846e-05 0.001138 5.957e-07 
Uniformity values = 
0.9827 0.9837 0.9851 0.9862 0.9839 0.9839 0.982 0.9831 0.9852 0.9851 0.9848 0.9852 0.983 0.9856 0.9819 0.9851 0.9859 0.9831 0.9834 0.9839 0.9855 0.9842 0.9858 0.9829 0.9857 0.9834 0.9859 0.982 0.9845 0.9798 0.9804 0.984 0.9857 0.9842 0.9857 0.9846 0.9845 0.9831 0.9814 0.9847 0.9842 0.9841 0.9829 0.9821 0.9848 0.9831 0.9865 0.9836 0.9848 0.9839 0.9848 0.9803 0.9827 0.9857 0.9845 0.9817 0.9863 0.9844 0.9832 0.9851 0.9833 0.9849 0.9853 0.9847 0.9854 0.9834 0.9828 0.9846 0.982 0.9856 0.9844 0.9854 0.9844 0.9842 0.9826 0.981 0.9862 0.9817 0.9837 0.9837 0.9851 0.9848 0.986 0.9869 0.9861 0.9834 0.9859 0.9855 0.9853 0.985 0.9813 0.9844 0.9859 0.9816 0.9817 0.9838 0.9846 0.9845 0.9835 0.9831 
Minimum rate values = 
2907 36.38 1.633e+04 1459 274.7 123.8 758.3 1548 3212 210.2 35.3 1.845e+04 2509 990.8 148.1 2.775e+04 4301 447.4 2.906e+04 5342 95.65 316.8 585.8 1314 1099 902 1253 3691 272.7 410.2 6.841e+04 1228 684.7 1.754e+04 4800 0 2685 3305 575.5 1574 161.7 3014 3399 957.6 440.8 152.3 1.46e+04 976.9 2230 908.4 612.8 530.1 1177 45.51 3.913e+04 154.4 2.927e+04 8734 6890 4.58e+04 588.2 1308 4579 206.3 182.9 2154 1.445e+04 1685 501.2 18.7 1131 1896 335.6 731.7 1576 23.33 1989 4475 1.039e+04 1311 7864 413.3 862.4 1.296e+04 642.7 708.4 2548 3271 7578 3270 2820 2541 6699 201.2 1266 6666 1.033e+05 540.9 3.336e+04 17.48 
Average rate values = 
2.543e+06 9.349e+06 2.705e+06 3.851e+06 1.166e+07 1.221e+07 3.531e+06 3.512e+06 4.923e+06 2.735e+06 2.688e+06 2.934e+06 8.463e+06 4.679e+06 1.635e+07 3.052e+06 2.815e+06 3.169e+06 6.619e+06 3.16e+06 3.188e+06 3.351e+06 2.947e+06 2.561e+06 3.08e+06 3.477e+06 6.267e+06 4.654e+06 1.815e+07 3.456e+06 8.422e+06 4.243e+06 2.744e+06 6.841e+06 1.127e+07 4.276e+06 4.371e+06 1.072e+07 2.471e+06 6.312e+06 2.9e+06 3.103e+06 5.342e+06 1.704e+07 2.813e+06 7.697e+06 2.648e+06 2.582e+06 3.573e+06 3.953e+06 2.923e+06 2.951e+06 2.589e+06 4.523e+06 1.048e+07 3.195e+06 2.808e+06 2.793e+06 3.788e+06 2.354e+06 1.764e+07 8.324e+06 8.687e+06 1.19e+07 2.614e+06 2.663e+06 2.715e+06 2.366e+06 4.132e+06 1.305e+07 5.324e+06 1.163e+07 2.708e+06 1.551e+07 4.274e+06 2.698e+07 6.376e+06 1.94e+07 2.599e+06 2.597e+06 9.07e+06 3.367e+06 5.479e+06 2.387e+06 2.408e+06 3.655e+06 3.145e+06 1.484e+07 3.342e+06 1.437e+07 4.411e+06 3.728e+06 2.863e+06 3.868e+06 1.732e+07 2.389e+06 3.056e+06 4.137e+06 2.491e+06 1.146e+07 
Average illumination values = 
670.7 669.1 668.2 667.8 668.9 668.9 670.3 670.2 668.7 668.6 668.9 668.5 669.5 668.3 670.3 668.5 668.1 669.6 669.3 670.6 668.5 668.9 667.7 670.1 668.3 669.7 667.7 670.7 668.9 672.1 671.3 670.1 668.9 668.7 667.9 669.6 668.7 669.9 671.8 668.3 670 668.7 670 670.2 669.2 669.4 668 669.1 668.9 669.4 668.7 671.9 670.1 668.3 669 670.9 667.6 668.5 669.4 668.4 670.5 668.7 668.6 669.1 668.9 669.8 669.6 668.8 672.5 668.1 669.1 668 668.8 669.5 670.3 671.2 667.8 670.5 669.6 669.7 668.3 668.6 667.5 667.9 667.9 669.3 668 667.9 668.3 668.1 671.1 669.3 667.9 671 670.7 669.8 668.4 668.9 669.3 670.2 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.941e-05 3.345e-05 0.000215 6.863e-05 1.437e-05 2.877e-05 0.0006647 3.951e-05 4.696e-05 4.173e-05 0.0004493 0.0001118 3.429e-05 5.066e-06 0.001468 0.0001043 1.522e-06 0.0009399 4.062e-06 1.543e-05 1.855e-06 4.582e-05 1.446e-06 0.0001197 6.191e-06 0.0001665 2.179e-05 1.378e-05 0.0001233 5.499e-05 2.84e-05 0.0009356 2.239e-06 1.24e-05 0.0004542 2.255e-05 7.677e-05 0.001721 0.0003545 8.929e-05 2.726e-05 1.188e-05 5.182e-06 0.000372 3.319e-05 5.921e-06 0.0006483 1.968e-05 1.997e-05 1.714e-05 2.199e-05 9.995e-06 0.0005276 9.407e-05 0.0003203 0.001589 1.958e-05 2.609e-05 0.0003083 7.606e-07 1.269e-05 2.855e-05 5.079e-05 3.53e-05 2.215e-06 1.366e-05 6.454e-05 4.547e-05 4.169e-06 4.494e-05 7.932e-07 6.833e-05 6.679e-05 9.229e-06 4.156e-05 4.331e-05 9.873e-05 4.71e-05 0.0002075 0.0002269 8.456e-05 7.485e-05 0.0007222 4.353e-05 0.0001001 8.686e-05 0.0001175 9.903e-05 2.574e-05 0.0002132 1.138e-05 0.0006657 7.646e-05 9.387e-07 0.00102 0.00061 0.0002903 0.0001134 0.000288 4.753e-06 
Uniformity values = 
0.9827 0.9848 0.9852 0.9862 0.9844 0.9839 0.986 0.986 0.9844 0.9858 0.9866 0.9852 0.9863 0.9819 0.9858 0.9862 0.9831 0.9832 0.982 0.9866 0.9822 0.9853 0.9813 0.9847 0.9846 0.9844 0.985 0.9807 0.9808 0.9831 0.9861 0.9834 0.9826 0.986 0.9855 0.9862 0.9857 0.9843 0.9847 0.9848 0.9838 0.9845 0.9831 0.9868 0.9843 0.9852 0.9847 0.9841 0.9831 0.9868 0.9845 0.9843 0.9855 0.9847 0.9855 0.9857 0.985 0.986 0.9848 0.9864 0.9836 0.9852 0.9849 0.9862 0.9814 0.9836 0.986 0.9854 0.9848 0.9826 0.981 0.9862 0.9825 0.9835 0.9848 0.9857 0.9853 0.9854 0.9852 0.9832 0.9854 0.9864 0.986 0.9852 0.9837 0.9855 0.9859 0.9854 0.9825 0.9834 0.984 0.9841 0.9857 0.9823 0.9857 0.9837 0.9834 0.9845 0.9859 0.9829 
Minimum rate values = 
2919 980.2 6296 2008 421.3 843.6 1.944e+04 1156 1376 1221 1.314e+04 3273 1003 148.9 4.295e+04 3051 44.66 2.757e+04 119.4 451.1 54.48 1342 42.52 3507 181.4 4879 638.4 405.6 3627 1614 831 2.744e+04 65.74 362.8 1.329e+04 659.7 2247 5.042e+04 1.038e+04 2616 799.5 348.2 152.1 1.087e+04 973 173.4 1.899e+04 577 586.1 501.2 644.5 293 1.544e+04 2756 9375 4.647e+04 573.6 763.6 9033 22.25 372.1 836.1 1488 1033 65.11 400.7 1889 1331 122.2 1319 23.33 1999 1961 270.8 1218 1268 2891 1379 6076 6659 2476 2189 2.113e+04 1275 2936 2543 3439 2900 756 6253 333.7 1.951e+04 2238 27.57 2.985e+04 1.789e+04 8515 3323 8429 139.5 
Average rate values = 
2.384e+06 9.09e+06 5.039e+06 3.334e+06 5.317e+06 3.134e+06 2.987e+06 4.102e+06 3.622e+06 3.019e+06 2.803e+06 4.156e+06 4.514e+06 1.626e+07 2.405e+06 2.527e+06 3.225e+06 8.671e+06 3.123e+06 2.35e+06 3.615e+06 3.436e+06 2.498e+06 3.083e+06 9.894e+06 2.488e+06 3.06e+06 3.192e+06 2.872e+06 2.482e+06 2.375e+06 5.583e+06 1.553e+07 3.906e+06 2.624e+06 2.263e+06 3.27e+06 2.675e+06 3.378e+06 5.527e+06 1.135e+07 2.654e+06 7.198e+06 2.489e+06 2.409e+06 3.433e+06 2.965e+06 2.671e+06 2.959e+06 4.634e+06 2.853e+06 1.235e+07 2.909e+06 2.883e+06 3.508e+06 2.207e+06 1.35e+07 8.811e+06 2.62e+06 1.149e+07 2.347e+06 6.189e+06 2.526e+06 3.466e+06 3.214e+06 3.389e+06 1.07e+07 2.565e+06 1.426e+07 4.051e+06 2.585e+07 6.095e+06 1.373e+07 2.377e+06 2.49e+06 7.046e+06 4.253e+06 2.742e+06 3.671e+06 3.284e+06 3.072e+06 3.107e+06 3.323e+06 1.361e+07 4.506e+06 3.497e+06 2.439e+06 2.459e+06 1.34e+07 2.165e+06 3.525e+06 2.499e+06 2.671e+06 2.999e+06 2.174e+06 2.454e+06 3.021e+06 5.511e+06 3.211e+06 6.395e+06 
Average illumination values = 
670.7 668.4 668.1 667.8 668.6 669 667.5 667.8 669.1 668 667.6 668 667.8 670.3 667.9 667.9 669.6 669.4 672.1 667.7 670.1 668.6 671.3 668.8 668.6 669.1 668.3 671.5 671 669.6 668.2 669.2 670.7 667.6 668.5 667.7 669 669 668.4 668.4 669.1 669 669.4 667.8 668.7 668.4 668.8 669.1 669.9 667.7 669.3 668.9 668.5 668.3 667.8 668.1 669.4 668.1 668.5 668.5 669.7 668.2 668.2 667.9 672.9 669.6 667.6 668.1 669.3 670.3 671.2 667.8 669.9 669.9 668.7 667.8 668.7 667.9 668.4 669.6 668.1 667.6 667.5 668 669.4 668.6 667.8 668.4 670.1 670.1 669.2 669.6 667.6 670.3 667.7 669 669.2 669.3 668.8 670.1 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.344e-05 3.39e-05 0.0001968 6.525e-05 6.675e-06 9.684e-07 5.508e-05 0.0001204 5.538e-06 1.293e-06 0.0001214 5.552e-07 4.701e-06 0.0008282 0.0001328 1.486e-06 0.0009932 4.887e-06 1.175e-06 1.29e-05 4.366e-05 3.802e-05 8.388e-07 0.000122 0.0002062 2.244e-05 9.385e-06 4.218e-05 2.393e-05 0.0005348 0 1.291e-05 0.0003611 2.205e-05 5.338e-05 6.767e-06 0.0002866 1.421e-05 4.748e-05 8.163e-06 4.413e-05 3.502e-05 5.845e-06 0.0003561 2.228e-05 1.989e-05 5.344e-06 3.968e-05 4.76e-06 0.0003463 0.0005195 0.000283 0.0008804 1.433e-06 0.0001173 7.128e-06 5.94e-06 7.199e-05 6.376e-05 3.572e-05 1.309e-06 4.698e-05 6.437e-05 1.148e-05 5.834e-05 1.244e-05 3.981e-05 0.0001706 6.015e-05 4.877e-05 4.434e-05 8.425e-05 4.382e-05 0.0001387 0.0002408 9.364e-05 1.536e-05 3.197e-05 6.077e-05 0.0001226 0.0001553 2.571e-06 0.0001045 0.0001999 3.955e-05 4.005e-05 4.97e-05 9.033e-07 1.385e-05 0.0006193 0.0002912 3.317e-05 0.0001059 6.796e-06 2.218e-05 6.664e-05 0.0009122 1.652e-05 6.562e-05 5.065e-07 
Uniformity values = 
0.9835 0.986 0.9857 0.9856 0.9842 0.9825 0.9843 0.9855 0.986 0.9864 0.9857 0.9863 0.9837 0.9852 0.9862 0.9832 0.9845 0.9852 0.9862 0.9824 0.9856 0.9859 0.9842 0.984 0.9834 0.9835 0.9842 0.9847 0.9859 0.9834 0.9826 0.9856 0.9831 0.983 0.9857 0.9837 0.9841 0.9859 0.986 0.9843 0.9865 0.984 0.9854 0.9846 0.9841 0.9832 0.9865 0.9858 0.9837 0.9864 0.9852 0.9844 0.9858 0.9859 0.9863 0.9847 0.9866 0.9852 0.985 0.9866 0.9814 0.9843 0.9857 0.9858 0.9853 0.9856 0.9841 0.9838 0.9863 0.9836 0.9855 0.9856 0.9857 0.9857 0.9849 0.986 0.9856 0.9851 0.9853 0.9851 0.985 0.984 0.9828 0.9861 0.9855 0.9841 0.9847 0.9832 0.9856 0.984 0.9835 0.9865 0.9864 0.9829 0.9861 0.9856 0.985 0.983 0.9854 0.9838 
Minimum rate values = 
2741 992.1 5761 1910 195.7 28.44 1615 3524 162.1 37.82 3555 16.24 137.9 2.424e+04 3886 43.62 2.909e+04 143.1 34.37 378.8 1278 1113 24.59 3576 6050 658.3 275.1 1236 700.4 1.569e+04 0 378 1.059e+04 647.1 1563 198.5 8401 415.9 1389 239.3 1291 1027 171.1 1.043e+04 653.2 583.6 156.3 1161 139.6 1.013e+04 1.521e+04 8294 2.576e+04 41.95 3432 208.9 173.7 2108 1868 1045 38.5 1377 1884 335.9 1708 364.2 1167 5003 1760 1430 1298 2466 1283 4060 7053 2740 449.6 936.4 1780 3592 4549 75.39 3069 5848 1158 1174 1456 26.51 405.3 1.815e+04 8543 970 3098 199.5 649 1951 2.671e+04 485 1921 14.86 
Average rate values = 
2.201e+06 8.102e+06 3.14e+06 3.085e+06 1.09e+07 2.926e+06 3.285e+06 4.086e+06 2.8e+06 2.623e+06 4.576e+06 4.036e+06 5.057e+06 2.7e+06 2.329e+06 2.748e+06 2.755e+06 3.624e+06 3.647e+06 3.607e+06 2.209e+06 2.744e+06 8.183e+06 6.177e+06 2.682e+06 3.558e+06 1.04e+07 3.783e+06 2.449e+06 5.309e+06 1.481e+07 3.939e+06 2.371e+06 2.174e+06 5.461e+06 2.217e+06 9.274e+06 4.108e+06 2.487e+06 4.883e+06 2.387e+06 2.319e+06 3.175e+06 3.49e+06 2.396e+06 2.771e+06 2.08e+06 9.713e+06 2.583e+06 2.842e+06 2.646e+06 3.256e+06 2.198e+06 8.842e+06 3.364e+06 1.157e+07 2.243e+06 2.204e+06 2.048e+06 3.319e+06 3.024e+06 3.384e+06 9.997e+06 2.38e+06 3.461e+06 5.232e+06 4.37e+06 2.281e+06 2.188e+06 2.334e+06 7.773e+06 2.605e+06 2.881e+06 4.159e+06 3.305e+06 2.999e+06 1.038e+07 2.988e+06 1.1e+07 2.319e+06 2.403e+06 1.393e+07 2.268e+06 2.063e+06 2.736e+06 6.025e+06 2.852e+06 2.963e+06 2.365e+06 2.321e+06 2.852e+06 2.692e+06 2.326e+06 2.537e+06 7.235e+06 2.207e+06 2.222e+06 3.818e+06 2.546e+06 4.047e+06 
Average illumination values = 
669.6 667.6 667.9 667.8 668.7 669.9 669.2 668.5 667.8 667.8 667.8 667.8 669.1 668.2 667.9 669.5 670.6 668 668.5 669.9 668.3 668.1 669.1 668.9 669.7 669.8 668.7 668.4 668.3 669.2 670.7 667.9 670.6 670.6 667.7 669.7 668.8 667.9 667.9 668.6 668.1 668.8 668.5 668.9 669.1 669.8 667.7 668.4 669.4 667.5 668 668.6 668.5 667.8 668.1 669.1 668.1 668.2 668.1 667.6 672.8 669.1 667.9 667.8 667.9 667.9 669.1 669 668.1 669.6 667.8 668.3 667.7 668.1 668.4 667.5 667.7 668.1 667.9 668.6 668.7 669.1 670.1 668.3 667.8 669.7 668.5 669.3 667.7 668.8 669.2 667.7 668.5 670.1 667.6 668.1 668.6 670 668.3 669.5 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.509e-05 3.389e-05 0.0004523 3.09e-05 8.421e-07 2.026e-05 3.879e-05 2.755e-05 1.175e-06 0.0006518 4.761e-07 1.307e-05 1.02e-05 0.0001336 1.615e-06 0.001046 4.909e-06 1.216e-06 1.767e-05 5.4e-06 0.0001229 6.211e-06 0.0001645 1.654e-05 6.799e-06 3.06e-05 1.674e-05 9.011e-05 1.085e-05 1.204e-05 0.000446 2.207e-05 5.343e-05 6.202e-06 0.0001287 2.156e-05 7.987e-06 6.771e-06 0.0004514 2.739e-05 2.625e-06 2.099e-05 1.651e-05 4.942e-05 1.432e-06 4.834e-06 0.000487 0.0007214 0.0001528 0.0008098 1.451e-06 1.61e-05 6.163e-07 9.555e-06 2.009e-05 4.935e-05 1.748e-05 1.146e-06 0.0002748 2.658e-05 7.185e-06 1.259e-05 1.408e-06 0.0001717 6.046e-05 5.265e-05 6.308e-05 0.0001004 2.546e-05 1.843e-05 2.445e-05 2.606e-05 9.333e-05 3.262e-05 5.815e-05 7.226e-05 3.064e-05 5.205e-06 3.976e-05 4.052e-05 5.103e-05 3.643e-05 9.142e-07 6.252e-06 3.876e-05 8.747e-05 6.189e-05 4.402e-06 4.704e-06 5.146e-05 5.765e-06 0.0001245 4.378e-05 5.244e-07 1.771e-05 7.808e-07 5.348e-05 8.819e-05 0.0007323 9.274e-05 
Uniformity values = 
0.9848 0.986 0.9862 0.9851 0.984 0.9837 0.986 0.9845 0.9861 0.9857 0.9849 0.9862 0.9857 0.9862 0.983 0.9841 0.9854 0.9859 0.9858 0.9833 0.9862 0.9839 0.9851 0.9855 0.9861 0.9857 0.985 0.9849 0.9861 0.986 0.9853 0.9844 0.9857 0.9826 0.9856 0.9855 0.9854 0.9838 0.9868 0.9846 0.9851 0.9857 0.9798 0.9866 0.9845 0.9847 0.9864 0.9852 0.9848 0.9865 0.9851 0.9849 0.987 0.9842 0.9836 0.9863 0.9822 0.9844 0.9859 0.9862 0.985 0.986 0.9842 0.9838 0.9865 0.9854 0.9861 0.9866 0.9859 0.9861 0.9856 0.9864 0.9859 0.9848 0.984 0.986 0.9847 0.9844 0.9856 0.9856 0.9841 0.986 0.9851 0.9856 0.9837 0.9841 0.9845 0.9835 0.986 0.985 0.9865 0.9809 0.983 0.986 0.9846 0.9857 0.9865 0.9863 0.9861 0.9839 
Minimum rate values = 
2786 991.6 1.323e+04 905 24.69 594.2 1135 807.5 34.37 1.907e+04 13.95 382.4 298.5 3909 47.41 3.066e+04 143.7 35.58 517.2 158.5 3596 182.2 4818 484.3 198.9 895.8 490.2 2640 317.6 352.2 1.306e+04 646.9 1564 182.1 3768 631.2 233.9 198.6 1.32e+04 802.7 76.89 614.4 486.1 1445 41.98 141.7 1.424e+04 2.112e+04 4477 2.368e+04 42.52 471.6 18.02 280.1 589.3 1444 513.4 33.59 8042 777.7 210.5 368.4 41.27 5035 1768 1542 1846 2937 745.2 539.2 715.7 762.2 2731 955.8 1705 2114 897.9 152.6 1164 1186 1496 1066 26.78 183 1137 2564 1814 129.1 137.7 1507 168.6 3662 1285 15.34 518.9 22.86 1564 2580 2.142e+04 2720 
Average rate values = 
2.091e+06 7.664e+06 4.567e+06 1.017e+07 1.169e+07 2.127e+06 3.519e+06 3.272e+06 2.189e+06 2.507e+06 4.11e+06 2.499e+06 2.505e+06 2.292e+06 3.094e+06 2.51e+06 3.45e+06 2.583e+06 2.504e+06 1.971e+06 2.584e+06 7.845e+06 2.118e+06 3.117e+06 1.069e+07 4.397e+06 2.514e+06 1.831e+07 1.001e+07 3.296e+06 2.329e+06 2.048e+06 5.182e+06 2.032e+06 3.351e+06 2.295e+06 2.251e+06 2.474e+06 2.055e+06 3.549e+06 3.353e+06 2.433e+06 2.308e+06 2.068e+06 2.602e+06 2.426e+06 2.382e+06 2.12e+06 2.845e+06 2.071e+06 9.047e+06 3.449e+06 9.413e+06 2.422e+06 2.1e+06 1.952e+06 3.481e+06 2.531e+06 1.089e+07 2.298e+06 3.462e+06 5.11e+06 3.933e+06 2.158e+06 2.066e+06 2.259e+06 2.708e+06 3.913e+06 2.275e+06 2.698e+06 3.062e+06 2.698e+06 2.603e+06 5.716e+06 3.922e+06 2.505e+06 2.19e+06 2.133e+06 2.185e+06 2.605e+06 2.601e+06 4.768e+06 2.567e+06 6.469e+06 1.994e+06 2.849e+06 2.113e+06 2.815e+06 2.471e+06 2.059e+06 2.408e+06 2.931e+06 2.473e+06 4.112e+06 2.443e+06 1.572e+07 2.573e+06 2.217e+06 2.509e+06 1.89e+06 
Average illumination values = 
668.7 667.6 667.5 668.1 668.9 669.1 667.8 669 667.8 668.2 668.3 667.4 668 667.7 669.6 669.9 667.9 667.8 667.7 669.9 667.8 669.1 668.6 667.9 667.8 667.6 669.1 669.3 667.6 667.7 668.5 669.7 667.7 669.9 667.8 668.1 668 668.9 667.8 668.5 668.4 668 672.1 667.6 669.3 668.9 667.5 668 668.4 667.9 668.5 668.4 668.1 669.2 669.2 667.5 672.3 669.1 667.6 667.5 669 667.6 669.1 669 667.9 668.4 667.6 667.8 667.7 667.8 667.8 667.5 667.5 668.3 668.8 667.8 668.6 669 668.4 667.8 669.7 667.5 668.4 667.7 669.6 668.7 669.5 669.7 667.6 668.2 667.5 671.5 670 667.9 668.7 668.5 667.5 667.6 667.4 669.2 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.818e-05 3.436e-05 7.538e-06 1.084e-05 9.511e-07 4.488e-05 2.259e-05 5.638e-06 1.147e-06 0.0001199 1.272e-05 1.37e-05 5.717e-05 1.923e-05 0.001629 4.589e-06 1.217e-06 1.047e-05 5.156e-06 7.007e-05 7.891e-06 4.928e-05 1.73e-05 7.475e-06 6.684e-05 3.002e-05 9.448e-05 0 8.667e-05 1.216e-05 9.517e-05 2.475e-06 0.0001304 0 7.966e-06 5.925e-06 0.0007837 5.024e-06 3.919e-05 2.316e-05 1.899e-05 1.72e-06 2.643e-06 8.617e-05 9.802e-05 0.0001646 0.0003867 2.952e-06 1.558e-05 5.74e-07 1.269e-05 2.015e-05 5.842e-05 1.814e-05 2.366e-06 6.5e-05 1.276e-05 1.236e-05 6.868e-06 0.0001132 0.0001151 5.176e-06 5.393e-05 1.483e-05 4.371e-05 2.493e-05 1.483e-05 2.598e-05 1.833e-06 3.132e-06 0.0001255 7.067e-05 5.737e-06 1.662e-05 0.0002317 1.198e-05 3.772e-05 1.003e-06 1.099e-06 0.0005755 0.0001394 4.594e-05 4.531e-06 4.602e-06 5.034e-05 5.739e-06 1.568e-05 5.819e-05 5.164e-07 1.763e-06 1.172e-05 5.305e-05 3.623e-05 8.071e-05 0.0003485 1.423e-06 9.902e-05 3.545e-05 3.625e-05 8.747e-06 
Uniformity values = 
0.9846 0.986 0.9864 0.9847 0.9842 0.9861 0.9852 0.9863 0.9864 0.9853 0.9863 0.9852 0.9856 0.9849 0.9839 0.9831 0.9859 0.9858 0.9832 0.986 0.9862 0.9837 0.9862 0.9845 0.9847 0.9863 0.9845 0.9848 0.9848 0.9864 0.9857 0.9844 0.9856 0.9855 0.9854 0.9842 0.9858 0.9856 0.9861 0.9856 0.9834 0.9862 0.9846 0.9862 0.9847 0.9855 0.9866 0.9861 0.9861 0.9864 0.9851 0.9841 0.9863 0.9826 0.9841 0.986 0.9858 0.9845 0.986 0.9867 0.9831 0.9836 0.9859 0.9851 0.9859 0.9853 0.9848 0.9864 0.9859 0.9853 0.9861 0.9866 0.9849 0.9851 0.9841 0.9841 0.9844 0.9838 0.9845 0.984 0.9843 0.9845 0.9861 0.9863 0.9855 0.9866 0.9829 0.9856 0.9857 0.9849 0.9854 0.9859 0.986 0.9837 0.9851 0.9839 0.9865 0.9848 0.9844 0.9863 
Minimum rate values = 
2877 1006 220.5 317.7 27.88 1313 661.7 165 33.56 3512 372.1 401.2 1674 563.3 4.773e+04 134.7 35.61 306.5 151.3 2051 230.9 1445 506.1 219.1 1958 878.3 2769 0 2539 355.8 2786 72.55 3818 0 233.2 173.7 2.293e+04 147.1 1147 678.1 557.3 50.34 77.45 2521 2872 4819 1.131e+04 86.39 455.8 16.79 371.7 590.6 1709 532.8 69.37 1902 373.6 362.1 201 3310 3377 151.8 1578 434.4 1279 729.9 434.4 760 53.65 91.71 3673 2067 168.1 486.8 6794 351.1 1106 29.43 32.2 1.687e+04 4086 1346 132.6 134.6 1474 167.9 460.2 1703 15.12 51.64 343.2 1553 1060 2367 1.021e+04 41.74 2896 1039 1062 255.9 
Average rate values = 
1.985e+06 7.835e+06 2.884e+06 8.109e+06 2.652e+06 5.442e+06 2.46e+06 2.551e+06 2.183e+06 4.119e+06 3.93e+06 3.222e+06 2.166e+06 2.123e+06 2.246e+06 2.884e+06 2.448e+06 2.373e+06 1.835e+06 2.506e+06 4.975e+06 2.305e+06 5.285e+06 1.132e+07 2.232e+06 2.019e+06 1.25e+07 3.532e+06 2.102e+06 4.674e+06 2.03e+06 2.026e+06 3.25e+06 2.172e+06 2.127e+06 2.12e+06 1.938e+06 3.435e+06 3.036e+06 2.157e+06 2.377e+06 2.379e+06 8.694e+06 2.386e+06 2.306e+06 2.297e+06 2.489e+06 2.32e+06 3.073e+06 7.572e+06 1.855e+06 1.99e+06 1.846e+06 3.551e+06 2.695e+06 9.6e+06 1.941e+06 3.094e+06 7.116e+06 2.083e+06 2.722e+06 2.997e+06 2.603e+06 2.347e+06 2.428e+06 2.635e+06 3.034e+06 2.546e+06 2.456e+06 6.754e+06 2.143e+06 2.136e+06 2.959e+06 3.953e+06 1.828e+06 2.943e+06 1.981e+06 2.374e+06 3.075e+06 2.104e+06 2.613e+06 1.969e+06 2.749e+06 2.298e+06 1.927e+06 2.256e+06 2.739e+06 2.31e+06 3.764e+06 2.289e+06 6.986e+06 2.005e+06 3.05e+06 1.785e+06 2.219e+06 2.521e+06 1.995e+06 1.863e+06 1.403e+07 2.19e+06 
Average illumination values = 
668.6 667.6 667.7 668.4 668.7 667.4 668.6 667.7 667.6 668 667.4 668 668.2 668.4 668.9 671.4 667.8 667.7 669.9 668 667.5 669.4 667.9 668.5 668.3 668.1 668.5 669.4 668.4 667.6 669 669.2 667.7 668.1 668 668.7 667.7 667.9 667.8 668.1 669.7 668 668.9 667.8 668.4 667.8 667.4 667.6 668 667.8 668.6 668.8 667.5 672 669.3 667.6 667.8 668.6 667.7 667.4 669.5 669.9 667.8 668.3 667.6 668.4 668.3 667.5 667.5 667.9 667.9 667.6 668.5 668.4 669.6 669.2 668.7 669 668.5 668.8 668.6 669.5 667.9 667.5 667.8 667.6 670.1 668.2 668.2 668.5 668.4 667.9 667.9 669.1 669 669 667.6 668.6 668.6 668 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.834e-05 6.039e-05 1.218e-05 4.757e-06 9.487e-07 5.757e-05 3.151e-05 1.128e-06 0.000247 5.696e-07 4.698e-06 8.228e-05 1.18e-05 1.97e-05 4.64e-06 1.183e-06 1.346e-05 5.211e-06 2.129e-05 7.923e-06 5.147e-05 1.168e-05 0.0001553 3.622e-05 1.87e-05 2.153e-06 1.26e-05 0.0002676 2.114e-05 0.0003153 4.262e-05 9.961e-06 1.647e-06 3.595e-06 0.0004743 5.01e-06 3.683e-05 2.767e-05 2.68e-05 1.912e-06 2.092e-05 6.949e-05 0.0004055 0.0001885 6.226e-05 4.827e-05 1.089e-06 6.101e-06 6.526e-05 1.334e-05 2.122e-05 1.128e-06 6.589e-05 1.276e-05 1.239e-05 1.77e-06 6.96e-05 4.171e-05 4.826e-05 6.35e-05 0.0001043 4.983e-06 1.293e-05 0.0001062 1.567e-05 3.45e-05 0.000116 7.408e-05 3.086e-05 0.0001046 6.419e-05 1.208e-05 5.628e-06 1.007e-06 1.777e-06 0.0004668 7.409e-05 2.78e-05 5.217e-06 4.887e-06 6.698e-05 0.0001656 6.12e-05 5.415e-07 1.916e-05 7.01e-07 4.566e-06 5.172e-05 6.703e-05 7.414e-05 1.424e-06 0.0001845 3.487e-05 1.012e-05 7.168e-05 3.437e-05 6.948e-07 8.892e-05 1.291e-06 3.977e-06 
Uniformity values = 
0.9848 0.986 0.9866 0.9843 0.9842 0.9846 0.9864 0.9866 0.9858 0.9861 0.985 0.9862 0.9854 0.9838 0.9844 0.9862 0.9858 0.9843 0.9859 0.986 0.9835 0.9838 0.9859 0.9855 0.9859 0.9859 0.9861 0.9849 0.9835 0.9846 0.9856 0.9859 0.986 0.9845 0.9859 0.9857 0.9865 0.9851 0.9855 0.986 0.9861 0.9861 0.9855 0.9854 0.9867 0.9859 0.9847 0.9858 0.9852 0.9858 0.9833 0.9858 0.9861 0.9862 0.9845 0.9845 0.9858 0.9851 0.9846 0.9861 0.986 0.9865 0.986 0.986 0.9857 0.9862 0.9858 0.986 0.9863 0.9846 0.9856 0.9857 0.9844 0.9859 0.9859 0.9845 0.986 0.9843 0.9846 0.9862 0.986 0.9852 0.9835 0.9861 0.9846 0.9859 0.9863 0.9846 0.9856 0.9853 0.9839 0.9866 0.986 0.9857 0.9864 0.9853 0.9862 0.9854 0.9833 0.9861 
Minimum rate values = 
2881 1767 356.3 139.4 27.82 1687 921.8 32.99 7230 16.67 137.6 2407 345.5 577.7 136 34.61 393.9 152.7 622.9 231.9 1510 342.7 4546 1060 547.2 63 368.6 7838 620.3 9239 1248 291.5 48.19 105.4 1.388e+04 146.7 1077 810.3 784.6 55.95 612.1 2033 1.187e+04 5519 1821 1412 31.91 178.6 1911 390.5 622.7 33.02 1928 373.4 363.2 51.87 2037 1222 1414 1858 3052 145.7 378.4 3109 458.8 1009 3395 2168 902.9 3066 1879 353.6 165 29.46 52.01 1.368e+04 2168 815 152.9 143 1960 4850 1795 15.84 561.6 20.51 133.6 1516 1962 2171 41.75 5396 1020 296.3 2097 1006 20.33 2604 37.9 116.4 
Average rate values = 
1.885e+06 7.962e+06 2.784e+06 6.224e+06 2.541e+06 2.529e+06 2.787e+06 1.924e+06 2.283e+06 3.644e+06 4.286e+06 1.94e+06 2.09e+06 2.028e+06 2.416e+06 3.137e+06 3.293e+06 1.746e+06 2.391e+06 4.802e+06 2.27e+06 3.036e+06 2.081e+06 1.956e+06 3.442e+06 9.245e+06 3.185e+06 2.1e+06 1.88e+06 2.126e+06 2.879e+06 3.57e+06 2.079e+06 7.567e+06 1.864e+06 3.246e+06 2.628e+06 1.88e+06 1.928e+06 2.136e+06 2.175e+06 2.382e+06 1.926e+06 2.119e+06 1.837e+06 2.305e+06 2.255e+06 1.913e+06 1.743e+06 1.91e+06 2.404e+06 2.231e+06 1.007e+07 1.841e+06 2.953e+06 2.859e+06 5.257e+06 2.379e+06 2.02e+06 2.453e+06 3.867e+06 1.799e+06 3.117e+06 2.957e+06 1.031e+07 2.505e+06 2.051e+06 2.283e+06 1.973e+06 1.924e+06 1.731e+06 2.823e+06 1.88e+06 2.25e+06 1.745e+06 1.953e+06 2.133e+06 2.87e+06 3.335e+06 2.259e+06 1.868e+06 2.898e+06 2.375e+06 3.991e+06 1.991e+06 6.806e+06 1.863e+06 1.97e+06 1.694e+06 2.107e+06 2.395e+06 1.878e+06 1.75e+06 2.225e+06 2.477e+06 6.044e+06 3.634e+06 2.152e+06 2.211e+06 2.793e+06 
Average illumination values = 
668.5 667.6 667.5 668.7 668.7 668.9 667.7 667.5 668.1 667.4 668.2 667.7 668.1 669 669.7 667.6 667.6 669.1 668 667.5 669.6 669.6 667.5 667.9 668.5 667.6 667.6 669 670.2 668.6 667.7 667.9 667.9 668.5 667.6 667.8 667.6 668.4 668.2 667.9 667.7 668 667.8 668 667.6 668.1 668.5 668 668.2 667.6 671.5 668.1 667.6 667.4 668.6 668.7 667.8 668.1 668.9 667.6 667.5 667.5 667.5 667.5 667.7 667.4 667.6 667.8 667.5 668.7 668.6 667.7 668.7 667.5 667.5 668.5 667.4 669.6 668.9 667.5 667.4 668.4 669.9 668 668.7 668.3 667.7 668.9 667.7 668.8 669 667.5 667.7 667.6 667.7 667.9 667.5 668.1 669.8 667.4 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001003 9.273e-06 4.97e-05 6.752e-06 1.514e-06 3.987e-05 2.534e-06 1.349e-06 0.0001385 1.285e-05 1.16e-05 0.0001256 1.365e-06 4.543e-05 6.814e-06 1.723e-06 5.24e-06 1.573e-05 7.967e-06 5.186e-05 1.379e-05 3.134e-05 2.154e-05 9.062e-05 0 1.725e-05 1.206e-05 5.965e-05 6.078e-06 0.0001281 1.163e-05 2.809e-06 1.228e-05 1.872e-05 2.593e-06 2.335e-05 1.777e-05 1.683e-06 2.093e-05 7.482e-05 0.0007087 0.0003011 8.642e-07 4.635e-05 5.796e-07 6.815e-06 3.344e-05 6.012e-05 1.252e-06 3.138e-05 2.749e-05 7.1e-06 1.267e-05 1.279e-05 3.331e-05 9.07e-06 6.441e-05 2.118e-05 5.027e-06 2.442e-05 4.27e-06 0.0001819 3.695e-06 9.239e-05 0.0001559 6.322e-06 6.564e-05 4.786e-06 8.272e-05 5.884e-07 4.265e-07 0.0005911 0.0001206 1.856e-05 4.962e-06 7.222e-06 6.563e-05 9.609e-05 1.94e-05 5.284e-07 1.767e-06 8.658e-06 5.872e-05 6.221e-05 7.818e-05 1.853e-06 3.964e-05 4.008e-05 2.993e-07 9.024e-06 7.497e-05 1.504e-05 7.154e-05 1.22e-06 4.006e-06 5.59e-07 1.346e-05 2.127e-07 0.0005142 7.5e-07 
Uniformity values = 
0.9847 0.9861 0.9859 0.9852 0.9839 0.9861 0.9857 0.9865 0.9861 0.9863 0.9856 0.9862 0.9838 0.9855 0.9863 0.9839 0.9856 0.9863 0.986 0.9836 0.9833 0.9853 0.9858 0.9848 0.9836 0.986 0.9864 0.9857 0.9847 0.9857 0.9853 0.985 0.986 0.9858 0.986 0.9854 0.9855 0.9864 0.9861 0.9864 0.9859 0.9863 0.9869 0.9867 0.9864 0.9848 0.9841 0.9862 0.9836 0.9858 0.9863 0.9853 0.986 0.9865 0.9847 0.9837 0.986 0.986 0.9865 0.9859 0.986 0.986 0.9854 0.9861 0.9864 0.9861 0.9844 0.986 0.985 0.9858 0.9845 0.9855 0.9855 0.9845 0.9863 0.9863 0.9861 0.9845 0.9835 0.986 0.9849 0.9854 0.9863 0.9853 0.9844 0.9862 0.9852 0.9861 0.9844 0.9857 0.9846 0.9861 0.9863 0.9861 0.9861 0.9856 0.9862 0.9857 0.9859 0.9851 
Minimum rate values = 
2940 271.3 1455 197.7 44.41 1167 74.16 39.46 4053 375.9 339.7 3674 40.03 1330 199.4 50.53 153.4 460.3 233.1 1521 404.6 917.7 630.3 2655 0 504.8 352.8 1746 178.1 3751 340.6 82.29 359.3 547.9 75.89 683.7 520.4 49.22 612.3 2189 2.073e+04 8807 25.27 1355 16.96 199.7 980.4 1759 36.72 918.5 804.3 207.9 370.8 374.1 975.9 266.1 1885 619.7 147 714.7 125 5322 108.2 2703 4561 185 1924 140 2423 17.22 12.5 1.73e+04 3532 544.1 145.2 211.3 1920 2816 569.1 15.46 51.78 253.5 1718 1822 2291 54.22 1161 1173 8.773 264.1 2197 440.1 2093 35.7 117.2 16.37 394 6.227 1.505e+04 21.97 
Average rate values = 
1.804e+06 2.215e+06 2.713e+06 6.89e+06 1.824e+06 3.187e+06 2.867e+06 2.04e+06 2.987e+06 3.653e+06 2.08e+06 1.874e+06 2.048e+06 2.262e+06 1.813e+06 2.409e+06 1.647e+06 2.248e+06 4.667e+06 2.175e+06 2.417e+06 2.645e+06 1.788e+06 1.743e+07 3.83e+06 1.872e+06 4.132e+06 4.163e+06 1.72e+06 1.925e+06 8.709e+06 2.749e+06 1.856e+06 1.853e+06 2.807e+06 1.957e+06 2.032e+06 2.23e+06 2.071e+06 2.207e+06 1.763e+06 1.691e+06 2.58e+06 2.469e+06 7.267e+06 1.645e+06 1.837e+06 1.7e+06 2.333e+06 4.826e+06 1.623e+06 2.903e+06 4.508e+06 1.888e+06 2.685e+06 1.797e+06 2.372e+06 3.689e+06 1.713e+06 2.59e+06 2.386e+06 2.252e+06 5.051e+06 1.907e+06 1.928e+06 2.441e+06 1.954e+06 2.249e+06 1.86e+06 7.719e+06 8.705e+06 1.928e+06 2.138e+06 1.794e+06 3.596e+06 1.985e+06 1.78e+06 2.733e+06 2.197e+06 3.598e+06 2.072e+06 6.301e+06 1.871e+06 1.888e+06 1.619e+06 1.863e+06 1.9e+06 1.622e+06 9.926e+06 2.014e+06 1.79e+06 3.376e+06 1.963e+06 2.011e+06 2.689e+06 9.392e+06 1.607e+06 8.237e+06 1.729e+06 6.218e+06 
Average illumination values = 
668.4 667.5 667.7 668 669 667.7 668.2 667.6 667.4 667.4 667.7 667.5 669 668.9 667.5 668.9 668.2 667.8 667.5 669.6 669.7 668 667.7 669.2 669.9 667.6 667.6 669 668.5 667.7 668 668.2 667.6 667.7 667.6 668.1 668.2 667.6 667.7 667.6 667.6 667.4 667.7 667.7 667.8 668.8 668.7 667.4 671.4 667.7 667.5 667.9 667.6 667.4 668.4 669.6 667.5 667.5 667.4 667.5 667.5 667.4 667.9 667.9 667.7 667.9 669.3 667.5 668.6 667.8 668.5 667.8 667.8 669.5 667.8 667.5 667.4 668.9 669.9 667.9 668.5 668.3 667.4 668 668.7 667.7 668.5 667.7 668.6 667.7 668.4 667.5 667.5 667.4 667.4 667.8 667.7 667.8 667.6 668.2 

End of simulation
Obj Function for 2 users through 20 users 
0.0869 0.0406 0.0109 0.0057 0.0037 0.0023 0.0013 0.0009 0.0007 0.0004 0.0003 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.9778 0.9775 0.9777 0.9779 0.9787 0.9795 0.9803 0.9815 0.9820 0.9831 0.9834 0.9839 0.9841 0.9845 0.9849 0.9851 0.9852 0.9854 0.9855 
Minimum rate for 2 users through 20 users 
2.213e+06 1.116e+06 3.147e+05 1.674e+05 1.086e+05 6.683e+04 3.957e+04 2.732e+04 2.171e+04 1.168e+04 1.016e+04 7671 6328 5411 3380 2740 2095 1651 1502 
Average rate for 2 users through 20 users 
8.72e+07 5.081e+07 3.532e+07 2.4e+07 1.801e+07 1.514e+07 1.227e+07 1.02e+07 9.391e+06 8.448e+06 6.967e+06 6.441e+06 6.031e+06 4.92e+06 4.144e+06 3.721e+06 3.324e+06 2.897e+06 3.08e+06 
Average illumination for 2 users through 20 users 
677.5 676.7 676 675.1 674.1 673.1 672.3 671.4 671 670.2 669.8 669.4 669.2 668.9 668.6 668.4 668.3 668.2 668.1 


==> code/results/nua_final_users_2_20_50_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.08006 0.213 0.002416 0.005644 0.2508 0.02943 0.02797 0.09673 0.06067 0.004651 0.001948 0.02264 0.009215 0.02429 0.03901 0.03332 0.003176 0.04256 0.0002727 0.04473 0.04411 0.02032 0.03158 0.01508 0.03611 0.002497 0.00624 0.0004788 0.07593 0.07675 0.07142 0.02373 0.00208 0.0006825 0.1261 0.06136 0.03315 0.002818 0.08023 0.8227 0.01131 0.199 0.08681 0.04205 0.003958 0.06459 0.9434 0.05246 0.03251 0.1647 0.03629 0.001461 0.003111 0.02609 0.01379 0.0006335 0.04643 0.9065 0.0411 0.006653 0.00154 0.03588 0.207 0.03897 0.08675 0.003438 0.004652 0.02118 0.05898 0.001479 0.0275 0.09327 0.04405 0.001252 0.01514 0.4438 0.03988 0.005357 0.02356 0.01324 0.1081 0.1027 0.07695 0.05469 0.004659 0.09207 0.01148 0.08161 0.05891 0.007584 0.0006828 0.2861 0.01061 0.06731 0.06584 0.02242 0.01452 0.09689 0.05803 0.08562 
Uniformity values = 
0.9777 0.9778 0.9775 0.9769 0.9735 0.9773 0.9773 0.9775 0.9778 0.9771 0.9759 0.9806 0.9789 0.9781 0.9792 0.977 0.9784 0.9785 0.9781 0.9779 0.9764 0.9777 0.9777 0.9782 0.9768 0.9778 0.9761 0.9757 0.9775 0.9774 0.9764 0.9807 0.9776 0.9771 0.9774 0.9771 0.9763 0.9778 0.9765 0.9768 0.9776 0.9768 0.978 0.9765 0.9781 0.9779 0.9775 0.9786 0.9768 0.9768 0.9761 0.9777 0.9792 0.977 0.9775 0.9771 0.9761 0.9769 0.9779 0.9769 0.9765 0.9764 0.9779 0.9768 0.9759 0.9768 0.9761 0.9765 0.9756 0.977 0.9776 0.9781 0.9771 0.979 0.979 0.9777 0.9757 0.981 0.978 0.9772 0.9773 0.9793 0.9766 0.9766 0.9773 0.9772 0.9791 0.9772 0.9758 0.9783 0.9782 0.9767 0.9763 0.9756 0.9779 0.9758 0.9782 0.9777 0.9774 0.9773 
Minimum rate values = 
2.271e+06 5.687e+06 7.123e+04 1.662e+05 6.615e+06 8.561e+05 8.141e+05 2.723e+06 1.737e+06 1.37e+05 5.753e+04 6.588e+05 2.704e+05 7.079e+05 1.127e+06 9.675e+05 9.351e+04 1.228e+06 8045 1.291e+06 1.275e+06 5.937e+05 9.172e+05 4.414e+05 1.047e+06 7.359e+04 1.839e+05 1.416e+04 2.159e+06 2.181e+06 2.037e+06 6.9e+05 6.133e+04 2.015e+04 3.502e+06 1.757e+06 9.636e+05 8.303e+04 2.278e+06 1.763e+07 3.318e+05 5.35e+06 2.454e+06 1.217e+06 1.165e+05 1.846e+06 1.949e+07 1.507e+06 9.446e+05 4.496e+06 1.053e+06 4.308e+04 9.151e+04 7.603e+05 4.041e+05 1.87e+04 1.341e+06 1.894e+07 1.188e+06 1.958e+05 4.547e+04 1.041e+06 5.539e+06 1.129e+06 2.457e+06 1.014e+05 1.372e+05 6.192e+05 1.694e+06 4.364e+04 8.004e+05 2.628e+06 1.272e+06 3.687e+04 4.428e+05 1.08e+07 1.156e+06 1.572e+05 6.868e+05 3.884e+05 3.027e+06 2.878e+06 2.188e+06 1.572e+06 1.372e+05 2.598e+06 3.362e+05 2.314e+06 1.691e+06 2.228e+05 2.013e+04 7.412e+06 3.119e+05 1.925e+06 1.88e+06 6.555e+05 4.252e+05 2.727e+06 1.664e+06 2.423e+06 
Average rate values = 
5.675e+07 3.534e+07 1.533e+08 1.29e+08 3.236e+07 8.278e+07 8.417e+07 5.219e+07 6.368e+07 1.346e+08 1.595e+08 9.004e+07 1.152e+08 8.804e+07 7.525e+07 7.942e+07 1.455e+08 7.292e+07 2.162e+08 7.158e+07 7.192e+07 9.295e+07 8.088e+07 1.013e+08 7.725e+07 1.524e+08 1.262e+08 1.999e+08 5.804e+07 5.778e+07 5.953e+07 8.875e+07 1.576e+08 1.897e+08 4.608e+07 6.338e+07 7.953e+07 1.489e+08 5.667e+07 2.021e+07 1.093e+08 3.66e+07 5.479e+07 7.318e+07 1.392e+08 6.209e+07 2.001e+07 6.744e+07 8.007e+07 4.036e+07 7.709e+07 1.678e+08 1.461e+08 8.606e+07 1.038e+08 1.919e+08 7.056e+07 2.004e+07 7.383e+07 1.244e+08 1.663e+08 7.74e+07 3.589e+07 7.521e+07 5.475e+07 1.432e+08 1.345e+08 9.177e+07 6.435e+07 1.674e+08 8.464e+07 5.306e+07 7.197e+07 1.723e+08 1.012e+08 2.439e+07 7.457e+07 1.306e+08 8.889e+07 1.049e+08 4.958e+07 5.082e+07 5.769e+07 6.631e+07 1.345e+08 5.335e+07 1.09e+08 5.627e+07 6.438e+07 1.207e+08 1.897e+08 3.025e+07 1.111e+08 6.1e+07 6.162e+07 9.018e+07 1.023e+08 5.215e+07 6.481e+07 5.51e+07 
Average illumination values = 
677.1 676.2 676.1 676.5 674.9 677 677 676.4 675.8 676.3 674.2 677.8 675.1 676.3 674.8 676.9 674.1 675.3 675.7 676.2 676.8 676.7 674.4 676.1 676.7 676.7 673.7 677.3 676 676.7 676.8 673.9 675.9 676.3 676.1 676.6 677.2 675.8 677.4 676.6 676 676.5 676.3 676.8 676.4 675.8 676 676.2 676.5 675 677.2 675.9 677.2 676.4 675.2 676.7 677.4 675.2 676.1 676.4 676.7 677.4 673.6 676.5 677.5 677 677.2 676.7 677.5 676.4 679.3 676.4 677.1 675.7 676.3 676.3 677.3 678.6 676.5 676.3 676.3 674.8 677.4 675.5 676.3 676.2 674.2 676.4 677.3 676.4 674.1 676.6 677 675.5 675.4 677.2 675.8 675.9 676.1 676.2 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0584 0.005639 0.006008 0.02221 0.02198 0.06315 0.0003985 0.00906 0.009281 0.1345 0.001539 0.01598 0.0002962 0.117 0.001289 0.01416 0.03479 0.002426 0.0005829 0.01948 0.07192 0.002331 3.72e-05 0.02676 0.01484 0.001492 0.03371 0.0004068 0.02471 0.003793 0.2982 0.004683 0.01573 0.0008541 0.0005247 0.003982 0.0001127 0.06162 0.005267 0.02042 0.0003154 0.06099 0.03154 0.002364 0.0001513 0.01484 0.001424 0.1733 0.02574 0.01371 0.04089 0.004901 0.009672 0.08666 0.003562 0.05026 4.706e-05 0.01078 0.06826 0.001496 0.000507 0.01098 0.03903 0.02184 0.0006986 0.01766 0.06737 0.01531 0.004333 0.0298 0.07131 0.01455 0.07102 0.01312 0.1012 0.01863 0.004442 0.000159 0.04141 0.0003599 0.001015 0.196 0.004859 0.001077 0.01753 0.02609 0.04769 0.1002 0.0007443 0.01447 0.03579 0.0004255 0.002531 7.776e-06 0.007448 0.01834 0.002329 7.948e-05 0.004074 0.1227 
Uniformity values = 
0.9802 0.9773 0.9774 0.9747 0.9765 0.9774 0.9782 0.9749 0.9789 0.9785 0.9764 0.9751 0.9784 0.9774 0.9749 0.9781 0.9773 0.976 0.9791 0.9748 0.9803 0.9751 0.9781 0.9783 0.9758 0.9784 0.9793 0.9778 0.9784 0.9775 0.9771 0.9758 0.9778 0.9759 0.978 0.9775 0.9771 0.9779 0.9751 0.9766 0.9767 0.9762 0.9768 0.9778 0.9731 0.9767 0.9759 0.9756 0.9716 0.9788 0.9764 0.9787 0.9791 0.9804 0.9786 0.9751 0.9788 0.9791 0.9772 0.9756 0.9775 0.9763 0.975 0.9761 0.9777 0.9752 0.9791 0.9793 0.9746 0.9769 0.9738 0.977 0.9721 0.9755 0.9771 0.9797 0.9752 0.9789 0.9766 0.9772 0.9776 0.9735 0.9742 0.9781 0.98 0.9756 0.9786 0.9768 0.9791 0.9774 0.9768 0.9744 0.9774 0.9773 0.9765 0.9796 0.9785 0.9786 0.9773 0.9775 
Minimum rate values = 
1.67e+06 1.66e+05 1.768e+05 6.5e+05 6.422e+05 1.807e+06 1.175e+04 2.669e+05 2.723e+05 3.717e+06 4.544e+04 4.689e+05 8735 3.263e+06 3.812e+04 4.148e+05 1.009e+06 7.164e+04 1.717e+04 5.708e+05 2.043e+06 6.889e+04 1097 7.785e+05 4.355e+05 4.395e+04 9.765e+05 1.2e+04 7.197e+05 1.117e+05 7.685e+06 1.382e+05 4.605e+05 2.524e+04 1.548e+04 1.173e+05 3328 1.763e+06 1.554e+05 5.972e+05 9316 1.749e+06 9.169e+05 6.967e+04 4487 4.352e+05 4.207e+04 4.717e+06 7.545e+05 4.013e+05 1.184e+06 1.441e+05 2.836e+05 2.444e+06 1.048e+05 1.45e+06 1387 3.159e+05 1.948e+06 4.422e+04 1.496e+04 3.226e+05 1.132e+06 6.386e+05 2.061e+04 5.179e+05 1.92e+06 4.476e+05 1.28e+05 8.67e+05 2.039e+06 4.266e+05 2.035e+06 3.855e+05 2.843e+06 5.435e+05 1.311e+05 4685 1.198e+06 1.062e+04 2.995e+04 5.292e+06 1.436e+05 3.174e+04 5.115e+05 7.616e+05 1.373e+06 2.817e+06 2.193e+04 4.241e+05 1.038e+06 1.26e+04 7.462e+04 229.6 2.192e+05 5.352e+05 6.859e+04 2343 1.2e+05 3.413e+06 
Average rate values = 
3.651e+07 4.603e+07 8.843e+07 5.492e+07 5.698e+07 1.713e+07 6.701e+07 6.623e+07 6.708e+07 1.608e+07 7.64e+07 6.79e+07 8.166e+07 2.354e+07 7.892e+07 5.451e+07 4.894e+07 1.065e+08 6.728e+07 5.473e+07 3.034e+07 1.003e+08 1.896e+08 5.55e+07 5.857e+07 5.041e+07 1.565e+07 2.74e+07 3.893e+07 6.049e+07 1.259e+07 7.401e+07 5.866e+07 6.372e+07 1.073e+08 7.09e+07 9.523e+07 1.38e+07 1.505e+07 1.456e+07 5.993e+07 2.281e+07 2.739e+07 1.508e+07 5.934e+07 4.811e+07 6.534e+07 1.82e+07 4.455e+07 6.94e+07 1.701e+07 5.11e+07 7.896e+07 2.417e+07 4.942e+07 3.516e+07 1.307e+08 4.848e+07 1.371e+07 1.304e+08 7.76e+07 7.338e+07 2.908e+07 1.664e+07 8.687e+07 4.252e+07 2.231e+07 6.435e+07 1.486e+07 3.757e+07 2.083e+07 5.388e+07 2.313e+07 6.973e+07 1.374e+07 5.419e+07 5.326e+07 1.459e+08 1.876e+07 4.454e+07 4.516e+07 1.596e+07 6.542e+07 1.248e+08 4.8e+07 3.703e+07 3.385e+07 2.295e+07 5.078e+07 5.272e+07 4.773e+07 1.548e+07 8.417e+07 9.646e+07 5.428e+07 4.474e+07 6.555e+07 8.274e+07 7.557e+07 1.58e+07 
Average illumination values = 
674.6 676.5 676.4 675.2 677 673.4 676.3 674.2 675.8 675.3 675.5 673.6 674.5 676.1 674.5 676.2 676.9 673.8 673.7 674.2 674.1 677.7 675.7 674.3 677.5 676.1 674.8 675.8 676 676.9 676.3 674 676.7 676 675.7 677.1 674.5 675.7 674.1 676.7 677.1 674.3 676.5 675.6 676.3 676.7 677.2 676.1 675.9 676 677.2 677.4 675.1 673.9 676 676.6 675.3 674.6 676.4 674.5 674.1 674.6 673.9 677.3 676.1 673.4 674.9 675 675.4 676.5 675.3 673.3 675.5 674.1 676.7 674.7 677.6 674.1 673.4 677 675.9 675.4 676.2 674.6 674.6 675.3 675.6 674.9 678.8 675 680.2 676.6 676.9 676.2 676.2 673.5 676.2 675.3 676.9 676.7 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0157 9.185e-05 0.04923 0.01985 0.001063 0.002088 0.0122 0.03094 0.002361 0.0005054 0.0148 0.009911 0.001477 0.0005208 0.01927 0.006381 0.0004868 0.0002809 0.002164 0.008584 0.0003938 0.02344 0.0006714 0.002794 0.03249 0.0005381 0.001512 0.0002071 0.06997 0.007365 0.0003101 0.005225 0.002069 0.0001331 0.0002136 0.02302 0.001663 0.006014 0.004694 0.007745 0.004075 0.005388 4.411e-05 0.00964 0.001485 0.001195 0.015 0.02306 0.0006744 0.0003479 0.01432 0.001602 0.007086 0.02391 0.002621 0.01268 0.04397 6.346e-05 0.003678 0.0003755 0.0006224 0.02708 0.001003 0.02432 0.005241 0.006239 0.0007204 0.01405 0.0004155 0.0009051 5.977e-06 0.02197 7.746e-05 0.0001566 0.001449 0.000795 6.48e-05 0.0008222 0.01 0.0001518 0.01326 0.009802 0.0005503 0.0003785 0.0036 0.0005009 0.0007076 0.05925 0.001934 0.0009156 8.009e-05 0.001144 0.0006013 0.01594 0.006065 7.024e-05 0.001675 0.03971 0.00625 0.009612 
Uniformity values = 
0.9807 0.9783 0.973 0.9767 0.9806 0.9749 0.9783 0.9782 0.9755 0.9778 0.9775 0.9782 0.9783 0.973 0.9755 0.9803 0.9771 0.9785 0.9764 0.9787 0.9795 0.9778 0.9769 0.975 0.9758 0.9772 0.9789 0.9762 0.9784 0.9769 0.9785 0.9753 0.9777 0.9723 0.9787 0.9756 0.9711 0.9762 0.9779 0.9777 0.9764 0.9755 0.9782 0.978 0.9757 0.9761 0.9738 0.9775 0.9778 0.9753 0.979 0.977 0.975 0.976 0.9719 0.9775 0.9808 0.9756 0.9766 0.9749 0.978 0.981 0.9765 0.9752 0.9784 0.976 0.9747 0.9734 0.9756 0.9798 0.9779 0.9797 0.9787 0.9772 0.9791 0.9777 0.9802 0.9754 0.9778 0.9774 0.9783 0.9756 0.9792 0.9783 0.9752 0.977 0.9809 0.9798 0.9755 0.9804 0.9736 0.9791 0.9749 0.9755 0.9782 0.9779 0.9766 0.9792 0.9807 0.9804 
Minimum rate values = 
4.582e+05 2709 1.424e+06 5.806e+05 3.125e+04 6.174e+04 3.575e+05 8.984e+05 6.975e+04 1.491e+04 4.336e+05 2.909e+05 4.352e+04 1.544e+04 5.643e+05 1.872e+05 1.437e+04 8281 6.389e+04 2.52e+05 1.16e+04 6.835e+05 1.983e+04 8.256e+04 9.451e+05 1.588e+04 4.453e+04 6122 1.993e+06 2.167e+05 9143 1.542e+05 6.101e+04 3951 6297 6.73e+05 4.938e+04 1.772e+05 1.382e+05 2.277e+05 1.202e+05 1.589e+05 1301 2.83e+05 4.387e+04 3.529e+04 4.411e+05 6.727e+05 1.989e+04 1.029e+04 4.191e+05 4.727e+04 2.089e+05 6.983e+05 7.771e+04 3.718e+05 1.265e+06 1877 1.085e+05 1.111e+04 1.836e+04 7.858e+05 2.962e+04 7.109e+05 1.541e+05 1.839e+05 2.132e+04 4.135e+05 1.228e+04 2.664e+04 176.3 6.4e+05 2284 4624 4.267e+04 2.345e+04 1907 2.431e+04 2.937e+05 4480 3.886e+05 2.885e+05 1.621e+04 1.116e+04 1.063e+05 1.479e+04 2.081e+04 1.694e+06 5.715e+04 2.694e+04 2373 3.37e+04 1.779e+04 4.677e+05 1.784e+05 2072 4.945e+04 1.147e+06 1.833e+05 2.815e+05 
Average rate values = 
2.652e+07 3.589e+07 1.354e+07 2.771e+07 2.584e+07 6.121e+07 5.172e+07 3.057e+07 6.518e+07 3.924e+07 3.934e+07 5.102e+07 4.368e+07 4.513e+07 4.066e+07 3.54e+07 1.139e+08 4.813e+07 5.068e+07 3.569e+07 1.194e+07 3.645e+07 5.296e+07 6.385e+07 1.849e+07 6.534e+07 6.359e+07 2.015e+07 9.297e+06 4.358e+07 4.458e+07 2.022e+07 1.028e+07 4.162e+07 1.394e+07 1.613e+07 3.777e+07 5.531e+07 4.006e+07 3.678e+07 3.566e+07 3.363e+07 4.379e+07 3.481e+07 5.692e+07 1.651e+07 2.689e+07 2.604e+07 5.001e+07 5.815e+07 3.44e+07 1.035e+08 1.368e+07 2.269e+07 1.876e+07 3.811e+07 1.707e+07 4.71e+07 1.245e+07 3.463e+07 3.881e+07 1.046e+07 4.203e+07 1.413e+07 4.005e+07 2.667e+07 3.588e+07 3.518e+07 1.172e+07 3.918e+07 2.381e+07 2.267e+07 5.877e+07 5.986e+07 1.353e+07 9.138e+07 4.911e+07 4.842e+07 2.924e+07 6.365e+07 9.707e+06 3.043e+07 4.417e+07 6.597e+07 1.648e+07 8.497e+07 4.418e+07 1.098e+07 1.511e+07 5.219e+07 1.3e+07 4.61e+07 7.537e+07 2.36e+07 3.566e+07 4.449e+07 4.714e+07 1.966e+07 3.696e+07 9.617e+06 
Average illumination values = 
674.2 675.6 674.9 676.9 673.9 674.2 674.6 674.3 673.3 674.9 676.8 673.9 676.1 675.8 673.8 672.6 675.8 674.1 677.1 675.2 674.4 673.6 675.2 674.6 675.7 674.3 676.1 675.2 672.4 676.8 675.9 674.5 675.6 676.9 675.4 674.2 676.2 673.5 678 675.3 673.6 674.4 675.7 674.9 674.6 675.1 676.5 675.7 676.1 673.3 675.2 673.8 674.5 673.9 675.6 672.7 673.9 675.6 674.7 675.2 676.5 677.7 675.7 673.7 671.8 675.2 677 676.1 675.7 675.1 675.7 673.4 676.1 676.4 675 674.7 676 675.1 672.7 675.7 675.4 676.1 678.1 675.4 675.5 674.7 672 674 677.4 672.3 676 673.8 673.7 678.2 674.9 675.9 674.4 672.6 678.5 672.4 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002352 0.01216 0.003619 0.001183 0.002062 0.0003128 0.0007015 0.0004708 0.001071 0.01417 0.003962 0.0003407 0.001002 4.999e-06 0.0143 0.001525 0.0003002 0.005132 0.007013 0.04317 0.000118 0.001399 0.0008178 0.01177 0.0005354 0.009914 7.317e-05 0.0001212 0.00505 0.00128 0.001004 0.00331 0.004658 0.001869 3.905e-05 0.002244 0.0007569 0.02371 0.0004796 0.000351 0.0004557 0.0005097 0.01646 0.002381 0.02787 0.002097 0.0001524 0.0007272 0.0006267 0.00616 0.007003 0.0054 0.0006892 0.01765 0.0008047 0.00152 5.467e-06 0.003043 1.102e-05 0.001418 0.001648 8.166e-05 0.001191 0.0002358 0.0007214 0.0009046 0.0007504 0.005017 0.001064 0.0007593 0.002977 0.0009123 7.981e-05 2.697e-05 0.004295 0.006648 1.096e-05 0.005547 0.0009379 0.001334 0.0465 0.000425 3.872e-05 8.26e-05 0.01221 0.003743 0.004545 0.0001831 0.002259 0.0004424 5.815e-05 0.005708 0.0002828 0.01261 0.001606 0.003171 0.007591 0.003439 2.767e-06 0.0003992 
Uniformity values = 
0.9812 0.9724 0.9757 0.9775 0.9745 0.9774 0.9738 0.979 0.9738 0.9803 0.9727 0.9746 0.9808 0.9763 0.9771 0.9806 0.9781 0.9733 0.9742 0.975 0.9772 0.9767 0.9766 0.9758 0.9786 0.9776 0.9765 0.9803 0.9749 0.9713 0.9757 0.9765 0.975 0.9737 0.9786 0.9766 0.9783 0.9729 0.9791 0.9753 0.9782 0.9765 0.9779 0.9742 0.9768 0.979 0.9771 0.9755 0.9803 0.9749 0.976 0.9796 0.9765 0.9755 0.981 0.979 0.978 0.9798 0.9779 0.979 0.9759 0.9755 0.9761 0.9794 0.9793 0.972 0.9784 0.9746 0.9748 0.9806 0.9799 0.98 0.9733 0.9755 0.9736 0.977 0.978 0.9762 0.975 0.9784 0.9798 0.975 0.9802 0.976 0.9789 0.9744 0.9763 0.9811 0.9789 0.9802 0.9756 0.9765 0.9719 0.98 0.9799 0.9768 0.9789 0.9748 0.9784 0.9781 
Minimum rate values = 
6.91e+04 3.585e+05 1.068e+05 3.49e+04 6.1e+04 9231 2.078e+04 1.387e+04 3.172e+04 4.14e+05 1.173e+05 1.008e+04 2.947e+04 147.8 4.192e+05 4.484e+04 8854 1.517e+05 2.07e+05 1.25e+06 3484 4.129e+04 2.415e+04 3.459e+05 1.578e+04 2.911e+05 2162 3566 1.491e+05 3.8e+04 2.968e+04 9.765e+04 1.375e+05 5.534e+04 1151 6.623e+04 2.231e+04 6.947e+05 1.413e+04 1.038e+04 1.344e+04 1.506e+04 4.817e+05 7.044e+04 8.118e+05 6.174e+04 4501 2.15e+04 1.844e+04 1.817e+05 2.063e+05 1.586e+05 2.036e+04 5.175e+05 2.366e+04 4.476e+04 161.3 8.948e+04 325.1 4.176e+04 4.867e+04 2415 3.519e+04 6945 2.124e+04 2.684e+04 2.212e+04 1.481e+05 3.147e+04 2.233e+04 8.752e+04 2.685e+04 2366 797.9 1.27e+05 1.957e+05 323.3 1.635e+05 2.774e+04 3.931e+04 1.338e+06 1.257e+04 1140 2442 3.578e+05 1.106e+05 1.34e+05 5386 6.651e+04 1.302e+04 1720 1.682e+05 8394 3.688e+05 4.724e+04 9.352e+04 2.229e+05 1.016e+05 81.59 1.178e+04 
Average rate values = 
2.29e+07 1.501e+07 1.855e+07 2.039e+07 4.806e+07 3.495e+07 6.282e+07 2.301e+07 3.46e+07 3.305e+07 8.707e+06 3.593e+07 3.258e+07 3.993e+07 2.327e+07 3.34e+07 7.794e+06 8.52e+06 8.678e+06 8.628e+06 5.546e+07 2.938e+07 9.646e+06 8.619e+06 1.36e+07 2.073e+07 3.248e+07 1.07e+07 1.141e+07 1.721e+07 1.748e+07 3.233e+07 2.305e+07 2.327e+07 3.901e+07 2.874e+07 2.187e+07 1.02e+07 3.365e+07 5.95e+07 3.014e+07 2.899e+07 1.506e+07 1.238e+07 8.375e+06 4.016e+07 3.734e+07 8.45e+06 3.53e+07 1.01e+07 2.596e+07 3.017e+07 2.352e+07 1.609e+07 3.749e+07 1.319e+07 4.119e+07 9.056e+06 4.29e+07 1.043e+07 9.444e+06 1.077e+07 2.586e+07 1.923e+07 3.189e+07 9.972e+06 2.36e+07 8.941e+06 9.461e+06 2.022e+07 8.717e+06 4.538e+07 3.241e+07 3.572e+07 1.204e+07 2.749e+07 3.966e+07 2.836e+07 3.55e+07 4.026e+07 7.96e+06 2.766e+07 5.606e+07 4.869e+07 2.883e+07 1.525e+07 4.344e+07 3.202e+07 3.191e+07 3.283e+07 3.955e+07 7.64e+06 3.886e+07 2.7e+07 9.586e+06 1.664e+07 4.151e+07 3.205e+07 5.361e+07 4.901e+07 
Average illumination values = 
673.9 675.5 674.3 671.9 674.4 674.5 674.3 674.1 674.9 671.9 675.1 674.1 671.8 675.6 673.6 673.9 674.7 675 674.3 674.2 674.3 674.4 673.7 676 673.6 674.9 673.9 674.3 673.6 676 675.8 674.3 674.5 675.8 674.9 673.9 673.3 675.4 675.1 673.3 674.8 674.2 672.5 674 673.2 674.4 675.8 674.3 673.2 675.8 672.8 670.9 674.9 673.6 677.2 675.7 675 672.2 676.5 675 674 673.2 673.9 674.4 674.3 675.6 674.9 674.9 673.7 671.9 673.1 672.6 675.7 676.3 674.6 673 675.8 674.4 673.9 674.8 674.5 674.6 673.6 673.5 672.5 674.6 672.8 672.7 676 673 675.1 674.8 677.9 671.4 674.1 673.4 674.8 674.7 674.2 672.7 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002334 0.00151 0.001273 0.0004528 0.0003126 0.0006826 0.0001059 0.001004 0.002307 0.0003438 0.001239 3.55e-05 0.001509 5.155e-05 0.002613 0.0003838 0.0009001 0.0003939 0.0002225 0.004654 0.000576 0.002203 0.0001691 0.000284 0.001763 0.0009966 0.007152 0.003968 2.085e-05 0.002249 0.0007108 0.02944 0.000286 0.005026 2.519e-05 0.01733 0.002266 0.02163 6.563e-05 0.0009619 0.001151 0.002291 0.01323 0.005979 0.0009291 0.0002984 6.016e-06 0.009257 9.887e-06 0.001925 0.001582 1.225e-05 0.0002109 0.007837 0.0009967 0.0005073 0.001257 0.001458 0.002743 0.001019 7.61e-05 2.689e-05 0.004279 6.385e-05 0.001801 0.001697 0.007799 0.0008958 5.829e-05 8.01e-05 0.00757 0.001394 0.001049 0.000249 0.0004432 0.0001163 0.001388 0.02483 0.009585 0.002739 0.007475 0.0001397 3.615e-05 0.002874 8.061e-05 0.01753 0.0003746 0.001083 0.002341 6.475e-05 0.0002146 0.0006835 0.001669 0.002255 0.003925 0.00155 0.02435 0.001234 0.0003129 0.001327 
Uniformity values = 
0.981 0.9766 0.9801 0.974 0.9794 0.9756 0.9799 0.9773 0.975 0.9778 0.981 0.9805 0.9794 0.9794 0.9786 0.9737 0.9767 0.9763 0.978 0.9737 0.9787 0.9795 0.9761 0.977 0.9712 0.9759 0.9816 0.9791 0.9785 0.9769 0.9787 0.9754 0.9754 0.9801 0.976 0.9813 0.976 0.9793 0.9782 0.975 0.9787 0.9767 0.9788 0.9774 0.975 0.9776 0.98 0.9825 0.977 0.977 0.9754 0.974 0.9788 0.9795 0.9719 0.9776 0.977 0.9783 0.9772 0.9806 0.9755 0.9731 0.9755 0.9791 0.9754 0.9759 0.9807 0.9801 0.9768 0.9761 0.9787 0.9773 0.9765 0.9822 0.9804 0.9778 0.9773 0.9809 0.9766 0.9779 0.9794 0.9771 0.9773 0.9754 0.9745 0.979 0.9764 0.9783 0.9816 0.9766 0.9769 0.978 0.9755 0.9752 0.9774 0.974 0.9792 0.9741 0.9783 0.9763 
Minimum rate values = 
6.856e+04 4.457e+04 3.745e+04 1.341e+04 9208 2.018e+04 3119 2.964e+04 6.818e+04 1.014e+04 3.64e+04 1045 4.441e+04 1519 7.695e+04 1.137e+04 2.658e+04 1.164e+04 6565 1.376e+05 1.698e+04 6.483e+04 5000 8387 5.232e+04 2.945e+04 2.095e+05 1.167e+05 614.9 6.636e+04 2.095e+04 8.58e+05 8458 1.476e+05 744.5 5.052e+05 6.691e+04 6.303e+05 1936 2.845e+04 3.392e+04 6.76e+04 3.874e+05 1.76e+05 2.748e+04 8806 177.1 2.706e+05 292 5.68e+04 4.676e+04 363 6215 2.299e+05 2.957e+04 1.497e+04 3.709e+04 4.298e+04 8.088e+04 2.997e+04 2251 797.5 1.263e+05 1882 5.323e+04 5.014e+04 2.285e+05 2.636e+04 1722 2368 2.223e+05 4.114e+04 3.097e+04 7315 1.304e+04 3432 4.096e+04 7.213e+05 2.818e+05 8.07e+04 2.194e+05 4124 1067 8.488e+04 2387 5.122e+05 1.107e+04 3.193e+04 6.874e+04 1913 6337 2.016e+04 4.932e+04 6.664e+04 1.156e+05 4.589e+04 7.089e+05 3.652e+04 9227 3.92e+04 
Average rate values = 
1.93e+07 1.013e+07 2.575e+07 3.356e+07 3.076e+07 3.728e+07 1.926e+07 3.069e+07 7.183e+06 3.382e+07 2.405e+07 3.204e+07 2.63e+07 8.274e+06 7.09e+06 3.575e+07 1.229e+07 3.916e+07 7.92e+06 7.371e+06 1.191e+07 6.937e+06 8.883e+06 1.163e+07 1.01e+07 1.481e+07 2.078e+07 3.535e+07 2.387e+07 2.461e+07 1.912e+07 8.079e+06 4.546e+07 2.208e+07 2.579e+07 1.51e+07 1.22e+07 9.477e+06 2.868e+07 6.157e+06 9.487e+06 7.453e+06 1.013e+07 1.533e+07 1.391e+07 3.005e+07 3.162e+07 2.069e+07 4.237e+07 6.573e+06 7.697e+06 4.879e+07 2.173e+07 1.519e+07 6.753e+06 1.733e+07 1.128e+07 7.114e+06 7.159e+06 1.569e+07 3.069e+07 3.196e+07 1.952e+07 2.821e+07 2.49e+07 8.243e+06 9.749e+06 3.283e+07 1.646e+07 3.304e+07 2.466e+07 4.023e+07 8.621e+06 2.741e+07 2.857e+07 7.407e+06 1.024e+07 1.951e+07 3.177e+07 1.251e+07 3.276e+07 2.987e+07 3.49e+07 1.083e+07 4.443e+07 7.764e+06 1.056e+07 3.657e+07 1.64e+07 1.222e+07 9.958e+06 3e+07 2.23e+07 9.275e+06 9.034e+06 1.174e+07 8.297e+06 2.932e+07 4.011e+07 8.373e+06 
Average illumination values = 
674 672.4 671.5 674.7 673.1 673.1 673.4 672.3 673.4 671.9 671.7 672.2 672.1 674.5 671.3 674.6 674.5 675.2 672.7 675.1 672.6 674.2 673.6 673.3 676 675.7 672.1 671 675 673.7 673 673.6 673.3 673.3 674.2 670.2 672.8 672.4 673.3 674 671.8 672.2 671.1 672.1 674 675.4 673.7 670.5 674.7 673.8 674.3 674.2 672 673.8 675.5 675.4 674.3 671.3 672.7 672.2 674.1 675 674 673 674.9 673.3 671.4 674.4 673.5 673.5 672.6 672 674.9 672.6 672.9 673.6 673.9 671 672.4 672.6 675 673.2 673.7 673.2 674 672.4 673 672.7 672.8 673.8 675.6 673 673.5 673.3 671.8 674.3 670.7 674.2 673 673.4 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.964e-05 0.01066 7.21e-05 4.02e-06 0.001197 0.0001056 0.001019 9.451e-05 0.002272 7.301e-06 0.0005559 4.405e-05 0.000283 0.0004005 0.0002074 5.043e-05 0.0001645 0.0001005 0.0004626 5.831e-05 0.004846 0.0008503 0.006084 0.000994 3.877e-05 0.000737 0.01638 0.0001018 0.0002919 2.566e-05 0.007208 0.0007665 0.004728 0.0002702 0.0006904 0.002778 0.01284 0.0006529 0.01408 0.0004051 9.711e-06 1.708e-05 0.0008294 5.374e-06 0.001121 0.0003057 5.164e-05 0.0005174 0.001694 0.0004194 0.002765 3.657e-05 3.523e-05 0.002584 1.065e-05 0.006741 0.000102 0.008708 6.194e-05 8.084e-05 0.003792 0.003083 0.0002178 0.00205 5.983e-05 0.002202 0.01028 0.00176 0.001932 0.002127 0 0.003028 8.481e-05 0.00716 0.0002827 0.003071 0.0002535 0.0001971 0.0006316 0.002067 0.002318 0.001427 0.001069 0.001193 0.0001037 0.001336 4.308e-05 7.868e-05 0.0001197 0.0004871 0.0005213 9.46e-06 0.003783 0.001528 0.000433 0.001631 5.588e-05 0.0003115 0.000255 0.0005216 
Uniformity values = 
0.9807 0.975 0.9787 0.9778 0.9778 0.9831 0.9803 0.9759 0.9775 0.9791 0.9782 0.9791 0.9789 0.9779 0.9788 0.9765 0.9805 0.9805 0.9765 0.9808 0.9749 0.9757 0.9763 0.9797 0.9783 0.9785 0.9757 0.978 0.9758 0.9763 0.9817 0.9799 0.9821 0.9781 0.9794 0.978 0.9801 0.9755 0.9784 0.9803 0.9819 0.9791 0.9769 0.975 0.9791 0.9829 0.977 0.9746 0.9759 0.9812 0.979 0.9796 0.9772 0.9782 0.9791 0.9783 0.9767 0.9826 0.977 0.9775 0.9788 0.9773 0.9772 0.9816 0.9765 0.9765 0.9795 0.9789 0.9792 0.977 0.9779 0.9764 0.9764 0.98 0.9769 0.9781 0.9779 0.9779 0.9797 0.9785 0.974 0.9758 0.9805 0.9738 0.9793 0.9777 0.9797 0.9769 0.9779 0.9785 0.9798 0.9837 0.978 0.9769 0.9781 0.9762 0.9795 0.9794 0.9774 0.9784 
Minimum rate values = 
1460 3.136e+05 2125 118.6 3.53e+04 3098 2.999e+04 2794 6.7e+04 215.2 1.639e+04 1298 8339 1.181e+04 6114 1490 4841 2957 1.367e+04 1715 1.431e+05 2.514e+04 1.793e+05 2.926e+04 1143 2.172e+04 4.805e+05 3004 8629 758.3 2.111e+05 2.256e+04 1.386e+05 7969 2.033e+04 8.183e+04 3.756e+05 1.93e+04 4.123e+05 1.192e+04 285.4 503.4 2.449e+04 159 3.3e+04 8973 1525 1.531e+04 5.004e+04 1.233e+04 8.137e+04 1077 1040 7.612e+04 313.7 1.981e+05 3013 2.546e+05 1829 2386 1.116e+05 9.089e+04 6429 6.019e+04 1768 6.499e+04 3.012e+05 5.184e+04 5.687e+04 6.274e+04 0 8.936e+04 2506 2.1e+05 8349 9.046e+04 7479 5815 1.86e+04 6.088e+04 6.858e+04 4.215e+04 3.144e+04 3.534e+04 3056 3.941e+04 1269 2324 3533 1.436e+04 1.535e+04 277.5 1.114e+05 4.51e+04 1.277e+04 4.816e+04 1646 9177 7525 1.538e+04 
Average rate values = 
1.724e+07 7.633e+06 2.696e+07 2.089e+07 2.365e+07 1.664e+07 3.068e+07 6.2e+06 2.635e+07 7.869e+06 2.199e+07 6.054e+06 6.201e+06 3.596e+07 1.468e+07 1.884e+07 5.528e+06 1.072e+07 6.048e+06 5.103e+06 8.335e+06 1.804e+07 5.856e+06 2.344e+07 8.749e+06 1.882e+07 8.828e+06 5.824e+06 2.385e+07 2.343e+07 6.181e+06 2.416e+07 1.042e+07 8.461e+06 2.639e+07 6.672e+06 8.347e+06 1.485e+07 7.716e+06 9.042e+06 6.662e+06 6.802e+06 1.88e+07 4e+07 1.823e+07 1.03e+07 2.199e+07 1.659e+07 6.005e+06 2.759e+07 6.569e+06 7.56e+06 1.657e+07 1.6e+07 2.553e+07 1.096e+07 3.082e+07 5.67e+06 2.641e+07 3.218e+07 2.44e+07 4.023e+07 2.769e+07 2.577e+07 2.214e+07 5.013e+06 1.587e+07 6.844e+06 2.307e+07 2.495e+07 4.429e+07 1.069e+07 2.902e+07 6.052e+06 1.073e+07 1.386e+07 1.663e+07 7.471e+06 2.118e+07 1.771e+07 8.547e+06 7.28e+06 1.944e+07 2.14e+07 3.93e+07 1.743e+07 1.709e+07 3.294e+07 6.391e+06 9.549e+06 6.323e+06 3.085e+07 1.374e+07 7.919e+06 8.139e+06 9.052e+06 4.731e+07 2.03e+07 3.067e+07 2.205e+07 
Average illumination values = 
672.8 673.3 671 672.2 671.5 670.4 670.3 672.9 671.8 673.7 672.3 673.6 671 671.5 673.1 674 670.4 671.3 674 671.3 673.5 673.7 673.5 670.6 675.1 672.7 673.4 674.8 673 673.5 669.9 670.9 671.3 672.3 671 673 670.3 673.5 672.1 672.5 670.9 673.2 673.3 674.6 671.2 671.3 673.8 673.9 674 670.9 671.4 671.8 672.6 672.1 673 671.6 673.9 672.3 673.3 672.5 671.7 671.9 671.9 671.5 673.5 673.5 670.8 671.4 672.3 673.2 674.5 672.5 672.7 672.8 672.2 672 672.9 674.9 671.6 671.4 674.1 672.9 670.5 674.4 672.3 672.4 670.8 672.5 671.6 672.9 670.7 670.7 671.5 676 671.7 672.8 671.6 673.6 672.7 672.1 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.01e-05 0.005681 7.902e-05 0.0004598 0.0004177 0.0009903 9.436e-05 0.002279 5.222e-06 0.001528 1.939e-05 2.041e-05 0.0008977 2.521e-05 0.0001597 0.0001818 7.411e-05 0.0001718 0.0001601 0.004648 0.001091 2.823e-05 2.473e-07 0.007497 2.819e-05 0.0001551 0.001799 0.001048 8.385e-05 0.0009307 0.001643 0.001765 0.007445 0.001435 0.0001527 6.72e-06 8.204e-06 0.0008171 1.252e-05 0.0003134 5.072e-05 0.0001828 5.922e-05 0.0005552 0.0001035 8.375e-05 0.000886 7.544e-05 0.002109 0.0001028 0.0002097 3.418e-05 8.587e-05 0.001582 0.0002368 0.001861 0.0001112 0.0003783 0.001738 0.001482 0.00343 0 0.0001119 0.0001314 0.008594 0.0001995 0.005278 4.514e-05 0.0001597 0.001177 0.002317 0.002165 0.002138 0.0003755 0.0002844 7.289e-05 5.287e-05 0.0001211 0.001351 6.934e-05 0.0004205 0.001085 0.0005204 0.001663 9.564e-05 7.138e-05 0.001921 0.001546 1.116e-05 0.001264 0.001607 3.427e-05 8.868e-05 3.767e-06 0.0001135 0.001279 3.932e-05 0.0001404 0.005898 0.0004374 
Uniformity values = 
0.9807 0.9761 0.9791 0.9831 0.9798 0.9806 0.979 0.9783 0.9791 0.9809 0.9792 0.9767 0.9799 0.9772 0.98 0.9815 0.9788 0.981 0.9748 0.9824 0.9806 0.9792 0.9781 0.9789 0.9756 0.9764 0.981 0.9796 0.9835 0.9776 0.9799 0.9787 0.979 0.9767 0.9781 0.9843 0.9788 0.9794 0.976 0.9792 0.9788 0.9758 0.976 0.9824 0.9792 0.9798 0.9756 0.9809 0.9778 0.9767 0.9783 0.9794 0.9792 0.975 0.9817 0.9831 0.9777 0.9801 0.9781 0.9774 0.9794 0.9785 0.9766 0.9787 0.9804 0.9795 0.9794 0.9769 0.9821 0.9789 0.9765 0.9757 0.9813 0.9783 0.9787 0.9771 0.9764 0.9795 0.9807 0.9838 0.9828 0.9807 0.9761 0.9775 0.9787 0.98 0.978 0.9814 0.9782 0.9742 0.9782 0.9787 0.979 0.9783 0.9793 0.9823 0.9812 0.9768 0.9819 0.976 
Minimum rate values = 
1474 1.674e+05 2329 1.349e+04 1.23e+04 2.913e+04 2781 6.714e+04 153.9 4.49e+04 571.3 602.9 2.642e+04 744.4 4702 5344 2184 5054 4738 1.362e+05 3.209e+04 831.9 7.295 2.201e+05 833.8 4584 5.285e+04 3.085e+04 2460 2.746e+04 4.834e+04 5.197e+04 2.186e+05 4.236e+04 4504 197 241.8 2.406e+04 370 9233 1495 5405 1751 1.63e+04 3049 2466 2.619e+04 2219 6.217e+04 3036 6186 1007 2530 4.677e+04 6960 5.456e+04 3281 1.114e+04 5.123e+04 4.371e+04 1.009e+05 0 3307 3875 2.518e+05 5877 1.551e+05 1333 4692 3.466e+04 6.837e+04 6.394e+04 6.278e+04 1.107e+04 8384 2152 1562 3566 3.971e+04 2034 1.234e+04 3.192e+04 1.538e+04 4.903e+04 2820 2101 5.663e+04 4.54e+04 329.1 3.74e+04 4.737e+04 1011 2614 111.1 3344 3.755e+04 1156 4148 1.728e+05 1.293e+04 
Average rate values = 
1.63e+07 5.507e+06 2.269e+07 5.331e+06 1.425e+07 2.253e+07 5.436e+06 2.32e+07 2.724e+07 2.186e+07 2.385e+07 6.125e+06 1.003e+07 1.738e+07 4.78e+06 9.222e+06 5.141e+06 7.544e+06 6.868e+06 6.134e+06 1.823e+07 1.205e+07 2.721e+07 6.783e+06 1.863e+07 2.308e+07 1.237e+07 9.216e+06 9.351e+06 4.603e+06 4.805e+06 7.738e+06 5.32e+06 5.941e+06 8.738e+06 1.676e+07 6.407e+06 1.693e+07 3.42e+07 8.364e+06 1.678e+07 1.503e+07 5.326e+06 2.47e+07 1.169e+07 2.339e+07 1.818e+07 1.93e+07 9.745e+06 3.039e+07 2.931e+07 3.077e+07 2.064e+07 2.437e+07 6.856e+06 2.215e+07 5.455e+06 8.172e+06 1.955e+07 1.172e+07 2.454e+07 1.648e+07 9.588e+06 1.473e+07 5.069e+06 2.857e+07 4.875e+06 7.675e+06 2.058e+07 1.512e+07 7.551e+06 4.221e+06 6.557e+06 2.108e+07 1.162e+07 1.502e+07 2.449e+07 5.711e+06 9.677e+06 4.785e+06 5.631e+06 4.603e+06 4.954e+06 8.396e+06 1.072e+07 1.915e+07 5.425e+06 1.173e+07 1.852e+07 4.615e+06 1.767e+07 2.548e+07 9.85e+06 1.986e+07 1.357e+07 1.781e+07 4.957e+06 5.73e+06 2.13e+07 1.752e+07 
Average illumination values = 
671.6 672.5 671 670.2 670.3 670 670.7 671.2 671.3 670.4 670.8 672.5 672.4 673.5 670.7 670.2 671.6 669.8 673.5 669.5 670 673.3 672.5 671.2 673.1 673.4 669.9 670.3 669.8 672.2 670.8 670.9 670.8 673.3 671.6 669.3 672.7 672.7 672.8 671.5 672.2 673 674 670.6 671.1 671.1 673.2 671.8 672 673.7 672.4 671.6 671.1 673.6 670.9 670.5 672.5 671.1 671.7 671.9 671.6 671.8 672.3 671.1 670.4 671.7 670.7 673.5 670.2 671.1 672.4 672.9 669.2 671.3 671.5 672.4 672.9 670.5 669.6 669.7 670.9 673 672.7 671.9 671.8 672.6 671.5 669.8 673.1 673.9 672 671.9 671.8 673 672.4 670.5 670.6 672.3 670.3 673.5 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
8.582e-05 0.0006267 6.408e-07 0.001363 8.778e-05 0.002417 3.723e-05 5.471e-06 4.406e-06 3.23e-05 0.0007688 0.0001091 4.107e-05 9.818e-05 9.674e-05 9.68e-05 0.0001601 0.003083 2.062e-05 0.00154 0.0009285 1.682e-05 1.037e-05 0.001305 0.002097 3.625e-05 7.991e-05 1.908e-05 0.004018 0.0005599 0.0001566 6.773e-06 8.245e-06 0.001486 1.665e-05 5.781e-05 0.0002528 0.0009575 0.0008636 0.0002149 3.961e-05 0.002724 1.242e-05 0.002658 0.00139 7.008e-05 8.532e-05 0.001587 0.000194 0.0004051 5.626e-05 0.0003105 0.001789 0.0002415 4.854e-06 0.0001118 0.0001329 0.0005108 0.0006171 1.188e-05 0.0002226 0.001859 0.00242 0.002227 0.001524 0.000153 0.0003778 7.022e-05 0.0003867 0.0001391 0.0006569 6.588e-06 0.001119 0.0005478 0.0001256 0.0002865 0.000139 5.541e-05 1.266e-05 0.0005922 0.000503 0.0002075 4.162e-06 2.219e-06 0.000976 1.454e-05 0.0001299 0.007432 0.0004324 0.001052 0.01125 3.834e-05 0.003133 0.0001013 0.0003949 5.165e-05 6.724e-05 9.127e-05 2.92e-05 0.0001534 
Uniformity values = 
0.979 0.981 0.9764 0.9791 0.9807 0.9811 0.9797 0.9809 0.9813 0.9807 0.9815 0.9794 0.9785 0.9842 0.979 0.9829 0.9769 0.9824 0.9802 0.9799 0.9787 0.9777 0.9783 0.9813 0.9809 0.9844 0.9803 0.9796 0.9803 0.9782 0.9796 0.9831 0.9793 0.9786 0.9785 0.9835 0.9746 0.9782 0.9807 0.9801 0.9801 0.981 0.9776 0.9789 0.9816 0.9798 0.9784 0.9763 0.979 0.981 0.9794 0.9828 0.9786 0.9777 0.9796 0.9761 0.9794 0.9802 0.9809 0.9796 0.9772 0.98 0.9766 0.9784 0.9815 0.9793 0.9788 0.9798 0.9801 0.98 0.9817 0.9817 0.9811 0.9789 0.9807 0.9813 0.98 0.9799 0.9806 0.9747 0.9783 0.9795 0.982 0.9805 0.9826 0.98 0.9779 0.9838 0.9791 0.9805 0.9799 0.9779 0.9796 0.9835 0.9811 0.9779 0.9843 0.9821 0.9831 0.9824 
Minimum rate values = 
2529 1.843e+04 18.94 4.013e+04 2583 7.1e+04 1096 160.9 129.6 950.2 2.259e+04 3214 1211 2878 2851 2841 4728 9.042e+04 606.9 4.532e+04 2.736e+04 496.5 305.8 3.836e+04 6.162e+04 1063 2352 562.1 1.18e+05 1.651e+04 4612 198.8 242.9 4.377e+04 491 1696 7484 2.823e+04 2.54e+04 6325 1166 8.002e+04 366.5 7.824e+04 4.084e+04 2064 2516 4.685e+04 5718 1.191e+04 1657 9114 5.27e+04 7127 143 3304 3916 1.503e+04 1.815e+04 349.8 6571 5.469e+04 7.143e+04 6.561e+04 4.478e+04 4508 1.114e+04 2068 1.138e+04 4095 1.93e+04 193.6 3.289e+04 1.614e+04 3696 8424 4093 1632 372.5 1.753e+04 1.483e+04 6113 122.3 65.3 2.865e+04 428.2 3833 2.172e+05 1.274e+04 3.093e+04 3.294e+05 1131 9.213e+04 2972 1.161e+04 1524 1971 2682 856.9 4504 
Average rate values = 
5.744e+06 4.781e+06 1.821e+07 1.482e+07 1.297e+07 4.944e+06 2.38e+07 8.294e+06 2.02e+07 4.881e+06 5.163e+06 2.578e+07 6.013e+06 8.052e+06 4.364e+06 6.623e+06 6.152e+06 4.563e+06 2.338e+07 1.319e+07 6.654e+06 4.72e+06 1.701e+07 1.024e+07 3.867e+06 2.669e+07 4.119e+06 4.236e+06 6.993e+06 1.063e+07 5.657e+06 1.609e+07 5.757e+06 4.867e+06 1.637e+07 1.068e+07 4.46e+06 4.795e+06 4.792e+06 5.255e+06 2.185e+07 1.698e+07 1.833e+07 4.066e+06 4.206e+06 1.046e+07 1.89e+07 2.28e+07 1.199e+07 1.998e+07 4.809e+06 2.252e+07 5.573e+06 1.651e+07 1.542e+07 8.651e+06 1.411e+07 4.633e+06 1.101e+07 9.978e+06 6.507e+06 9.939e+06 4.739e+06 3.807e+06 1.004e+07 2.681e+07 1.182e+07 4.642e+06 4.283e+06 1.65e+07 4.179e+06 5.058e+06 4.18e+06 4.556e+06 7.998e+06 6.381e+06 4.995e+06 1.521e+07 1.588e+07 4.1e+06 1.628e+07 7.14e+06 1.429e+07 3.693e+07 1.51e+07 2.323e+07 5.078e+06 1.269e+07 1.483e+07 1.995e+07 4.555e+06 5.582e+06 4.887e+06 5.862e+06 2.378e+07 9.946e+06 1.425e+07 1.815e+07 1.541e+07 3.589e+07 
Average illumination values = 
670.7 669.2 673.1 670.7 670.1 669.2 670.3 670 670.1 669.8 669 672.7 671.7 668.8 671.5 668.4 672 669.4 670.2 671.8 671.4 671.7 671.9 669.6 669.5 668.9 670.4 670.8 670.1 671.4 673.3 668.8 672.3 671.4 671.1 670.9 673.7 672.4 669.6 670.6 670.8 669.5 671.9 670.8 670.2 671.4 671.7 672.5 670.6 669.3 672.3 668.4 671 672 671 672.7 670.6 670.6 669.9 671.7 674.2 670 672.4 671.1 669 670.5 671.6 670.9 670.3 671 669.4 670.9 671.6 670.8 669.7 670.1 670.4 670.9 671.3 673.6 672 671.3 670 671.3 671.2 670.6 671.3 669 671.3 669.8 670 672.3 670.5 670 671.1 671.4 669.1 670.6 669.7 670.5 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001051 8.358e-05 8.568e-07 0.0006907 0.001005 0.0001709 8.44e-06 0.0001185 3.232e-05 0.001033 0.0001342 0.0001033 0.0001566 4.098e-06 0.000681 0.001358 0.0009451 5.618e-05 0.001086 1.508e-05 1.538e-05 0.00107 0.0004116 0.0003251 0.001646 0.001668 0.0005587 0.000155 8.637e-06 1.335e-05 1.162e-05 1.016e-05 9.086e-05 0.0009076 0.0004136 0.000215 3.596e-05 0.002383 1.464e-05 0.0001771 8.187e-05 1.366e-05 0.002345 0.0002478 0.0007671 4.804e-05 0.0003118 0.001115 0.0002755 0 2.712e-05 0.01004 0.0002016 1.859e-05 0.0002159 0.0004895 0.003525 0.001129 0.0004477 0.0002886 3.041e-05 0.000187 0.0002257 4.106e-05 0.00022 0.00046 0.0003693 8.735e-05 7.379e-05 0.0008975 0.0008079 0.0005262 0.0005108 4.86e-05 1.727e-05 2.245e-05 0.001269 1.528e-05 0.001655 0.0007963 0.0006352 0.001633 0.0003709 0.006698 4.737e-05 2.069e-06 2.647e-05 0.000776 4.685e-05 4.053e-06 1.341e-05 3.712e-05 3.615e-05 8.913e-05 5.664e-05 3.503e-05 1.993e-05 6.75e-07 4.463e-05 0.0004737 
Uniformity values = 
0.9797 0.9814 0.9793 0.9827 0.9822 0.9824 0.9806 0.9817 0.981 0.9817 0.9808 0.9812 0.9839 0.9804 0.977 0.9826 0.9828 0.9799 0.9789 0.978 0.9792 0.9816 0.982 0.9827 0.9803 0.98 0.9797 0.982 0.9857 0.9809 0.9772 0.9799 0.978 0.9767 0.9817 0.9804 0.9804 0.98 0.978 0.9805 0.9797 0.9792 0.9786 0.9817 0.9814 0.9825 0.9827 0.9798 0.9791 0.9813 0.9805 0.9823 0.9785 0.9793 0.9809 0.9834 0.9776 0.9798 0.9816 0.9807 0.9798 0.9813 0.9794 0.9817 0.9802 0.9815 0.9799 0.9782 0.9808 0.9813 0.9801 0.9745 0.9787 0.9809 0.9847 0.9784 0.9831 0.9778 0.9813 0.9773 0.9813 0.9793 0.9799 0.9817 0.9814 0.9777 0.98 0.9837 0.9824 0.984 0.9804 0.982 0.978 0.9787 0.9822 0.9814 0.9772 0.9781 0.98 0.9829 
Minimum rate values = 
3094 2457 25.25 2.027e+04 2.95e+04 5020 248.3 3482 950.5 3.035e+04 3947 3036 4593 120.6 2.011e+04 3.986e+04 2.773e+04 1654 3.199e+04 445 453.3 3.143e+04 1.209e+04 9542 4.842e+04 4.907e+04 1.645e+04 4555 252.8 392.7 343.1 299.2 2680 2.68e+04 1.216e+04 6326 1058 7.007e+04 431.8 5211 2411 402.5 6.905e+04 7282 2.254e+04 1411 9153 3.281e+04 8117 0 797.9 2.935e+05 5944 547.7 6351 1.436e+04 1.038e+05 3.322e+04 1.316e+04 8489 895.5 5499 6649 1207 6476 1.352e+04 1.087e+04 2577 2171 2.638e+04 2.378e+04 1.558e+04 1.506e+04 1429 505.9 662 3.723e+04 450.7 4.863e+04 2.35e+04 1.867e+04 4.807e+04 1.092e+04 1.962e+05 1393 61.08 779.3 2.275e+04 1376 118.9 394.6 1091 1066 2628 1664 1030 588.5 19.91 1314 1.39e+04 
Average rate values = 
3.579e+06 9.26e+06 1.416e+07 4.046e+06 2.121e+07 4.457e+06 5.122e+06 1.807e+07 4.43e+06 4.593e+06 1.604e+07 4.857e+06 6.771e+06 1.004e+07 7.024e+06 4.422e+06 1.328e+07 1.218e+07 5.343e+06 9.454e+06 2.427e+07 3.848e+06 5.407e+06 3.795e+06 3.899e+06 5.918e+06 9.154e+06 5.044e+06 4.689e+06 3.903e+06 4.578e+06 6.946e+06 4.098e+06 3.992e+06 4.279e+06 4.772e+06 1.156e+07 1.499e+07 1.562e+07 5.399e+06 1.281e+07 2.367e+07 1.43e+07 6.091e+06 4.25e+06 3.895e+06 2.168e+07 5.219e+06 1.409e+07 2.391e+07 2.22e+07 4.383e+06 1.729e+07 3.983e+06 5.56e+06 1.151e+07 3.709e+06 5.807e+06 9.338e+06 1.009e+07 1.139e+07 1.483e+07 5.618e+06 3.79e+06 8.615e+06 5.513e+06 5.367e+06 4.304e+06 2.032e+07 4.526e+06 1.588e+07 3.712e+06 1.632e+07 6.984e+06 1.469e+07 4.644e+06 1.43e+07 2.61e+07 1.714e+07 4.204e+06 1.882e+07 4.126e+06 5.353e+06 3.904e+06 2.092e+07 1.847e+07 1.902e+07 8.244e+06 1.517e+07 3.031e+07 3.751e+06 6.951e+06 7.239e+06 1.423e+07 5.832e+06 1.979e+07 8.41e+06 1.114e+07 1.254e+07 1.907e+07 
Average illumination values = 
670.1 669.2 671.1 668.2 668.9 668.5 669.8 669.5 669.5 668.9 671.6 669.9 668.6 670.6 671.9 668.7 668.5 671.8 671.2 671.4 671.2 669 669.5 668.7 670.4 670 670.3 671.7 667.9 671.2 671.9 671.1 671.3 673.5 669 670.3 670.7 670.1 671.6 670 671.4 671.3 671 669 669.1 670.2 668.4 670.1 671.2 669.8 669.8 668.7 671.6 671 671.7 667.8 671.6 670.2 669 670.1 670.5 669.5 670.9 669.4 670 670.7 670.2 671.4 670.5 669 670.3 673.7 671.6 670.3 668.7 671.8 668.8 672.9 669.6 672.6 669.2 670.4 670.4 668.8 671.3 673.4 670.7 668 669.6 669.5 670.2 669.8 671.4 671 669.6 669.4 673.1 672.5 670.9 668.2 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001049 0.0001316 0.0003346 8.738e-05 0.002399 3.031e-05 2.71e-05 1.689e-05 2.502e-05 0.0001629 2.025e-05 0.002127 1.111e-05 0.0001446 0.0004525 1.681e-05 4.603e-07 1.228e-05 1.058e-05 0.0009091 0.0004178 8.222e-05 2.035e-05 0.002159 0.0007059 8.88e-06 9.523e-06 1.166e-05 9.462e-06 5.886e-05 0.0002649 0.0006583 1.814e-05 3.618e-05 1.386e-05 0.002721 7.811e-06 8.237e-06 0.0005206 0.0002507 0.0007724 3.408e-05 0.0003129 0.000523 4.776e-06 0.0001022 0.0001743 0.0004526 0.0002227 0.0002204 0.0004895 0.002677 0.0006635 0.0002882 0.0006094 2.48e-05 1.696e-05 0.0002072 2.77e-06 0.0005947 0.0003799 5.269e-05 3.292e-06 5.458e-05 2.504e-05 8.882e-05 8.419e-05 4.091e-06 4.285e-06 0.0003971 2.515e-06 0.003266 0.0001989 0.002662 1.651e-05 0.0008939 0.0001953 2.138e-06 2.525e-05 0.0007824 2.958e-05 0.0001617 6.377e-06 0.0004874 0.0009251 0.000702 2.462e-05 1.962e-05 6.824e-07 4.469e-05 0.0004736 5.396e-05 0.0001896 3.887e-05 1.195e-05 4.057e-05 2.034e-05 0.0002657 0.0001094 0.001218 
Uniformity values = 
0.9803 0.9813 0.9831 0.984 0.9842 0.9803 0.9816 0.9804 0.9817 0.9807 0.9816 0.9838 0.9832 0.9829 0.9822 0.9819 0.9815 0.9813 0.9791 0.9819 0.9841 0.9829 0.9803 0.9803 0.9805 0.9821 0.9825 0.9802 0.9815 0.9802 0.9779 0.9823 0.9811 0.98 0.9815 0.9791 0.9821 0.979 0.9812 0.9816 0.9821 0.9813 0.9818 0.9813 0.9802 0.9813 0.9832 0.9812 0.9816 0.9811 0.9833 0.9811 0.9809 0.9805 0.9836 0.9774 0.9805 0.9817 0.9843 0.9824 0.9806 0.9802 0.98 0.9829 0.9803 0.9784 0.979 0.9834 0.9821 0.9831 0.9772 0.9829 0.9824 0.9822 0.9804 0.9814 0.9819 0.9787 0.9799 0.9837 0.9824 0.9851 0.9803 0.9817 0.978 0.9827 0.9817 0.9767 0.9823 0.9804 0.9836 0.9826 0.9824 0.9816 0.9812 0.9818 0.9796 0.9847 0.9806 0.9833 
Minimum rate values = 
3088 3869 9820 2562 7.025e+04 892.3 796.4 497 735.4 4792 595.2 6.232e+04 325.9 4244 1.329e+04 494 13.53 361.2 311.9 2.67e+04 1.225e+04 2413 598.9 6.347e+04 2.077e+04 260.9 279.7 343.2 278.2 1733 7815 1.933e+04 533.4 1065 407.5 8.008e+04 229.5 242.8 1.53e+04 7369 2.268e+04 1002 9196 1.538e+04 140.6 3004 5116 1.331e+04 6547 6480 1.436e+04 7.863e+04 1.951e+04 8480 1.787e+04 731.9 499.1 6090 81.19 1.746e+04 1.118e+04 1551 96.93 1602 737 2619 2481 120 125.9 1.165e+04 74.25 9.572e+04 5842 7.81e+04 486 2.627e+04 5738 63.03 743.6 2.294e+04 868.8 4735 187.7 1.432e+04 2.728e+04 2.06e+04 723.6 579.6 20.05 1315 1.389e+04 1585 5567 1143 351.5 1192 599 7785 3219 3.571e+04 
Average rate values = 
3.255e+06 4.762e+06 1.266e+07 1.061e+07 4.06e+06 1.94e+07 1.857e+07 1.868e+07 4.275e+06 1.122e+07 4.46e+06 5.71e+06 5.147e+06 4.371e+06 3.594e+06 1.322e+07 6.272e+06 9.779e+06 1.657e+07 3.533e+06 5.055e+06 3.454e+06 3.61e+06 5.98e+06 4.431e+06 9.527e+06 5.463e+06 3.908e+06 5.445e+06 3.883e+06 3.596e+06 3.985e+06 8.43e+06 1.12e+07 1.282e+07 3.408e+06 1.878e+07 2.617e+07 1.52e+07 5.725e+06 3.91e+06 3.133e+06 1.296e+07 1.781e+07 1.205e+07 5.744e+06 4.186e+06 3.305e+06 3.522e+06 5.28e+06 1.064e+07 3.365e+06 4.902e+06 4.277e+06 5.552e+06 2.281e+07 4.128e+06 1.613e+07 1.606e+07 3.292e+06 5.152e+06 4.064e+06 4.175e+06 1.15e+07 3.284e+06 3.567e+06 4.072e+06 1.108e+07 4.364e+06 1.306e+07 2.457e+07 4.629e+06 1.039e+07 4.074e+06 1.959e+07 4.738e+06 3.184e+06 2.254e+07 1.312e+07 7.78e+06 1.424e+07 1.962e+07 6.105e+06 4.23e+06 3.121e+06 5.639e+06 1.059e+07 7.428e+06 1.058e+07 1.165e+07 1.764e+07 5.521e+06 3.724e+06 1.568e+07 2.108e+07 1.666e+07 3.463e+07 1.298e+07 1.981e+07 1.183e+07 
Average illumination values = 
669.7 669.3 668.2 667.3 667.1 669.9 669.2 669.9 668.9 670.7 669.6 668.6 668.6 667.9 668.9 669.2 669.5 669.3 670.7 668.8 667.8 668.6 670.2 669.8 670.7 668.9 669.6 670.1 669.6 669.8 672.6 668.4 669.9 670.2 669.7 670.6 669.9 671.6 669.3 669 668.6 670 668.8 669.6 670.6 669.1 668.7 669.2 669.2 671.1 667.9 669.3 670.7 669.8 668.2 671.8 669.8 668.8 669 670.1 669.7 669.8 670.4 668.8 669.7 671.5 670.8 668.9 670.6 668.8 672.9 668.5 668.8 668.4 669.8 669 669 674.2 670.6 668 669.6 667.8 671.5 668.8 671.3 668.4 669.5 673.4 669.7 670.6 667.7 668.7 668.3 670.5 669.8 669 671 668.3 669.6 669.6 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.000111 0.0001405 0.0004653 9.353e-05 7.668e-05 5.789e-06 3.442e-06 2.566e-05 0.0001232 3.961e-05 4.516e-05 1.107e-05 1.116e-06 0.0004623 1.938e-05 0.001048 1.419e-05 2.53e-05 8.671e-05 8.23e-05 1.99e-05 0.002142 0.0002368 7.175e-06 1.305e-05 1.642e-06 4.432e-05 0.0002779 5.697e-05 0.0002161 2.731e-05 7.743e-05 0.001986 7.819e-06 9.363e-06 0.002007 9.868e-05 7.009e-05 0.0004151 0.001164 2.192e-05 6.36e-05 0.0001793 0.0003722 1.863e-05 0.0002168 0.000501 0.002753 0.0007906 0.0001212 3.134e-05 5.055e-05 9.897e-05 7.094e-06 0.000598 0.0005874 9.602e-05 7.064e-05 0.0002236 0.0005077 0.0001011 2.424e-05 2.099e-06 0.0002449 1.458e-05 0.003265 0.0001929 0.002995 4.167e-05 0.003998 4.238e-05 2.83e-06 8.391e-05 5.335e-05 3.998e-06 9.803e-06 7.405e-05 0.0008757 0.0006988 2.946e-05 1.099e-05 7.374e-07 0.0006046 7.095e-05 6.544e-05 4.89e-06 1.201e-05 4.081e-05 3.533e-05 0.0003968 0.0001908 0.000196 5.671e-05 6.677e-06 5.564e-05 0.0002365 3.235e-05 0.0001418 4.635e-05 0.00131 
Uniformity values = 
0.9807 0.9822 0.9837 0.9846 0.9838 0.9823 0.9829 0.9807 0.9819 0.9824 0.9839 0.9845 0.9814 0.9836 0.9806 0.9827 0.9812 0.9831 0.9836 0.9839 0.9818 0.9802 0.9809 0.984 0.9835 0.9792 0.9818 0.977 0.9821 0.9818 0.9805 0.9826 0.9802 0.983 0.9791 0.9793 0.9821 0.9827 0.9848 0.9809 0.9801 0.9797 0.9822 0.9812 0.983 0.9837 0.981 0.9808 0.9824 0.9812 0.9806 0.982 0.9824 0.9845 0.9835 0.9812 0.9844 0.9822 0.9821 0.9779 0.9785 0.9826 0.9811 0.9824 0.9826 0.9837 0.983 0.9819 0.9795 0.9831 0.9833 0.9808 0.9838 0.9824 0.986 0.9822 0.982 0.9803 0.9828 0.9824 0.9785 0.977 0.9843 0.9834 0.9821 0.9841 0.9795 0.984 0.9805 0.9824 0.9808 0.9813 0.9781 0.9779 0.9818 0.9846 0.9832 0.9848 0.9825 0.9825 
Minimum rate values = 
3266 4126 1.365e+04 2741 2249 170.1 101 755.1 3621 1163 1324 324.4 32.8 1.356e+04 570.2 3.077e+04 417.4 742.4 2543 2413 584.8 6.298e+04 6964 210.4 382.7 48.38 1302 8207 1674 6349 803.6 2273 5.841e+04 229.5 275.9 5.907e+04 2899 2058 1.216e+04 3.421e+04 645.3 1873 5265 1.094e+04 546.8 6359 1.473e+04 8.087e+04 2.321e+04 3565 922.3 1485 2906 207.9 1.754e+04 1.727e+04 2814 2075 6568 1.498e+04 2981 711.9 61.74 7192 428.2 9.561e+04 5661 8.788e+04 1227 1.171e+05 1243 83.26 2461 1567 117 288 2176 2.577e+04 2.051e+04 865.1 324.2 21.78 1.772e+04 2082 1922 143.4 353.6 1197 1040 1.165e+04 5614 5763 1673 197 1635 6931 949.3 4153 1361 3.846e+04 
Average rate values = 
2.989e+06 5.53e+06 3.696e+06 8.966e+06 3.555e+06 7.539e+06 1.873e+07 4.141e+06 1.583e+07 4.331e+06 5.283e+06 4.706e+06 3.075e+06 3.382e+06 1.095e+07 4.251e+06 1.341e+07 8.775e+06 3.015e+06 3.174e+06 3.29e+06 5.433e+06 3.963e+06 1.239e+07 3.385e+06 3.839e+06 7.009e+06 3.911e+06 3.285e+06 3.712e+06 9.926e+06 1.313e+07 3.143e+06 1.763e+07 2.163e+07 1.248e+07 9.728e+06 3.805e+06 5.776e+06 4.442e+06 1.271e+07 5.722e+06 3.989e+06 3.064e+06 3.092e+06 4.59e+06 4.426e+06 2.78e+06 7.87e+06 8.452e+06 9.504e+06 3.32e+06 7.584e+06 4.098e+06 3.028e+06 2.741e+06 5.345e+06 3.582e+06 1.132e+07 3.036e+06 4.365e+06 7.565e+06 1.522e+07 1.377e+07 1.496e+07 4.263e+06 8.479e+06 3.856e+06 4.905e+06 3.303e+06 1.901e+07 7.476e+06 6.154e+06 1.647e+07 2.088e+07 2.988e+06 3.916e+06 2.884e+06 5.188e+06 1.572e+07 6.821e+06 1.569e+07 1.086e+07 9.697e+06 2.927e+06 1.559e+07 2.098e+07 1.601e+07 6.035e+06 6.551e+06 2.037e+07 5.487e+06 4.346e+06 8.444e+06 9.6e+06 4.226e+06 5.096e+06 3.445e+06 3.053e+06 3.781e+06 
Average illumination values = 
669.4 668.7 667.5 667.3 667.4 668.5 669 669.6 669.2 669.1 668.5 667.2 668.9 667.5 671.3 668.6 669.3 668.4 667.6 667.9 669.4 669.9 670.4 667.5 668.7 670.6 669.5 672 669.6 669.4 669.8 668.7 669.9 669.2 671.3 670.5 668.5 669.1 667.1 669.4 670.5 670.2 668.6 669.1 668.2 669.6 669.4 669.4 668.3 669.8 670 668.6 668.4 669 669.3 669.3 667.9 668.9 668.7 671.4 671.4 669.1 670.9 669.4 669.6 668 668.4 668.6 670.4 667.8 669.8 669.4 667.9 668.6 667.8 669 668.7 669.7 668.3 668.8 672.2 672.8 667.5 668 668.4 668.9 670.9 667.5 669.6 669.1 669.5 669 671.4 672 669.1 667.8 668 667.3 669 668.7 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001146 3.377e-05 0.0005502 0.0007767 3.561e-05 5.367e-06 7.884e-07 0.0008137 3.365e-05 0.0001081 4.548e-06 1.067e-06 0.0004659 1.867e-05 5.503e-05 5.852e-06 0.0007301 3.681e-05 0.0001056 0.0003776 0.0008667 4.042e-06 1.509e-05 1.635e-06 5.13e-05 9.07e-06 0.0004749 3.674e-05 4.473e-05 2.638e-05 6.398e-05 4.234e-05 1.237e-05 0.0002081 3.3e-05 0.0006615 0.001185 2.692e-06 0.0001028 0.0006986 0.0001101 1.976e-05 7.153e-05 0.002796 0.000311 6.537e-05 4.039e-05 5.065e-05 9.806e-05 3.525e-06 0.0006711 5.248e-05 3.429e-06 9.767e-05 2.577e-05 9.308e-05 4.849e-05 4.215e-06 0.000251 1.48e-05 0.001707 0.0001966 0.00669 3.134e-05 0.0001736 4.298e-06 2.571e-05 0.000127 8.509e-06 6.194e-06 6.397e-05 5.628e-05 0.0006819 9.244e-06 7.171e-06 6.265e-06 0.000482 8.5e-05 1.472e-05 0.0004917 9.121e-06 8.494e-07 0.0001567 0.0001915 0.0001964 4.322e-05 7.207e-06 7.973e-05 9.413e-05 5.027e-05 0.0001611 6.812e-05 0.0004421 2.771e-05 0.0001172 2.122e-05 0.0001372 0.0003042 9.216e-05 0.0008885 
Uniformity values = 
0.9807 0.9818 0.9839 0.9843 0.9834 0.9828 0.9808 0.9845 0.9804 0.9859 0.9833 0.9832 0.9838 0.981 0.9818 0.9793 0.9834 0.9842 0.9831 0.9815 0.9808 0.9834 0.9834 0.9802 0.9821 0.9769 0.9835 0.9826 0.9839 0.9802 0.9822 0.9811 0.9818 0.9822 0.983 0.9848 0.9811 0.9797 0.9841 0.9833 0.9821 0.9794 0.9835 0.9809 0.9812 0.9814 0.9823 0.982 0.9835 0.9826 0.9829 0.9824 0.9811 0.9826 0.9833 0.9787 0.9817 0.9847 0.985 0.9824 0.9845 0.9836 0.9814 0.9815 0.9824 0.982 0.9831 0.9838 0.9838 0.9833 0.9817 0.9803 0.9839 0.9817 0.9796 0.9798 0.9841 0.9828 0.9846 0.9821 0.9797 0.9794 0.9853 0.9808 0.9816 0.9795 0.9834 0.9829 0.9829 0.9849 0.9845 0.9839 0.9828 0.9847 0.9842 0.9829 0.9837 0.9809 0.9829 0.983 
Minimum rate values = 
3371 992.6 1.613e+04 2.276e+04 1045 157.6 23.19 2.384e+04 990.4 3163 133.5 31.31 1.366e+04 549.2 1617 172.4 2.141e+04 1079 3099 1.11e+04 2.549e+04 118.6 442.9 48.14 1507 267.9 1.393e+04 1079 1312 776.5 1880 1245 363.5 6112 968.7 1.937e+04 3.481e+04 79.28 3015 2.049e+04 3234 582.2 2098 8.214e+04 9143 1922 1186 1488 2877 103.5 1.969e+04 1541 100.9 2868 756.3 2744 1425 123.5 7352 434.6 5e+04 5766 1.96e+05 921.4 5099 126.3 754.6 3724 249.6 181.8 1880 1657 1.999e+04 271.7 211.2 184.5 1.413e+04 2495 431.3 1.444e+04 268.6 25.02 4588 5633 5773 1273 211.5 2340 2763 1473 4720 1998 1.298e+04 812 3435 623 4024 8947 2705 2.607e+04 
Average rate values = 
2.729e+06 1.564e+07 3.514e+06 6.435e+06 1.225e+07 1.692e+07 3.458e+06 3.415e+06 6.631e+06 5.604e+06 4.586e+06 2.787e+06 3.153e+06 1.095e+07 4.468e+06 1.61e+07 3.01e+06 4.411e+06 2.66e+06 2.8e+06 3.854e+06 6.795e+06 3.55e+06 3.541e+06 4.95e+06 4.218e+06 3.116e+06 3.498e+06 9.879e+06 3.496e+06 4.19e+06 1.302e+07 1.37e+07 1.241e+07 1.628e+07 2.746e+06 3.955e+06 1.179e+07 4.962e+06 3.432e+06 8.036e+06 2.656e+06 3.529e+06 2.885e+06 4.682e+06 1.598e+07 6.27e+06 3.082e+06 6.825e+06 7.292e+06 3.218e+06 6e+06 9.148e+06 3.509e+06 2.819e+06 2.997e+06 2.822e+06 5.421e+06 1.337e+07 1.567e+07 3.931e+06 8.515e+06 2.852e+06 4.336e+06 3.017e+06 6.303e+06 1.249e+07 7.385e+06 1.543e+07 2.768e+06 3.366e+06 2.672e+06 4.577e+06 1.694e+07 3.509e+06 4.309e+06 1.789e+07 2.833e+06 1.177e+07 4.384e+06 1.161e+07 2.685e+07 1.179e+07 1.987e+07 5.122e+06 2.716e+06 6.345e+06 4.277e+06 4.479e+06 2.862e+06 6.611e+06 5.699e+06 4.41e+06 7.96e+06 1.495e+07 8.165e+06 8.623e+06 3.727e+06 3.476e+06 3.513e+06 
Average illumination values = 
669.4 668.9 667.4 667 667.7 668.4 669.6 667 670.4 667.2 668.5 667.7 667.3 669.4 669.2 670.5 667.8 667.8 668.5 668.9 670.5 668 668.7 669.9 669.3 672 668.6 668.8 667.5 669.9 668.9 669.2 668.9 668.4 669 667.1 669.2 670.7 667.2 668 669.1 671.7 667.6 669.3 670.5 669.1 668.8 668.6 667.6 668.4 669.7 668.5 670.2 668.2 667.7 671.1 669 668.2 669.1 668.7 667.4 667.6 668.9 669 668.3 669.5 668.1 667.7 669 668.2 668.8 669.7 667.6 669.3 671.4 671.2 667.3 668 668 668.5 670.4 670.6 667.2 669.5 668.8 670.3 668.4 668.3 668.3 667.5 667.7 667.6 668.2 667.8 667.1 668.3 667.5 670 668.9 667.9 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001081 8.413e-07 0.0001678 5.046e-05 4.91e-06 3.426e-06 2.61e-05 3.413e-05 0.0001114 6.526e-06 8.332e-07 0.0005198 1.883e-05 5.22e-05 5.334e-06 0.0007139 0.0001098 2.184e-05 0.0006243 0.0001842 3.448e-06 1.209e-05 1.04e-05 3.446e-05 4.628e-05 3.677e-05 3.563e-05 1.745e-05 7.59e-06 1.369e-05 0.001922 3.006e-05 2.69e-05 0.0003117 0.0002085 0 0.0001689 0.0001206 1.973e-05 6.135e-05 6.131e-06 0.0001 0.0001023 2.462e-05 1.627e-05 5.813e-06 0.0004444 0.0001059 4.605e-05 2.338e-05 2.151e-05 9.52e-05 4.466e-05 4.285e-06 0.000245 5.598e-06 0.001012 0.0006946 3.004e-05 0.001385 1.775e-05 5.326e-05 0.0001183 8.173e-06 6.203e-06 6.399e-05 0.0008707 3.959e-05 1.863e-05 6.973e-07 4.762e-05 7.164e-05 1.205e-05 2.89e-05 4.624e-05 8.525e-07 0.0001345 0.0001115 0.0002049 4.194e-05 0.0001225 1.58e-05 3.145e-05 0.0001461 2.276e-05 2.662e-05 0.0001429 9.886e-05 0.0001532 0.0001397 0.0001095 6.978e-05 0.0009413 1.533e-05 5.446e-05 0.000269 0.002345 2.459e-05 0.000819 5.179e-07 
Uniformity values = 
0.9812 0.9833 0.984 0.9845 0.9827 0.9827 0.9814 0.9816 0.9841 0.9843 0.9833 0.9836 0.9815 0.9834 0.9811 0.9837 0.984 0.982 0.9825 0.9818 0.9844 0.9819 0.9849 0.9797 0.9836 0.9826 0.9843 0.9805 0.9817 0.9783 0.9793 0.9806 0.9843 0.9833 0.9839 0.9812 0.9827 0.9815 0.9797 0.9838 0.9814 0.9832 0.9818 0.9807 0.9825 0.9818 0.9856 0.982 0.9836 0.9822 0.9829 0.9788 0.9817 0.9849 0.9831 0.9799 0.9851 0.9831 0.9814 0.9831 0.9836 0.9827 0.9839 0.9835 0.9835 0.9817 0.9817 0.9832 0.9807 0.984 0.9833 0.9841 0.9826 0.9833 0.9809 0.9806 0.9855 0.9808 0.9817 0.9816 0.9837 0.9837 0.9845 0.9852 0.9853 0.9825 0.9852 0.9844 0.9842 0.9827 0.9812 0.9832 0.984 0.9797 0.9801 0.9823 0.984 0.9833 0.9821 0.9807 
Minimum rate values = 
3178 24.69 4921 1479 144.2 100.6 767.4 1003 3265 191.3 24.45 1.524e+04 553.6 1532 156.9 2.093e+04 3221 641.7 1.833e+04 5412 101.1 355.4 304.8 1015 1358 1080 1044 513.6 223.1 403.7 5.657e+04 884.7 788.5 9144 6113 0 4959 3544 581.1 1799 180.3 2935 3006 724.5 477.8 170.9 1.301e+04 3113 1351 686.8 631.4 2806 1313 125.5 7191 164.8 2.961e+04 2.038e+04 883 4.061e+04 520.8 1564 3469 239.8 182 1881 2.558e+04 1162 548.2 20.45 1397 2100 353.9 847.9 1360 25.08 3939 3279 6021 1233 3592 463.4 921.6 4277 666.4 781.7 4185 2898 4491 4100 3220 2048 2.759e+04 451.4 1603 7902 6.868e+04 721.5 2.405e+04 15.24 
Average rate values = 
2.515e+06 9.543e+06 2.826e+06 3.307e+06 1.476e+07 1.603e+07 3.666e+06 6.908e+06 5.712e+06 2.855e+06 4.135e+06 3.138e+06 1.077e+07 3.802e+06 1.674e+07 2.807e+06 2.655e+06 2.906e+06 4.626e+06 3.626e+06 3.359e+06 2.964e+06 5.335e+06 3.4e+06 2.776e+06 3.265e+06 1.167e+07 5.669e+06 1.792e+07 1.143e+07 1.217e+07 8.552e+06 3.152e+06 1.05e+07 8.347e+06 5.223e+06 3.532e+06 6.539e+06 2.46e+06 5.038e+06 2.687e+06 3.665e+06 7.88e+06 1.739e+07 3.119e+06 1.154e+07 2.595e+06 2.378e+06 9.657e+06 3.217e+06 3.139e+06 2.691e+06 2.632e+06 5.273e+06 1.215e+07 3.371e+06 2.811e+06 2.584e+06 3.249e+06 2.615e+06 1.708e+07 6.89e+06 6.595e+06 1.111e+07 2.581e+06 3.139e+06 2.523e+06 3.841e+06 5.084e+06 9.475e+06 6.96e+06 8.853e+06 2.492e+06 1.465e+07 4.139e+06 2.644e+07 1.203e+07 1.953e+07 4.779e+06 2.603e+06 1.238e+07 3.816e+06 4.369e+06 3.021e+06 2.542e+06 3.371e+06 3.538e+06 1.411e+07 7.249e+06 8.8e+06 3.49e+06 3.263e+06 3.495e+06 4.593e+06 1.716e+07 2.647e+06 3.96e+06 5.366e+06 2.423e+06 1.422e+07 
Average illumination values = 
669.1 667.9 667.3 666.9 668.2 668.2 669.1 669.6 667.9 667.9 667.6 667.5 669 668.1 669.3 667.6 667.2 669 668.3 669.8 667.5 668.9 667.2 670.1 668.6 668.8 667.2 669.9 669.5 671.1 670.5 669.5 667.8 667.8 667.6 669.2 668.3 669.1 671.4 667.4 669.1 667.8 669.4 669.7 668.4 668.8 668.5 668.6 668.5 668.4 667.9 671.1 669 667.7 668.4 670 666.7 667.9 669.1 667.8 669.4 668.1 667.8 668.3 668.1 668.8 668.8 668.3 670.7 667.5 668.6 667.3 668.1 668.8 669.3 669.7 667 669.5 668.8 669 667.7 667.8 667 667 667 668.4 667 667.1 667.4 668.1 669.8 668.7 667.1 670.2 670 668.4 667.4 668.4 668.5 670.6 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.469e-07 9.262e-05 7.093e-05 5.747e-06 2.896e-06 0.0002296 3.421e-05 4.642e-05 3.101e-05 0.0004192 2.498e-05 5.296e-05 5.364e-06 0.001012 8.869e-05 1.769e-06 0.000606 3.946e-06 1.383e-05 2.116e-06 4.254e-05 1.685e-06 0.0001008 2.898e-05 2.919e-05 1.303e-05 1.361e-05 0.000115 5.091e-05 3.617e-05 0.0009346 2.731e-06 5.091e-05 0.0005055 1.784e-05 7.352e-05 0.003087 0.0003126 9.143e-05 2.341e-05 1.378e-05 5.817e-06 0.0003667 0.0001686 3.57e-06 0.0001142 2.241e-05 2e-05 5.656e-06 1.405e-05 1.578e-05 0.0004828 0.0001068 3.129e-05 0.001404 1.725e-05 3.057e-05 0.0002232 6.965e-07 1.218e-05 3.428e-05 0.0001817 2.98e-05 2.513e-06 6.567e-06 0.0001797 5.172e-05 4.911e-06 3.911e-05 8.543e-07 0.000135 2.524e-05 5.918e-06 3.728e-05 4.782e-05 0.0001119 5.176e-05 0.0002003 5.913e-05 0.0001384 7.554e-05 0.0005751 5.248e-05 0.0001146 7.339e-05 0.0001473 6.536e-05 2.417e-05 0.0003432 6.583e-06 0.0007605 0.0001349 0 0.00112 0.00116 0.0002514 2.997e-05 0.0002623 3.582e-06 
Uniformity values = 
0.9812 0.9833 0.9843 0.9845 0.9834 0.9821 0.9845 0.9848 0.9834 0.9846 0.9853 0.9845 0.984 0.9811 0.9841 0.9843 0.982 0.9825 0.9824 0.9858 0.9812 0.9823 0.9787 0.983 0.9838 0.9832 0.9827 0.9788 0.9802 0.9823 0.9852 0.9825 0.9805 0.9842 0.983 0.985 0.9847 0.9824 0.9837 0.9834 0.9826 0.9828 0.9818 0.9849 0.9827 0.9836 0.9832 0.9813 0.9811 0.9859 0.9834 0.9832 0.9846 0.9839 0.9842 0.9841 0.9848 0.9837 0.9838 0.9856 0.9821 0.9837 0.9835 0.9848 0.9811 0.9826 0.9848 0.984 0.9839 0.9809 0.9807 0.9855 0.9815 0.9811 0.9827 0.9833 0.9832 0.9839 0.9845 0.983 0.9845 0.9855 0.9845 0.9828 0.9833 0.9837 0.9843 0.9831 0.9824 0.9825 0.9827 0.9813 0.9846 0.9807 0.9845 0.9816 0.9832 0.9837 0.9843 0.9824 
Minimum rate values = 
0 24.85 2715 2079 168.6 85.09 6729 1002 1362 908.8 1.227e+04 732 1553 157.8 2.967e+04 2600 51.99 1.779e+04 115.9 404.9 62.23 1250 49.67 2960 850.1 856.5 382.6 401.1 3385 1495 1059 2.743e+04 80.36 1492 1.483e+04 522.7 2154 9.052e+04 9168 2683 687.3 404.5 171 1.074e+04 4949 104.7 3350 658.8 588.1 165.5 412.1 463.2 1.414e+04 3130 917.4 4.114e+04 505.3 896.6 6546 20.39 357.8 1006 5329 873.1 73.92 192.9 5264 1517 144 1151 25.14 3952 742.1 174.1 1095 1403 3284 1518 5869 1736 4056 2212 1.685e+04 1541 3364 2152 4319 1918 709.8 1.008e+04 193.3 2.235e+04 3953 0 3.28e+04 3.407e+04 7379 879.2 7687 105.2 
Average rate values = 
2.352e+06 9.316e+06 7.376e+06 2.957e+06 1.118e+07 3.353e+06 3.006e+06 5.829e+06 4.572e+06 4.354e+06 2.747e+06 4.656e+06 3.642e+06 1.673e+07 2.304e+06 2.443e+06 2.852e+06 6.383e+06 3.616e+06 2.818e+06 2.944e+06 2.893e+06 2.314e+06 2.998e+06 1.109e+07 2.875e+06 3.628e+06 1.037e+07 3.001e+06 2.764e+06 2.291e+06 8.962e+06 1.139e+07 4.618e+06 2.352e+06 2.438e+06 3.912e+06 2.496e+06 4.117e+06 6.182e+06 1.271e+07 2.94e+06 1.094e+07 2.436e+06 2.221e+06 9.765e+06 2.704e+06 2.439e+06 3.537e+06 5.675e+06 3.45e+06 1.186e+07 3.701e+06 3.226e+06 2.89e+06 2.463e+06 1.268e+07 7.178e+06 2.398e+06 1.439e+07 2.442e+06 4.351e+06 3.151e+06 4.979e+06 2.909e+06 4.084e+06 7.973e+06 2.367e+06 1.353e+07 3.924e+06 2.605e+07 1.16e+07 1.534e+07 4.478e+06 2.449e+06 8.164e+06 3.264e+06 2.524e+06 3.167e+06 3.045e+06 3.673e+06 3.509e+06 7.634e+06 8.295e+06 3.464e+06 3.05e+06 2.615e+06 5.092e+06 1.448e+07 2.378e+06 4.442e+06 2.369e+06 2.603e+06 3.388e+06 2.576e+06 2.519e+06 4.03e+06 1.009e+07 3.785e+06 1.157e+07 
Average illumination values = 
669.1 667.9 667.1 666.9 667.7 668.6 667 666.9 668.4 666.8 666.8 666.9 667.7 669.3 667.1 667 669 668.4 670.3 666.9 669.2 668.4 671.9 668.5 667.6 667.8 668.2 670.7 669.9 668.4 666.9 668.3 670.2 667.1 667.8 666.9 668.1 668.3 667.4 667.7 668.4 668.3 668.8 668.4 668.2 668.3 667.8 669 669.6 666.8 668.7 668.1 667.3 667.3 667.1 667.1 668.3 667.4 667.7 667.7 668.8 667.4 667.6 667.1 670.4 669.2 666.9 667.2 668.8 669.3 669.7 667 669 669.2 668.1 668.1 667.8 667.4 667.5 668.4 667 666.8 666.9 668.1 668.1 668.5 666.9 667.8 668.4 668.2 668.7 669 666.9 670.1 667 668.8 667.9 668.2 667.5 669.5 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.531e-07 8.979e-05 6.848e-05 5.397e-06 1.043e-06 3.519e-05 0.0001215 4.62e-06 1.285e-06 1.838e-05 5.957e-07 1.652e-06 0.0006114 0.000109 1.574e-06 0.0004878 5.007e-06 8.604e-07 6.241e-06 3.429e-05 4.71e-05 3.254e-06 8.037e-05 0.0002202 1.669e-05 1.246e-05 3.026e-05 2.732e-05 0.0005 0 5.045e-05 0.0003968 2.222e-05 6.024e-05 7.841e-06 0.0004112 2.865e-05 4.452e-05 1.166e-05 3.53e-05 0.0001138 3.536e-06 9.847e-05 2.876e-05 1.992e-05 9.943e-06 2.55e-05 5.062e-06 0.0007629 0.0005604 3.195e-05 0.0001505 2.905e-06 8.344e-05 8.252e-06 5.878e-06 7.441e-05 0.000219 3.005e-05 1.53e-06 5.488e-05 4.809e-05 1.201e-05 6.806e-05 9.261e-06 1.363e-05 0.0001194 4.138e-05 5.045e-05 4.129e-05 0.0001237 4.854e-05 7.873e-05 6.232e-05 0.0001541 1.663e-05 2.114e-05 5.571e-05 0.0001123 0.0001728 5.993e-06 9.507e-05 0.0002398 2.466e-05 2.85e-05 5.677e-05 0 1.11e-05 0.001183 0.000243 2.603e-05 0.0001633 4.117e-06 6.596e-05 7.514e-05 0.0005419 1.599e-05 5.589e-05 1.241e-05 
Uniformity values = 
0.9826 0.9846 0.9846 0.9846 0.9827 0.9816 0.983 0.9844 0.9846 0.9843 0.9848 0.9849 0.9818 0.9842 0.9843 0.9819 0.9823 0.9842 0.9838 0.9814 0.9834 0.9839 0.9834 0.9828 0.9823 0.9814 0.9825 0.9837 0.9853 0.9825 0.9805 0.9842 0.982 0.9823 0.9845 0.9818 0.9831 0.985 0.9845 0.9836 0.9859 0.9826 0.984 0.983 0.9813 0.9811 0.9853 0.9846 0.9824 0.9853 0.9841 0.9823 0.9827 0.9844 0.9848 0.9835 0.9846 0.984 0.9835 0.9851 0.9811 0.9837 0.9849 0.9847 0.984 0.9843 0.9828 0.9832 0.9838 0.9815 0.9841 0.984 0.9843 0.9847 0.9842 0.9849 0.9845 0.9843 0.9841 0.9834 0.9824 0.9836 0.9799 0.9844 0.9848 0.9827 0.9835 0.9817 0.9842 0.9822 0.9832 0.9847 0.9843 0.9807 0.9847 0.9839 0.9845 0.9808 0.9845 0.9829 
Minimum rate values = 
0 25 2631 2007 158.5 30.67 1033 3561 135.4 37.67 538.6 17.45 48.55 1.792e+04 3196 46.26 1.433e+04 146.8 25.23 183.5 1006 1381 95.48 2359 6466 490.8 365.9 887.5 799.9 1.468e+04 0 1479 1.166e+04 652.5 1766 230.4 1.207e+04 839.3 1305 342 1033 3341 103.7 2890 845.5 585.8 291.2 747.4 148.7 2.233e+04 1.643e+04 938.4 4418 85.16 2445 242.1 172.2 2182 6425 880.1 45 1610 1409 352 1996 271.5 400.1 3503 1214 1483 1211 3626 1423 2307 1827 4516 487.5 619.8 1633 3293 5074 175.8 2799 7028 722.4 836.7 1665 0 325.3 3.474e+04 7129 762.9 4788 121.1 1933 2203 1.588e+04 470.3 1638 364.4 
Average rate values = 
2.172e+06 8.657e+06 6.889e+06 2.783e+06 1.396e+07 3.078e+06 6.861e+06 4.696e+06 3.817e+06 2.402e+06 9.715e+06 3.534e+06 1.091e+07 2.477e+06 2.229e+06 2.493e+06 3.215e+06 4.686e+06 4.731e+06 7.257e+06 2.921e+06 2.47e+06 9.727e+06 1.352e+07 2.416e+06 1.176e+07 1.214e+07 7.721e+06 2.817e+06 8.556e+06 1.082e+07 4.252e+06 2.276e+06 2.159e+06 4.255e+06 2.112e+06 6.22e+06 5.792e+06 2.637e+06 5.912e+06 2.277e+06 2.061e+06 8.755e+06 2.796e+06 2.041e+06 3.308e+06 2.22e+06 1.186e+07 2.682e+06 2.614e+06 2.898e+06 3.941e+06 2.316e+06 6.266e+06 4.642e+06 1.055e+07 2.219e+06 2.151e+06 2.304e+06 4.793e+06 2.736e+06 3.859e+06 7.485e+06 2.182e+06 3.146e+06 1.041e+07 4.371e+06 2.561e+06 3.41e+06 2.162e+06 1.005e+07 2.907e+06 2.665e+06 4.744e+06 2.968e+06 3.495e+06 1.006e+07 6.658e+06 7.128e+06 2.178e+06 2.255e+06 1.437e+07 3.115e+06 2.224e+06 3.576e+06 1.235e+07 2.759e+06 3.414e+06 2.882e+06 2.39e+06 3.813e+06 3.596e+06 2.282e+06 2.397e+06 4.717e+06 2.087e+06 2.639e+06 3.626e+06 2.341e+06 7.973e+06 
Average illumination values = 
668.1 667 666.9 666.8 668.2 669 668.4 667.7 667.2 666.9 666.8 667.1 668.8 667.2 667 669 669.4 667.1 668.2 669 667.7 668.3 668.3 668.1 668.5 669 668.3 667.4 667 668.3 670.2 667.1 669 669.7 667 668.7 667.9 667 666.9 667.5 668.9 668.3 668.2 667.9 669 669.6 666.8 667.8 668.3 666.6 667.1 668.5 668.1 667 667.2 668.3 667.3 667.2 667.7 666.9 670.4 668.4 666.9 666.7 667.2 667.2 668 667.9 667.3 668.9 667.3 667.5 667.1 667.3 667.5 666.7 667 667.1 667.2 668.1 668.2 667.8 670.1 666.9 666.9 668.3 667.6 669.4 667.1 668.4 667.8 666.8 667.6 669.5 666.8 667.2 667.6 669.3 667.6 668.7 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.535e-07 0.0001062 1.097e-05 1.282e-06 2.139e-05 3.337e-05 2.746e-05 8.143e-07 0.0003139 4.665e-07 1.758e-05 1.075e-05 3.974e-05 1.879e-06 0.0005169 5.029e-06 1.374e-06 8.851e-06 1.117e-05 6.385e-05 1.676e-05 2.867e-05 1.389e-05 9.881e-06 2.159e-05 1.967e-05 0.0001169 2.11e-05 3.088e-05 0.0005089 2.224e-05 6.028e-05 7.085e-06 0.00015 3.223e-05 3.26e-06 9.421e-06 0.0004674 1.738e-05 4.156e-06 2.158e-05 6.985e-05 3.139e-06 3.739e-06 5.058e-06 0.0005454 0.0008042 3.042e-05 0.000122 2.944e-06 5.422e-06 7.926e-07 9.537e-06 2.108e-05 3.399e-05 1.909e-05 1.237e-06 0.0003468 2.799e-05 8.476e-06 9.402e-06 1.441e-06 0.0001198 4.146e-05 5.427e-05 6.475e-05 0.0001135 2.776e-05 1.915e-05 2.7e-05 3.806e-05 9.712e-05 3.392e-05 6.5e-05 6.82e-05 4.847e-05 3.725e-06 4.133e-05 2.518e-05 5.556e-05 4.921e-05 0 4.58e-06 3.962e-05 5.876e-05 4.992e-05 3.961e-06 1.455e-05 5.423e-05 5.181e-06 6.726e-05 4.788e-05 1.262e-05 1.677e-05 8.715e-07 3.717e-05 8.129e-05 0.002485 9.296e-05 
Uniformity values = 
0.9838 0.9846 0.9849 0.9841 0.9827 0.9825 0.9849 0.9835 0.9848 0.9842 0.9839 0.9852 0.9845 0.9846 0.982 0.9824 0.9845 0.9841 0.9843 0.9804 0.9842 0.9828 0.9834 0.9842 0.9852 0.9841 0.9836 0.9838 0.9845 0.9844 0.9832 0.9841 0.9844 0.9815 0.9845 0.984 0.9838 0.9826 0.9849 0.9829 0.9837 0.9842 0.9786 0.9851 0.9834 0.9831 0.9851 0.9841 0.9831 0.9838 0.9835 0.9839 0.9845 0.9825 0.9822 0.9851 0.9813 0.9828 0.9847 0.9847 0.9824 0.9847 0.9828 0.9832 0.9841 0.9835 0.9847 0.9844 0.9849 0.9853 0.9842 0.9854 0.9849 0.9839 0.9836 0.9841 0.9841 0.9816 0.9844 0.9848 0.9827 0.9849 0.9834 0.984 0.9816 0.9827 0.9847 0.9827 0.9836 0.9842 0.9849 0.9789 0.9818 0.9854 0.9835 0.9833 0.9852 0.9846 0.985 0.9821 
Minimum rate values = 
0 25.01 3111 321.6 37.65 628 977.7 805.5 23.86 9201 13.68 515 315.1 1165 55.22 1.518e+04 147.4 40.3 259.4 328.9 1872 492 841.4 407.3 289.4 632.9 577.1 3430 618.4 905.2 1.493e+04 652.1 1767 208.3 4397 945.1 95.6 276.6 1.369e+04 510.3 121.9 632.7 2060 91.93 109.7 148.5 1.597e+04 2.357e+04 892.8 3579 86.38 159 23.23 280.1 619.1 995.4 561.5 36.31 1.016e+04 820 249 275.5 42.3 3514 1215 1592 1897 3327 813.2 560.7 791.6 1114 2845 994.7 1907 2000 1421 109.5 1212 737.7 1631 1441 0 134.3 1165 1725 1463 116.3 426.9 1590 151.8 1983 1407 369.6 491.9 25.57 1088 2382 7.271e+04 2731 
Average rate values = 
2.058e+06 8.232e+06 5.735e+06 1.022e+07 1.544e+07 2.043e+06 4.991e+06 4.102e+06 3.296e+06 2.662e+06 4.08e+06 2.491e+06 2.317e+06 2.173e+06 2.677e+06 2.878e+06 4.482e+06 2.283e+06 4.769e+06 2.527e+06 2.561e+06 8.648e+06 2.472e+06 2.8e+06 1.069e+07 1.001e+07 2.813e+06 1.761e+07 7.54e+06 3.852e+06 2.09e+06 2.034e+06 4.028e+06 1.957e+06 2.719e+06 3.894e+06 2.397e+06 2.48e+06 1.981e+06 4.065e+06 2.675e+06 2.614e+06 2.102e+06 2.091e+06 3.167e+06 2.52e+06 2.355e+06 2.106e+06 3.385e+06 2.187e+06 6.268e+06 4.833e+06 6.131e+06 2.737e+06 1.995e+06 3.22e+06 4.327e+06 2.359e+06 8.038e+06 2.114e+06 3.085e+06 1.085e+07 3.944e+06 2.422e+06 3.229e+06 2.05e+06 2.962e+06 2.948e+06 2.108e+06 2.76e+06 2.806e+06 2.992e+06 2.651e+06 4.792e+06 3.006e+06 2.205e+06 2.332e+06 3.136e+06 2.033e+06 2.913e+06 2.88e+06 9.732e+06 2.899e+06 8.788e+06 1.933e+06 5.654e+06 2.046e+06 3.907e+06 2.353e+06 2.123e+06 3.37e+06 2.955e+06 2.302e+06 8.121e+06 3.023e+06 9.324e+06 2.485e+06 2.088e+06 2.243e+06 2.039e+06 
Average illumination values = 
667.3 667 666.6 667.2 668.1 668.3 666.8 668.4 666.6 667.1 667.4 666.5 667 666.8 668.9 669.3 667 667.5 667.1 669.6 667 668.3 667.7 667.2 667.1 667.2 668.4 667.4 667.1 667 667.7 668.4 667 668.9 667 667.6 667.3 668.2 668.4 668 667.7 667.1 671.2 666.7 668.7 667.8 666.7 667.1 667.9 667.3 667.5 667.6 667.4 668.5 668.4 666.7 670.3 668.4 666.9 666.7 668.3 666.9 668 667.9 667.1 667.6 666.8 666.9 666.9 666.9 667.2 666.6 666.7 667.3 667.7 667.5 667.1 668.8 666.9 666.8 668.3 666.6 668.2 667.4 669.1 668.1 666.7 668.7 667.5 667 666.6 670.6 669.3 667 667.9 667.9 666.6 666.8 666.5 668.5 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.656e-07 2.229e-06 5.711e-06 9.915e-07 3.499e-05 1.944e-05 4.674e-06 1.154e-06 2.505e-05 1.917e-05 1.002e-05 3.331e-05 2.759e-05 0.0009878 4.383e-06 1.376e-06 8.854e-06 1.091e-05 7.572e-05 2.727e-05 2.884e-05 1.461e-05 1.08e-05 5.469e-05 3.805e-05 0.0001106 0 0.0001071 1.085e-05 9.453e-05 2.932e-06 0.0001524 0 3.288e-06 8.481e-06 9.284e-05 5.153e-06 2.91e-05 2.981e-05 1.902e-05 4.384e-06 5.303e-06 8.513e-05 0.0001146 4.514e-05 0.0001574 5.29e-06 5.303e-06 6.916e-07 1.22e-05 2.112e-05 3.983e-05 1.109e-05 1.381e-06 4.86e-05 1.236e-05 1.856e-05 5.431e-06 9.251e-05 3.957e-05 4.441e-06 8.4e-06 1.656e-05 4.827e-05 2.637e-05 1.546e-05 3.807e-05 1.938e-06 3.592e-06 0.0001458 7.9e-05 1.268e-05 1.05e-05 0.0003683 6.868e-06 8.998e-05 9.821e-07 1.022e-06 0.00113 0.0001197 4.447e-05 3.744e-06 1.42e-05 5.287e-05 5.091e-06 1.627e-05 6.253e-05 1.126e-05 1.678e-06 7.821e-07 2.792e-05 2.916e-05 6.847e-05 2.204e-05 1.365e-06 0.0001186 2.243e-05 4.85e-05 1.872e-05 
Uniformity values = 
0.984 0.9846 0.9846 0.9834 0.9832 0.9845 0.9843 0.985 0.9846 0.9845 0.9844 0.9839 0.9843 0.9835 0.9832 0.9835 0.9841 0.9843 0.9804 0.9835 0.9852 0.9828 0.9854 0.9833 0.9838 0.9853 0.9834 0.9816 0.9832 0.9848 0.9849 0.9821 0.9845 0.984 0.9841 0.9824 0.9838 0.9839 0.9845 0.9838 0.9814 0.9854 0.9835 0.9847 0.984 0.9843 0.985 0.9847 0.9849 0.9854 0.9836 0.9826 0.9851 0.9818 0.9824 0.9848 0.9848 0.9826 0.9846 0.9849 0.983 0.9813 0.9847 0.9839 0.9846 0.9845 0.9843 0.9854 0.9849 0.9831 0.9847 0.9844 0.9839 0.9835 0.9826 0.9833 0.9832 0.9822 0.9828 0.9823 0.9837 0.9849 0.9847 0.9846 0.9844 0.9848 0.9812 0.9847 0.9849 0.9835 0.9839 0.9841 0.9835 0.9829 0.9826 0.9827 0.9844 0.9834 0.9836 0.9847 
Minimum rate values = 
0 25.37 65.32 167.6 29.09 1025 570 136.9 33.83 734.2 561.8 293.8 976.3 809.5 2.897e+04 128.6 40.33 259.5 321.1 2221 798.6 846.6 427.9 317 1604 1114 3244 0 3143 317.7 2769 86.15 4465 0 96.39 249.1 2723 151.1 852.9 874.2 559.3 128.4 155.6 2494 3361 1323 4610 155 155.4 20.25 358 620.3 1167 326 40.56 1424 362.2 545 159.2 2710 1161 130.6 246.1 485.5 1415 772.9 453.3 1115 56.77 105.4 4271 2316 371.8 308 1.081e+04 201.6 2640 28.85 30 3.319e+04 3511 1303 109.7 416.1 1549 149.2 478.3 1832 329.7 49.22 22.94 818.5 855.5 2010 647.3 40.07 3475 658 1423 548.6 
Average rate values = 
1.95e+06 8.467e+06 2.551e+06 9.887e+06 2.86e+06 1.016e+07 3.643e+06 3.495e+06 2.06e+06 4.526e+06 3.136e+06 6.347e+06 2.051e+06 1.949e+06 2.088e+06 3.585e+06 2.162e+06 4.528e+06 2.337e+06 2.498e+06 9.336e+06 2.09e+06 4.38e+06 1.174e+07 2.405e+06 1.934e+06 1.424e+07 3.298e+06 2.661e+06 4.828e+06 2.355e+06 1.899e+06 2.618e+06 3.691e+06 2.283e+06 2.465e+06 1.858e+06 4.012e+06 2.492e+06 1.794e+06 2.774e+06 2.861e+06 1.021e+07 2.684e+06 2.462e+06 2.078e+06 2.274e+06 2.162e+06 4.289e+06 5.938e+06 1.98e+06 1.889e+06 3.045e+06 4.54e+06 2.442e+06 7.09e+06 1.942e+06 3.298e+06 1.299e+07 2.943e+06 3.305e+06 2.793e+06 4.052e+06 2.639e+06 2.237e+06 2.706e+06 2.738e+06 2.835e+06 2.505e+06 4.552e+06 1.996e+06 2e+06 3.41e+06 1.017e+07 2.05e+06 3.791e+06 1.912e+06 2.822e+06 4.033e+06 2.172e+06 3.531e+06 1.928e+06 3.785e+06 2.186e+06 1.982e+06 3.095e+06 2.796e+06 2.151e+06 7.655e+06 2.792e+06 5.365e+06 2.095e+06 4.554e+06 1.878e+06 1.938e+06 2.798e+06 1.911e+06 1.92e+06 1.403e+07 2.073e+06 
Average illumination values = 
667.2 666.9 666.8 667.7 667.8 666.9 667.8 666.9 666.8 666.9 667 667.4 667.2 667.9 667.8 669.5 667.5 667.1 669.6 667.5 666.6 668.2 667.5 667.7 667.3 666.7 667.7 668.9 667.9 666.9 667.9 668.5 666.9 667.6 667.1 668.4 668.2 667.2 667.2 667.3 669.4 667 668.1 666.7 667.3 667 666.5 666.7 667.1 667.1 667.7 668.2 666.8 670 668.7 666.8 666.6 668.2 666.9 666.6 668 670 667 667.4 666.9 667.4 667.2 666.6 666.7 667.9 667.3 666.9 667.3 667.6 668.1 668.2 667.7 669.3 668.1 668.4 667.5 666.6 667.3 666.8 666.9 666.7 669 667.4 667.4 667.9 667.6 667.2 667.7 667.9 668.2 668.2 666.9 667.6 667.6 667.5 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.717e-07 4.322e-05 7.024e-06 9.802e-07 3.584e-05 2.997e-05 7.84e-07 1.23e-05 6.022e-07 1.648e-06 8.306e-05 1.827e-05 0.000323 4.68e-06 8.621e-07 6.425e-06 1.1e-05 3.256e-05 2.721e-05 3.025e-05 1.095e-05 0.0001367 3.618e-05 1.936e-05 2.606e-06 4.929e-05 0.0002421 2.143e-05 0.0003409 2.223e-05 1.317e-05 1.613e-06 5.204e-06 9.54e-05 5.137e-06 2.754e-05 3.091e-05 2.789e-05 4.736e-06 3.166e-05 6.559e-05 0.0008251 4.343e-05 4.57e-05 4.541e-05 1.151e-06 6.043e-06 6.673e-05 1.587e-05 2.848e-05 1.203e-06 0.0001842 1.238e-05 1.861e-05 1.716e-06 1.499e-05 3.681e-05 3.624e-05 6.533e-05 3.821e-05 4.239e-06 9.393e-06 0.0001653 1.695e-05 2.233e-05 0.0001221 6.593e-05 4.871e-05 9.406e-05 5.304e-05 6.917e-06 2.385e-05 9.847e-07 1.52e-06 0.0004326 8.188e-05 3.303e-05 6.294e-06 1.742e-05 7.555e-05 0.0001668 2.259e-05 2.132e-06 1.835e-05 7.834e-07 4.383e-06 5.455e-05 5.794e-05 2.212e-05 1.365e-06 0.0001937 3.276e-05 2.265e-05 8.236e-05 7.958e-05 8.134e-07 0.0001227 1.3e-06 2.784e-06 
Uniformity values = 
0.9842 0.9846 0.9849 0.9834 0.9824 0.9833 0.9857 0.9848 0.9843 0.9852 0.9836 0.9847 0.9841 0.9827 0.9837 0.9852 0.9844 0.9816 0.9836 0.9849 0.9826 0.9816 0.9848 0.9843 0.9847 0.9846 0.9847 0.9835 0.983 0.983 0.9845 0.985 0.9845 0.9829 0.9839 0.9841 0.9848 0.9826 0.984 0.9849 0.9849 0.9853 0.9844 0.984 0.985 0.9839 0.9832 0.9848 0.984 0.9842 0.9837 0.9842 0.9849 0.9848 0.9826 0.9827 0.9845 0.9841 0.9834 0.9847 0.985 0.9855 0.9852 0.9849 0.9846 0.9851 0.9843 0.9845 0.9848 0.9824 0.9839 0.9848 0.9832 0.9846 0.9848 0.9825 0.9848 0.9845 0.9829 0.9849 0.9847 0.984 0.9816 0.9853 0.9835 0.9838 0.9845 0.9824 0.9837 0.9827 0.9827 0.9848 0.9843 0.9851 0.9847 0.984 0.9849 0.9832 0.9805 0.985 
Minimum rate values = 
0 25.55 1266 206.1 28.79 1052 877.2 22.97 360.6 17.64 48.35 2434 535.7 9483 137.3 25.25 188.3 323.3 955.2 797.1 888.2 321.8 4003 1061 567.3 76.38 1444 7102 629 1.001e+04 651.5 385.7 47.26 152.8 2798 150.6 806.8 907.6 817.8 138.7 927.6 1921 2.417e+04 1274 1339 1332 33.76 177.1 1957 465.2 835.4 35.26 5396 362.7 546.4 50.38 439.3 1079 1063 1914 1119 124.1 275.1 4842 496.8 654.2 3580 1932 1427 2763 1556 202.7 699.8 28.86 44.54 1.27e+04 2399 967.9 184.8 510.4 2214 4890 664 62.43 538.4 22.98 128.4 1602 1699 649.5 40.08 5675 960.3 663.4 2413 2333 23.83 3600 38.25 81.54 
Average rate values = 
1.852e+06 8.426e+06 2.453e+06 6.771e+06 2.715e+06 5.473e+06 3.275e+06 2.787e+06 2.422e+06 3.062e+06 9.176e+06 1.846e+06 1.854e+06 1.961e+06 2.824e+06 4.037e+06 7.038e+06 2.232e+06 2.377e+06 9.353e+06 2.042e+06 1.03e+07 2.624e+06 2.097e+06 4.318e+06 6.962e+06 3.431e+06 1.931e+06 1.843e+06 1.958e+06 3.491e+06 5.077e+06 2.196e+06 8.904e+06 1.785e+06 3.784e+06 2.243e+06 1.767e+06 1.839e+06 2.227e+06 2.201e+06 3.083e+06 1.913e+06 1.898e+06 1.885e+06 3.335e+06 2.436e+06 1.885e+06 1.75e+06 3.499e+06 2.117e+06 2.07e+06 7.309e+06 1.844e+06 3.148e+06 2.31e+06 1.04e+07 3.239e+06 2.135e+06 2.698e+06 2.787e+06 2.558e+06 3.938e+06 3.343e+06 9.85e+06 5.906e+06 1.971e+06 2.008e+06 2.101e+06 2.744e+06 1.942e+06 3.649e+06 1.815e+06 2.677e+06 2.124e+06 1.994e+06 2.476e+06 3.604e+06 2.934e+06 2.085e+06 1.763e+06 2.417e+06 2.011e+06 7.322e+06 2.403e+06 5.139e+06 1.984e+06 1.85e+06 1.738e+06 1.842e+06 2.658e+06 1.806e+06 1.806e+06 2.075e+06 2.078e+06 4.315e+06 2.762e+06 1.93e+06 2.255e+06 5.611e+06 
Average illumination values = 
667 666.9 666.6 667.7 668.4 668.1 666.8 666.6 667 666.5 667.6 666.7 667.5 668 668.5 666.8 667 668.9 667.5 666.7 668.3 668.8 666.7 667.1 666.8 666.9 666.8 667.5 669 667.9 666.8 667 666.8 668 668.2 667.2 667 668.2 667.2 667 667 666.8 666.9 667.2 666.8 667.3 668.3 667.3 667.2 667.2 668.6 667.4 666.7 666.6 668.2 668.2 667 667.3 668.6 666.8 666.5 666.6 666.7 666.7 666.9 666.6 667 667.3 666.7 668.3 667.3 666.9 667.7 667.5 666.7 668.2 666.8 667.1 667.9 666.6 666.7 667.2 668.8 667 667.9 667.6 666.9 668.3 667.4 668.1 668.2 666.6 667 666.5 666.7 667.3 666.6 667.7 669.6 666.7 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 1.39e-06 4.21e-05 5.546e-06 1.663e-06 3.384e-05 2.346e-06 1.427e-06 2.778e-05 1.93e-05 1.061e-05 4.071e-05 1.473e-06 3.814e-05 6.174e-06 1.947e-06 1.104e-05 1.75e-05 2.754e-05 3.048e-05 1.357e-05 3.355e-05 1.991e-05 0.0001131 0 5.691e-05 1.081e-05 6.84e-05 6.846e-06 0.0001329 1.055e-05 6.723e-07 5.45e-06 3.14e-05 4.103e-06 3.02e-05 1.791e-05 4.558e-06 3.167e-05 0.0004691 0.0001592 0.0002703 7.938e-07 4.694e-05 6.969e-07 6.674e-06 4.278e-05 4.048e-05 1.453e-06 3.104e-05 2.716e-05 8.464e-06 9.357e-06 9.658e-06 2.884e-05 6.519e-06 6.63e-05 2.868e-05 4.253e-06 2.648e-05 3.766e-06 0.000222 3.612e-06 8.759e-05 0.0001743 6.776e-06 7.472e-05 4.626e-06 7.346e-05 5.134e-07 0 0.001176 0.0001064 1.883e-05 6.046e-06 2.65e-05 7.445e-05 8.497e-05 1.704e-05 1.27e-05 1.682e-06 7.83e-07 3.426e-05 9.398e-05 6.456e-05 2.108e-06 2.793e-05 2.381e-05 3.934e-07 1.931e-05 9.036e-05 1.675e-05 2.43e-05 1.212e-06 2.8e-06 5.92e-07 5.663e-06 6.841e-07 0.0005436 7.452e-07 
Uniformity values = 
0.9843 0.985 0.9847 0.9841 0.9828 0.9849 0.9849 0.9847 0.9851 0.9844 0.9844 0.9848 0.983 0.9848 0.9854 0.9816 0.9834 0.9843 0.985 0.9826 0.9814 0.9846 0.9845 0.9839 0.9812 0.9849 0.9849 0.985 0.9824 0.9845 0.9842 0.984 0.9839 0.9846 0.9848 0.9838 0.9839 0.9852 0.9849 0.9851 0.9848 0.985 0.9853 0.9849 0.9854 0.9833 0.9827 0.985 0.9836 0.9848 0.9849 0.9842 0.9849 0.9849 0.984 0.9822 0.9849 0.985 0.9855 0.985 0.9849 0.9851 0.984 0.9847 0.9845 0.9841 0.9839 0.9853 0.9834 0.9841 0.983 0.9845 0.9843 0.9849 0.9849 0.9849 0.9848 0.9828 0.9817 0.9853 0.9835 0.9841 0.9849 0.984 0.983 0.9842 0.9837 0.9843 0.9837 0.9842 0.9832 0.9849 0.9849 0.9847 0.985 0.9844 0.9845 0.9843 0.9848 0.9836 
Minimum rate values = 
0 40.73 1234 162.6 48.82 991.4 68.74 41.81 813.6 565.8 310.9 1193 43.24 1117 180.8 57.24 323.9 513 806.6 895.1 398.8 983.2 583.6 3316 0 1667 316.8 2004 201.1 3895 309.4 19.71 159.8 920.2 120.2 885.7 525.3 133.5 927.9 1.374e+04 4663 7918 23.24 1375 20.41 195.8 1256 1186 42.62 909.3 795.7 248.1 274.1 282.9 845.8 191.5 1942 840 124.5 775.6 110.3 6502 105.9 2566 5109 198.7 2191 135.5 2155 15.05 0 3.445e+04 3120 551.6 177.1 776.4 2181 2495 500.9 371.8 49.34 22.96 1004 2756 1895 61.81 819.2 697.8 11.54 566.2 2652 490.8 711.8 35.5 82.02 17.35 166 20.05 1.592e+04 21.86 
Average rate values = 
1.77e+06 3.241e+06 2.312e+06 9.524e+06 1.745e+06 4.491e+06 3.557e+06 1.893e+06 3.417e+06 2.873e+06 1.937e+06 1.782e+06 1.911e+06 2.616e+06 2.232e+06 2.064e+06 2.12e+06 2.234e+06 9.11e+06 1.954e+06 7.855e+06 2.296e+06 2.1e+06 1.668e+07 3.447e+06 2.06e+06 4.337e+06 3.224e+06 1.653e+06 2.076e+06 9.775e+06 3.282e+06 1.816e+06 1.629e+06 2.254e+06 1.62e+06 2.322e+06 2.689e+06 2.095e+06 2.74e+06 1.901e+06 1.904e+06 3.451e+06 2.124e+06 5.569e+06 1.729e+06 1.731e+06 2.926e+06 2.152e+06 8.908e+06 1.612e+06 2.622e+06 9.185e+06 2.682e+06 3.511e+06 1.982e+06 2.62e+06 2.655e+06 2.443e+06 2.306e+06 2.676e+06 2.312e+06 4.185e+06 1.783e+06 1.803e+06 2.788e+06 1.793e+06 2.529e+06 1.757e+06 9.68e+06 9.765e+06 2.009e+06 2.741e+06 1.74e+06 2.995e+06 1.686e+06 1.68e+06 2.319e+06 1.898e+06 7.268e+06 2.533e+06 4.885e+06 1.957e+06 1.726e+06 1.759e+06 1.749e+06 1.937e+06 1.764e+06 5.57e+06 1.898e+06 2.127e+06 2.602e+06 1.795e+06 2.025e+06 5.485e+06 1.031e+07 1.667e+06 8.045e+06 1.74e+06 6.491e+06 
Average illumination values = 
666.9 666.6 666.8 667.2 668.2 666.8 667.4 666.7 666.5 667 667 666.6 668.1 667.8 666.7 668.9 667.6 667 666.6 668.3 668.9 666.8 666.9 667.4 669.2 666.7 666.8 667.9 668.3 667 667.3 667.3 668.2 666.8 667 667.3 667.7 666.8 667 666.5 666.7 666.5 667 666.9 667.1 667.9 668.1 666.6 668.7 666.8 666.5 667.1 666.7 666.6 667.3 669.4 666.6 666.5 666.6 666.8 666.7 666.5 667.2 667.2 666.8 667.1 667.3 666.5 667.6 667.7 668 666.8 667.1 666.6 667.1 666.6 666.7 668 668.8 667 667.9 667.4 666.6 667.1 667.9 667 667.4 667 667.5 667.3 667.8 666.6 666.6 666.7 666.7 667 666.8 667.1 666.8 667.7 

End of simulation
Obj Function for 2 users through 20 users 
0.0768 0.0288 0.0085 0.0042 0.0031 0.0018 0.0010 0.0008 0.0006 0.0004 0.0004 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.9774 0.9770 0.9772 0.9769 0.9775 0.9783 0.9790 0.9800 0.9805 0.9814 0.9820 0.9824 0.9826 0.9832 0.9835 0.9837 0.9839 0.9840 0.9843 
Minimum rate for 2 users through 20 users 
1.948e+06 8.098e+05 2.467e+05 1.229e+05 9.017e+04 5.295e+04 3.013e+04 2.224e+04 1.727e+04 1.097e+04 1.038e+04 8096 5196 5244 2933 2613 1625 1619 1561 
Average rate for 2 users through 20 users 
9.11e+07 5.381e+07 3.789e+07 2.61e+07 2.017e+07 1.703e+07 1.377e+07 1.134e+07 1.01e+07 9.35e+06 7.579e+06 6.934e+06 6.559e+06 5.471e+06 4.897e+06 3.988e+06 3.777e+06 3.322e+06 3.362e+06 
Average illumination for 2 users through 20 users 
676.3 675.6 675 674.3 673.3 672.4 671.6 670.8 670.3 669.6 669.1 668.7 668.5 668.1 667.9 667.6 667.6 667.3 667.2 


==> code/results/nua_final_users_2_20_60_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06877 0.7427 0.002026 0.004952 0.5331 0.0279 0.02183 0.09293 0.06366 0.00385 0.002399 0.02121 0.008084 0.006583 0.04057 0.03229 0.003104 0.04352 0.0002355 0.0439 0.03268 0.01883 0.0315 0.01438 0.02738 0.001347 0.0005861 0.000425 0.07564 0.07855 0.07475 0.01769 0.001718 0.0005122 0.1254 0.06307 0.02387 0.002479 0.06709 0.3842 0.009831 0.2626 0.08058 0.04245 0.00347 0.06504 0.7545 0.05011 0.03131 0.2604 0.02837 0.001157 0.001897 0.02469 0.009248 0.000539 0.04325 0.4516 0.0367 0.006103 0.0009429 0.03434 0.1277 0.03317 0.08539 0.001334 0.002903 0.01577 0.05861 0.00109 0.02629 0.09444 0.0369 0.001496 0.001826 0.8733 0.02987 0.004725 0.01511 0.01036 0.1016 0.09634 0.07473 0.06151 0.00361 0.08834 0.00835 0.03893 0.05231 0.007845 0.000708 0.296 0.008294 0.02522 0.01954 0.01681 0.0145 0.0667 0.05828 0.07877 
Uniformity values = 
0.9813 0.981 0.9813 0.9821 0.9823 0.9804 0.9804 0.9823 0.9813 0.9812 0.9817 0.9809 0.9814 0.9819 0.9822 0.9805 0.9793 0.9831 0.9812 0.9819 0.9796 0.9804 0.9794 0.9813 0.9812 0.9805 0.9827 0.9804 0.9817 0.9801 0.9802 0.9836 0.9815 0.9808 0.9813 0.9803 0.9797 0.9817 0.9802 0.981 0.9817 0.9809 0.981 0.98 0.9817 0.9816 0.9811 0.9817 0.9806 0.9812 0.9811 0.981 0.9812 0.9808 0.9817 0.9826 0.9799 0.9825 0.9815 0.9807 0.9806 0.9807 0.9824 0.9811 0.9796 0.982 0.9813 0.98 0.98 0.9818 0.9804 0.9824 0.9803 0.9827 0.9801 0.9817 0.9795 0.9806 0.9811 0.981 0.9807 0.9819 0.9812 0.9826 0.9816 0.9809 0.9808 0.9817 0.9797 0.9819 0.9788 0.9802 0.9801 0.9811 0.9824 0.9798 0.9829 0.9814 0.9811 0.9808 
Minimum rate values = 
1.954e+06 1.626e+07 5.951e+04 1.451e+05 1.251e+07 8.095e+05 6.353e+05 2.608e+06 1.814e+06 1.13e+05 7.044e+04 6.173e+05 2.367e+05 1.928e+05 1.168e+06 9.348e+05 9.132e+04 1.25e+06 6926 1.262e+06 9.468e+05 5.488e+05 9.135e+05 4.197e+05 7.941e+05 3.962e+04 1.72e+04 1.251e+04 2.142e+06 2.225e+06 2.12e+06 5.142e+05 5.047e+04 1.506e+04 3.469e+06 1.799e+06 6.947e+05 7.275e+04 1.91e+06 9.535e+06 2.875e+05 6.844e+06 2.278e+06 1.223e+06 1.018e+05 1.851e+06 1.646e+07 1.436e+06 9.069e+05 6.792e+06 8.224e+05 3.401e+04 5.572e+04 7.174e+05 2.706e+05 1.582e+04 1.246e+06 1.091e+07 1.059e+06 1.79e+05 2.773e+04 9.932e+05 3.526e+06 9.595e+05 2.411e+06 3.918e+04 8.522e+04 4.606e+05 1.676e+06 3.2e+04 7.637e+05 2.648e+06 1.066e+06 4.389e+04 5.372e+04 1.836e+07 8.667e+05 1.387e+05 4.41e+05 3.031e+05 2.845e+06 2.701e+06 2.118e+06 1.752e+06 1.059e+05 2.488e+06 2.446e+05 1.122e+06 1.501e+06 2.296e+05 2.086e+04 7.613e+06 2.432e+05 7.323e+05 5.684e+05 4.907e+05 4.224e+05 1.897e+06 1.665e+06 2.229e+06 
Average rate values = 
6.06e+07 2.056e+07 1.585e+08 1.329e+08 2.265e+07 8.433e+07 9.105e+07 5.325e+07 6.255e+07 1.401e+08 1.537e+08 9.186e+07 1.189e+08 1.248e+08 7.429e+07 8.036e+07 1.462e+08 7.245e+07 2.205e+08 7.219e+07 8.001e+07 9.515e+07 8.099e+07 1.027e+08 8.486e+07 1.702e+08 1.943e+08 2.034e+08 5.824e+07 5.727e+07 5.85e+07 9.697e+07 1.633e+08 1.981e+08 4.631e+07 6.276e+07 8.857e+07 1.527e+08 6.12e+07 2.612e+07 1.134e+08 3.171e+07 5.667e+07 7.303e+07 1.431e+08 6.202e+07 2.05e+07 6.872e+07 8.119e+07 3.186e+07 8.389e+07 1.746e+08 1.604e+08 8.767e+07 1.151e+08 1.967e+08 7.253e+07 2.425e+07 7.694e+07 1.269e+08 1.805e+08 7.87e+07 4.592e+07 7.964e+07 5.522e+07 1.705e+08 1.482e+08 1.001e+08 6.462e+07 1.764e+08 8.594e+07 5.287e+07 7.676e+07 1.673e+08 1.615e+08 2.01e+07 8.244e+07 1.342e+08 1.013e+08 1.119e+08 5.11e+07 5.239e+07 5.853e+07 6.346e+07 1.42e+08 5.444e+07 1.18e+08 7.537e+07 6.755e+07 1.198e+08 1.887e+08 2.978e+07 1.182e+08 8.71e+07 9.417e+07 9.829e+07 1.025e+08 6.138e+07 6.48e+07 5.722e+07 
Average illumination values = 
676.6 675.5 675.6 675.6 675.1 676.7 676.4 675.7 675.6 675.7 674.2 678.6 675.5 675.9 674.2 676.6 673.9 674.3 675.7 675.8 676.7 676.4 673.7 675.5 676.3 676.4 674.7 676.2 675.6 676.6 676.3 674.1 675.4 675.9 675.5 676.4 676.8 675.3 676.6 675.9 675.3 675.8 676 676.5 676.1 675.3 675.7 676 676 675.2 676.5 675.2 677.1 675.9 675.4 675.9 677 675.3 675.9 676 676.1 676.9 674.2 675.9 677 676.2 676.4 676.5 676.8 675.6 678.6 675.9 676.5 675.3 677.7 675.9 676.8 679.7 675.9 675.8 675.9 674.6 676.7 675.2 675.9 675.9 674 675.9 676.7 675.9 673.8 676.3 676.4 675 675.5 676.7 675.2 675.5 675.7 675.9 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04142 0.00512 0.005452 0.02136 0.02587 0.07075 0.0002868 0.01213 0.008182 0.1392 0.00072 0.01499 0.000232 0.09447 0.001251 0.01361 0.02735 0.0005503 0.0005039 0.02028 0.05611 0.00201 2.397e-05 0.02822 0.01627 0.001405 0.03688 0.0008643 0.006934 0.003322 0.3107 0.00494 0.003005 0.0007475 0.0008715 0.001102 0.0001325 0.06022 0.0004454 0.01822 0.0002719 0.04566 0.02801 0.0005731 7.627e-05 0.01368 0.001052 0.2392 0.06069 0.002237 0.03926 0.004405 0.00656 0.09047 0.003555 0.05612 0.000177 0.007852 0.02936 0.001618 0.0005258 0.009601 0.02912 0.02035 0.0004867 0.01752 0.07274 0.009036 0.02258 0.0216 0.04942 0.01538 0.04947 0.01308 0.07995 0.009869 0.003621 0.0001341 0.04114 0.0001476 0.0007228 0.2109 0.004733 0.0009782 0.01855 0.01856 0.03229 0.1016 0.0004623 0.007908 0.02377 0.0002519 0.002412 7.797e-06 0.002263 0.01539 0.002183 5.112e-05 0.003908 0.1687 
Uniformity values = 
0.9825 0.9824 0.9827 0.9817 0.9809 0.9782 0.9822 0.9809 0.9812 0.9814 0.9772 0.9773 0.9823 0.9805 0.9761 0.9809 0.9815 0.9806 0.9799 0.9779 0.9837 0.9799 0.9811 0.9794 0.9793 0.9817 0.9805 0.9817 0.9807 0.9816 0.9807 0.977 0.9805 0.9791 0.9803 0.9805 0.9823 0.9803 0.9828 0.9802 0.9795 0.9817 0.9809 0.9823 0.9819 0.98 0.9807 0.9807 0.9801 0.9812 0.9805 0.9819 0.9804 0.9825 0.9804 0.9812 0.9808 0.9802 0.9812 0.9766 0.979 0.9815 0.9815 0.9798 0.9825 0.9767 0.983 0.9798 0.9816 0.9805 0.9813 0.978 0.981 0.9769 0.9819 0.98 0.9792 0.9804 0.9818 0.9818 0.9806 0.9809 0.9756 0.9804 0.9841 0.981 0.9827 0.9783 0.9795 0.9823 0.9809 0.9799 0.981 0.9807 0.9807 0.9799 0.9813 0.982 0.9792 0.9809 
Minimum rate values = 
1.191e+06 1.5e+05 1.596e+05 6.212e+05 7.511e+05 2.015e+06 8422 3.547e+05 2.396e+05 3.826e+06 2.125e+04 4.392e+05 6812 2.654e+06 3.695e+04 3.975e+05 7.929e+05 1.619e+04 1.483e+04 5.922e+05 1.6e+06 5.914e+04 705 8.198e+05 4.755e+05 4.128e+04 1.065e+06 2.539e+04 2.033e+05 9.748e+04 7.942e+06 1.455e+05 8.831e+04 2.202e+04 2.564e+04 3.241e+04 3892 1.72e+06 1.307e+04 5.314e+05 8009 1.312e+06 8.125e+05 1.683e+04 2241 4e+05 3.094e+04 6.299e+06 1.734e+06 6.571e+04 1.133e+06 1.292e+05 1.924e+05 2.541e+06 1.044e+05 1.605e+06 5208 2.302e+05 8.506e+05 4.778e+04 1.549e+04 2.809e+05 8.437e+05 5.931e+05 1.429e+04 5.129e+05 2.06e+06 2.649e+05 6.562e+05 6.286e+05 1.418e+06 4.503e+05 1.419e+06 3.837e+05 2.259e+06 2.891e+05 1.065e+05 3946 1.184e+06 4337 2.126e+04 5.619e+06 1.397e+05 2.877e+04 5.389e+05 5.407e+05 9.328e+05 2.852e+06 1.362e+04 2.314e+05 6.908e+05 7416 7.086e+04 229.4 6.65e+04 4.497e+05 6.412e+04 1502 1.149e+05 4.578e+06 
Average rate values = 
4.108e+07 6.78e+07 9.425e+07 5.597e+07 5.647e+07 1.806e+07 6.814e+07 6.469e+07 8.258e+07 2.057e+07 7.515e+07 6.803e+07 1.054e+08 2.245e+07 7.972e+07 5.798e+07 5.42e+07 1.5e+08 7.121e+07 5.42e+07 3.213e+07 1.164e+08 2.012e+08 5.454e+07 6.262e+07 5.426e+07 1.47e+07 2.287e+07 4.47e+07 5.977e+07 1.216e+07 7.507e+07 6.761e+07 7.009e+07 1.18e+08 7.487e+07 1.067e+08 1.583e+07 1.576e+07 1.477e+07 6.432e+07 3.027e+07 2.846e+07 1.754e+07 8.46e+07 4.884e+07 6.752e+07 1.265e+07 2.885e+07 9.202e+07 1.417e+07 5.44e+07 8.971e+07 2.416e+07 4.966e+07 3.33e+07 1.437e+08 5.011e+07 1.469e+07 1.295e+08 7.849e+07 7.141e+07 3.876e+07 1.446e+07 8.725e+07 4.261e+07 2.137e+07 7.916e+07 1.765e+07 3.673e+07 2.808e+07 5.429e+07 3.582e+07 6.745e+07 1.392e+07 6.283e+07 7.036e+07 1.435e+08 1.531e+07 4.515e+07 4.646e+07 1.33e+07 6.72e+07 1.266e+08 4.646e+07 3.9e+07 3.698e+07 2.259e+07 5.328e+07 5.59e+07 5.194e+07 1.498e+07 8.922e+07 1.025e+08 5.7e+07 4.703e+07 7.503e+07 8.377e+07 8.803e+07 1.292e+07 
Average illumination values = 
675.4 676 675.8 675.6 676.5 673.4 675.9 674.8 676.2 674.7 675.2 672.8 675 676.3 674.4 675.8 676.8 674.9 673.4 674 673.9 676.6 675.5 674.2 677.2 675.5 674.5 675.3 676.2 676.7 676 674 676.7 675.7 675.1 676.9 675 675.9 675.1 676.3 677 674.8 676 675.8 676 676.8 676.4 676 676.1 677.8 676.7 677.1 675 673.2 675.7 676.1 674.8 674.4 676.3 674.2 673.7 675.2 674.3 676.8 675.6 673.2 674.4 675 675.4 676.1 675.7 672.9 676 674.3 676.3 675.2 677 674 673.9 676.4 676.1 675.7 676.5 674.4 674.5 675 675.3 674.5 678.4 675.5 677.7 676.9 676.4 675.1 676.2 673.4 675.8 675 676.2 676.3 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03651 2.579e-05 0.03987 0.02306 0.001346 0.002593 0.005368 0.03008 0.002531 0.0004185 0.009628 0.008001 0.0007835 0.0004213 0.02095 0.004351 0.0003606 0.0001961 0.002206 0.0003778 0.000808 0.007032 0.0005138 0.0006249 0.007676 0.0003842 0.0005375 0.0002779 0.06379 0.006157 0.0002774 0.005862 0.0004975 6.218e-05 0.0001557 0.02624 0.001309 0.000738 0.004248 0.006139 0.003777 0.007586 0.0001659 0.006341 0.001608 0.001272 0.007878 0.01718 0.0004699 0.0002287 0.008463 0.0008847 0.0009048 0.02642 0.0008639 0.009117 0.03534 4.958e-05 0.004759 0.0001533 0.0003204 0.02718 0.0009098 0.02643 0.003697 0.006918 0.0004554 0.006767 0.0002432 0.0009433 6.585e-06 0.01915 0.0001041 8.282e-05 0.002083 0.0004363 4.024e-05 0.0006168 0.009645 0.0003036 0.0174 0.009337 0.000117 0.0003633 0.0003412 6.515e-05 0.0006283 0.06465 0.001553 0.0004499 8.42e-05 0.0008875 0.0006701 0.007404 0.003642 6.977e-05 0.001789 0.03508 0.00183 0.008839 
Uniformity values = 
0.982 0.9787 0.9812 0.9808 0.9837 0.9809 0.9817 0.9801 0.9771 0.9826 0.981 0.9795 0.9819 0.9808 0.9772 0.982 0.9811 0.9793 0.9794 0.9823 0.9801 0.9791 0.9782 0.976 0.9798 0.98 0.981 0.9816 0.9805 0.9804 0.9815 0.9804 0.9816 0.9814 0.9809 0.9764 0.98 0.9814 0.9809 0.9791 0.9775 0.9802 0.9804 0.9796 0.9758 0.9772 0.9795 0.9806 0.9826 0.9767 0.979 0.9805 0.9819 0.9768 0.9809 0.9787 0.9807 0.9783 0.9789 0.9796 0.9802 0.9824 0.9788 0.9827 0.9795 0.9774 0.9794 0.9808 0.9811 0.9817 0.9803 0.9796 0.9809 0.9822 0.9801 0.9803 0.9796 0.9768 0.9828 0.9791 0.9797 0.9806 0.9804 0.9789 0.9826 0.9823 0.981 0.9806 0.9794 0.9823 0.9803 0.9818 0.9768 0.9809 0.9799 0.9811 0.9779 0.9797 0.9801 0.9822 
Minimum rate values = 
1.053e+06 760.2 1.149e+06 6.706e+05 3.947e+04 7.617e+04 1.574e+05 8.722e+05 7.465e+04 1.229e+04 2.818e+05 2.347e+05 2.302e+04 1.239e+04 6.121e+05 1.276e+05 1.06e+04 5776 6.491e+04 1.109e+04 2.378e+04 2.065e+05 1.515e+04 1.847e+04 2.252e+05 1.131e+04 1.581e+04 8169 1.819e+06 1.807e+05 8152 1.72e+05 1.462e+04 1828 4580 7.652e+05 3.853e+04 2.169e+04 1.247e+05 1.804e+05 1.113e+05 2.224e+05 4883 1.862e+05 4.751e+04 3.754e+04 2.311e+05 5.011e+05 1.38e+04 6756 2.484e+05 2.602e+04 2.658e+04 7.7e+05 2.54e+04 2.675e+05 1.021e+06 1462 1.4e+05 4514 9430 7.875e+05 2.681e+04 7.658e+05 1.087e+05 2.035e+05 1.341e+04 1.984e+05 7151 2.771e+04 193.8 5.587e+05 3063 2433 6.125e+04 1.284e+04 1185 1.821e+04 2.818e+05 8947 5.08e+05 2.734e+05 3444 1.071e+04 1.002e+04 1914 1.847e+04 1.842e+06 4.573e+04 1.321e+04 2478 2.607e+04 1.979e+04 2.17e+05 1.07e+05 2052 5.273e+04 1.015e+06 5.382e+04 2.585e+05 
Average rate values = 
1.975e+07 5.237e+07 1.064e+07 2.64e+07 2.71e+07 6.142e+07 6.889e+07 3.09e+07 6.432e+07 4.646e+07 4.415e+07 5.231e+07 4.812e+07 5.337e+07 3.935e+07 3.663e+07 1.307e+08 4.746e+07 5.428e+07 3.976e+07 1.16e+07 4.278e+07 5.221e+07 6.684e+07 1.577e+07 6.869e+07 6.693e+07 3.221e+07 1.095e+07 4.905e+07 4.669e+07 2.633e+07 1.123e+07 5.68e+07 1.155e+07 1.037e+07 2.376e+07 7.556e+07 4.376e+07 4.016e+07 3.721e+07 3.131e+07 4.429e+07 4.773e+07 6.61e+07 1.624e+07 4.854e+07 3.667e+07 5.014e+07 6.04e+07 3.836e+07 1.204e+08 1.629e+07 2.918e+07 3.01e+07 3.991e+07 1.313e+07 6.4e+07 1.109e+07 3.564e+07 3.997e+07 9.543e+06 4.163e+07 1.642e+07 4.225e+07 3.48e+07 4.143e+07 4.065e+07 1.099e+07 4.004e+07 2.427e+07 2.71e+07 6.784e+07 6.595e+07 1.069e+07 9.486e+07 4.879e+07 4.956e+07 2.865e+07 6.22e+07 9.141e+06 3.295e+07 4.898e+07 6.981e+07 1.373e+07 1.051e+08 4.677e+07 1.009e+07 1.991e+07 5.321e+07 1.163e+07 5.485e+07 7.526e+07 2.755e+07 3.623e+07 4.472e+07 4.536e+07 2.945e+07 3.884e+07 9.544e+06 
Average illumination values = 
674.7 675 675.6 676.6 673.9 674.7 675.7 674.6 672.8 675.3 676.4 673.7 676.5 676.3 673.7 673 675.7 674.2 677.2 675.8 674 674.1 675.2 674.6 676.1 674 676.6 675.7 674.1 676.6 676.3 675 676.2 676.4 675.8 674.2 676.4 675.9 677.9 675.1 673.3 674.7 675.3 674.8 674.8 674.9 676.2 676 675.4 673.1 675.6 674.4 674.7 673.7 676.1 672.9 674.4 675.4 675.1 675.2 676.7 677.2 675.5 674.6 671.4 674.9 677.4 675.5 676 674.9 675.2 673.7 675.6 676.5 674.7 674.9 676.4 674.7 673 675.5 675.5 676.1 678.4 675 676.8 675 672.4 674 676.9 673 676.2 674.7 673 677.5 675.1 675.7 674.1 673.5 679.5 672.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002988 0.001543 0.004965 0.001485 0.002565 0.000315 0.0003507 0.0003922 0.00106 0.01338 0.000513 0.0003116 0.001026 5.491e-06 0.006351 0.0003808 0.0006038 0.00689 0.007339 0.007865 0.0002771 0.0005361 0.0006249 0.01306 0.0004499 0.005587 1.758e-05 9.044e-05 0.02939 0.001414 0.0007904 0.003301 0.004532 0.001356 0.0001261 0.002589 0.000801 0.01941 0.0003332 0.0002305 4.301e-05 7.017e-05 0.003097 0.0007877 0.02566 0.0001565 0.00012 0.000308 0.0003217 0.003359 0.004969 0.003865 0.0004889 0.009447 0.0002271 0.001693 5.754e-06 0.003571 2.939e-05 0.002039 0.001051 7.521e-05 0.0009217 0.0004785 0.0006679 0.0001684 0.0008782 0.000471 0.000145 0.0007009 0.002461 0.0004484 7.122e-05 1.696e-06 0.004242 0.004389 5.932e-05 0.005867 0.001012 0.001429 0.02338 0.0002419 4.242e-05 5.96e-05 0.005811 0.003716 0.004081 6.802e-05 0.0002877 0.0005049 4.769e-05 0.002804 6.917e-05 0.0114 0.0006419 0.003416 0.0009257 0.003253 2.856e-06 0.0001792 
Uniformity values = 
0.9825 0.9803 0.9813 0.9783 0.9807 0.9789 0.975 0.9817 0.9754 0.9812 0.9801 0.9765 0.9824 0.981 0.9812 0.9829 0.979 0.9802 0.9757 0.9801 0.9798 0.9814 0.9808 0.9808 0.9818 0.9797 0.9808 0.9814 0.9765 0.9788 0.9771 0.9787 0.9761 0.9788 0.9797 0.9766 0.9788 0.9796 0.9805 0.9766 0.9788 0.98 0.9813 0.9827 0.9781 0.9793 0.9786 0.9802 0.9797 0.9759 0.9812 0.9806 0.9775 0.9819 0.9825 0.9804 0.9795 0.9805 0.9821 0.9796 0.9805 0.977 0.981 0.981 0.9804 0.9811 0.9795 0.9827 0.9828 0.9806 0.9797 0.9821 0.9808 0.9757 0.9754 0.981 0.9805 0.9777 0.9752 0.9792 0.9819 0.9811 0.9807 0.982 0.9795 0.9756 0.9779 0.9806 0.9816 0.9794 0.9795 0.9791 0.9825 0.9805 0.9836 0.9786 0.9806 0.9802 0.9803 0.9797 
Minimum rate values = 
8.762e+04 4.537e+04 1.456e+05 4.377e+04 7.538e+04 9282 1.038e+04 1.153e+04 3.133e+04 3.907e+05 1.51e+04 9204 3.011e+04 161.5 1.862e+05 1.118e+04 1.779e+04 2.021e+05 2.162e+05 2.306e+05 8158 1.576e+04 1.838e+04 3.817e+05 1.322e+04 1.641e+05 517.2 2659 8.556e+05 4.166e+04 2.333e+04 9.714e+04 1.337e+05 3.994e+04 3714 7.638e+04 2.36e+04 5.662e+05 9802 6808 1268 2066 9.093e+04 2.312e+04 7.473e+05 4611 3538 9065 9471 9.915e+04 1.457e+05 1.135e+05 1.443e+04 2.763e+05 6668 4.979e+04 169.5 1.049e+05 863.6 5.998e+04 3.092e+04 2221 2.71e+04 1.407e+04 1.965e+04 4952 2.586e+04 1.383e+04 4255 2.062e+04 7.24e+04 1.317e+04 2095 50.16 1.252e+05 1.288e+05 1746 1.726e+05 2.993e+04 4.206e+04 6.789e+05 7113 1248 1751 1.707e+05 1.097e+05 1.201e+05 2001 8454 1.487e+04 1405 8.252e+04 2031 3.336e+05 1.883e+04 1.006e+05 2.723e+04 9.56e+04 84.07 5277 
Average rate values = 
1.678e+07 1.062e+07 2.918e+07 2.19e+07 4.909e+07 4.474e+07 6.243e+07 2.678e+07 3.886e+07 3.727e+07 9.026e+06 3.475e+07 3.34e+07 4.08e+07 2.861e+07 3.715e+07 7.614e+06 9.078e+06 9.361e+06 1.09e+07 5.91e+07 4.223e+07 1.46e+07 8.869e+06 2.049e+07 2.324e+07 5.046e+07 9.03e+06 7.668e+06 2.413e+07 2.719e+07 3.545e+07 2.799e+07 2.262e+07 3.995e+07 3.072e+07 2.243e+07 1.667e+07 3.834e+07 6.116e+07 3.386e+07 2.822e+07 1.725e+07 1.761e+07 8.325e+06 4.912e+07 4.282e+07 8.013e+06 3.644e+07 8.748e+06 2.271e+07 3.282e+07 3.086e+07 2.12e+07 3.955e+07 1.755e+07 4.385e+07 8.241e+06 4.917e+07 8.514e+06 9.751e+06 9.331e+06 2.497e+07 1.88e+07 5.067e+07 1.349e+07 2.062e+07 9.121e+06 9.988e+06 2.708e+07 9.6e+06 4.636e+07 4.016e+07 3.589e+07 1.002e+07 2.542e+07 4.004e+07 2.664e+07 3.764e+07 4.039e+07 7.929e+06 2.729e+07 5.655e+07 6.672e+07 3.284e+07 1.792e+07 4.326e+07 4.261e+07 3.523e+07 4.162e+07 4.503e+07 8.173e+06 4.207e+07 3.054e+07 1.064e+07 1.58e+07 5.212e+07 3.769e+07 5.86e+07 5.514e+07 
Average illumination values = 
674.3 676.3 675.1 672.2 674.9 674.8 674.2 674.8 674.5 672.7 675.8 673.9 672.5 675.7 674.8 674.8 674.5 675.8 674 675.5 674.1 675.8 675 676.5 674.6 675.6 674 675.4 674.1 677 676.3 674.2 674.3 675.8 674.8 674.2 673.8 675.6 675.2 673.1 675.4 674.8 673.9 674.9 673.3 675.6 674.9 674.8 673.5 676 673.6 670.6 674.9 674.7 675.6 675.8 675.4 673 676.6 675 674.7 672.8 674.3 674.2 675 675.9 674.4 676.7 674.7 672.4 673.5 673.2 676.7 676.1 674.1 674.2 675.3 672.9 674.4 676.2 675.1 675.5 674.5 674.7 673.3 674.3 672.1 673.4 675.8 673.9 675.4 675.1 678.1 671.4 674.5 673.2 675.1 675 675 673.7 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0009996 0.002304 0.0009372 0.0003364 0.0003131 0.0003418 9.32e-05 0.001088 0.0005024 0.0003141 0.001269 2.234e-05 0.001295 5.251e-05 0.003869 0.0004163 0.001385 0.000118 0.0002981 0.0003837 0.0004727 0.0005098 7.877e-05 0.0001626 0.001644 0.0007851 0.001562 0.004446 0.0001138 0.002436 0.000752 0.02597 0.0001944 0.0001522 1.063e-05 0.003256 0.0008295 0.005864 5.175e-05 0.0004375 0.0006514 0.002114 0.01513 0.006603 0.0005751 0.0001448 6.095e-06 0.00278 2.837e-05 0.002575 0.001005 1.289e-05 0.0004135 0.009099 0.000206 0.0005472 0.0001024 0.0005689 0.0006405 0.0006162 6.826e-05 1.695e-06 0.001336 6.285e-05 0.001408 0.001829 0.007021 0.0008215 6.439e-05 5.791e-05 0.00478 0.001494 0.0007384 0.0001989 0.0001936 0.0001147 0.0001623 0.01198 0.006294 0.002872 0.0009098 4.027e-05 3.946e-06 0.003206 0.000162 0.007199 0.0007038 0.0003667 0.003126 8.731e-05 4.091e-05 0.0007713 0.002346 0.0004204 0.004618 0.001364 0.02232 0.00131 0.0003963 0.000478 
Uniformity values = 
0.9818 0.9791 0.9804 0.9798 0.9798 0.9762 0.9807 0.978 0.9794 0.9787 0.9822 0.9812 0.9842 0.9793 0.9788 0.9746 0.9788 0.9787 0.9807 0.9807 0.9798 0.98 0.9806 0.9777 0.9788 0.9773 0.9825 0.9786 0.9796 0.9769 0.9786 0.98 0.9769 0.9811 0.98 0.9799 0.9771 0.98 0.9801 0.9803 0.9804 0.979 0.9802 0.9775 0.9813 0.9808 0.9816 0.9822 0.9793 0.979 0.98 0.9758 0.9836 0.98 0.9807 0.9786 0.9828 0.9809 0.9812 0.9824 0.9789 0.9748 0.9807 0.9798 0.9766 0.9746 0.9817 0.9816 0.9808 0.9817 0.9796 0.979 0.9785 0.9828 0.9793 0.9807 0.9797 0.9804 0.978 0.9788 0.9803 0.9813 0.9807 0.9799 0.9755 0.98 0.9794 0.9798 0.9811 0.9803 0.9801 0.9782 0.9766 0.9809 0.9803 0.9783 0.9788 0.9755 0.9787 0.9788 
Minimum rate values = 
2.936e+04 6.782e+04 2.757e+04 9905 9220 1.01e+04 2742 3.207e+04 1.48e+04 9259 3.726e+04 656.9 3.793e+04 1547 1.138e+05 1.232e+04 4.078e+04 3478 8768 1.129e+04 1.392e+04 1.501e+04 2317 4798 4.844e+04 2.317e+04 4.584e+04 1.308e+05 3351 7.186e+04 2.216e+04 7.548e+05 5741 4475 313 9.571e+04 2.448e+04 1.721e+05 1523 1.288e+04 1.916e+04 6.224e+04 4.42e+05 1.943e+05 1.691e+04 4260 179.2 8.155e+04 835.8 7.578e+04 2.959e+04 381.2 1.213e+04 2.667e+05 6060 1.613e+04 3005 1.673e+04 1.883e+04 1.809e+04 2012 50.16 3.929e+04 1851 4.155e+04 5.41e+04 2.056e+05 2.414e+04 1894 1702 1.404e+05 4.399e+04 2.177e+04 5838 5704 3375 4780 3.505e+05 1.851e+05 8.452e+04 2.677e+04 1184 116.1 9.424e+04 4791 2.112e+05 2.073e+04 1.08e+04 9.179e+04 2570 1204 2.274e+04 6.924e+04 1.236e+04 1.356e+05 4.021e+04 6.506e+05 3.872e+04 1.168e+04 1.409e+04 
Average rate values = 
1.453e+07 7.731e+06 2.383e+07 3.368e+07 3.806e+07 3.782e+07 2.294e+07 2.81e+07 7.478e+06 3.264e+07 2.525e+07 3.474e+07 3.155e+07 7.97e+06 7.477e+06 3.683e+07 1.025e+07 4.198e+07 1.062e+07 7.62e+06 1.75e+07 6.587e+06 1.057e+07 7.238e+06 9.061e+06 2.318e+07 2.413e+07 3.271e+07 2.528e+07 2.787e+07 1.934e+07 1.298e+07 4.526e+07 2.456e+07 2.505e+07 1.818e+07 1.923e+07 8.145e+06 3.833e+07 6.336e+06 7.604e+06 7.994e+06 1.211e+07 2.085e+07 1.853e+07 3.547e+07 3.231e+07 2.509e+07 4.825e+07 6.534e+06 7.883e+06 5.009e+07 2.149e+07 1.408e+07 8.151e+06 1.908e+07 9.559e+06 7.419e+06 7.111e+06 1.146e+07 3.844e+07 3.225e+07 1.988e+07 2.915e+07 2.34e+07 1.259e+07 1.055e+07 3.752e+07 2.711e+07 4.177e+07 2.853e+07 4.012e+07 8.247e+06 3.066e+07 3.768e+07 7.561e+06 1.334e+07 2.538e+07 3.25e+07 1.275e+07 3.945e+07 3.544e+07 4.083e+07 8.523e+06 4.997e+07 7.422e+06 1.673e+07 4.474e+07 1.129e+07 9.712e+06 1.419e+07 3.413e+07 1.636e+07 8.325e+06 1.102e+07 8.085e+06 1.14e+07 3.499e+07 4.599e+07 7.943e+06 
Average illumination values = 
674.8 673.8 671.6 675.4 674.2 673.3 674.6 672.7 675.2 672.2 672.6 672.9 673.7 674.6 672.6 674.8 675.7 674.9 674.3 676.3 674.1 675 675.4 673.3 677 676.2 672.3 671.8 674.9 674 673.9 674.4 673.1 673.8 674.8 671.5 674.1 673.8 673.2 674.8 673.1 673.1 671.3 672.5 675.2 674.3 673.6 671.4 674.5 674.4 675.1 673.6 672.5 675 676 675 676.4 672.5 673.6 673 675.5 674.4 675.3 672.9 673.6 675.2 671.9 675.2 674.4 674.5 673.2 671.3 675.1 673.4 674 674.2 674.6 671.8 672.2 673 675.3 674.2 674.8 673.9 673.9 673.7 674 672.8 673.9 674.2 675.2 673.8 673.3 674.4 673.4 674.6 671.7 673.7 673.7 673.9 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.854e-05 0.01807 0.0001272 0.001058 0.0005951 9.242e-05 0.001103 0.0001289 0.002104 8.496e-06 0.0001681 4.436e-05 0.0006118 0.0001479 0.000635 6.662e-05 6.191e-05 9.906e-05 4.384e-05 4.895e-05 0.02101 0.0006307 0.002767 0.001942 0.0001772 0.0008353 0.006899 4.502e-05 0.0001785 1.076e-05 0.0003627 0.0001428 0.0005375 0.0002727 0.0003917 0.0007892 0.01475 0.0004678 0.008834 0.0002182 1.08e-05 5.566e-05 0.001018 5.73e-06 0.0008606 0.0005847 5.89e-05 0.000566 0.0001324 0.0001032 0.002019 2.909e-05 2.183e-06 0.001312 5.308e-05 0.006978 9.201e-05 0.01004 6.367e-05 5.811e-05 0.004182 0.003531 0.0001046 0.001506 4.521e-05 0.00029 0.01178 0.0007011 0.0009608 0.001824 0 0.003403 0.0001708 0.001468 0.0002849 0.0003614 0.0001249 3.759e-05 0.0007167 0.002238 0.0005353 0.001225 0.001072 0.001265 8.02e-05 0.0007286 4.563e-05 6.332e-05 0.0001286 0.0006933 0.0007079 4.87e-06 0.001037 0.001856 0.0002979 0.001615 5.347e-05 0.000356 0.0002488 0.0003794 
Uniformity values = 
0.9796 0.9819 0.9789 0.981 0.978 0.9832 0.9797 0.9805 0.9775 0.9822 0.9797 0.9786 0.978 0.9775 0.9803 0.9807 0.9826 0.981 0.9801 0.9801 0.9768 0.9776 0.9784 0.9786 0.9791 0.9784 0.9803 0.9805 0.9765 0.9803 0.9803 0.9791 0.9801 0.9812 0.978 0.979 0.9805 0.9767 0.9784 0.9794 0.9813 0.98 0.9791 0.9761 0.9792 0.9824 0.9803 0.9796 0.9829 0.9808 0.9808 0.9831 0.9768 0.9803 0.9798 0.9777 0.9762 0.9827 0.9808 0.98 0.9792 0.979 0.9807 0.9816 0.9797 0.9799 0.9797 0.9783 0.9804 0.9801 0.9799 0.98 0.9772 0.9806 0.9788 0.9782 0.9804 0.9814 0.9799 0.9781 0.9791 0.9791 0.9794 0.9753 0.9797 0.9794 0.9802 0.9768 0.9804 0.9789 0.9795 0.9831 0.9806 0.9794 0.9786 0.9759 0.98 0.978 0.9795 0.9791 
Minimum rate values = 
546.1 5.261e+05 3748 3.11e+04 1.755e+04 2712 3.246e+04 3792 6.203e+04 249.6 4951 1308 1.804e+04 4365 1.868e+04 1960 1818 2913 1291 1441 6.139e+05 1.861e+04 8.15e+04 5.72e+04 5222 2.462e+04 2.023e+05 1325 5275 316.7 1.067e+04 4207 1.582e+04 8018 1.155e+04 2.325e+04 4.309e+05 1.382e+04 2.594e+05 6427 317.5 1639 3e+04 169.4 2.535e+04 1.717e+04 1734 1.667e+04 3888 3036 5.933e+04 853.9 64.5 3.86e+04 1563 2.052e+05 2719 2.933e+05 1873 1711 1.23e+05 1.039e+05 3077 4.425e+04 1332 8537 3.447e+05 2.067e+04 2.826e+04 5.366e+04 0 1e+05 5042 4.315e+04 8398 1.066e+04 3674 1105 2.109e+04 6.596e+04 1.577e+04 3.609e+04 3.156e+04 3.739e+04 2362 2.146e+04 1343 1870 3786 2.043e+04 2.085e+04 142.9 3.051e+04 5.462e+04 8784 4.772e+04 1574 1.05e+04 7328 1.118e+04 
Average rate values = 
1.281e+07 5.245e+06 2.794e+07 2.768e+07 2.355e+07 1.938e+07 2.78e+07 6.415e+06 2.591e+07 9.067e+06 2.778e+07 5.776e+06 6.548e+06 3.955e+07 1.092e+07 2.831e+07 5.91e+06 1.6e+07 5.734e+06 5.244e+06 7.958e+06 2.286e+07 6.121e+06 2.167e+07 1.042e+07 1.971e+07 1.306e+07 5.777e+06 2.706e+07 2.258e+07 5.925e+06 3.036e+07 7.883e+06 6.99e+06 2.425e+07 6.229e+06 9.976e+06 1.907e+07 6.426e+06 1.213e+07 7.687e+06 6.72e+06 2.004e+07 4.074e+07 1.764e+07 1.164e+07 2.405e+07 2.077e+07 6.104e+06 3.243e+07 6.437e+06 8.267e+06 1.843e+07 1.634e+07 2.644e+07 1.511e+07 3.144e+07 5.678e+06 2.415e+07 4.078e+07 2.873e+07 3.985e+07 2.265e+07 2.878e+07 2.766e+07 5.18e+06 2.07e+07 7.588e+06 2.816e+07 3.029e+07 4.868e+07 7.912e+06 3.434e+07 6.076e+06 1.604e+07 9.781e+06 1.022e+07 9.83e+06 2.338e+07 2.371e+07 6.898e+06 5.75e+06 2.426e+07 2.435e+07 4.402e+07 2.156e+07 1.777e+07 3.614e+07 6.165e+06 1.225e+07 5.275e+06 2.987e+07 1.981e+07 5.847e+06 6.445e+06 1.293e+07 5.84e+07 2.043e+07 3.096e+07 2.294e+07 
Average illumination values = 
673.9 674.6 671.7 674.4 672.1 672 671.5 675.1 672.5 674.6 673.6 674.3 672.2 672.5 673.7 675.3 672.3 673 674.9 673.1 673.6 676 674.4 671.8 675.3 673.4 674.9 675.2 673.2 674.4 671.2 672.6 673 673.4 672.4 673.1 670.9 673.2 672 673.9 672 674 674.2 675.1 671.8 672.9 674.1 674.3 676.4 672.2 672.7 672.7 673.6 673.4 672.9 672.5 675.3 673.2 674.4 674.2 672.3 671.3 673.3 672.6 674.9 674.4 671.5 672.3 672.4 674.1 675.2 673.3 672.7 673.4 673.7 672.8 673.4 674.3 672.4 672.3 675.2 674.5 671.8 673.8 673.1 673.9 671 673.4 674.1 674.2 672 671.9 673.3 675.6 672.4 673.8 673.4 674.9 672.8 672.5 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.885e-05 0.007256 0.0001461 0.000494 0.0003461 0.001069 0.0001289 0.002114 5.388e-06 0.0001238 1.702e-05 2.032e-05 0.0008182 2.179e-05 6.047e-05 0.0001936 2.181e-05 0.0001359 6.286e-05 0.001893 0.001434 0.000123 2.772e-07 0.002328 2.08e-05 6.951e-06 0.0004644 0.0001449 9.171e-05 0.0004284 0.00095 0.001539 0.008747 0.001002 0.0001689 7.048e-06 1.064e-05 0.000548 1.304e-05 0.0005749 5.871e-05 3.307e-05 4.388e-05 0.0003848 0.0001249 6.111e-05 0.0009774 7.491e-05 0.001637 9.275e-05 0.000221 3.607e-05 5.306e-05 0.001742 0.0001 0.0001965 0.0001088 7.458e-05 0.001649 0.0008407 0.0009636 0 0.0001286 0.0002683 0.005521 0.0002096 0.007029 3.028e-05 0.000317 0.001417 0.0004685 0.001763 0.002303 0.0004751 0.0003074 0.0001297 4.759e-05 0.0001296 0.0006944 5.952e-05 0.000378 0.00127 0.0003549 0.001643 0.000107 7.047e-05 0.0021 0.000861 1.293e-05 0.0001544 9.747e-05 2.339e-05 9.787e-05 2.097e-06 0.0001326 0.0006121 9.587e-06 0.0001286 0.005163 0.0001071 
Uniformity values = 
0.9802 0.9822 0.9788 0.982 0.9792 0.9808 0.9814 0.9783 0.9788 0.9814 0.9779 0.9762 0.9803 0.9815 0.982 0.9822 0.9809 0.9788 0.9787 0.983 0.9783 0.9803 0.9778 0.9813 0.9765 0.9799 0.9798 0.9798 0.9821 0.98 0.9805 0.9797 0.9796 0.9808 0.9769 0.9835 0.9796 0.981 0.9775 0.9785 0.9815 0.9802 0.9829 0.9809 0.9829 0.9807 0.9773 0.9808 0.9769 0.9761 0.9825 0.9816 0.9807 0.9762 0.9825 0.9824 0.9808 0.9827 0.9791 0.9779 0.9817 0.9828 0.9802 0.9788 0.9824 0.9809 0.9812 0.9807 0.9818 0.9779 0.9809 0.9783 0.9807 0.9787 0.9808 0.9782 0.9761 0.9813 0.9789 0.9832 0.9823 0.9804 0.9807 0.9769 0.9797 0.9796 0.9785 0.9815 0.9782 0.982 0.9801 0.9798 0.9823 0.9788 0.9802 0.9802 0.9819 0.9796 0.9811 0.9809 
Minimum rate values = 
554.7 2.124e+05 4307 1.451e+04 1.02e+04 3.142e+04 3789 6.227e+04 158.8 3640 502.2 600.5 2.407e+04 640.6 1777 5687 641.5 4005 1853 5.552e+04 4.225e+04 3619 8.181 6.838e+04 614.6 204.7 1.367e+04 4266 2694 1.261e+04 2.794e+04 4.528e+04 2.565e+05 2.946e+04 4989 206.8 313.6 1.611e+04 385 1.695e+04 1726 973.4 1288 1.132e+04 3666 1798 2.884e+04 2204 4.832e+04 2742 6489 1060 1561 5.146e+04 2938 5771 3200 2190 4.855e+04 2.48e+04 2.831e+04 0 3786 7907 1.617e+05 6165 2.059e+05 891 9316 4.18e+04 1.378e+04 5.196e+04 6.768e+04 1.4e+04 9042 3825 1407 3809 2.046e+04 1747 1.11e+04 3.736e+04 1.044e+04 4.849e+04 3150 2076 6.187e+04 2.53e+04 381.3 4535 2869 688.7 2875 61.82 3902 1.801e+04 281.7 3789 1.514e+05 3151 
Average rate values = 
1.215e+07 4.26e+06 2.236e+07 5.727e+06 1.632e+07 2.091e+07 5.641e+06 2.32e+07 3.059e+07 2.536e+07 2.727e+07 6.431e+06 8.205e+06 2.627e+07 5.116e+06 1.374e+07 5.747e+06 5.223e+06 6.127e+06 5.818e+06 1.827e+07 1.473e+07 3.411e+07 1.075e+07 2.326e+07 2.562e+07 1.469e+07 1.511e+07 7.036e+06 4.747e+06 4.964e+06 9.108e+06 5.419e+06 5.164e+06 1.212e+07 2.04e+07 5.935e+06 1.669e+07 3.535e+07 1.204e+07 2.027e+07 1.891e+07 5.411e+06 3.106e+07 8.85e+06 3.079e+07 2.19e+07 2.194e+07 1.351e+07 3.127e+07 3.304e+07 4.11e+07 2.35e+07 2.478e+07 6.519e+06 2.707e+07 5.17e+06 1.085e+07 2.176e+07 1.156e+07 2.963e+07 2.682e+07 7.052e+06 2.104e+07 5.023e+06 3.613e+07 4.502e+06 1.121e+07 2.299e+07 1.975e+07 6.154e+06 4.239e+06 9.225e+06 2.504e+07 1.671e+07 1.529e+07 2.777e+07 5.47e+06 1.261e+07 5.814e+06 4.88e+06 4.579e+06 4.576e+06 1.228e+07 1.604e+07 2.281e+07 5.414e+06 1.179e+07 2.056e+07 4.652e+06 1.996e+07 3.57e+07 1.201e+07 2.104e+07 1.557e+07 2.164e+07 5.019e+06 6.775e+06 2.418e+07 2.76e+07 
Average illumination values = 
673 673.7 671.8 672.1 671.4 670.6 673.2 671.9 672.3 672.2 672.3 673.7 673.3 674.8 672.7 671.9 673.8 671.8 674.8 670.3 672 673.9 673.2 673.1 673.2 674.4 671.1 672.1 671.6 673.4 671.9 671.8 670.8 673.2 673 670.5 673.8 674.1 672.4 672.7 673.2 673.9 676.4 671.8 672.7 673.2 672.7 672.3 673.1 675.1 673.8 673.5 672.5 673.2 672.1 672 673.9 672.7 671.8 672.1 672.7 673.2 673.2 671.7 671.8 672 672.8 673.4 671.3 672.4 673.9 674.6 670.1 671.5 672.5 672.3 673.9 673.4 671.4 671 672.2 673.3 673.5 672.9 673.7 673.8 672.6 670.6 673.6 675 673.4 674.2 673.3 674 673.8 671.8 671.6 674 671.3 674.7 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.978e-05 0.0007247 7.125e-07 0.00069 7.832e-05 0.0005005 4.145e-05 6.399e-06 4.565e-06 3.279e-05 0.0002393 0.0001312 3.567e-05 9.606e-05 2.976e-05 7.894e-05 6.326e-05 0.002677 9.8e-05 0.001743 0.0009702 2.255e-05 3.52e-06 0.0002629 0.0004418 2.651e-05 3.887e-05 6.272e-06 0.002913 0.0003806 0.0002066 7.094e-06 1.073e-05 0.000956 1.794e-05 7.873e-05 4.254e-05 0.0001342 0.0002171 0.0002558 2.491e-06 0.001376 5.952e-05 0.002344 0.0005644 6.931e-05 5.118e-05 0.001744 9.001e-05 0.0001823 4.483e-05 7.375e-05 0.0007104 0.0002876 4.283e-06 0.0001285 0.0002693 0.001081 0.0003374 1.554e-05 4.913e-05 0.002586 0.0004688 0.001802 0.001572 8.933e-05 0.0002595 8.276e-05 0.0001781 0.0001526 0.0007414 5.372e-06 0.001314 0.000385 0.0002384 0.0002945 0.0001389 0.0002234 1.493e-05 7.695e-05 9.751e-05 0.0001926 4.806e-06 9.061e-07 0.0001048 3.343e-06 0.0001338 0.006413 0.0001057 0.001118 0.003715 0.0001536 0.0003404 0.0003041 0.0001139 5.023e-06 7.206e-05 0.0002386 3.105e-05 2.815e-05 
Uniformity values = 
0.9804 0.9804 0.9795 0.9788 0.979 0.9827 0.9799 0.9799 0.9804 0.9788 0.9795 0.9803 0.9798 0.9841 0.9803 0.9808 0.9804 0.9822 0.9798 0.9798 0.9798 0.978 0.9822 0.9793 0.981 0.9836 0.9833 0.9798 0.9807 0.9769 0.9818 0.982 0.9803 0.9781 0.9788 0.9828 0.9792 0.9844 0.9817 0.9817 0.9799 0.9802 0.9786 0.9775 0.9815 0.9809 0.9802 0.9762 0.9826 0.9797 0.9802 0.9818 0.9779 0.9781 0.9836 0.9797 0.9794 0.9814 0.9792 0.9809 0.9809 0.9792 0.9808 0.9805 0.9808 0.9792 0.978 0.9795 0.9831 0.9829 0.9811 0.9823 0.9822 0.9787 0.98 0.9803 0.9811 0.9801 0.9803 0.9805 0.9801 0.9801 0.981 0.9809 0.9832 0.9792 0.9806 0.9827 0.9816 0.9792 0.9788 0.9791 0.9786 0.9835 0.9797 0.9776 0.9832 0.9813 0.9832 0.9813 
Minimum rate values = 
876.5 2.132e+04 20.99 2.033e+04 2308 1.469e+04 1220 188.4 134.4 966.5 7047 3860 1050 2816 876 2322 1862 7.852e+04 2886 5.128e+04 2.856e+04 665.3 103.4 7743 1.299e+04 777.6 1141 184.7 8.559e+04 1.124e+04 6070 208.4 315.7 2.819e+04 528.8 2311 1254 3934 6380 7518 73.35 4.047e+04 1755 6.912e+04 1.659e+04 2039 1507 5.15e+04 2643 5367 1320 2168 2.095e+04 8484 125.6 3785 7932 3.176e+04 9941 457.1 1445 7.611e+04 1.379e+04 5.297e+04 4.62e+04 2632 7656 2438 5226 4478 2.18e+04 157.8 3.857e+04 1.135e+04 7018 8666 4084 6577 439.3 2264 2871 5670 141.3 26.65 3076 98.51 3936 1.877e+05 3107 3.292e+04 1.093e+05 4525 1.004e+04 8921 3353 148.2 2115 7016 911.2 827.8 
Average rate values = 
5.055e+06 9.267e+06 2.018e+07 1.648e+07 1.701e+07 5.063e+06 2.358e+07 8.421e+06 2.353e+07 5.148e+06 1.211e+07 2.495e+07 9.05e+06 1.139e+07 4.218e+06 4.611e+06 5.533e+06 4.717e+06 2.248e+07 1.381e+07 9.472e+06 4.687e+06 1.873e+07 1.226e+07 3.796e+06 3.276e+07 4.216e+06 4.352e+06 8.502e+06 1.55e+07 4.94e+06 1.977e+07 5.27e+06 5.202e+06 1.576e+07 9.894e+06 5.319e+06 4.896e+06 5.114e+06 5.192e+06 2.915e+07 1.72e+07 2.144e+07 4.619e+06 4.164e+06 1.846e+07 2.369e+07 2.302e+07 9.524e+06 2.421e+07 6.338e+06 2.36e+07 6.201e+06 1.817e+07 2.602e+07 6.344e+06 1.974e+07 4.569e+06 1.614e+07 6.636e+06 6.224e+06 7.769e+06 4.579e+06 3.821e+06 1.472e+07 3.006e+07 1.391e+07 4.962e+06 4.969e+06 1.818e+07 4.927e+06 4.377e+06 4.15e+06 4.23e+06 1.134e+07 8.421e+06 6.201e+06 1.548e+07 1.681e+07 4.168e+06 1.837e+07 1.084e+07 1.766e+07 4.321e+07 2.129e+07 2.376e+07 5.724e+06 1.386e+07 2.266e+07 2.462e+07 4.603e+06 9.081e+06 4.929e+06 4.742e+06 2.55e+07 1.431e+07 1.555e+07 1.927e+07 1.711e+07 3.873e+07 
Average illumination values = 
672.9 670.7 674.7 671.5 672 671.7 670.7 671.3 672.1 671.7 671.1 673.3 673.8 670.8 673.5 670.4 673.6 670.7 671 672.5 673.1 672.2 672.7 671.5 671.3 670.4 672.5 671.3 670.5 672.9 673.1 670 673.2 673.1 671.5 672.4 674.6 675.2 671.3 672.1 672.9 670.8 671.7 672.6 671 673.1 673 673.2 672 671 674 670.2 672 672.5 672.6 673.5 671.2 671.4 672 673 674.3 671.1 673.9 673 670.1 671.1 673.4 671.7 672.3 673.3 670.7 672.2 672.1 672.3 671 672 671.2 671.6 672.1 674.6 673.4 673.6 671.2 672.2 672.6 671.7 672.8 670.2 673.4 671.1 671.5 672.8 672.2 671.2 675.2 673.4 670.7 672.2 670.4 672.7 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.639e-05 0.0001595 8.756e-07 0.000632 0.001083 0.000217 9.562e-06 0.0001001 3.281e-05 0.0003794 0.0001311 5.352e-05 0.00016 2e-06 0.0005673 0.001213 0.0006946 0.0001971 0.00108 1.642e-05 6.178e-06 0.0003399 0.0003844 0.0003031 0.0009622 0.001122 0.0003786 0.0002023 1.054e-05 1.776e-05 6.567e-06 1.049e-05 7.264e-05 0.00015 9.9e-05 0.0002569 2.265e-06 0.001358 8.551e-05 0.0001535 8.471e-05 1.163e-05 0.002562 0.000105 0.0003203 3.757e-05 7.416e-05 0.00065 0.0003358 0 1.401e-05 0.001751 0.0002384 2.574e-05 4.695e-05 0.0007599 0.0006383 0.001228 0.0005077 0.0001608 3.289e-05 2.222e-05 0.0002814 3.262e-05 0.0001664 0.0005634 0.0006667 0.0001007 5.317e-05 0.0006543 0.00055 5.44e-05 9.97e-05 5.009e-05 1.28e-05 1.807e-05 0.0006069 3.826e-06 0.0003069 0.0002273 0.000685 0.001347 0.0003368 0.000954 0.0001401 2.295e-06 2.823e-05 0.0008489 3.904e-05 2.804e-05 1.605e-05 0.0001211 3.432e-05 2.508e-05 7.219e-05 3.528e-05 8.264e-06 6.891e-07 1.007e-05 0.0004559 
Uniformity values = 
0.9813 0.9806 0.9804 0.9807 0.9819 0.9814 0.9799 0.9803 0.9789 0.9798 0.981 0.9821 0.9834 0.9796 0.978 0.983 0.9801 0.9798 0.9798 0.9786 0.9786 0.9811 0.9812 0.9841 0.98 0.9807 0.9778 0.9807 0.9842 0.9815 0.9773 0.9793 0.9819 0.9824 0.9822 0.9823 0.9799 0.9794 0.9776 0.9787 0.981 0.9809 0.9781 0.9806 0.9798 0.9827 0.9817 0.9796 0.982 0.9825 0.9797 0.9839 0.9794 0.9811 0.9824 0.9812 0.9802 0.9784 0.9802 0.9817 0.9794 0.9796 0.9821 0.9811 0.9823 0.9823 0.9798 0.9797 0.9803 0.9802 0.9798 0.9801 0.9809 0.9817 0.9836 0.9801 0.9812 0.9793 0.981 0.9801 0.98 0.9782 0.9792 0.9811 0.9804 0.9776 0.9761 0.9835 0.9831 0.9834 0.9812 0.9818 0.9779 0.9793 0.9826 0.981 0.9774 0.9801 0.9804 0.9818 
Minimum rate values = 
1070 4694 25.77 1.859e+04 3.182e+04 6379 281.6 2946 967.1 1.117e+04 3856 1572 4693 58.91 1.673e+04 3.557e+04 2.044e+04 5805 3.178e+04 484.1 182.1 9994 1.13e+04 8885 2.832e+04 3.299e+04 1.117e+04 5951 309 522.1 193.9 309.1 2134 4404 2908 7546 66.7 3.997e+04 2524 4524 2491 342 7.547e+04 3090 9431 1103 2180 1.914e+04 9865 0 412.7 5.131e+04 7021 756.9 1379 2.234e+04 1.878e+04 3.618e+04 1.494e+04 4726 968.9 654.3 8266 959.2 4887 1.654e+04 1.963e+04 2966 1565 1.925e+04 1.619e+04 1602 2933 1472 375.5 532 1.784e+04 112.7 9024 6692 2.016e+04 3.97e+04 9924 2.804e+04 4123 67.73 834.5 2.489e+04 1146 822.8 471.9 3558 1012 739.1 2120 1038 244 20.29 296.3 1.339e+04 
Average rate values = 
3.612e+06 1.38e+07 1.799e+07 4.69e+06 1.943e+07 4.456e+06 6.034e+06 2.167e+07 4.676e+06 5.702e+06 2.141e+07 6.913e+06 8.642e+06 1.189e+07 6.568e+06 4.697e+06 1.372e+07 1.28e+07 7.758e+06 1.208e+07 2.933e+07 3.82e+06 4.571e+06 3.916e+06 4.027e+06 6.644e+06 1.348e+07 4.39e+06 4.431e+06 3.853e+06 4.653e+06 1.017e+07 5.081e+06 4.104e+06 4.556e+06 4.732e+06 1.362e+07 1.476e+07 1.612e+07 8.499e+06 1.274e+07 3.08e+07 1.688e+07 5.791e+06 7.376e+06 4.55e+06 2.303e+07 5.875e+06 1.954e+07 2.319e+07 2.696e+07 4.466e+06 1.911e+07 3.825e+06 5.237e+06 1.44e+07 4.061e+06 4.262e+06 1.534e+07 1.456e+07 1.177e+07 1.797e+07 4.457e+06 4.477e+06 1.198e+07 4.066e+06 4.444e+06 4.617e+06 2.484e+07 4.411e+06 1.694e+07 3.773e+06 1.959e+07 9.98e+06 1.933e+07 5.431e+06 1.726e+07 2.993e+07 1.849e+07 4.315e+06 2.342e+07 4.17e+06 8.859e+06 4.915e+06 2.589e+07 2.004e+07 2.201e+07 1.08e+07 1.644e+07 3.35e+07 4.132e+06 1.069e+07 1.281e+07 1.552e+07 4.704e+06 2.23e+07 6.115e+06 1.595e+07 1.851e+07 2.141e+07 
Average illumination values = 
672.2 670.3 673.2 670.3 669.9 670.3 670.8 671.3 671.6 670.8 672.8 672.1 670.5 673 672.8 670.3 670.8 672.5 673 671.7 672.3 670.5 671.1 670.2 671.2 670.4 672.2 671.7 669.8 672.6 672.6 672.2 672.9 675.7 671.4 671.7 672.7 671.1 672.2 672.2 673.1 673.3 671.8 670.3 671 672.2 669.9 670.8 672.5 671.5 671 670.8 671.8 672.9 671.9 669.9 673.5 671.7 670.4 671.6 671.5 671.5 672.8 670.7 672.1 670.7 671.5 673.7 671.3 671 671.3 674.9 672.9 672.7 670.2 673.7 670.3 674.2 670.8 674.4 670.5 671.9 671.6 670.7 675.3 674.8 675.3 670.3 670.3 671.3 672 671.2 672.7 671.3 671.3 670.3 672.8 674.1 672 669.6 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.661e-05 0.0002832 0.0002954 7.762e-05 0.0004949 3.388e-05 2.155e-05 1.443e-05 2.416e-05 0.0001633 2.453e-05 0.0004237 9.277e-06 5.439e-05 0.0004492 8.084e-05 5.129e-07 1.381e-05 3.574e-06 0.0003261 0.0003885 3.998e-05 6.655e-06 0.002519 0.0001568 9.756e-06 1.285e-05 1.394e-05 9.796e-06 6.682e-05 0.0001481 0.0001011 1.543e-05 2.286e-06 7.701e-05 0.002176 8.624e-06 6.264e-06 0.0003108 0.0001067 0.0001288 3.277e-05 0.0002715 0.0003042 4.207e-06 7.235e-05 0.000393 0.0004576 0.0002033 4.796e-05 0.0001925 0.001281 0.0006269 0.000179 0.0004032 2.624e-05 1.861e-05 0.0002354 1.874e-06 0.0006392 0.0006839 6.197e-05 3.448e-06 0.0002202 2.575e-05 6.693e-05 5.112e-05 4.745e-06 1.902e-06 0.0001005 3.085e-06 0.003633 0.0001013 0.002481 6.803e-05 0.0004111 0.0005292 2.564e-06 2.69e-05 0.0005735 3.132e-05 3.016e-05 7.044e-06 0.0003225 0.0002236 0.0001285 3.576e-05 8.045e-06 7.717e-07 1.008e-05 0.0001666 3.498e-05 0.0001489 3.846e-05 1.276e-05 3.779e-05 2.159e-05 2.266e-05 0.000119 0.0005517 
Uniformity values = 
0.9805 0.9808 0.9812 0.9821 0.9847 0.9803 0.9802 0.9791 0.9797 0.9816 0.9825 0.9832 0.9832 0.9844 0.9803 0.9809 0.9802 0.9804 0.9786 0.9812 0.9831 0.9825 0.98 0.9797 0.9797 0.981 0.9829 0.9794 0.9806 0.9796 0.983 0.9825 0.9826 0.9792 0.9806 0.9778 0.9818 0.9816 0.9802 0.9806 0.9802 0.9824 0.9802 0.9812 0.9826 0.9837 0.9826 0.9799 0.9823 0.9791 0.981 0.9824 0.98 0.9797 0.9819 0.9766 0.9822 0.9803 0.9845 0.9829 0.9792 0.9812 0.9805 0.9816 0.9795 0.9797 0.9807 0.9826 0.9815 0.9812 0.9793 0.9821 0.9804 0.9808 0.9792 0.9809 0.9829 0.9779 0.9763 0.9835 0.9832 0.9844 0.98 0.9801 0.9773 0.981 0.9842 0.9768 0.9823 0.9805 0.9818 0.9832 0.9837 0.9817 0.9794 0.9796 0.9791 0.9834 0.9808 0.9836 
Minimum rate values = 
1077 8331 8685 2280 1.45e+04 997.2 634.4 425.2 711.6 4801 720.5 1.243e+04 272.3 1594 1.322e+04 2378 15.1 406.5 105.4 9588 1.14e+04 1174 196 7.408e+04 4617 286.9 377.2 410.8 288.2 1968 4347 2970 453.1 67.38 2266 6.414e+04 253.4 184.1 9148 3138 3792 962.5 7989 8942 123.5 2122 1.154e+04 1.347e+04 5971 1413 5662 3.759e+04 1.845e+04 5271 1.184e+04 775.4 546.6 6927 54.92 1.876e+04 2.014e+04 1822 101.5 6473 758.4 1971 1504 139.3 55.91 2955 90.88 1.065e+05 2982 7.291e+04 2005 1.209e+04 1.553e+04 75.66 795.1 1.682e+04 919.1 884.1 207.4 9493 6600 3779 1048 237.7 22.67 296.6 4896 1027 4367 1130 375.8 1113 636.3 665 3500 1.618e+04 
Average rate values = 
3.288e+06 4.734e+06 1.443e+07 1.356e+07 4.146e+06 1.989e+07 2.305e+07 2.137e+07 6.183e+06 1.417e+07 6.379e+06 7.295e+06 3.755e+06 3.878e+06 3.521e+06 1.343e+07 9.836e+06 1.327e+07 1.848e+07 3.496e+06 4.218e+06 3.548e+06 3.72e+06 7.859e+06 3.83e+06 1.268e+07 4.348e+06 4.143e+06 7.393e+06 4.954e+06 3.712e+06 4.245e+06 6.582e+06 1.333e+07 1.299e+07 3.923e+06 1.959e+07 3.456e+07 1.833e+07 5.466e+06 6.81e+06 3.338e+06 1.622e+07 2.146e+07 1.955e+07 4.611e+06 4e+06 3.825e+06 3.351e+06 4.986e+06 1.335e+07 3.243e+06 3.998e+06 4.198e+06 7.184e+06 2.567e+07 4.056e+06 1.934e+07 1.855e+07 3.437e+06 4.183e+06 4.377e+06 5.214e+06 1.188e+07 4.502e+06 4.628e+06 4.735e+06 1.386e+07 4.661e+06 1.606e+07 2.821e+07 3.84e+06 1.467e+07 5.518e+06 2.36e+07 4.002e+06 3.261e+06 2.254e+07 1.449e+07 1.022e+07 1.548e+07 2.419e+07 8.319e+06 3.741e+06 3.46e+06 7.206e+06 1.587e+07 5.435e+06 1.379e+07 1.737e+07 2.003e+07 4.563e+06 5.804e+06 1.718e+07 2.654e+07 1.854e+07 4.04e+07 1.448e+07 2.086e+07 1.213e+07 
Average illumination values = 
671.6 670.4 670.3 669.4 669.3 670.5 670.7 671.3 670.9 672.4 671.8 670.5 671 669.7 670.7 671.1 671.5 670.5 671.6 670.4 669.6 670.3 670.9 670.7 670.8 670.1 671.2 671.3 670.8 671.5 675.3 670.8 671.6 671.4 670.7 672.4 670.8 673.5 670.5 670.3 670.6 672.1 670.4 670.5 672.3 670.8 670.2 671.4 671.8 671.1 670 670.9 671.6 670.8 670 673 672.5 670.3 670.5 670.3 671.3 672.4 671.2 670.5 671.5 672.9 673.2 669.8 672.4 670.3 674.2 669.9 670.7 670.2 671.3 670.6 672.5 676.4 674.9 670.3 670.2 669.8 673.1 671.2 672.5 670.1 671 673.2 671.8 672 669.6 670.5 671.1 672.3 671.6 671.1 672 669.9 670.2 670.4 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.801e-05 0.000291 0.0002032 8.847e-05 8.37e-05 6.702e-06 3.573e-06 2.821e-05 0.0001609 3.4e-05 4.84e-05 9.173e-06 1.47e-06 0.0004656 9.14e-05 0.001054 1.11e-05 1.037e-05 0.0001309 6.969e-05 6.541e-06 0.002497 9.645e-05 6.726e-06 1.796e-05 1.977e-06 4.62e-05 4.889e-05 1.416e-05 0.0003018 2.265e-06 8.062e-05 0.001375 8.629e-06 7.484e-06 0.002215 9.026e-05 8.263e-05 8.103e-05 0.0006835 1.305e-05 8.224e-06 0.0004109 0.0004156 2.53e-05 4.676e-05 0.0002076 0.002194 0.0008252 3.591e-05 3.343e-05 6.572e-05 0.000116 5.804e-06 0.0006807 0.0009492 0.0001043 7.619e-05 0.0002773 5.257e-05 0.0001089 2.733e-05 8.525e-07 8.887e-05 3.618e-06 0.0006859 9.875e-05 0.0007232 0.0001804 0.0003612 0.0001277 2.909e-06 8.384e-05 4.042e-05 2.777e-05 1.161e-05 9.784e-05 0.0002255 0.000102 2.937e-05 8.092e-06 7.484e-07 0.0004944 7.475e-06 6.169e-05 5.883e-06 1.28e-05 3.795e-05 3.625e-05 3.545e-05 0.0001486 0.0002679 5.722e-05 1.584e-05 1.108e-05 0.0003193 4.198e-05 0.0001588 4.721e-05 0.0007361 
Uniformity values = 
0.9812 0.9815 0.9819 0.983 0.9829 0.9807 0.9808 0.9792 0.9802 0.9833 0.9833 0.9824 0.9835 0.9816 0.9805 0.9828 0.9807 0.9811 0.9832 0.9842 0.9816 0.9797 0.9797 0.9822 0.9836 0.9793 0.9805 0.9777 0.9834 0.9827 0.9789 0.9811 0.9794 0.9821 0.9809 0.9782 0.9804 0.9829 0.9826 0.9806 0.9825 0.9814 0.981 0.9799 0.9827 0.9827 0.9793 0.9804 0.981 0.9819 0.9796 0.9835 0.9805 0.9843 0.9832 0.9793 0.9824 0.9823 0.9815 0.9787 0.9811 0.9804 0.9799 0.9807 0.9826 0.9825 0.9805 0.9802 0.9793 0.9824 0.9807 0.9789 0.9837 0.982 0.9844 0.9818 0.9805 0.9791 0.981 0.9818 0.9783 0.9813 0.9832 0.9808 0.9811 0.9836 0.9787 0.9822 0.9795 0.9813 0.9811 0.9825 0.98 0.9801 0.9797 0.9841 0.9821 0.9844 0.9804 0.9811 
Minimum rate values = 
1118 8553 5972 2597 2457 197.2 105.1 831.2 4735 997.8 1420 269.4 43.13 1.368e+04 2690 3.093e+04 326.6 305 3840 2043 192.3 7.344e+04 2840 197.6 526.7 58.24 1359 1443 415.6 8860 66.77 2371 4.047e+04 253.5 220.1 6.525e+04 2656 2426 2379 2.01e+04 383.2 241.8 1.208e+04 1.223e+04 742.8 1373 6117 6.449e+04 2.426e+04 1055 984.6 1928 3412 170.1 1.997e+04 2.795e+04 3063 2238 8151 1550 3202 804.5 25.1 2615 106.2 2.014e+04 2906 2.128e+04 5316 1.061e+04 3758 85.73 2459 1188 814 341.3 2879 6645 3001 863.3 238.7 22.01 1.45e+04 219.9 1814 172.6 377.2 1115 1068 1042 4369 7867 1684 466.4 326.3 9360 1234 4655 1389 2.164e+04 
Average rate values = 
3.047e+06 4.496e+06 4.008e+06 1.04e+07 3.586e+06 7.456e+06 2.176e+07 4.56e+06 1.389e+07 6.087e+06 6.763e+06 3.421e+06 3.05e+06 3.796e+06 1.147e+07 6.127e+06 1.397e+07 1.012e+07 2.964e+06 3.303e+06 3.397e+06 7.083e+06 3.527e+06 1.794e+07 3.131e+06 3.897e+06 9.741e+06 5.454e+06 3.318e+06 4.05e+06 1.182e+07 1.266e+07 3.617e+06 1.844e+07 2.773e+07 1.486e+07 7.538e+06 3.59e+06 7.885e+06 5.004e+06 1.705e+07 3.935e+06 3.866e+06 3.524e+06 2.945e+06 4.292e+06 3.959e+06 2.768e+06 1.17e+07 1.22e+07 1.013e+07 3.339e+06 1.044e+07 3.439e+06 3.08e+06 2.822e+06 7.427e+06 3.546e+06 1.048e+07 3.074e+06 3.863e+06 9.415e+06 1.596e+07 1.678e+07 1.543e+07 3.545e+06 1.177e+07 5.186e+06 4.049e+06 4.193e+06 2.308e+07 1.075e+07 8.756e+06 1.843e+07 2.464e+07 3.182e+06 3.47e+06 3.201e+06 4.16e+06 1.812e+07 4.966e+06 2.873e+07 1.519e+07 1.404e+07 3.956e+06 1.68e+07 2.62e+07 1.759e+07 7.07e+06 9.242e+06 2.22e+07 4.766e+06 3.538e+06 1.239e+07 1.35e+07 3.495e+06 3.908e+06 3.987e+06 2.929e+06 3.843e+06 
Average illumination values = 
671.1 669.7 669.4 669.2 669.3 670.2 670.9 671.2 670.9 671.3 670.4 669.2 670.6 669.8 672 670.9 670.2 670.3 669.7 670.1 670.1 670.7 670.7 669.3 671 671.2 671.3 672.8 673.2 671 671.6 670.2 671.3 670.6 673.3 671.8 670.4 671.2 669.6 670.1 672.2 672.3 670.1 671.3 670.8 670.7 671.4 670.9 669.8 671.4 671.3 671 670.1 670.3 670.1 671.2 670.3 670.4 669.8 673.1 672.7 671.1 672.6 670.8 671.1 669.6 670.6 670.5 671.4 669.5 674.7 671.8 670.9 669.7 669.8 671.1 671 671.3 670.2 669.8 672.2 674.1 668.8 670.3 670.2 670.9 672 669.3 671.7 670.3 669.9 671.6 672.7 673.5 671.7 670 669.6 669.2 671.3 670.2 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.121e-05 3.625e-05 0.0002662 0.0004242 3.469e-05 5.305e-06 9.967e-07 0.0002957 2.224e-05 0.0001075 2.733e-06 1.355e-06 0.0004668 9.285e-05 3.859e-05 3.624e-06 0.0003261 9.197e-05 4.897e-05 0.0004952 0.0006759 4.518e-06 2.223e-05 1.968e-06 4.017e-05 3.811e-06 0.0001175 3.056e-05 2.978e-06 0.0001371 4.386e-05 5.583e-05 1.006e-05 9.792e-05 2.984e-05 0.0001467 0.0006967 2.057e-06 7.25e-05 0.0004636 0.0001242 2.479e-05 8.121e-05 0.0008033 0.0004201 1.903e-05 3.893e-05 5.045e-05 0.0001151 2.395e-06 0.0008327 5.378e-05 3.985e-06 0.0003962 2.628e-05 6.854e-05 3.169e-05 1.43e-06 9.115e-05 3.664e-06 0.0003846 0.0001319 0.0009286 0.0001352 0.0004225 5.775e-06 2.73e-05 0.000315 9.413e-06 7.378e-06 0.0002487 6.537e-05 9.829e-05 3.368e-06 9.875e-06 8.6e-06 0.0001696 5.137e-05 1.412e-05 0.0001084 8.973e-06 1.031e-06 1.734e-05 0.000149 6.678e-05 5.329e-05 4.42e-05 2.009e-05 0.000113 5.925e-05 0.0001433 0.000143 0.0001601 1.083e-05 0.0001269 2.591e-05 7.895e-05 4.567e-05 0.0001163 1.323e-05 
Uniformity values = 
0.9812 0.9807 0.9819 0.983 0.982 0.9805 0.9785 0.9826 0.9813 0.9844 0.9826 0.983 0.9816 0.9806 0.981 0.9791 0.9809 0.9826 0.981 0.9811 0.9796 0.9821 0.9832 0.9805 0.9808 0.9771 0.9842 0.9839 0.9823 0.9786 0.9799 0.982 0.9806 0.9812 0.982 0.9826 0.9811 0.9821 0.9824 0.9833 0.9807 0.9795 0.9814 0.9822 0.9802 0.9809 0.9805 0.9835 0.9812 0.9847 0.9834 0.9811 0.9803 0.9815 0.9815 0.9802 0.9827 0.9838 0.984 0.9812 0.9826 0.9818 0.9796 0.9812 0.9839 0.98 0.9794 0.9821 0.983 0.983 0.9802 0.9791 0.9826 0.9811 0.979 0.9818 0.9826 0.9833 0.9847 0.9807 0.9788 0.9797 0.9844 0.9811 0.9825 0.9808 0.9814 0.9813 0.9808 0.9838 0.9824 0.982 0.9816 0.9828 0.9825 0.9808 0.9819 0.9791 0.9819 0.9845 
Minimum rate values = 
329.5 1067 7823 1.245e+04 1019 156.1 29.39 8683 653.8 3151 80.25 39.78 1.372e+04 2732 1135 106.8 9590 2701 1440 1.456e+04 1.99e+04 132.7 652.3 57.9 1182 112.5 3444 896 87.48 4042 1291 1640 295.9 2879 876.7 4308 2.048e+04 60.43 2129 1.36e+04 3654 730.2 2388 2.359e+04 1.236e+04 559.8 1146 1480 3384 70.18 2.442e+04 1582 117.3 1.165e+04 772.7 2018 930.6 41.94 2673 107.7 1.129e+04 3876 2.734e+04 3977 1.239e+04 170 804.3 9254 276.3 216.6 7319 1926 2886 99.05 291 252.7 4979 1507 413.7 3188 264.5 30.38 508.2 4383 1961 1568 1299 590.7 3323 1738 4209 4201 4706 318 3728 762.3 2320 1346 3418 387.7 
Average rate values = 
2.821e+06 1.655e+07 4.48e+06 8.921e+06 1.642e+07 2.069e+07 3.647e+06 4.124e+06 1.226e+07 7.313e+06 3.244e+06 2.745e+06 3.531e+06 1.17e+07 7.065e+06 1.829e+07 2.974e+06 3.666e+06 2.922e+06 2.656e+06 3.377e+06 9.279e+06 3.19e+06 3.591e+06 6.965e+06 5.635e+06 3.053e+06 3.526e+06 1.082e+07 4.436e+06 6.62e+06 8.93e+06 1.635e+07 9.721e+06 2.148e+07 2.797e+06 4.538e+06 1.586e+07 3.959e+06 3.56e+06 1.188e+07 2.871e+06 4.27e+06 2.827e+06 3.089e+06 1.887e+07 7.948e+06 3.098e+06 9.381e+06 1.012e+07 2.676e+06 9.041e+06 9.69e+06 3.42e+06 3.944e+06 3.889e+06 3.358e+06 9.733e+06 1.637e+07 1.613e+07 3.286e+06 1.238e+07 3.596e+06 7.093e+06 3.782e+06 4.337e+06 1.367e+07 9.986e+06 2.021e+07 3.009e+06 3.015e+06 2.968e+06 3.662e+06 1.854e+07 2.983e+06 3.583e+06 2.079e+07 2.949e+06 1.312e+07 3.562e+06 1.255e+07 2.67e+07 1.306e+07 2.172e+07 4.432e+06 2.816e+06 7.929e+06 3.458e+06 3.644e+06 3.168e+06 8.464e+06 6.424e+06 3.487e+06 9.621e+06 1.849e+07 8.455e+06 1.307e+07 5.223e+06 3.281e+06 3.053e+06 
Average illumination values = 
671.1 670.3 669.4 669.1 669.3 670.4 671.6 668.9 672.7 669 671 669.4 669.8 670.2 671.2 671.4 670.3 669.5 670.3 670 670.8 669.4 671 670.4 671.1 673.2 672.3 670.3 669.3 671.6 671.3 671.5 670.2 669.8 671 669.6 669.7 672.7 669.2 670 671 672.1 669.6 671.1 671.2 669.9 670.8 671 669.7 670.4 669.9 670 672.3 669.9 670.2 672.5 671.8 669.8 670.8 670.1 669.5 669.3 670.9 669.9 669.9 673.8 672.5 670 670.5 670.8 670.8 671.2 669 670.3 671.7 674 669.1 670.4 670 670.6 671.8 671.2 669.2 669.9 671.6 672.2 670.2 670.2 670.2 669.3 669.9 669.4 669.7 669.6 668.8 670.4 669.5 671.7 670 669.9 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.094e-05 8.516e-07 0.0001639 5.386e-05 5.482e-06 3.57e-06 2.849e-05 3.582e-05 4.112e-05 3.738e-06 1.147e-06 0.000611 9.361e-05 3.649e-05 3.687e-06 8.28e-05 0.0001062 7.318e-06 0.0004608 0.0002316 4.331e-06 1.469e-05 1.035e-05 3.723e-05 1.403e-05 3.068e-05 2.697e-06 9.181e-05 8.157e-06 1.429e-05 0.00213 4.274e-05 2.939e-05 0.0002315 0.0002925 0 0.0004085 0.0001373 2.47e-05 7.807e-05 7.789e-06 0.0001132 3.661e-05 2.791e-05 1.775e-05 3.837e-06 0.0005056 0.0003065 5.346e-05 2.785e-05 2.433e-05 7.637e-05 3.173e-05 1.439e-06 8.888e-05 7.051e-06 0.001096 0.0001406 0.000134 0.0005401 1.873e-05 5.541e-06 0.0001761 9e-06 7.379e-06 8.943e-05 0.0002384 5.122e-05 7.663e-06 7.872e-07 1.053e-05 7.565e-06 1.299e-05 3.121e-05 2.203e-05 1.03e-06 9.744e-06 0.0001217 6.747e-05 5.29e-05 8.727e-05 2.115e-05 2.781e-05 0.000163 2.884e-05 0.0001508 2.445e-05 0.0001093 0.0002867 8.01e-05 4.577e-05 0.0001166 1.405e-05 1.856e-05 6.417e-05 0.0001105 8.406e-05 8.615e-06 0.002011 5.967e-07 
Uniformity values = 
0.9817 0.981 0.9826 0.9831 0.9812 0.9808 0.9793 0.9828 0.9839 0.984 0.9827 0.9816 0.9813 0.9823 0.9805 0.9821 0.9848 0.9816 0.9802 0.9799 0.9829 0.9806 0.9829 0.9801 0.9842 0.9842 0.9823 0.9795 0.9798 0.9809 0.9782 0.9832 0.9832 0.9819 0.9827 0.9827 0.9811 0.9802 0.9799 0.9815 0.9823 0.9813 0.9815 0.9797 0.9837 0.9807 0.9848 0.9804 0.9828 0.9811 0.9815 0.9802 0.9827 0.9837 0.9817 0.9814 0.9828 0.9815 0.9801 0.9824 0.981 0.9797 0.9826 0.9828 0.9831 0.9802 0.9805 0.9834 0.9813 0.9815 0.9816 0.982 0.9818 0.9837 0.9783 0.9805 0.9836 0.9811 0.9826 0.9823 0.9823 0.9818 0.9824 0.9837 0.9833 0.981 0.9823 0.9826 0.982 0.9812 0.9793 0.9819 0.9831 0.9802 0.9791 0.981 0.982 0.9826 0.9801 0.9798 
Minimum rate values = 
321.5 25.05 4812 1581 161.2 105 839.6 1052 1206 109.6 33.68 1.795e+04 2752 1072 108.5 2432 3111 215.1 1.356e+04 6818 127.1 432.3 303.8 1096 411.3 899.4 79.22 2705 240.2 420.2 6.277e+04 1254 862.6 6802 8588 0 1.201e+04 4042 727.3 2295 228.8 3328 1076 822 520.6 112.9 1.481e+04 9018 1569 819.1 715.1 2248 931.7 42.2 2612 207.3 3.216e+04 4134 3945 1.586e+04 551 163.2 5170 264.2 216.6 2632 7015 1503 225.3 23.14 309.6 222.3 381.7 915.5 649.9 30.32 285.8 3578 1981 1554 2563 621.5 816.8 4781 846.3 4436 718.2 3208 8424 2355 1348 3427 412.3 546.3 1891 3250 2470 253 5.915e+04 17.57 
Average rate values = 
2.591e+06 1.147e+07 3.239e+06 3.345e+06 1.616e+07 1.933e+07 4.02e+06 6.67e+06 9.814e+06 2.755e+06 3.852e+06 2.56e+06 1.151e+07 5.54e+06 1.983e+07 2.811e+06 2.567e+06 2.811e+06 5.928e+06 3.237e+06 3.182e+06 3.016e+06 7.111e+06 4.766e+06 2.829e+06 3.301e+06 1.027e+07 7.978e+06 1.891e+07 7.013e+06 1.483e+07 7.118e+06 2.82e+06 1.351e+07 1.067e+07 3.468e+06 3.92e+06 8.646e+06 2.628e+06 4.615e+06 2.605e+06 3.245e+06 1.171e+07 1.842e+07 2.97e+06 1.438e+07 2.667e+06 2.45e+06 1.023e+07 3.131e+06 3.447e+06 3.072e+06 3.135e+06 9.421e+06 1.481e+07 3.563e+06 3.898e+06 3.213e+06 3.439e+06 2.485e+06 2.092e+07 9.383e+06 8.881e+06 1.316e+07 2.805e+06 2.811e+06 2.849e+06 3.381e+06 3.84e+06 1.295e+07 1.002e+07 1.337e+07 3.431e+06 1.496e+07 3.794e+06 2.477e+07 1.3e+07 2.086e+07 4.151e+06 2.872e+06 1.34e+07 3.159e+06 3.455e+06 3.52e+06 2.438e+06 3.416e+06 2.922e+06 1.846e+07 7.515e+06 1.367e+07 4.902e+06 3.066e+06 2.96e+06 6.108e+06 1.948e+07 2.884e+06 3.295e+06 8.006e+06 2.504e+06 1.67e+07 
Average illumination values = 
670.7 670.1 668.9 669.1 669.8 670.1 671.2 671.6 670.2 669.7 669.3 669.8 669.8 670.3 670.3 669.6 669.5 669.8 670.3 670.6 669.1 670.6 669 671.1 672.3 670.1 669.2 671 671.7 673.3 671.8 671.5 670.1 669.2 669.1 671.4 670.1 670.8 671.8 669.5 671 669.7 671.1 671.1 670.7 670.2 669.4 670.5 670.9 670.2 670.2 672.5 671.8 669.9 669.9 672.3 668.7 669.5 670.6 669.5 674.1 671.2 670 669.5 670.7 670.8 670.1 670.5 670.1 669.7 670.9 669.3 669.7 670.9 671.9 670.6 668.9 669.9 671.6 671.1 669.2 669.9 669 669 669.1 669.9 669.8 668.9 669.7 670 671.5 670 669.1 672.7 671.3 670.9 669.2 670.3 670.7 672.9 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.096e-05 8.578e-07 8.266e-05 7.637e-05 6.116e-06 3.245e-05 0.0001934 2.221e-05 1.972e-05 4.214e-05 0.0004057 0.0001472 3.704e-05 3.707e-06 0.0001271 7.377e-05 2.094e-06 0.0004025 5.301e-06 1.942e-05 2.606e-06 3.795e-05 1.836e-06 0.0002476 2.371e-06 0.0001725 1.346e-05 1.418e-05 0.000113 5.778e-05 3.417e-05 0.0005109 2.077e-06 2.894e-05 0.0006613 2.388e-05 4.808e-05 0.0007204 0.000422 3.471e-05 2.63e-05 1.492e-05 3.843e-06 0.0004157 0.0001935 4.133e-06 0.000433 2.956e-05 2.086e-05 6.412e-06 1.767e-05 3.891e-06 0.0003581 0.0001225 0.0001417 0.0005481 1.818e-05 5.669e-06 0.0001391 7.647e-07 1.503e-05 3.319e-05 3.482e-05 4.902e-05 3.307e-06 9.102e-06 7.475e-06 4.768e-05 5.883e-06 2.206e-05 1.033e-06 9.776e-06 6.968e-05 8.297e-06 2.898e-05 7.919e-06 0.0001362 6.104e-05 0.0001841 0.0001538 2.492e-05 8.96e-05 0.0002958 3.267e-05 4.759e-05 0.0001169 8.131e-06 4.238e-05 2.877e-05 0.0001075 1.677e-07 0.0007703 0.0005155 0 0.001319 8.842e-05 0.0003478 8.455e-05 0.000206 9.518e-07 
Uniformity values = 
0.9817 0.9813 0.9826 0.9828 0.9819 0.9798 0.9826 0.9823 0.9833 0.983 0.9828 0.9823 0.9829 0.9805 0.9824 0.9847 0.9815 0.9806 0.9822 0.9838 0.9804 0.9806 0.9834 0.983 0.9816 0.9807 0.9801 0.9812 0.9788 0.9805 0.9831 0.9818 0.9824 0.9825 0.9821 0.9829 0.9821 0.9809 0.982 0.9818 0.9808 0.9837 0.9807 0.9845 0.9811 0.9816 0.9821 0.9803 0.9821 0.9836 0.9843 0.9814 0.9826 0.9819 0.9824 0.9827 0.9821 0.9811 0.9822 0.9842 0.9821 0.9818 0.9812 0.9828 0.9799 0.9818 0.9826 0.9819 0.9837 0.9783 0.981 0.9835 0.9819 0.9826 0.9807 0.9811 0.9841 0.9822 0.9824 0.9818 0.9827 0.9834 0.982 0.9814 0.9816 0.9823 0.9818 0.9837 0.9808 0.9799 0.981 0.9824 0.9827 0.9794 0.9826 0.9794 0.9807 0.9825 0.9842 0.9822 
Minimum rate values = 
322.2 25.22 2427 2242 179.7 955.5 5677 652.5 578.5 1237 1.191e+04 4323 1087 109.1 3733 2162 61.57 1.184e+04 155.7 569.7 76.69 1117 53.86 7268 69.7 5074 396.1 417 3330 1700 1003 1.501e+04 61.01 849.8 1.942e+04 701 1413 2.118e+04 1.24e+04 1020 773.8 437.5 113.1 1.218e+04 5690 121.5 1.272e+04 870 612.7 188.1 517.9 114.4 1.051e+04 3599 4163 1.609e+04 534.1 166.7 4085 22.42 441.5 975.2 1024 1439 97.37 267.5 219.5 1401 172.6 650.6 30.39 286.8 2047 243.7 852.6 232.9 3994 1793 5408 4520 731.8 2629 8691 960.5 1399 3433 238.9 1243 846.3 3166 4.931 2.261e+04 1.513e+04 0 3.872e+04 2605 1.023e+04 2483 6037 27.96 
Average rate values = 
2.426e+06 1.133e+07 9.285e+06 2.95e+06 1.234e+07 3.673e+06 3.646e+06 1.076e+07 5.998e+06 4.027e+06 2.653e+06 2.799e+06 5.421e+06 1.997e+07 2.235e+06 2.701e+06 2.523e+06 8.827e+06 3.056e+06 2.519e+06 2.771e+06 3.719e+06 2.845e+06 3.236e+06 1.29e+07 3.011e+06 5.82e+06 6.413e+06 3.087e+06 2.941e+06 2.46e+06 1.135e+07 1.539e+07 3.598e+06 2.371e+06 2.321e+06 3.631e+06 2.48e+06 2.672e+06 8.486e+06 1.474e+07 2.784e+06 1.378e+07 2.486e+06 2.29e+06 1.034e+07 2.765e+06 2.461e+06 3.119e+06 7.507e+06 2.953e+06 1.284e+07 2.885e+06 2.993e+06 2.903e+06 2.337e+06 1.472e+07 9.913e+06 2.773e+06 1.788e+07 2.407e+06 7.644e+06 4.255e+06 5.926e+06 2.579e+06 3.344e+06 1.158e+07 3.179e+06 1.414e+07 3.563e+06 2.447e+07 1.26e+07 1.711e+07 3.79e+06 3.173e+06 1.118e+07 2.895e+06 2.821e+06 4.207e+06 3.103e+06 3.033e+06 3.044e+06 8.083e+06 1.326e+07 5.036e+06 2.875e+06 2.37e+06 8.048e+06 1.414e+07 2.586e+06 2.983e+06 2.505e+06 2.937e+06 2.924e+06 2.57e+06 2.775e+06 2.809e+06 1.062e+07 2.963e+06 1.128e+07 
Average illumination values = 
670.7 669.8 668.9 668.9 669.3 670.7 668.9 669.3 670.3 668.8 669 669 669.9 670.3 669.3 669.1 669.8 670.1 670.3 668.7 670.5 670.7 674.9 670.4 669.7 670.1 671 672.8 671.4 670.4 669.3 669.3 672 669.1 669.9 669.2 669.2 670.4 669.2 669.3 670.3 670.7 670.2 669.2 670 670.1 669.5 670.7 672 668.8 670.3 669.9 669.5 669.2 669.1 669 673.2 670.3 670 669.7 670.9 669.7 669.7 669.1 671.1 671.8 669 669.5 670.9 671.9 670.3 668.8 669.4 671.8 670.7 670.8 670 669 669.5 669.7 668.9 668.8 669.1 669.8 669.9 669.8 669.5 670 670.2 670.8 670.4 670.9 668.8 671.9 668.7 671 670.1 669.7 669.8 671.6 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.018e-05 9.217e-07 8.494e-05 7.48e-05 5.677e-06 1.308e-06 3.675e-05 4.69e-05 2.765e-06 1.768e-06 9.225e-05 6.097e-07 2.017e-06 8.26e-05 9.767e-05 2.135e-06 0.0006827 4.906e-06 9.611e-07 6.416e-06 3.753e-05 1.427e-05 3.584e-06 8.394e-05 0.000213 2.305e-05 1.011e-05 4.281e-05 2.981e-05 0.0005113 0 3.074e-05 0.0003844 2.915e-05 7.677e-05 9.725e-06 0.0004573 3.105e-05 4.381e-05 9.006e-06 4.164e-05 0.0003538 4.101e-06 0.000405 3.301e-05 2.077e-05 6.262e-06 2.971e-05 6.309e-06 0.0002065 0.0006276 0.0001568 0.0004702 3.24e-06 8.233e-05 5.22e-06 6.956e-06 9.122e-05 4.63e-05 4.941e-05 2.064e-06 1.574e-05 7.484e-06 1.277e-05 6.436e-05 9.075e-06 1.574e-05 0.000223 5.699e-05 2.66e-05 7.249e-06 7.167e-05 6.413e-05 8.141e-05 0.0001603 2.68e-05 1.864e-05 2.585e-05 3.87e-05 0.0001099 7.356e-06 6.625e-06 4.271e-05 9.6e-05 3.094e-05 2.777e-05 6.808e-05 0 1.512e-05 9e-05 0.0003489 2.385e-05 2.902e-05 4.699e-06 0.0003156 0.0001055 0.0006723 2.817e-06 4.247e-05 4.527e-07 
Uniformity values = 
0.982 0.9823 0.9828 0.9826 0.9804 0.9797 0.9809 0.9838 0.9825 0.9847 0.982 0.9833 0.9813 0.9821 0.9847 0.9813 0.9807 0.9822 0.9819 0.9803 0.9819 0.9846 0.9839 0.9815 0.9805 0.9824 0.9807 0.9818 0.9832 0.9818 0.9824 0.9823 0.9808 0.9829 0.9824 0.9809 0.9814 0.9829 0.9825 0.9817 0.9844 0.9812 0.9829 0.9823 0.9803 0.9821 0.984 0.9825 0.9811 0.9828 0.982 0.9812 0.9832 0.9814 0.9827 0.9824 0.9838 0.9823 0.9815 0.9834 0.9799 0.9826 0.9823 0.9827 0.9823 0.9823 0.9814 0.9824 0.9849 0.9823 0.9825 0.9832 0.9825 0.9826 0.9828 0.9827 0.9825 0.9817 0.982 0.9817 0.983 0.9826 0.9785 0.983 0.9827 0.9831 0.9818 0.9804 0.982 0.98 0.9808 0.9837 0.9847 0.9824 0.9826 0.9841 0.9824 0.9826 0.9843 0.9831 
Minimum rate values = 
299.1 27.07 2494 2196 167.1 38.52 1081 1376 81.21 51.8 2710 17.89 59.31 2427 2862 62.77 2.008e+04 144.1 28.24 188.9 1103 418.1 105.1 2468 6268 676.9 297.4 1258 874.7 1.502e+04 0 903 1.131e+04 855.7 2255 286.1 1.344e+04 911.5 1287 264.7 1220 1.04e+04 120.4 1.189e+04 971.6 610.1 183.6 872.4 185.5 6062 1.843e+04 4610 1.379e+04 95.27 2418 153.3 204 2679 1361 1450 60.76 462.1 219.8 375 1890 266.6 462.9 6547 1670 781.3 212.9 2103 1883 2390 4706 787 547.3 759.8 1137 3229 215.9 194.5 1260 2818 908.4 815 2001 0 444.4 2650 1.026e+04 699.4 850.3 138 9267 3093 1.974e+04 82.72 1245 13.29 
Average rate values = 
2.234e+06 8.801e+06 8.027e+06 2.806e+06 1.643e+07 3.379e+06 6.554e+06 8.096e+06 2.661e+06 2.279e+06 1.036e+07 5.233e+06 1.11e+07 2.466e+06 2.178e+06 2.324e+06 2.794e+06 7.904e+06 7.969e+06 1.012e+07 4.195e+06 2.517e+06 1.289e+07 1.316e+07 2.803e+06 7.709e+06 1.45e+07 6.382e+06 2.504e+06 1.081e+07 1.465e+07 3.674e+06 2.489e+06 2.21e+06 3.925e+06 2.104e+06 9.502e+06 8.194e+06 2.637e+06 8.368e+06 2.29e+06 2.052e+06 9.299e+06 2.676e+06 2.224e+06 2.919e+06 2.195e+06 1.486e+07 2.777e+06 2.616e+06 3.882e+06 3.129e+06 2.295e+06 8.312e+06 6.355e+06 1.226e+07 2.384e+06 2.283e+06 2.906e+06 5.729e+06 2.424e+06 3.136e+06 1.11e+07 2.954e+06 2.815e+06 1.113e+07 5.047e+06 2.754e+06 2.921e+06 2.343e+06 1.13e+07 2.561e+06 2.372e+06 6.497e+06 3.035e+06 2.773e+06 1.198e+07 6.948e+06 1.178e+07 2.351e+06 2.298e+06 1.648e+07 4.202e+06 2.345e+06 2.938e+06 1.312e+07 2.389e+06 2.814e+06 2.562e+06 2.646e+06 2.648e+06 4.342e+06 2.289e+06 2.519e+06 6.733e+06 2.039e+06 3.03e+06 3.243e+06 2.429e+06 8.185e+06 
Average illumination values = 
669.7 669.2 668.8 668.9 670.2 670.9 670.4 670 669.1 669.1 669.3 669.2 669.8 669.3 669.1 669.9 670.1 669 670.4 670.3 669.9 672.1 670.3 669.6 670.3 671.2 670.1 669.3 669.3 669.3 672 669.2 670.3 670.9 668.9 670.6 669.5 669.1 669.5 669.4 669.8 669.9 670.8 669.3 670.7 672 668.9 669.4 670.6 668.6 669.2 669.9 671.6 670 670.3 669.5 669.6 669.3 669.5 668.7 671.1 671.2 669.2 668.9 669.5 669.1 670.3 669 670 671.1 668.9 669.6 668.9 669.3 669.1 668.8 668.8 669.4 669.4 669.8 670.5 669.1 671.8 669.2 668.8 670.4 669.6 671.3 669.2 670.5 670 668.9 669.3 671.6 668.9 669.3 669.7 671.5 669.6 671 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.032e-05 9.251e-07 9.274e-05 3.216e-05 6.899e-07 2.761e-05 2.196e-05 1.973e-05 1.112e-06 0.0003357 5.135e-07 1.971e-05 8.523e-06 9.602e-05 2.296e-06 0.0007171 4.928e-06 1.736e-06 8.893e-06 4.586e-06 3.21e-05 2.331e-06 0.0001707 1.556e-05 7.397e-06 3.081e-05 2.155e-05 3.125e-05 1.246e-05 7.323e-06 0.0002706 2.938e-05 7.681e-05 8.56e-06 0.0001373 3.202e-05 4.492e-06 6.392e-06 0.0001722 1.974e-05 2.589e-06 2.407e-05 2.415e-05 3.766e-06 1.813e-06 6.288e-06 0.0002288 0.0008996 0.0001512 0.0004188 3e-06 6.063e-06 8.323e-07 1.013e-05 2.53e-05 4.404e-05 7.788e-06 1.646e-06 0.0001964 2.897e-05 9.934e-06 9.184e-06 1.684e-06 0.0002234 5.703e-05 6.864e-05 1.285e-05 0.0001374 3.149e-05 2.094e-05 5.052e-05 1.782e-05 0.0001183 2.805e-05 4.689e-05 7.418e-05 6.232e-05 4.054e-06 2.286e-05 2.959e-05 5.432e-05 2.524e-05 0 0.0002181 2.165e-05 3.897e-05 5.204e-05 1.392e-06 1.587e-05 6.652e-05 6.948e-06 2.776e-06 4.665e-05 4.588e-07 2.1e-05 3.341e-06 1.04e-05 4.703e-05 0.0002826 6.005e-05 
Uniformity values = 
0.9828 0.9822 0.983 0.9823 0.9809 0.9802 0.9826 0.9834 0.983 0.9823 0.9815 0.983 0.9827 0.9832 0.9813 0.9807 0.9825 0.982 0.9827 0.9821 0.9846 0.9812 0.9816 0.9817 0.9848 0.9818 0.9829 0.9824 0.9829 0.9827 0.9822 0.9829 0.9823 0.9805 0.9825 0.9824 0.9815 0.9815 0.9845 0.9813 0.9817 0.9824 0.9804 0.9837 0.9843 0.9815 0.9828 0.982 0.9817 0.9821 0.9809 0.9822 0.9843 0.9807 0.98 0.9829 0.9815 0.983 0.9828 0.9826 0.9841 0.9825 0.9808 0.9824 0.985 0.9818 0.9825 0.9841 0.983 0.9832 0.9827 0.9832 0.9828 0.982 0.9817 0.9826 0.9827 0.9803 0.983 0.9827 0.9831 0.983 0.9815 0.9818 0.9811 0.9814 0.9835 0.9832 0.9821 0.9818 0.9839 0.9814 0.9819 0.984 0.9811 0.9845 0.9829 0.983 0.9827 0.9808 
Minimum rate values = 
303 27.18 2722 944.7 20.3 812.8 644.8 579 32.65 9859 15.09 578.6 250.2 2818 67.5 2.109e+04 144.7 50.99 261.1 134.7 940.7 68.54 5016 457.2 216.7 905.4 632.5 917.8 365.8 215 7948 862.6 2256 251.9 4032 940.6 132 187.9 5047 580.5 76.08 707 710.8 110.5 53.15 184.8 6717 2.642e+04 4445 1.23e+04 88.24 178.1 24.4 298 744.8 1293 229 48.32 5767 850.9 291.3 269.7 49.54 6559 1671 2017 377.3 4027 924.3 614.6 1483 522.9 3472 824.3 1378 2178 1830 119.3 670.9 869 1594 741 0 6409 636.8 1146 1527 40.85 466.4 1955 203.8 81.61 1371 13.45 617.4 97.93 305.3 1381 8298 1766 
Average rate values = 
2.12e+06 8.524e+06 8.229e+06 1.375e+07 1.923e+07 2.039e+06 9.011e+06 5.37e+06 3.05e+06 2.138e+06 6.494e+06 2.972e+06 2.285e+06 2.094e+06 2.284e+06 2.551e+06 7.642e+06 2.386e+06 6.512e+06 3.46e+06 2.971e+06 1.006e+07 2.632e+06 2.675e+06 1.353e+07 7.757e+06 2.643e+06 1.995e+07 9.354e+06 3.062e+06 2.104e+06 2.088e+06 3.713e+06 1.961e+06 2.682e+06 5.073e+06 2.354e+06 2.944e+06 2.099e+06 4.643e+06 2.553e+06 2.828e+06 2.451e+06 2.433e+06 2.655e+06 2.606e+06 3.386e+06 2.513e+06 2.821e+06 2.164e+06 9.373e+06 6.614e+06 9.097e+06 3.709e+06 2.197e+06 2.806e+06 3.256e+06 2.323e+06 1.22e+07 2.882e+06 2.702e+06 1.142e+07 4.453e+06 2.603e+06 2.76e+06 2.255e+06 2.528e+06 2.586e+06 2.515e+06 3.634e+06 2.906e+06 2.443e+06 2.635e+06 7.306e+06 4.314e+06 2.344e+06 2.113e+06 4.134e+06 2.378e+06 2.482e+06 2.602e+06 9.094e+06 2.552e+06 1.117e+07 2.056e+06 6.32e+06 2.044e+06 5.305e+06 2.474e+06 2.206e+06 3.299e+06 2.704e+06 2.347e+06 8.279e+06 2.802e+06 1.464e+07 2.557e+06 2.065e+06 2.217e+06 2.213e+06 
Average illumination values = 
669.1 669.2 668.7 669.1 669.9 670.5 669 670.3 668.8 669.3 669.6 668.6 669.1 669.1 669.7 670.1 668.8 669.6 668.9 672.7 669.3 670 669.5 669.5 669.1 669.3 670.4 668.9 668.9 669 669.8 669.3 668.9 670.2 668.8 669.5 669.6 669.6 669.2 669.9 669.8 669.3 672.4 668.8 670.3 669.8 668.7 669.2 669.6 671.4 670.4 669.9 669.6 670.9 670.5 668.7 669.9 670.9 668.9 669 670.6 668.9 670.6 669 669.9 669.9 669.4 669.1 668.9 669 668.8 668.7 668.6 669.4 669.5 669.1 668.9 670.5 669.3 668.8 670.4 668.6 670.5 669.4 671.3 669.5 668.8 671.1 669.3 669.3 668.7 672.6 671.5 669.2 670 670 668.9 669.2 668.7 670.2 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.064e-05 9.406e-07 1.082e-05 6.083e-06 1.181e-06 4.553e-05 1.908e-05 2.8e-06 1.498e-06 0.0001634 1.964e-05 5.802e-06 4.858e-05 8.923e-06 0.0007145 5.612e-06 1.737e-06 6.753e-06 4.528e-06 4.584e-05 2.777e-06 6.361e-05 1.395e-05 8.186e-06 7.849e-05 3.638e-05 9.807e-05 0 0.0001392 1.182e-05 6.118e-05 3.62e-06 0.0001696 0 4.539e-06 6.833e-06 0.0001581 5.721e-06 3.443e-05 3.385e-05 1.978e-05 2.052e-06 2.639e-06 5.72e-05 2.578e-05 0.0002186 0.0003363 6.673e-06 5.991e-06 7.104e-07 1.506e-05 2.534e-05 5.119e-05 8.065e-06 1.897e-06 7.533e-06 1.46e-05 2.149e-05 6.536e-06 1.661e-05 0.0001168 5.739e-06 2.017e-05 2.093e-05 6.345e-05 2.473e-05 2.065e-05 1.784e-05 2.406e-06 3.523e-06 6.692e-05 7.438e-06 1.516e-05 1.396e-05 0.0001161 1.715e-07 0.0005246 1.153e-06 1.176e-06 7.505e-05 0.000209 4.642e-05 1.416e-06 1.551e-05 6.473e-05 6.943e-06 2.773e-06 4.572e-05 4.598e-07 2.102e-06 4.167e-06 3.448e-05 9.496e-06 5.233e-05 0.0001109 1.831e-06 3.638e-05 2.483e-05 3.949e-05 3.684e-06 
Uniformity values = 
0.9827 0.9822 0.9831 0.9822 0.981 0.9826 0.9836 0.9831 0.9847 0.9825 0.9821 0.9823 0.9824 0.9819 0.9812 0.9831 0.982 0.9827 0.9815 0.9836 0.9829 0.981 0.9841 0.9813 0.9819 0.9838 0.9822 0.9825 0.9815 0.9829 0.982 0.9812 0.9826 0.9824 0.9817 0.9814 0.983 0.9819 0.9822 0.9816 0.9826 0.9837 0.9823 0.9837 0.9819 0.9824 0.9836 0.9802 0.9825 0.9836 0.9817 0.9803 0.9829 0.9813 0.9821 0.9826 0.9826 0.9806 0.9828 0.9832 0.9823 0.9829 0.9825 0.982 0.9826 0.9827 0.9827 0.9832 0.9828 0.9814 0.9826 0.9846 0.9828 0.9816 0.9806 0.9809 0.9815 0.9799 0.9814 0.98 0.9817 0.9835 0.9847 0.9826 0.982 0.9839 0.9827 0.9844 0.9846 0.9808 0.9841 0.9823 0.983 0.9808 0.9824 0.9809 0.9833 0.9819 0.9819 0.9832 
Minimum rate values = 
312.4 27.63 317.5 178.7 34.75 1337 559.7 82.19 43.9 4797 576.8 170.4 1427 262.2 2.1e+04 164.7 51.04 198.3 133.1 1345 81.51 1871 409 240.7 2306 1067 2881 0 4091 347 1798 106.4 4979 0 133.4 200.9 4641 168.1 1011 995 580.9 60.18 77.53 1678 757.4 6420 9863 196.4 175.9 20.84 442.7 746 1503 237.1 55.72 221.2 428.6 632.3 191.9 487.4 3431 168.5 592.4 615 1863 726 606.4 523.7 70.64 103.6 1965 218 445.2 410.4 3416 5.045 1.542e+04 33.94 34.58 2210 6143 1362 41.49 455.5 1902 203.6 81.41 1340 13.47 61.84 122.2 1013 278.7 1539 3256 53.87 1068 729.8 1160 108.1 
Average rate values = 
2.002e+06 8.93e+06 2.559e+06 1.275e+07 3.097e+06 8.818e+06 6.168e+06 2.403e+06 1.976e+06 2.442e+06 4.791e+06 4.331e+06 2.022e+06 2.256e+06 2.232e+06 2.647e+06 2.26e+06 6.187e+06 3.204e+06 2.936e+06 7.74e+06 2.41e+06 6.407e+06 1.489e+07 2.064e+06 2.063e+06 1.655e+07 2.845e+06 2.815e+06 6.753e+06 2.361e+06 1.902e+06 2.587e+06 4.813e+06 2.245e+06 2.261e+06 1.999e+06 4.736e+06 2.39e+06 1.988e+06 2.485e+06 2.524e+06 1.256e+07 2.29e+06 2.479e+06 2.018e+06 2.896e+06 2.118e+06 5.972e+06 9.422e+06 1.957e+06 2.081e+06 2.652e+06 3.277e+06 2.434e+06 1.05e+07 2.347e+06 2.654e+06 1.468e+07 3.389e+06 2.576e+06 2.579e+06 5.628e+06 2.312e+06 2.087e+06 3.564e+06 2.793e+06 2.316e+06 2.488e+06 8.01e+06 2.182e+06 2.032e+06 4.181e+06 8.965e+06 2.278e+06 2.548e+06 1.989e+06 2.51e+06 5.459e+06 2.373e+06 2.426e+06 1.935e+06 5.309e+06 2.299e+06 2.053e+06 3.12e+06 2.553e+06 2.177e+06 7.945e+06 2.585e+06 6.698e+06 2.264e+06 6.675e+06 1.919e+06 1.932e+06 2.584e+06 2.19e+06 2.215e+06 1.76e+07 2.492e+06 
Average illumination values = 
669 669.2 669.1 669.1 669.9 668.9 670.1 668.7 669 668.9 669.2 669 669.3 669.6 669.7 669.7 669.6 668.9 673.1 670 668.9 670 669.2 669.6 669.3 668.8 669 670.9 669.8 669.1 669.1 670.4 668.8 669.5 669.4 669.7 669 669.5 669.6 669.8 671.3 669 669.5 668.8 669.2 669 668.7 671.6 670.1 669 670.3 670.3 668.8 670.1 670.9 669 668.9 670.1 668.8 668.8 669.1 672.6 669 669.5 668.8 669.3 668.8 668.7 668.6 669.8 669.2 669.1 668.9 669.6 670.3 670.4 669.8 671.7 669.5 670.5 669.4 668.8 669.3 668.9 669.2 668.7 671.3 669.6 669.5 670.2 669.8 669.4 669.6 670 670.2 670.1 669 669.6 669.2 669.3 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.065e-05 9.444e-07 1.6e-05 7.397e-06 1.174e-06 3.78e-05 3.05e-05 1.063e-06 1.7e-05 6.111e-07 2.002e-06 0.0001028 1.569e-05 0.0004468 6.063e-06 9.544e-07 7.238e-06 4.556e-06 2.514e-05 2.693e-06 6.653e-05 1.138e-05 0.0001346 2.178e-05 2.18e-05 1.972e-06 2.982e-05 0.0002804 2.803e-05 5.461e-05 3.003e-05 1.441e-05 2.248e-06 3.641e-06 0.0001796 5.723e-06 3.287e-05 3.79e-05 2.151e-05 1.909e-06 8.074e-06 8.485e-05 0.0001721 0.0001928 5.439e-05 8.255e-06 1.318e-06 7.03e-06 8.585e-05 2.204e-05 1.071e-05 1.593e-06 7.636e-06 1.456e-05 2.152e-05 2.2e-06 9.916e-06 5.304e-05 2.552e-05 1.303e-05 4.828e-05 4.909e-06 1.191e-05 3.138e-05 1.906e-05 2.647e-05 6.806e-05 7.162e-05 3.59e-05 4.389e-05 6.711e-05 1.733e-07 2.943e-05 1.156e-06 2.111e-06 7.443e-05 6.495e-05 3.588e-05 1.691e-06 1.916e-05 0.0001033 0.0001226 5.597e-05 5.129e-07 2.198e-05 2.964e-06 1.529e-05 2.3e-05 4.507e-05 6.763e-05 1.831e-06 0.000104 3.66e-05 9.659e-06 4.43e-05 7.572e-05 9.599e-07 4.043e-05 1.503e-06 6.16e-06 
Uniformity values = 
0.9829 0.9825 0.9834 0.9818 0.98 0.9811 0.9845 0.983 0.9824 0.9826 0.9822 0.9827 0.9827 0.9809 0.9818 0.9833 0.9825 0.9824 0.9836 0.9826 0.9807 0.9827 0.9826 0.9825 0.9826 0.9829 0.9828 0.9818 0.9807 0.9813 0.9824 0.983 0.9829 0.9815 0.9831 0.9819 0.9827 0.9813 0.9845 0.9834 0.9829 0.9828 0.9824 0.9823 0.9828 0.9814 0.9821 0.9841 0.9823 0.9827 0.9826 0.9846 0.9828 0.9826 0.9806 0.9801 0.9828 0.9828 0.9814 0.9824 0.9828 0.9834 0.9831 0.983 0.9827 0.9824 0.982 0.9829 0.9829 0.9808 0.9825 0.9825 0.9815 0.9816 0.9828 0.98 0.9824 0.9828 0.9833 0.9829 0.9826 0.9839 0.9826 0.984 0.9811 0.9843 0.9831 0.982 0.9818 0.9828 0.9809 0.9836 0.9829 0.9828 0.9838 0.9821 0.9829 0.981 0.9814 0.9825 
Minimum rate values = 
312.5 27.74 469.4 217.4 34.58 1112 893.8 31.19 499.3 17.94 58.82 3017 460.6 1.314e+04 178.2 28.01 212.6 133.8 737.6 79.07 1957 334.1 3954 639.6 640.2 57.88 875.6 8240 824.7 1606 882.1 422.9 65.99 107 5271 168.2 964.9 1114 630.4 56.03 237 2491 5055 5662 1597 242.7 38.72 206.1 2522 647.1 314.6 46.69 224.2 427.5 633.2 64.77 291.1 1557 750.4 382.6 1418 144 349.5 921.1 559.6 777.3 1999 2102 1054 1291 1971 5.089 865.2 33.99 61.97 2191 1908 1053 49.63 562.4 3033 3594 1643 15.04 646.4 86.89 448.7 675.9 1324 1986 53.87 3051 1074 283.6 1299 2225 28.18 1189 44.18 180.9 
Average rate values = 
1.9e+06 8.728e+06 2.454e+06 8.954e+06 2.965e+06 5.094e+06 5.289e+06 2.572e+06 1.927e+06 4.51e+06 9.078e+06 1.785e+06 2.062e+06 1.9e+06 2.468e+06 6.574e+06 8.069e+06 3.074e+06 2.789e+06 7.821e+06 2.395e+06 6.64e+06 2.363e+06 2.177e+06 6.392e+06 8.608e+06 2.959e+06 2.041e+06 1.893e+06 1.956e+06 2.18e+06 7.156e+06 2.22e+06 1.157e+07 1.902e+06 4.511e+06 2.179e+06 1.929e+06 2.293e+06 2.896e+06 2.21e+06 2.367e+06 2.3e+06 2.134e+06 1.928e+06 5.018e+06 2.327e+06 2.03e+06 1.786e+06 2.72e+06 2.26e+06 2.034e+06 1.11e+07 2.222e+06 2.524e+06 2.38e+06 1.167e+07 2.4e+06 2.007e+06 2.301e+06 2.42e+06 2.959e+06 4.577e+06 2.484e+06 1.246e+07 6.186e+06 2.133e+06 2.138e+06 1.9e+06 3.796e+06 2.145e+06 2.438e+06 1.888e+06 2.382e+06 2.083e+06 2.219e+06 2.225e+06 2.634e+06 2.62e+06 2.239e+06 1.71e+06 2.279e+06 2.011e+06 6.174e+06 2.409e+06 6.234e+06 2.13e+06 1.917e+06 1.764e+06 1.836e+06 2.454e+06 2.06e+06 2.097e+06 4.241e+06 2.278e+06 6.699e+06 2.475e+06 2.367e+06 2.5e+06 6.838e+06 
Average illumination values = 
668.8 669 668.9 669.4 670.5 670.4 669 668.8 669.2 668.8 669 669.2 668.9 669.9 669.3 668.7 668.8 672.5 670 668.9 670.2 671 668.7 669.1 668.7 668.9 668.9 669.5 670 669.8 668.9 669.1 669.2 669.6 669 669.5 669.2 670 669.7 668.9 668.7 668.7 668.9 669.1 670.5 670 670.1 669.3 669.3 668.7 669.2 669.6 668.9 668.9 670.1 670.6 668.8 668.9 671.5 669.4 668.6 668.8 668.6 668.7 668.6 668.9 669.4 668.7 668.8 670.1 669.8 669 669.8 670.5 668.6 670.5 668.9 668.9 670.5 668.7 668.8 669.7 671 669.3 670 669.6 669.1 670.1 669.3 670 670.1 668.8 668.8 668.6 668.9 669.1 668.7 670 671.7 669 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.084e-05 1.698e-06 4.444e-05 5.862e-06 2.186e-06 2.422e-05 6.886e-07 1.861e-06 0.0001768 1.931e-05 8.392e-06 9.205e-05 2.001e-06 4.866e-05 8.766e-06 2.573e-06 4.605e-06 1.938e-05 2.789e-06 6.715e-05 1.405e-05 4.485e-05 1.821e-05 3.135e-05 0 3.339e-05 1.183e-05 4.856e-05 8.317e-06 5.108e-05 1.185e-05 9.116e-07 6.891e-06 3.573e-05 2.537e-06 3.453e-05 1.842e-05 2.01e-06 8.075e-06 6.387e-05 0.0003937 0.0003596 1.043e-06 5.11e-05 7.127e-07 8.412e-06 1.202e-05 6.06e-05 1.875e-06 8.956e-06 2.3e-05 9.907e-06 9.167e-06 1.141e-05 4.025e-05 9.189e-06 1.325e-05 2.643e-05 4.917e-06 9.467e-06 5.055e-06 0.0001153 4.008e-06 6.495e-05 7.48e-06 8.055e-06 7.941e-05 5.902e-06 7.689e-05 5.933e-07 0 7.716e-05 0.0001507 2.508e-05 1.737e-06 2.776e-05 0.0001036 0.0001207 2.637e-05 4.607e-07 2.108e-06 4.18e-06 3.962e-05 2.647e-05 4.799e-05 2.509e-06 3.44e-05 2.526e-05 3.884e-07 3.815e-06 0.000108 1.865e-05 2.748e-05 1.38e-06 6.165e-06 7.105e-07 7.099e-06 7.298e-07 3.986e-06 8.099e-07 
Uniformity values = 
0.9829 0.9826 0.983 0.9823 0.9806 0.9827 0.9844 0.9832 0.9828 0.9823 0.9822 0.9828 0.9822 0.9827 0.9834 0.9804 0.9838 0.9847 0.9827 0.9808 0.9824 0.9823 0.9828 0.9826 0.9823 0.9828 0.9831 0.9824 0.9807 0.9825 0.9822 0.9827 0.9827 0.9826 0.9821 0.9817 0.9844 0.9835 0.9829 0.9828 0.9827 0.9831 0.9814 0.9807 0.9832 0.9814 0.9806 0.9832 0.9814 0.983 0.9831 0.9825 0.9829 0.983 0.9828 0.9832 0.9824 0.9828 0.9834 0.983 0.9828 0.9828 0.9822 0.9826 0.9848 0.9827 0.9818 0.9828 0.9817 0.9816 0.9817 0.9821 0.9823 0.9835 0.983 0.9829 0.9827 0.9833 0.9827 0.984 0.9808 0.9843 0.9831 0.9823 0.9812 0.9823 0.9822 0.9824 0.982 0.9823 0.9811 0.9829 0.9826 0.983 0.9825 0.9825 0.9827 0.9827 0.9827 0.9826 
Minimum rate values = 
318.3 49.85 1304 172.2 64.33 711.2 20.18 54.62 5191 567.1 246.5 2702 58.77 1429 257.2 75.72 135.1 567.8 81.9 1975 412.8 1317 534.7 920.5 0 980.4 347.1 1426 244.7 1500 348.1 26.77 202.3 1049 74.53 1015 540 58.97 237.1 1875 1.156e+04 1.055e+04 30.66 1503 20.92 247.3 353.8 1778 55.12 262.9 675.1 290.9 269.1 335 1182 269.7 389 776.1 144.3 277.9 148.4 3384 117.7 1907 219.2 236.5 2334 173.3 2260 17.44 0 2267 4427 735.7 50.97 814.8 3040 3542 774.2 13.51 62 122.5 1163 777.6 1411 73.71 1010 741.9 11.41 112.1 3176 547.5 806.9 40.52 181.1 20.87 208.4 21.43 117 23.78 
Average rate values = 
1.815e+06 3.368e+06 2.28e+06 1.154e+07 1.749e+06 7.45e+06 4.608e+06 1.815e+06 2.065e+06 4.392e+06 1.843e+06 1.733e+06 1.805e+06 2.299e+06 1.925e+06 2.067e+06 2.976e+06 2.625e+06 7.238e+06 2.303e+06 4.761e+06 2.263e+06 2.905e+06 1.845e+07 2.762e+06 2.18e+06 6.158e+06 3.122e+06 1.661e+06 2.553e+06 1.107e+07 2.501e+06 1.883e+06 1.683e+06 2.142e+06 1.806e+06 2.107e+06 2.465e+06 2.103e+06 2.253e+06 2.464e+06 1.795e+06 2.507e+06 2.141e+06 8.819e+06 1.721e+06 1.932e+06 2.535e+06 2.008e+06 6.305e+06 1.761e+06 2.306e+06 9.866e+06 3.114e+06 2.433e+06 1.856e+06 2.22e+06 2.305e+06 2.823e+06 2.367e+06 2.153e+06 2.359e+06 6.406e+06 1.933e+06 1.843e+06 3.36e+06 2.022e+06 2.138e+06 1.836e+06 1.177e+07 1.097e+07 2.195e+06 2.049e+06 1.749e+06 2.594e+06 2.074e+06 1.627e+06 2.17e+06 1.911e+06 7.349e+06 2.343e+06 6.178e+06 2.087e+06 1.81e+06 1.919e+06 1.932e+06 1.988e+06 1.925e+06 9.029e+06 2.336e+06 1.979e+06 2.323e+06 2.168e+06 2.182e+06 6.558e+06 1.118e+07 1.693e+06 1.024e+07 1.761e+06 8.2e+06 
Average illumination values = 
668.7 668.9 668.8 669 670.3 668.9 669.3 668.8 668.6 669.1 669 668.8 669.3 668.6 668.7 670.3 671.6 669.3 668.8 670.1 671.2 668.9 668.9 668.8 671 668.9 668.9 668.9 670.1 668.9 669.4 669.6 668.9 669 669.6 669.7 670 668.8 668.7 668.7 668.6 668.7 671.3 671.6 669 670.4 670.1 668.6 670.1 668.7 668.6 669.3 668.7 668.8 668.8 672.4 669.2 668.6 668.8 668.7 668.8 668.6 669.2 669.1 669.1 669.2 669.4 668.7 670 670.5 669.3 669 668.9 668.8 669.1 668.7 668.8 670.1 671 669.2 670.2 669.7 668.9 669.1 669.8 669.4 669.6 669.2 669.2 669.2 669.8 668.6 668.9 668.9 669 668.8 669.1 668.9 668.8 670 

End of simulation
Obj Function for 2 users through 20 users 
0.0754 0.0277 0.0072 0.0029 0.0020 0.0016 0.0008 0.0005 0.0003 0.0003 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 
Uniformity for 2 users through 20 users 
0.9811 0.9806 0.9801 0.9798 0.9796 0.9796 0.9801 0.9805 0.9806 0.9811 0.9813 0.9816 0.9817 0.9820 0.9823 0.9824 0.9824 0.9825 0.9826 
Minimum rate for 2 users through 20 users 
1.904e+06 7.707e+05 2.082e+05 8.548e+04 5.898e+04 4.592e+04 2.281e+04 1.399e+04 9392 7503 6636 3867 3887 3636 2613 1934 1389 1161 971.5 
Average rate for 2 users through 20 users 
9.663e+07 5.775e+07 4.135e+07 2.899e+07 2.2e+07 1.847e+07 1.591e+07 1.297e+07 1.176e+07 1.079e+07 8.693e+06 7.919e+06 7.37e+06 6.059e+06 5.499e+06 4.568e+06 4.144e+06 3.584e+06 3.583e+06 
Average illumination for 2 users through 20 users 
675.9 675.5 675.2 674.6 673.9 673.4 672.8 672.2 671.8 671.2 670.9 670.5 670.4 670 669.8 669.6 669.6 669.4 669.3 


==> code/results/plot_data.txt <==
u_v = 2:10;

min_rate_nua = 
min_rate_ssa_led = [1.311e+07 2.445e+06 6.229e+05 5.463e+05 2.611e+05 1.027e+05 2.143e+04 4.518e+04 2.344e+04]; 

min_rate_ssa_user = 

avg_rate_nua = 
avg_rate_ssa_led = [2.419e+07 2.134e+07 1.953e+07 1.176e+07 9.761e+06 8.236e+06 7.855e+06 5.312e+06 4.435e+06];
avg_rate_ssa_user = 

uni_nua = 
uni_ssa_led = [0.8892 0.8540 0.8534 0.8714 0.8902 0.9034 0.9138 0.9239 0.9298];
uni_ssa_user = 




==> code/simulations/Bulb Radius/30cm/P_m.txt <==
0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.23433 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.065502 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Bulb Radius/30cm/final_users_2_12_30.txt <==

U = 2

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.08388 0.08159 0.002665 0.005797 0.08265 0.02815 0.02971 0.08267 0.05857 0.01162 0.002445 0.02092 0.01002 0.03218 0.03968 0.03145 0.003145 0.0402 0.0014 0.05656 0.09254 0.01965 0.02965 0.01391 0.03671 0.005584 0.004971 0.0009463 0.07179 0.07369 0.09124 0.02067 0.002191 0.002312 0.1741 0.05906 0.03362 0.002819 0.08158 0.9642 0.02837 0.2461 0.08588 0.04143 0.00395 0.08196 0.7712 0.04582 0.03097 0.08487 0.03581 0.002678 0.006494 0.02467 0.01248 0.002162 0.04509 0.8148 0.03958 0.006656 0.004197 0.03468 0.5929 0.06842 0.08651 0.008281 0.00976 0.02287 0.05372 0.004266 0.02566 0.08564 0.04182 0.001114 0.01212 0.3323 0.05974 0.0053 0.0282 0.01391 0.1009 0.1292 0.07171 0.1861 0.01489 0.1312 0.01827 0.4466 0.0744 0.007225 0.0005817 0.2649 0.01207 0.06242 0.08198 0.02855 0.01307 0.2947 0.08079 0.08033 
Uniformity values = 
0.9796 0.9811 0.9813 0.9812 0.9759 0.9811 0.9804 0.9806 0.9825 0.9809 0.9788 0.9801 0.9801 0.9795 0.9805 0.9803 0.9778 0.983 0.9796 0.98 0.9813 0.9811 0.9773 0.9798 0.981 0.9796 0.975 0.9805 0.9821 0.9797 0.9804 0.9817 0.9815 0.9818 0.9809 0.9801 0.9802 0.982 0.9802 0.9797 0.9812 0.981 0.9796 0.9803 0.9795 0.982 0.9813 0.9801 0.9804 0.9803 0.9804 0.9793 0.9815 0.9806 0.9807 0.9808 0.9789 0.9817 0.9803 0.9808 0.9797 0.9796 0.9788 0.9807 0.9799 0.9794 0.9792 0.9805 0.9796 0.981 0.9785 0.9804 0.9808 0.9807 0.9809 0.9798 0.9804 0.98 0.9811 0.9829 0.9802 0.9824 0.9801 0.9808 0.9809 0.981 0.9791 0.9802 0.9802 0.9793 0.9774 0.9801 0.9804 0.9818 0.9797 0.9813 0.9813 0.9814 0.981 0.9809 
Minimum rate values = 
2.371e+06 2.305e+06 7.825e+04 1.7e+05 2.346e+06 8.163e+05 8.613e+05 2.336e+06 1.671e+06 3.397e+05 7.198e+04 6.095e+05 2.936e+05 9.327e+05 1.145e+06 9.112e+05 9.265e+04 1.157e+06 4.119e+04 1.619e+06 2.6e+06 5.721e+05 8.625e+05 4.068e+05 1.06e+06 1.64e+05 1.467e+05 2.783e+04 2.036e+06 2.093e+06 2.567e+06 6.012e+05 6.433e+04 6.787e+04 4.715e+06 1.688e+06 9.73e+05 8.272e+04 2.307e+06 1.977e+07 8.225e+05 6.458e+06 2.425e+06 1.194e+06 1.161e+05 2.313e+06 1.673e+07 1.318e+06 8.975e+05 2.396e+06 1.035e+06 7.88e+04 1.903e+05 7.169e+05 3.647e+05 6.354e+04 1.299e+06 1.744e+07 1.142e+06 1.951e+05 1.234e+05 1.004e+06 1.366e+07 1.946e+06 2.441e+06 2.429e+05 2.862e+05 6.653e+05 1.541e+06 1.252e+05 7.468e+05 2.416e+06 1.205e+06 3.277e+04 3.543e+05 8.426e+06 1.707e+06 1.556e+05 8.176e+05 4.053e+05 2.827e+06 3.566e+06 2.038e+06 5.012e+06 4.346e+05 3.621e+06 5.334e+05 1.083e+07 2.111e+06 2.121e+05 1.717e+04 6.903e+06 3.53e+05 1.778e+06 2.319e+06 8.274e+05 3.817e+05 7.577e+06 2.284e+06 2.271e+06 
Average rate values = 
5.566e+07 5.637e+07 1.506e+08 1.284e+08 5.592e+07 8.409e+07 8.261e+07 5.603e+07 6.471e+07 1.087e+08 1.53e+08 9.221e+07 1.128e+08 8.042e+07 7.483e+07 8.106e+07 1.458e+08 7.455e+07 1.691e+08 6.554e+07 5.333e+07 9.399e+07 8.258e+07 1.036e+08 7.692e+07 1.294e+08 1.326e+08 1.804e+08 5.955e+07 5.884e+07 5.365e+07 9.26e+07 1.563e+08 1.547e+08 3.931e+07 6.443e+07 7.926e+07 1.491e+08 5.635e+07 2e+07 8.388e+07 3.282e+07 5.509e+07 7.368e+07 1.393e+08 5.628e+07 2.042e+07 7.102e+07 8.148e+07 5.539e+07 7.757e+07 1.504e+08 1.252e+08 8.769e+07 1.067e+08 1.566e+08 7.14e+07 2.025e+07 7.489e+07 1.245e+08 1.376e+08 7.841e+07 2.179e+07 6.072e+07 5.492e+07 1.182e+08 1.135e+08 8.977e+07 6.685e+07 1.372e+08 8.656e+07 5.517e+07 7.344e+07 1.757e+08 1.075e+08 2.805e+07 6.414e+07 1.309e+08 8.405e+07 1.037e+08 5.126e+07 4.566e+07 5.953e+07 3.799e+07 1.017e+08 4.53e+07 9.595e+07 2.435e+07 5.862e+07 1.221e+08 1.943e+08 3.155e+07 1.076e+08 6.307e+07 5.622e+07 8.372e+07 1.054e+08 2.986e+07 5.66e+07 5.675e+07 
Average illumination values = 
679.1 677.9 678.6 678.8 676.7 679.3 679.4 678.4 677.7 678.8 676.2 681.4 677.2 679 676.8 679.3 676 677.1 677.5 678.6 678.5 678.9 676.2 677.9 679 681.7 676 679.1 678 679.2 679.1 675.9 678.4 678.2 678.8 679 679.4 678.1 679.4 678.9 678.6 678.8 679.5 679.3 679.3 678.1 678.5 678.6 679.2 677.1 679.5 677.7 679 679 677.2 679.4 679.5 677.4 678.4 678.9 678.6 678.9 675.1 679 679.1 679.3 679.4 679.2 679.4 678.8 684.2 678.8 679.2 678.1 678.9 678.7 679.2 681.8 678.9 677.5 678.7 676.4 679.5 677.2 679 678.7 675.9 679.1 679.2 680.1 676.2 679.2 679.2 677.3 677.4 678.6 677.7 678.5 678.8 678.7 

U = 4

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.02861 8.569e-05 0.05172 0.01662 0.003943 0.002595 0.01392 0.03128 0.00236 0.00276 0.01667 0.008841 0.003425 0.00104 0.0205 0.002331 0.001211 0.00118 0.002428 0.008602 0.001177 0.02131 0.000689 0.004084 0.02978 0.00204 0.002904 0.0015 0.07539 0.007147 0.001597 0.01169 0.004839 0.0004677 0.001244 0.01846 0.001457 0.008574 0.004444 0.007106 0.004732 0.02103 0.0006265 0.01199 0.001305 0.001001 0.02067 0.02743 0.002633 0.001213 0.0144 0.003809 0.007646 0.02803 0.007081 0.008054 0.04755 0.0001838 0.002892 0.001374 0.001435 0.02253 0.0009889 0.01969 0.0061 0.006038 0.002629 0.03948 0.00166 0.0009106 5.386e-06 0.02061 0.0007 0.0005614 0.001251 0.002319 7.237e-05 0.002117 0.009965 0.001513 0.0186 0.01193 0.001754 0.0003395 0.0051 0.001431 0.0004747 0.05934 0.005341 0.003891 0.0004356 0.001281 0.000515 0.02013 0.007986 0.0002972 0.003443 0.03875 0.009481 0.01248 
Uniformity values = 
0.9812 0.9768 0.9761 0.9812 0.9808 0.9766 0.9787 0.9774 0.9755 0.9808 0.9827 0.9782 0.9794 0.9726 0.9757 0.9798 0.9803 0.9768 0.9809 0.9798 0.9795 0.9775 0.9753 0.9739 0.9796 0.9768 0.98 0.9801 0.9781 0.9818 0.981 0.9775 0.9825 0.9776 0.9786 0.9761 0.9726 0.9762 0.9804 0.9773 0.9764 0.98 0.9795 0.9777 0.9765 0.9747 0.979 0.9808 0.9816 0.9748 0.9788 0.9798 0.9785 0.9751 0.9725 0.9776 0.9799 0.9757 0.9787 0.9782 0.9788 0.9757 0.9779 0.9768 0.9789 0.9741 0.9779 0.9758 0.9809 0.9805 0.9789 0.9786 0.9797 0.9784 0.9771 0.9775 0.9785 0.9753 0.98 0.9774 0.9784 0.9791 0.9786 0.9778 0.9766 0.9801 0.9806 0.9787 0.9801 0.9802 0.9791 0.9805 0.9755 0.9802 0.9774 0.9801 0.9757 0.979 0.9796 0.9803 
Minimum rate values = 
8.294e+05 2531 1.49e+06 4.847e+05 1.158e+05 7.657e+04 4.076e+05 9.09e+05 6.972e+04 8.107e+04 4.854e+05 2.596e+05 1.007e+05 3.083e+04 6e+05 6.856e+04 3.563e+04 3.484e+04 7.132e+04 2.522e+05 3.466e+04 6.224e+05 2.038e+04 1.207e+05 8.64e+05 6.019e+04 8.538e+04 4.412e+04 2.143e+06 2.093e+05 4.695e+04 3.431e+05 1.418e+05 1.38e+04 3.665e+04 5.406e+05 4.318e+04 2.523e+05 1.305e+05 2.091e+05 1.395e+05 6.127e+05 1.845e+04 3.516e+05 3.855e+04 2.962e+04 6.028e+05 7.958e+05 7.73e+04 3.587e+04 4.214e+05 1.119e+05 2.246e+05 8.178e+05 2.093e+05 2.367e+05 1.367e+06 5435 8.514e+04 4.051e+04 4.226e+04 6.587e+05 2.916e+04 5.757e+05 1.792e+05 1.783e+05 7.745e+04 1.144e+06 4.879e+04 2.678e+04 158.8 6.013e+05 2.061e+04 1.655e+04 3.693e+04 6.836e+04 2134 6.256e+04 2.919e+05 4.464e+04 5.434e+05 3.493e+05 5.167e+04 1.002e+04 1.503e+05 4.211e+04 1.396e+04 1.698e+06 1.568e+05 1.143e+05 1.284e+04 3.766e+04 1.523e+04 5.867e+05 2.348e+05 8748 1.016e+05 1.12e+06 2.779e+05 3.651e+05 
Average rate values = 
2.177e+07 2.949e+07 2.095e+07 2.933e+07 2.006e+07 6.292e+07 4.728e+07 3.167e+07 6.74e+07 3.573e+07 4.165e+07 5.312e+07 4.463e+07 4.635e+07 3.616e+07 3.722e+07 1.036e+08 4.953e+07 4.809e+07 3.601e+07 1.315e+07 3.756e+07 5.478e+07 6.48e+07 2.438e+07 6.58e+07 6.277e+07 1.157e+07 9.731e+06 4.287e+07 4.471e+07 1.151e+07 1.011e+07 3.546e+07 1.623e+07 2.181e+07 3.708e+07 4.683e+07 4.116e+07 3.832e+07 3.819e+07 2.297e+07 3.949e+07 1.417e+07 5.489e+07 1.757e+07 2.219e+07 2.45e+07 4.877e+07 5.987e+07 3.416e+07 8.13e+07 1.265e+07 1.899e+07 1.299e+07 2.663e+07 2.182e+07 4.524e+07 1.38e+07 3.646e+07 3.885e+07 1.526e+07 4.33e+07 1.09e+07 4.034e+07 2.305e+07 2.579e+07 2.83e+07 1.197e+07 4.19e+07 2.291e+07 2.163e+07 6.014e+07 5.938e+07 1.715e+07 8.657e+07 5.199e+07 4.865e+07 3.169e+07 5.744e+07 9.747e+06 2.457e+07 3.294e+07 6.396e+07 2.369e+07 8.003e+07 4.536e+07 1.214e+07 1.386e+07 3.823e+07 1.299e+07 3.633e+07 7.712e+07 2.263e+07 3.72e+07 4.51e+07 4.886e+07 1.991e+07 3.835e+07 1.219e+07 
Average illumination values = 
675.8 677.9 676.2 678 675.5 676.4 676.6 676.6 675.2 676.7 677.7 675.4 679.1 677.7 675.4 674.3 677.5 676.1 679.2 676.8 676.2 675.3 678.1 677.2 677.4 676 677.9 676.6 674.3 678.6 677.7 676 677.5 678.5 677.4 676.1 677.9 675.9 682.2 676.6 675.5 675.6 677.5 676.9 675.6 677.2 678.4 676.5 678 675.6 677.1 675.8 676.1 676.4 677.5 674.6 675.8 677.5 677.5 677 678.5 676.2 677.5 675.5 673.4 677.6 678.4 676 677.3 676.3 677.7 675.3 677.4 678.5 676.7 677.1 680 676.7 674.3 677.8 677 677.6 679.4 678.2 676.1 676.7 673.9 675.9 679.5 673.8 677.6 675 675.6 680.4 676.4 677.5 677.1 674.8 677.5 673.9 

U = 6

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.002994 0.001551 0.002803 0.001613 0.0003431 0.0007921 0.001066 0.001191 0.003488 0.00067 0.001075 0.0002289 0.001404 0.0003768 0.004331 0.0003044 0.0005683 0.0007091 0.001787 0.008705 0.00342 0.004631 0.0006183 0.001148 0.001296 0.0008464 0.007251 0.005939 0.0002928 0.002079 0.0008575 0.0189 0.0009099 0.004456 0.0002431 0.01727 0.00647 0.0195 0.0001941 0.003372 0.002327 0.001975 0.011 0.005883 0.003412 0.001107 8.205e-06 0.01817 9.725e-05 0.001301 0.003832 1.133e-05 0.001918 0.01372 0.002964 0.0004841 0.00236 0.0009142 0.007976 0.002611 0.0003664 2.719e-05 0.009804 0.0002978 0.005956 0.002103 0.008702 0.0009295 0.0003196 0.0004742 0.01201 0.001761 0.003142 0.0008935 0.0004132 0.0003326 0.002101 0.02383 0.005821 0.003436 0.008741 0.0005997 0.0001569 0.002311 0.0002112 0.00877 0.0004238 0.001419 0.002599 7.317e-05 0.0007254 0.0008129 0.0007781 0.004338 0.00345 0.00283 0.02644 0.001077 0.0005942 0.001417 
Uniformity values = 
0.9821 0.9797 0.9801 0.9753 0.9803 0.976 0.9791 0.9785 0.9758 0.9771 0.9798 0.9803 0.9804 0.9791 0.9778 0.9728 0.9821 0.9773 0.9789 0.9748 0.9801 0.9817 0.9802 0.9771 0.9729 0.975 0.9799 0.9803 0.9787 0.978 0.9787 0.9781 0.9756 0.9814 0.9791 0.9817 0.9775 0.979 0.9775 0.9799 0.98 0.9787 0.9791 0.9778 0.9782 0.9785 0.98 0.9816 0.9777 0.9774 0.9776 0.9745 0.9811 0.9794 0.9736 0.9771 0.9795 0.9803 0.9812 0.9802 0.9791 0.9741 0.9785 0.9794 0.974 0.9769 0.9803 0.9786 0.9796 0.9781 0.9802 0.9769 0.9783 0.9819 0.9811 0.9812 0.9795 0.9801 0.9763 0.9784 0.9808 0.9817 0.9803 0.977 0.9747 0.9807 0.9793 0.9778 0.9817 0.9783 0.981 0.9777 0.9759 0.9774 0.9796 0.9755 0.9792 0.9741 0.9785 0.9794 
Minimum rate values = 
8.784e+04 4.563e+04 8.239e+04 4.77e+04 1.01e+04 2.341e+04 3.139e+04 3.51e+04 1.03e+05 1.978e+04 3.164e+04 6738 4.128e+04 1.11e+04 1.275e+05 9027 1.669e+04 2.093e+04 5.263e+04 2.565e+05 1.005e+05 1.358e+05 1.82e+04 3.388e+04 3.842e+04 2.504e+04 2.127e+05 1.743e+05 8632 6.129e+04 2.527e+04 5.524e+05 2.69e+04 1.307e+05 7163 5.033e+05 1.903e+05 5.69e+05 5728 9.913e+04 6.843e+04 5.816e+04 3.225e+05 1.731e+05 1.005e+05 3.262e+04 241.6 5.293e+05 2870 3.837e+04 1.129e+05 335.5 5.637e+04 4.015e+05 8.769e+04 1.429e+04 6.942e+04 2.69e+04 2.336e+05 7.676e+04 1.08e+04 805.4 2.877e+05 8771 1.759e+05 6.206e+04 2.55e+05 2.739e+04 9413 1.399e+04 3.514e+05 5.198e+04 9.252e+04 2.624e+04 1.215e+04 9779 6.182e+04 6.931e+05 1.715e+05 1.011e+05 2.56e+05 1.762e+04 4619 6.819e+04 6250 2.569e+05 1.248e+04 4.185e+04 7.63e+04 2158 2.133e+04 2.398e+04 2.3e+04 1.278e+05 1.014e+05 8.359e+04 7.687e+05 3.188e+04 1.752e+04 4.171e+04 
Average rate values = 
1.562e+07 1.719e+07 2.806e+07 3.518e+07 2.831e+07 4.132e+07 1.563e+07 2.386e+07 9.11e+06 3.125e+07 2.424e+07 3.467e+07 2.661e+07 9.425e+06 7.154e+06 3.758e+07 1.633e+07 3.979e+07 7.307e+06 7.191e+06 8.254e+06 7.559e+06 8.468e+06 1.602e+07 9.247e+06 9.707e+06 1.92e+07 2.151e+07 2.219e+07 2.219e+07 1.087e+07 6.686e+06 4.525e+07 2.303e+07 2.201e+07 1.263e+07 8.659e+06 1.204e+07 2.771e+07 7.355e+06 1.492e+07 1.377e+07 7.719e+06 1.327e+07 1.05e+07 3.186e+07 3.383e+07 2.031e+07 4.356e+07 1.078e+07 8.825e+06 4.833e+07 2.357e+07 1.186e+07 7.622e+06 1.601e+07 1.635e+07 9.477e+06 7.362e+06 1.121e+07 3.104e+07 3.479e+07 1.375e+07 2.822e+07 1.978e+07 7.643e+06 8.586e+06 2.279e+07 1.53e+07 2.42e+07 2.432e+07 4.404e+07 1.182e+07 2.864e+07 2.657e+07 8.676e+06 7.198e+06 1.721e+07 3.145e+07 1.388e+07 2.797e+07 2.883e+07 3.57e+07 1.75e+07 4.148e+07 9.351e+06 7.54e+06 3.793e+07 1.296e+07 9.626e+06 1.322e+07 3.22e+07 1.948e+07 1.5e+07 7.368e+06 1.878e+07 8.258e+06 2.063e+07 4.318e+07 8.454e+06 
Average illumination values = 
675.1 673.7 672.6 677.3 674.2 674.7 674.7 673.4 674.8 674.3 673.3 673.8 673.2 676.1 673.7 677.2 675.3 676.4 673.8 676 673.9 675 674.7 675.4 677.3 679.9 673.9 672.1 676.5 674.4 674.4 674.5 675 674.5 676.2 671.7 674 673.7 675.2 676.8 673 673.4 672.7 673.6 674.3 676.9 674.6 672.8 675.9 675.4 678.5 675.8 673.5 675 676.8 677.2 674.1 672.7 674.2 673.7 675 676.6 675.2 674 678.8 674.4 673.3 676 675.5 674.3 673.3 674 675.8 674.1 673.8 674.4 676.1 673 674.6 674 675.9 674.4 674.6 674.8 675.6 674.3 674 674.5 673.8 676.2 676.3 674.9 674.8 674.5 673 676.1 672.5 676.1 674.5 674.5 

U = 8

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
5.261e-05 0.00353 0.000604 0.0005226 0.002403 0.001164 9.96e-05 0.001687 7.073e-05 0.00142 0.0001491 2.098e-05 0.0005673 0.0002544 0.0001082 0.001273 0.0001073 0.0009197 7.503e-05 0.00347 0.001925 0.0004124 2.129e-07 0.008571 0.000325 0.0002608 0.002947 0.00348 0.0002334 0.003149 0.003815 0.001004 0.009821 0.005011 0.0001504 6.263e-06 6.189e-05 0.0009494 1.091e-05 0.003264 5.955e-05 0.0006309 0.0008887 0.0004046 0.0004952 0.0001319 0.000794 0.0003421 0.007178 0.0001114 0.0005181 0.0001969 0.0003636 0.002144 0.0005578 0.001912 0.0002943 0.001102 0.002587 0.001245 0.001404 0 8.422e-05 0.0003876 0.01527 0.0001811 0.006049 0.0001166 0.0008022 0.0004869 0.001906 0.004816 0.001876 0.0007676 0.0009456 0.000107 0.0002597 0.0006873 0.003025 0.0004227 0.0008189 0.001039 0.0014 0.001815 0.0001124 8.835e-05 0.001604 0.0005484 2.096e-05 0.00263 0.002174 0.0003011 0.001342 8.829e-05 0.0003696 0.001915 0.0003881 0.0003174 0.003841 0.0011 
Uniformity values = 
0.981 0.9793 0.9792 0.9834 0.9807 0.9812 0.9799 0.9782 0.9788 0.9808 0.9798 0.9769 0.9814 0.979 0.9804 0.9833 0.9823 0.9803 0.9753 0.9819 0.9812 0.9796 0.979 0.9809 0.9759 0.9786 0.9813 0.9811 0.9831 0.9801 0.9811 0.9806 0.9789 0.9797 0.9792 0.9835 0.9805 0.9815 0.974 0.9799 0.9822 0.9779 0.9775 0.9819 0.9829 0.9823 0.9754 0.9814 0.9769 0.9779 0.9816 0.9808 0.9808 0.9756 0.9849 0.9823 0.9794 0.9829 0.9778 0.9777 0.9816 0.9818 0.9784 0.9796 0.9813 0.9795 0.981 0.9814 0.9819 0.9805 0.9784 0.9771 0.9812 0.9785 0.9814 0.9771 0.9777 0.9804 0.9817 0.9839 0.9824 0.9791 0.979 0.9787 0.978 0.9819 0.9794 0.9814 0.9788 0.9754 0.9784 0.9813 0.9806 0.9788 0.9807 0.9827 0.9819 0.979 0.9806 0.9774 
Minimum rate values = 
1547 1.038e+05 1.779e+04 1.533e+04 7.062e+04 3.42e+04 2933 4.972e+04 2085 4.176e+04 4390 619.8 1.667e+04 7497 3185 3.734e+04 3151 2.706e+04 2220 1.018e+05 5.655e+04 1.214e+04 6.275 2.51e+05 9606 7689 8.652e+04 1.022e+05 6848 9.256e+04 1.12e+05 2.952e+04 2.88e+05 1.472e+05 4432 183.8 1821 2.79e+04 323.3 9.595e+04 1749 1.861e+04 2.622e+04 1.189e+04 1.453e+04 3874 2.348e+04 1.006e+04 2.112e+05 3287 1.523e+04 5791 1.07e+04 6.333e+04 1.634e+04 5.612e+04 8669 3.232e+04 7.624e+04 3.673e+04 4.124e+04 0 2484 1.141e+04 4.455e+05 5335 1.774e+05 3429 2.356e+04 1.432e+04 5.616e+04 1.418e+05 5.511e+04 2.263e+04 2.779e+04 3160 7664 2.022e+04 8.876e+04 1.239e+04 2.404e+04 3.061e+04 4.125e+04 5.346e+04 3317 2596 4.722e+04 1.612e+04 617.9 7.77e+04 6.404e+04 8852 3.947e+04 2603 1.087e+04 5.617e+04 1.14e+04 9352 1.128e+05 3.247e+04 
Average rate values = 
1.283e+07 7.81e+06 2.511e+07 5.339e+06 1.384e+07 1.829e+07 6.887e+06 2.058e+07 2.899e+07 2.215e+07 2.418e+07 6.987e+06 1.356e+07 1.19e+07 4.952e+06 5.903e+06 4.915e+06 1.046e+07 5.712e+06 8.799e+06 1.127e+07 6.245e+06 2.756e+07 5.482e+06 1.558e+07 2.283e+07 1.055e+07 6.591e+06 1.241e+07 5.509e+06 6.088e+06 7.489e+06 4.851e+06 6.785e+06 7.258e+06 1.632e+07 7.628e+06 9.334e+06 3.643e+07 5.625e+06 1.316e+07 5.772e+06 8.433e+06 2.703e+07 8.329e+06 2.239e+07 1.728e+07 1.988e+07 7.756e+06 3.159e+07 2.117e+07 2.848e+07 2.13e+07 2.288e+07 9.635e+06 2.026e+07 7.035e+06 5.622e+06 1.758e+07 1.306e+07 1.873e+07 8.105e+06 1.624e+07 1.052e+07 4.697e+06 2.989e+07 4.626e+06 1.164e+07 2.341e+07 1.341e+07 1.096e+07 4.599e+06 6.557e+06 1.725e+07 1.026e+07 1.427e+07 2.63e+07 6.84e+06 7.45e+06 4.815e+06 6.465e+06 5.553e+06 4.689e+06 5.853e+06 8.669e+06 1.53e+07 7.105e+06 1.208e+07 1.931e+07 5.399e+06 8.234e+06 1.658e+07 8.095e+06 1.762e+07 1.341e+07 1.327e+07 5.2e+06 8.737e+06 2.229e+07 1.309e+07 
Average illumination values = 
673.2 673.3 672.8 671.3 671.6 671.5 672 673.2 673.2 672 672.2 674.3 673.1 674.9 672.1 671.4 673 672 675.2 674.2 671.5 674.5 673.2 672.1 674.8 675.3 671.4 671.5 671.5 674.5 671.8 671.9 672.7 673.1 672.5 671.5 673.1 673.5 677.1 672.7 672.5 673.9 673.8 672.6 671.9 672.3 675.2 672.6 674.6 673.8 673.2 672.8 672.8 674.9 670.9 672.3 673 672.8 673.7 673.4 673.5 673 673.8 672.3 672.8 673.4 671.6 674.5 672 671.6 673.8 673.9 671.1 673 672.5 674 673.8 671.7 670.7 671 672.8 673.1 672.7 673.3 674.4 672 672.8 671.7 674.6 675.1 673.3 673.5 672.3 674.4 673.5 670.8 672 673.1 672.4 674.7 

U = 10

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
8.621e-05 0.000674 7.667e-07 0.001836 0.001191 0.000279 0.0001186 5.688e-05 0.0002391 0.000826 0.001138 0.000103 0.001059 6.57e-05 0.000671 0.0009457 0.002094 0.0006323 0.001056 0.00012 0.0001293 0.003531 0.001071 0.0007609 0.003884 0.001053 0.002078 0.0001213 7.475e-06 8.004e-05 8.893e-06 1.582e-05 9.808e-05 0.0004755 0.0003245 7.401e-05 3.872e-05 0.004047 0.0002351 0.0002456 6.928e-05 8.698e-05 0.003172 0.0005746 0.000702 0.0003224 0.0005198 0.001023 0.0002479 0 1.974e-05 0.009036 0.0001838 1.964e-05 0.0007602 0.0002318 0.002567 0.0009774 0.0004163 0.00089 4.064e-05 0.0008604 0.0002132 0.0002714 0.0004607 0.0004055 0.001397 0.0001032 9.042e-05 0.001236 0.0007712 0.0007501 0.0007481 6.348e-05 0.000162 7.073e-05 0.001911 0.0001035 0.00167 0.001594 0.0005353 0.003629 0.0004469 0.004141 0.0003925 1.695e-06 9.296e-05 0.0008631 4.079e-05 9.879e-05 1.207e-05 0.0004672 0.002917 0.0002365 0.000244 3.696e-05 0.0002096 5.881e-07 0.0003446 0.0004413 
Uniformity values = 
0.9816 0.9825 0.9826 0.9829 0.9828 0.983 0.9808 0.9818 0.9811 0.9818 0.9822 0.9829 0.9849 0.9817 0.9779 0.9826 0.9845 0.9811 0.9818 0.9798 0.9795 0.9828 0.9828 0.9838 0.9816 0.9811 0.9811 0.9838 0.9853 0.9822 0.9761 0.9804 0.9817 0.9786 0.9842 0.9839 0.9826 0.9814 0.9789 0.9801 0.9824 0.981 0.9798 0.9836 0.9813 0.9834 0.9829 0.9799 0.9813 0.9834 0.9805 0.9835 0.979 0.9808 0.9835 0.9837 0.9794 0.9813 0.9821 0.9823 0.98 0.9823 0.9837 0.9825 0.9813 0.9825 0.9825 0.9799 0.983 0.9829 0.9804 0.976 0.98 0.9808 0.9846 0.9809 0.9842 0.9797 0.9816 0.9796 0.9817 0.981 0.9809 0.9822 0.9805 0.9777 0.9831 0.9844 0.9822 0.9845 0.9824 0.9833 0.9785 0.9799 0.9839 0.9817 0.9796 0.9786 0.9824 0.9829 
Minimum rate values = 
2534 1.979e+04 22.51 5.385e+04 3.496e+04 8188 3488 1672 7032 2.426e+04 3.341e+04 3022 3.101e+04 1931 1.979e+04 2.776e+04 6.132e+04 1.859e+04 3.102e+04 3534 3809 1.035e+05 3.141e+04 2.231e+04 1.139e+05 3.094e+04 6.105e+04 3557 218.9 2351 262.9 465.5 2883 1.402e+04 9511 2170 1137 1.187e+05 6928 7230 2035 2558 9.327e+04 1.685e+04 2.063e+04 9458 1.525e+04 3.009e+04 7287 0 580.8 2.639e+05 5416 577.7 2.229e+04 6798 7.553e+04 2.873e+04 1.223e+04 2.613e+04 1197 2.526e+04 6252 7970 1.354e+04 1.191e+04 4.099e+04 3038 2654 3.626e+04 2.269e+04 2.217e+04 2.202e+04 1867 4746 2081 5.599e+04 3047 4.905e+04 4.69e+04 1.573e+04 1.066e+05 1.314e+04 1.214e+05 1.155e+04 50.02 2728 2.529e+04 1198 2895 354.4 1.371e+04 8.589e+04 6963 7155 1086 6172 17.34 1.012e+04 1.295e+04 
Average rate values = 
3.866e+06 9.247e+06 1.485e+07 4.182e+06 1.775e+07 5.916e+06 5.052e+06 1.861e+07 4.467e+06 5.823e+06 1.379e+07 4.099e+06 4.463e+06 8.402e+06 5.021e+06 4.536e+06 1.032e+07 1.184e+07 4.396e+06 6.749e+06 2.396e+07 4.651e+06 6.856e+06 4.662e+06 5.082e+06 5.769e+06 7.042e+06 6.904e+06 5.396e+06 6.205e+06 5.272e+06 4.614e+06 4.649e+06 4.017e+06 5.721e+06 5.04e+06 1.154e+07 1.012e+07 1.205e+07 4.989e+06 4.648e+06 1.687e+07 1.21e+07 8.736e+06 4.33e+06 3.545e+06 2.378e+07 4.871e+06 1.148e+07 1.792e+07 2.155e+07 3.953e+06 1.846e+07 3.647e+06 7.204e+06 1.054e+07 6.099e+06 7.686e+06 7.32e+06 8.808e+06 1.087e+07 1.548e+07 8.367e+06 3.793e+06 8.156e+06 8.204e+06 7.737e+06 4.68e+06 1.51e+07 6.224e+06 1.197e+07 4.342e+06 7.087e+06 4.238e+06 1.383e+07 6.049e+06 1.091e+07 2.618e+07 1.804e+07 5.43e+06 1.923e+07 5.455e+06 4.577e+06 3.886e+06 1.613e+07 2.026e+07 1.88e+07 5.268e+06 1.577e+07 3.192e+07 3.881e+06 7.49e+06 4.888e+06 1.254e+07 4.455e+06 2.182e+07 1.193e+07 1.12e+07 6.555e+06 1.583e+07 
Average illumination values = 
671.7 670.2 671.8 669.9 670.5 670.2 671.4 671.3 671.3 670.7 672.4 670.4 670.1 672.2 673.5 673.6 669.2 672.4 671.4 672 673.1 670.1 670.8 671.5 671 671.2 671.1 673 670 671.9 675.5 672.4 670.9 673 669.6 671.2 671.6 671.5 673.8 671.9 672.3 672.4 672 669.5 671 671.2 672.1 671.9 672.7 671 671.6 670.7 673.2 671.8 671.7 669.4 673.2 671.1 670.6 671.5 671.9 670.6 670.8 670.6 671.3 671.4 670.2 673 670.3 670.4 672.4 674.6 672.2 672 670 673.2 669.1 674.3 670.9 673.1 670.7 671.3 671.4 670.4 673.2 674 670.4 669.1 671.1 670.9 671.6 670.8 673 671.9 670.6 671.2 673.4 673.7 671.9 670.1 

U = 12

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
9.021e-05 0.0008543 0.0004866 0.001155 6.587e-05 9.085e-05 0.0001215 3.04e-05 0.000501 2.416e-05 0.0002156 8.814e-05 3.081e-06 0.0004674 0.0002561 0.001015 0.0001568 0.000252 0.002134 0.0002214 0.0007572 0.001788 0.000957 7.327e-06 0.0001042 1.198e-06 6.738e-05 0.0004497 0.0008151 9.594e-05 2.079e-05 0.0003585 0.002457 1.49e-05 7.601e-05 0.002159 0.0003144 0.0001916 0.0004596 0.001062 0.0001681 9.195e-05 0.0004318 0.0003155 1.931e-05 0.0007681 0.0003912 0.004309 0.0006817 0.0001111 4.213e-05 6.459e-05 9.101e-05 0.0001451 0.0005885 0.002452 0.0001397 6.506e-05 0.0002733 0.0007277 0.000799 3.509e-05 3.555e-06 0.0002149 0.0001001 0.002762 0.0001793 0.002473 0.0002305 0.004251 0.0002912 2.462e-06 0.0003922 6.62e-05 9.806e-05 1.062e-05 8.105e-05 0.0008423 0.002188 3.686e-05 1.602e-05 1.978e-06 0.001005 0.0002839 0.0003456 7.062e-05 3.338e-05 0.0002713 0.0001034 0.0003598 0.0002665 0.0003334 0.0001876 0.000183 5.392e-05 0.0008909 3.941e-05 0.0004484 4.538e-05 0.0007049 
Uniformity values = 
0.9822 0.982 0.9839 0.9849 0.985 0.9822 0.9829 0.9809 0.9829 0.9833 0.9854 0.9848 0.9838 0.9847 0.9817 0.9851 0.9831 0.9831 0.9837 0.9855 0.9825 0.9809 0.9836 0.9828 0.9857 0.9782 0.9829 0.981 0.984 0.9845 0.9826 0.9833 0.9826 0.9833 0.9807 0.9799 0.9843 0.9831 0.9856 0.9807 0.983 0.9826 0.9825 0.9827 0.9848 0.9851 0.9818 0.9813 0.9822 0.9825 0.981 0.9833 0.983 0.985 0.9832 0.9834 0.9851 0.9838 0.9815 0.9795 0.9798 0.9836 0.9813 0.9838 0.984 0.9839 0.984 0.983 0.9814 0.9844 0.983 0.982 0.9847 0.9825 0.9851 0.9838 0.9833 0.9822 0.984 0.9831 0.9804 0.978 0.9839 0.9842 0.9837 0.9856 0.9811 0.985 0.9816 0.9827 0.9803 0.9819 0.9811 0.9791 0.9812 0.9853 0.9848 0.9864 0.984 0.9828 
Minimum rate values = 
2650 2.509e+04 1.427e+04 3.381e+04 1929 2669 3567 894.2 1.47e+04 708.8 6313 2582 90.36 1.369e+04 7526 2.971e+04 4602 7395 6.254e+04 6480 2.223e+04 5.253e+04 2.806e+04 215.1 3051 35.35 1978 1.323e+04 2.389e+04 2812 610.4 1.052e+04 7.205e+04 437.2 2236 6.351e+04 9214 5623 1.345e+04 3.124e+04 4935 2700 1.268e+04 9262 565.8 2.249e+04 1.15e+04 1.264e+05 2.002e+04 3264 1239 1895 2671 4250 1.726e+04 7.186e+04 4092 1908 8035 2.143e+04 2.352e+04 1029 104.5 6303 2934 8.09e+04 5255 7.251e+04 6776 1.243e+05 8546 72.33 1.149e+04 1944 2872 311.6 2378 2.473e+04 6.41e+04 1082 471.5 58.37 2.946e+04 8323 1.014e+04 2067 981.8 7946 3040 1.056e+04 7844 9797 5515 5391 1585 2.608e+04 1154 1.311e+04 1331 2.069e+04 
Average rate values = 
3.232e+06 1.037e+07 3.743e+06 5.85e+06 4.644e+06 5.733e+06 1.845e+07 3.22e+06 9.517e+06 3.562e+06 3.484e+06 6.607e+06 3.345e+06 5.409e+06 1.066e+07 3.551e+06 1.398e+07 7.416e+06 3.446e+06 3.875e+06 4.434e+06 4.067e+06 4.736e+06 1.013e+07 3.344e+06 4.479e+06 4.336e+06 2.8e+06 4.811e+06 3.138e+06 1.006e+07 9.223e+06 3.659e+06 1.396e+07 1.585e+07 1.059e+07 8.709e+06 4.971e+06 3.924e+06 4.152e+06 1.026e+07 7.466e+06 5.078e+06 3.425e+06 3.004e+06 6.001e+06 7.142e+06 3.229e+06 6.653e+06 7.411e+06 9.044e+06 3.168e+06 5.711e+06 4.812e+06 3.422e+06 2.905e+06 3.49e+06 4.52e+06 9.176e+06 3.515e+06 4.446e+06 6.043e+06 1.369e+07 1.065e+07 1.653e+07 6.387e+06 6.972e+06 3.382e+06 9.533e+06 3.315e+06 1.452e+07 7.216e+06 4.042e+06 1.307e+07 2.162e+07 3.061e+06 5.741e+06 3.057e+06 3.859e+06 1.825e+07 9.464e+06 1.616e+07 4.206e+06 7.208e+06 2.882e+06 1.332e+07 2.258e+07 8.872e+06 5.646e+06 5.518e+06 2.201e+07 3.121e+06 6.466e+06 6.716e+06 4.952e+06 5.653e+06 7.924e+06 2.901e+06 3.008e+06 4.013e+06 
Average illumination values = 
671.1 670.5 669.3 669 668.8 670.5 670.6 671.2 670.4 670.1 669.7 669 673.1 669.1 672 669.2 669.8 670.1 669.4 670.1 670.4 671.2 670.4 670.1 669.5 674 670.6 671.4 669.3 670.5 670.8 669.9 670.4 670.3 672.3 672 669.2 670.5 670.2 671.3 671.6 670.9 670.8 670.7 669.1 670.3 670.7 671.1 670.3 671.4 671.2 669.7 669.8 670.7 669.7 669.6 668.9 669.4 671.6 672.2 672.1 670.2 672.4 669.4 670.6 669.3 669.6 669.9 671 668.9 671.4 670.8 668.9 670.3 669.7 670.4 670 670.4 669.8 670.2 672.9 674.1 669.2 669.2 669.6 669.8 671.9 668.7 670.9 670.8 671.7 670.6 672 672.8 671.7 669.1 668.7 668.8 669.7 670.2 

End of simulation
Obj Function for 2 users through 12 users 
0.0849 0.0098 0.0037 0.0015 0.0008 0.0005 
Uniformity for 2 users through 12 users 
0.9803 0.9783 0.9786 0.9800 0.9817 0.9830 
Minimum rate for 2 users through 12 users 
2.144e+06 2.859e+05 1.079e+05 4.328e+04 2.388e+04 1.553e+04 
Average rate for 2 users through 12 users 
8.61e+07 3.633e+07 1.973e+07 1.287e+07 9.5e+06 7.089e+06 
Average illumination for 2 users through 12 users 
678.5 676.8 674.8 673 671.6 670.5 


==> code/simulations/Bulb Radius/30cm/input_P_m.txt <==
0.176,0.02,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.04762,0.02,0.3,0.117,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.0828,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1467,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.2708,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.05756,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.0918,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1682,0.04655,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.2545,0.02,0.02,0.02,0.02,0.02,0.2324,0.02,0.2279,0.02,0.3,0.3,0.04859,0.02,0.02,0.02,0.02,0.02,0.02,0.06115,0.3,0.2399,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.2897,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.1823,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.2833,0.1708,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.08222,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.1758,0.07681,0.02,0.02,0.02,0.02,0.04971,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.07787,0.179,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.02,0.2258,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.1204,0.195,0.3,0.3,0.3,0.3,0.3,0.3,0.06883,0.3,0.234,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.02,0.02


==> code/simulations/Bulb Radius/30cm/input_xi.txt <==
1,1,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0




==> code/simulations/Bulb Radius/30cm/log_391_800_100_30.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.7306, uniformity = 0.9871 
P_m = 
0.176,0.02,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.04762,0.02,0.3,0.117,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.0828,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1467,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.2708,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.05756,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.0918,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1682,0.04655,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.2545,0.02,0.02,0.02,0.02,0.02,0.2324,0.02,0.2279,0.02,0.3,0.3,0.04859,0.02,0.02,0.02,0.02,0.02,0.02,0.06115,0.3,0.2399,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.2897,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.1823,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.2833,0.1708,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.08222,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.1758,0.07681,0.02,0.02,0.02,0.02,0.04971,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.07787,0.179,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.02,0.2258,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.1204,0.195,0.3,0.3,0.3,0.3,0.3,0.3,0.06883,0.3,0.234,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.02,0.02
xi = 
1,1,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0


==> code/simulations/Bulb Radius/30cm/nua_final_users_2_10_40cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1102 0.09691 0.003975 0.005823 0.05938 0.03443 0.03328 0.08876 0.06478 0.01039 0.002657 0.02345 0.01298 0.03741 0.0381 0.0384 0.003142 0.04137 0.00165 0.08546 0.09389 0.02676 0.03178 0.01586 0.03976 0.006801 0.006297 0.0008215 0.07667 0.09704 0.1024 0.02173 0.002914 0.002834 0.06596 0.0856 0.05404 0.002607 0.125 0.3932 0.02432 0.2509 0.1348 0.05476 0.004732 0.08007 0.5312 0.05418 0.04326 0.0663 0.03658 0.002933 0.007388 0.03315 0.02018 0.002147 0.06686 0.4367 0.06809 0.007427 0.004542 0.04477 0.4087 0.06363 0.1146 0.009354 0.009828 0.03646 0.0668 0.003986 0.03384 0.09446 0.0459 0.001179 0.01506 0.4659 0.05915 0.005692 0.0325 0.01376 0.1941 0.07867 0.08459 0.09494 0.01416 0.06328 0.02125 0.1939 0.07302 0.008882 0.0005745 0.4534 0.01885 0.07554 0.1049 0.03352 0.01372 0.2108 0.03412 0.143 
Uniformity values = 
0.8236 0.8247 0.8271 0.8227 0.8255 0.8239 0.8228 0.8231 0.8241 0.8232 0.8259 0.8232 0.8278 0.8265 0.8251 0.8241 0.8263 0.8251 0.8258 0.8277 0.8236 0.8251 0.8265 0.8249 0.8223 0.8246 0.8199 0.8223 0.8237 0.8249 0.8227 0.8269 0.8262 0.825 0.8243 0.8272 0.8264 0.8237 0.8255 0.8272 0.8246 0.8233 0.826 0.8264 0.825 0.8237 0.8264 0.8237 0.8266 0.8266 0.8218 0.8242 0.8242 0.8255 0.8181 0.8245 0.8266 0.8208 0.8275 0.8235 0.8236 0.8264 0.8238 0.8226 0.8253 0.8252 0.825 0.8267 0.8245 0.8242 0.8233 0.8228 0.8224 0.8247 0.8231 0.8276 0.8225 0.8234 0.8234 0.8243 0.8274 0.8258 0.8228 0.825 0.8232 0.8229 0.8265 0.8261 0.8234 0.8246 0.826 0.8267 0.8268 0.8244 0.8239 0.8233 0.8239 0.8254 0.8232 0.8268 
Minimum rate values = 
3.622e+06 3.206e+06 1.383e+05 2.035e+05 2.004e+06 1.181e+06 1.144e+06 2.955e+06 2.184e+06 3.62e+05 9.268e+04 8.104e+05 4.49e+05 1.277e+06 1.302e+06 1.314e+06 1.095e+05 1.412e+06 5.76e+04 2.835e+06 3.115e+06 9.21e+05 1.089e+06 5.496e+05 1.362e+06 2.37e+05 2.208e+05 2.881e+04 2.568e+06 3.209e+06 3.386e+06 7.485e+05 1.016e+05 9.894e+04 2.221e+06 2.841e+06 1.828e+06 9.117e+04 4.067e+06 1.122e+07 8.387e+05 7.675e+06 4.361e+06 1.851e+06 1.65e+05 2.677e+06 1.432e+07 1.838e+06 1.472e+06 2.226e+06 1.257e+06 1.025e+05 2.575e+05 1.136e+06 7.033e+05 7.503e+04 2.244e+06 1.231e+07 2.282e+06 2.591e+05 1.587e+05 1.522e+06 1.162e+07 2.15e+06 3.751e+06 3.253e+05 3.417e+05 1.245e+06 2.248e+06 1.392e+05 1.162e+06 3.136e+06 1.567e+06 4.123e+04 5.231e+05 1.289e+07 2.004e+06 1.988e+05 1.117e+06 4.775e+05 6.079e+06 2.626e+06 2.824e+06 3.143e+06 4.922e+05 2.137e+06 7.323e+05 6.083e+06 2.452e+06 3.091e+05 2.006e+04 1.262e+07 6.504e+05 2.53e+06 3.46e+06 1.152e+06 4.767e+05 6.563e+06 1.172e+06 4.603e+06 
Average rate values = 
4.529e+07 4.819e+07 1.343e+08 1.233e+08 5.995e+07 7.398e+07 7.484e+07 5.017e+07 5.775e+07 1.069e+08 1.458e+08 8.429e+07 1.008e+08 7.187e+07 7.134e+07 7.11e+07 1.41e+08 6.918e+07 1.595e+08 5.118e+07 4.889e+07 8.077e+07 7.62e+07 9.511e+07 7.013e+07 1.189e+08 1.209e+08 1.794e+08 5.365e+07 4.817e+07 4.689e+07 8.65e+07 1.431e+08 1.439e+08 5.731e+07 5.114e+07 6.235e+07 1.463e+08 4.261e+07 2.39e+07 8.334e+07 2.964e+07 4.104e+07 6.202e+07 1.292e+08 5.261e+07 2.14e+07 6.221e+07 6.807e+07 5.726e+07 7.231e+07 1.429e+08 1.165e+08 7.504e+07 8.823e+07 1.519e+08 5.705e+07 2.283e+07 5.663e+07 1.164e+08 1.304e+08 6.717e+07 2.347e+07 5.815e+07 4.447e+07 1.099e+08 1.085e+08 7.255e+07 5.701e+07 1.341e+08 7.442e+07 4.873e+07 6.64e+07 1.691e+08 9.65e+07 2.235e+07 5.996e+07 1.239e+08 7.549e+07 9.906e+07 3.4e+07 5.309e+07 5.129e+07 4.867e+07 9.82e+07 5.829e+07 8.71e+07 3.399e+07 5.481e+07 1.114e+08 1.898e+08 2.256e+07 9.04e+07 5.402e+07 4.637e+07 7.467e+07 9.911e+07 3.251e+07 7.419e+07 3.984e+07 
Average illumination values = 
594 592.8 593.3 593.7 591.7 594.1 594.3 593.4 592.7 593.6 591.3 593.4 592.4 593.8 591.9 594.2 591.1 591.9 592.4 593.4 593.7 593.8 590.9 592.8 594 593.8 590.9 594 592.9 594.1 594 590.7 593.3 593.2 593.7 593.9 594.3 592.9 593.9 593.7 593.3 593.6 593.6 594.2 593.6 592.9 593.3 593.4 594 591.9 594.3 592.6 593.9 593.9 592.1 594 594.3 592.3 593.3 593.7 593.6 594 589.9 593.7 594.4 594.1 594.2 594 594.2 593.6 595.5 593.6 594 593 592.8 593.6 594.1 593.3 593.7 592.5 593.6 591.5 594.3 592.3 593.9 593.6 591.1 594 594 593.5 591.3 594.1 594.1 592.6 592.3 593.7 592.8 593.4 593.6 593.6 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07703 0.007904 0.006298 0.03378 0.02129 0.06368 0.001345 0.0102 0.01206 0.1475 0.001893 0.01372 0.002357 0.08481 0.001832 0.0146 0.04363 0.005635 0.001033 0.02474 0.1163 0.00269 0.0003206 0.03516 0.0218 0.002017 0.06544 0.001328 0.03573 0.004331 0.3582 0.004671 0.01945 0.0006068 0.001375 0.007976 0.00132 0.06817 0.01076 0.02137 0.001943 0.06618 0.04822 0.006193 0.0007282 0.02137 0.003799 0.07158 0.03132 0.01717 0.08086 0.005025 0.01073 0.1634 0.004192 0.08309 0.0006659 0.01944 0.1783 0.001678 0.0004329 0.01919 0.03657 0.03294 0.002821 0.01637 0.1013 0.0206 0.003971 0.05687 0.07599 0.01663 0.08878 0.02287 0.2215 0.03557 0.005195 0.0004114 0.0335 0.001323 0.002578 0.06333 0.006382 0.001132 0.01543 0.02828 0.0791 0.1698 0.002553 0.02545 0.0425 0.001844 0.002546 1.104e-05 0.01291 0.01866 0.00295 0.0003561 0.004094 0.1522 
Uniformity values = 
0.8263 0.8264 0.8235 0.818 0.8232 0.8271 0.8232 0.8248 0.8267 0.8283 0.8261 0.8274 0.8193 0.8242 0.8283 0.8249 0.8247 0.8152 0.8268 0.829 0.8274 0.8246 0.8226 0.8311 0.826 0.8275 0.8294 0.8252 0.8187 0.8245 0.8259 0.8269 0.8214 0.8236 0.8253 0.8255 0.8175 0.8287 0.812 0.8237 0.8259 0.8237 0.8242 0.8213 0.8164 0.8255 0.8232 0.8257 0.8228 0.8233 0.8262 0.8229 0.8257 0.8311 0.8251 0.8239 0.8249 0.826 0.8223 0.8275 0.8261 0.8167 0.8241 0.8264 0.8254 0.8271 0.8293 0.821 0.817 0.8258 0.8123 0.8272 0.8186 0.8288 0.8209 0.8209 0.8253 0.8262 0.8255 0.8244 0.8263 0.8241 0.8276 0.8266 0.8252 0.825 0.8252 0.8295 0.8236 0.8206 0.8183 0.8177 0.8225 0.824 0.8212 0.8271 0.8227 0.8244 0.8239 0.8274 
Minimum rate values = 
2.572e+06 2.747e+05 2.198e+05 1.168e+06 7.368e+05 2.14e+06 4.712e+04 3.547e+05 4.178e+05 4.728e+06 6.603e+04 4.746e+05 8.29e+04 2.826e+06 6.373e+04 5.062e+05 1.488e+06 1.988e+05 3.602e+04 8.483e+05 3.795e+06 9.397e+04 1.125e+04 1.196e+06 7.515e+05 7.026e+04 2.191e+06 4.64e+04 1.233e+06 1.512e+05 1.039e+07 1.625e+05 6.751e+05 2.125e+04 4.802e+04 2.774e+05 4.656e+04 2.281e+06 3.797e+05 7.389e+05 6.779e+04 2.23e+06 1.641e+06 2.168e+05 2.572e+04 7.375e+05 1.328e+05 2.399e+06 1.078e+06 5.955e+05 2.694e+06 1.756e+05 3.725e+05 5.179e+06 1.462e+05 2.772e+06 2.328e+04 6.712e+05 5.663e+06 5.847e+04 1.512e+04 6.7e+05 1.253e+06 1.128e+06 9.844e+04 5.655e+05 3.324e+06 7.151e+05 1.399e+05 1.922e+06 2.58e+06 5.742e+05 2.971e+06 7.854e+05 6.892e+06 1.224e+06 1.811e+05 1.436e+04 1.148e+06 4.626e+04 8.989e+04 2.136e+06 2.216e+05 3.95e+04 5.346e+05 9.725e+05 2.641e+06 5.375e+06 8.93e+04 8.812e+05 1.461e+06 6.5e+04 8.916e+04 386.7 4.502e+05 6.436e+05 1.033e+05 1.246e+04 1.43e+05 4.872e+06 
Average rate values = 
2.574e+07 3.073e+07 6.1e+07 4.262e+07 5.029e+07 1.694e+07 6.356e+07 5.989e+07 5.27e+07 1.279e+07 6.844e+07 6.453e+07 5.864e+07 1.719e+07 6.764e+07 4.818e+07 3.984e+07 8.72e+07 6.357e+07 4.592e+07 2.104e+07 7.862e+07 1.495e+08 4.439e+07 4.349e+07 3.718e+07 1.372e+07 2.154e+07 2.729e+07 5.089e+07 1.176e+07 6.845e+07 4.998e+07 5.976e+07 8.628e+07 6.164e+07 7.967e+07 1.356e+07 1.505e+07 1.46e+07 4.809e+07 1.55e+07 2.164e+07 1.479e+07 4.61e+07 3.969e+07 5.745e+07 2.071e+07 3.592e+07 6.135e+07 1.462e+07 4.661e+07 6.73e+07 1.507e+07 4.402e+07 2.498e+07 1.013e+08 3.898e+07 1.288e+07 1.21e+08 7.475e+07 5.185e+07 3.202e+07 1.509e+07 7.695e+07 4.816e+07 1.497e+07 4.786e+07 1.566e+07 2.429e+07 2.6e+07 4.901e+07 2.507e+07 5.057e+07 1.214e+07 3.975e+07 4.34e+07 1.388e+08 3.487e+07 4.02e+07 5.779e+07 2.142e+07 5.499e+07 1.218e+08 4.44e+07 3.116e+07 2.551e+07 1.467e+07 4.368e+07 4.157e+07 3.674e+07 1.493e+07 7.698e+07 7.915e+07 4.436e+07 3.866e+07 5.207e+07 7.187e+07 6.619e+07 1.575e+07 
Average illumination values = 
591.2 593.9 593.2 591.4 594 590.5 593.7 591.4 593.2 592.5 592.7 590.3 591 593.2 591.4 592.8 593.7 591.1 590.7 591.1 590.6 594.5 592.2 591.1 594.6 592.5 592.1 592.8 593 594 593.6 591.2 593.6 593 592.5 594.5 591.2 592.7 590.9 593.6 594 590 592.6 592.7 593.3 593.4 594.3 592.7 592.4 592.6 594.4 593.6 592.1 591 592.7 593.1 592.5 591.5 592.7 591.5 591.2 591.3 590.5 593.9 593.3 590.8 591.8 591.8 592.3 593.6 591.8 590.6 591.9 591.3 593.5 591.5 594.2 591.1 590.2 594.2 592.8 591.9 593 591.5 592 592.5 592.2 592.1 594.6 591 596.9 593.4 593.9 592.7 593.3 590.6 592.7 592.1 593.7 593.7 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0185 8.988e-05 0.05988 0.01852 0.003218 0.002853 0.0163 0.03626 0.002391 0.004688 0.02172 0.01016 0.004115 0.00121 0.02576 0.00247 0.001506 0.001571 0.003133 0.0126 0.001169 0.03197 0.0007568 0.004651 0.03484 0.00209 0.003315 0.001782 0.0584 0.01145 0.0019 0.006509 0.005149 0.000521 0.001327 0.02198 0.001589 0.01143 0.004749 0.007953 0.007275 0.008535 0.0006087 0.01552 0.001632 0.001458 0.02173 0.03488 0.002693 0.001898 0.01872 0.004018 0.008586 0.03207 0.007787 0.02172 0.06515 0.0002045 0.003051 0.001415 0.001606 0.02524 0.00103 0.02109 0.006886 0.007018 0.002617 0.0124 0.001802 0.0008975 7.938e-06 0.02211 0.0006048 0.0006079 0.001688 0.003002 7.708e-05 0.002009 0.01052 0.001858 0.01854 0.01191 0.002127 0.0005271 0.001871 0.001741 0.0006535 0.07726 0.005884 0.004947 0.0005451 0.001365 0.0005246 0.02109 0.008939 0.0004801 0.004424 0.04879 0.009942 0.01264 
Uniformity values = 
0.827 0.8281 0.8184 0.8243 0.8275 0.8247 0.8201 0.8278 0.8274 0.8188 0.8247 0.8284 0.8265 0.8176 0.8297 0.8293 0.8199 0.8256 0.8267 0.8165 0.827 0.8225 0.8265 0.8291 0.8232 0.8264 0.825 0.8167 0.8143 0.8247 0.8272 0.8226 0.8213 0.8162 0.8267 0.8288 0.8223 0.8123 0.8227 0.8263 0.8317 0.8257 0.8245 0.828 0.8234 0.8288 0.8241 0.8238 0.8255 0.8303 0.8205 0.8188 0.8156 0.8308 0.8179 0.8263 0.8217 0.8278 0.8235 0.827 0.8264 0.826 0.8254 0.8258 0.83 0.829 0.8235 0.819 0.8194 0.8255 0.8277 0.8292 0.8232 0.8231 0.8301 0.8263 0.8254 0.8255 0.828 0.8269 0.82 0.8252 0.8278 0.8273 0.8258 0.8193 0.8303 0.8311 0.8256 0.8228 0.8167 0.823 0.8271 0.8248 0.8271 0.8236 0.8251 0.823 0.8273 0.8291 
Minimum rate values = 
6.384e+05 3132 2.037e+06 6.412e+05 1.12e+05 9.963e+04 5.678e+05 1.237e+06 8.327e+04 1.647e+05 7.501e+05 3.517e+05 1.433e+05 4.268e+04 8.824e+05 8.58e+04 5.294e+04 5.487e+04 1.091e+05 4.418e+05 4.077e+04 1.1e+06 2.641e+04 1.614e+05 1.196e+06 7.289e+04 1.157e+05 6.29e+04 1.998e+06 3.977e+05 6.619e+04 2.274e+05 1.803e+05 1.841e+04 4.628e+04 7.551e+05 5.57e+04 4.033e+05 1.661e+05 2.764e+05 2.513e+05 2.967e+05 2.129e+04 5.36e+05 5.713e+04 5.072e+04 7.508e+05 1.197e+06 9.396e+04 6.587e+04 6.509e+05 1.412e+05 3.022e+05 1.093e+06 2.734e+05 7.486e+05 2.202e+06 7127 1.067e+05 4.932e+04 5.6e+04 8.684e+05 3.598e+04 7.278e+05 2.384e+05 2.432e+05 9.154e+04 4.338e+05 6.339e+04 3.135e+04 276.7 7.594e+05 2.119e+04 2.13e+04 5.862e+04 1.046e+05 2694 7.014e+04 3.644e+05 6.477e+04 6.452e+05 4.135e+05 7.404e+04 1.838e+04 6.529e+04 6.125e+04 2.27e+04 2.565e+06 2.049e+05 1.73e+05 1.925e+04 4.782e+04 1.829e+04 7.284e+05 3.102e+05 1.681e+04 1.543e+05 1.662e+06 3.447e+05 4.367e+05 
Average rate values = 
1.795e+07 2.651e+07 1.817e+07 2.322e+07 2.151e+07 5.541e+07 3.906e+07 2.457e+07 6.171e+07 2.149e+07 3.066e+07 4.589e+07 3.494e+07 3.542e+07 3.053e+07 3.172e+07 9.124e+07 3.719e+07 3.663e+07 2.448e+07 1.216e+07 2.562e+07 4.423e+07 5.62e+07 2.2e+07 6.047e+07 5.487e+07 1.44e+07 1.098e+07 2.843e+07 3.451e+07 1.241e+07 9.789e+06 3.157e+07 1.447e+07 1.94e+07 2.992e+07 3.996e+07 3.478e+07 3.148e+07 2.307e+07 2.378e+07 3.532e+07 1.95e+07 4.312e+07 1.185e+07 1.772e+07 1.807e+07 4.283e+07 4.177e+07 2.527e+07 6.968e+07 1.621e+07 1.596e+07 1.998e+07 2.176e+07 1.734e+07 3.781e+07 1.961e+07 3.024e+07 3.172e+07 1.358e+07 3.57e+07 1.467e+07 3.274e+07 1.854e+07 2.632e+07 2.705e+07 1.112e+07 3.515e+07 1.601e+07 1.74e+07 4.617e+07 5.303e+07 1.383e+07 7.595e+07 4.483e+07 4.309e+07 2.6e+07 5.356e+07 1.214e+07 2.338e+07 2.473e+07 4.942e+07 3.927e+07 6.97e+07 3.795e+07 9.926e+06 1.976e+07 3.379e+07 1.145e+07 2.858e+07 7.24e+07 1.846e+07 3.093e+07 3.07e+07 4.171e+07 2.168e+07 3.243e+07 1.099e+07 
Average illumination values = 
590.7 592.6 591.1 593.2 590.6 591.5 592 591.5 590.2 591.4 593.2 590.4 592.4 592.5 590.6 589.3 592.3 591 594.1 592.1 591.5 590.3 592.5 591.9 592.3 591 592.9 591.8 589.2 593.7 593 590.8 592.7 593.5 592.6 590.5 592.8 590.6 594 591.6 590.5 590.4 592.8 592 590.7 592.5 593.6 591.8 593.2 590.5 592.1 590.7 591.1 591.3 592.6 589.6 590.9 592.4 591.6 592.1 593.4 591 592.3 590.5 588.3 592.5 593.3 592 592.1 591.7 592.5 590.4 592.6 593.5 591.8 592 591.8 591.7 589.6 592.6 592.3 592.7 594.8 592.7 591.7 591.5 588.8 591 594.4 588.7 592.6 590.4 590.5 595.1 591.1 592.3 592 589.9 592.7 589.1 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003079 0.01367 0.002917 0.003603 0.002805 0.0003873 0.0009292 0.004032 0.001512 0.01465 0.003416 0.0007241 0.0009545 9.084e-05 0.01963 0.002058 0.0008345 0.007582 0.008035 0.05059 0.001133 0.004207 0.00358 0.01163 0.003012 0.01548 0.0004102 0.0007393 0.006084 0.0009605 0.0009815 0.003357 0.006748 0.006113 0.0005739 0.002578 0.001213 0.03269 0.002 0.00193 0.001255 0.001774 0.01941 0.006729 0.04043 0.00346 0.0005423 0.002749 0.001635 0.00457 0.006119 0.00742 0.002718 0.02814 0.002455 0.001723 6.093e-06 0.004 0.0001246 0.001602 0.004267 0.0001036 0.002936 0.002632 0.0009428 0.002751 0.0007171 0.003559 0.002772 0.0009521 0.0103 0.004917 0.0005085 2.58e-05 0.005917 0.009924 0.0002195 0.009452 0.001425 0.001323 0.06086 0.002024 4.154e-05 0.0005413 0.01964 0.003493 0.003679 0.0004942 0.00443 0.0005118 0.0002474 0.008009 0.0008125 0.00918 0.005025 0.004421 0.01103 0.006864 3.12e-06 0.0009921 
Uniformity values = 
0.8281 0.8206 0.8255 0.8295 0.825 0.8217 0.828 0.8199 0.8273 0.8312 0.8143 0.8291 0.8303 0.8199 0.8139 0.8184 0.8267 0.8164 0.8291 0.8224 0.827 0.8137 0.813 0.8192 0.8249 0.8206 0.82 0.8291 0.8274 0.8202 0.8279 0.8273 0.8281 0.8252 0.8285 0.8248 0.8179 0.8244 0.8283 0.8303 0.8187 0.8193 0.8155 0.8197 0.8255 0.8178 0.8278 0.8279 0.8312 0.8277 0.8265 0.8312 0.8241 0.8228 0.8233 0.8291 0.8231 0.83 0.8233 0.8251 0.8266 0.8278 0.8264 0.8298 0.822 0.8225 0.8269 0.8195 0.8202 0.8343 0.8317 0.8226 0.8151 0.8259 0.8297 0.8282 0.824 0.8287 0.8217 0.8287 0.825 0.813 0.8247 0.8132 0.8243 0.8261 0.8284 0.8206 0.8278 0.8219 0.8174 0.8195 0.813 0.8308 0.8249 0.8277 0.8256 0.8242 0.8227 0.8278 
Minimum rate values = 
1.071e+05 4.766e+05 1.018e+05 1.25e+05 9.795e+04 1.36e+04 3.236e+04 1.415e+05 5.268e+04 5.043e+05 1.208e+05 2.519e+04 3.315e+04 3197 6.876e+05 7.248e+04 2.911e+04 2.667e+05 2.783e+05 1.723e+06 3.952e+04 1.488e+05 1.268e+05 4.067e+05 1.052e+05 5.393e+05 1.443e+04 2.572e+04 2.114e+05 3.377e+04 3.419e+04 1.168e+05 2.342e+05 2.13e+05 1.998e+04 9.004e+04 4.278e+04 1.122e+06 6.958e+04 6.697e+04 4.418e+04 6.239e+04 6.789e+05 2.359e+05 1.38e+06 1.218e+05 1.89e+04 9.566e+04 5.669e+04 1.589e+05 2.128e+05 2.564e+05 9.499e+04 9.703e+05 8.592e+04 5.991e+04 213.6 1.387e+05 4366 5.596e+04 1.486e+05 3611 1.023e+05 9.137e+04 3.308e+04 9.633e+04 2.501e+04 1.25e+05 9.733e+04 3.291e+04 3.552e+05 1.72e+05 1.8e+04 901.4 2.05e+05 3.437e+05 7684 3.272e+05 5e+04 4.602e+04 2.054e+06 7.176e+04 1453 1.92e+04 6.795e+05 1.217e+05 1.278e+05 1.737e+04 1.54e+05 1.796e+04 8732 2.806e+05 2.882e+04 3.171e+05 1.752e+05 1.537e+05 3.831e+05 2.393e+05 109.4 3.456e+04 
Average rate values = 
1.53e+07 2.602e+07 1.895e+07 1.665e+07 4.206e+07 2.584e+07 5.588e+07 1.216e+07 2.673e+07 2.836e+07 1.581e+07 2.644e+07 2.9e+07 3.138e+07 1.48e+07 2.273e+07 7.72e+06 1.002e+07 8.561e+06 9.399e+06 4.533e+07 2.062e+07 9.147e+06 8.978e+06 9.133e+06 1.488e+07 2.012e+07 1.045e+07 1.66e+07 1.717e+07 8.912e+06 2.736e+07 1.441e+07 1.6e+07 2.928e+07 2.101e+07 1.125e+07 8.502e+06 2.679e+07 4.254e+07 2.18e+07 1.77e+07 1.049e+07 1.172e+07 7.258e+06 2.782e+07 2.749e+07 1.055e+07 2.959e+07 1.631e+07 2.093e+07 2.403e+07 1.641e+07 1.482e+07 2.983e+07 9.336e+06 3.202e+07 9.414e+06 3.595e+07 1.01e+07 1.747e+07 1.156e+07 2.297e+07 1.796e+07 2.22e+07 1.168e+07 2.473e+07 1.171e+07 2.255e+07 1.171e+07 8.448e+06 2.851e+07 2.421e+07 2.969e+07 9.097e+06 2.313e+07 2.701e+07 1.983e+07 2.664e+07 3.643e+07 7.389e+06 1.23e+07 4.813e+07 3.713e+07 2.105e+07 1.183e+07 4.039e+07 4.159e+07 2.595e+07 2.292e+07 2.881e+07 8.449e+06 3.359e+07 2.214e+07 9.129e+06 1.681e+07 2.731e+07 2.188e+07 4.144e+07 4.019e+07 
Average illumination values = 
589.9 592.1 590.4 589.1 591.3 591 591.3 590.6 591.4 588.4 591.6 591 588.6 592.2 590.3 590.7 591.7 592.1 591.4 591.4 591.2 590.9 590.2 592.8 590.2 590.5 589.8 590.9 589.8 592.3 592.4 590.9 590.8 592.7 591.7 589.6 590.5 591.8 591.3 590.5 591.5 591.2 589.5 591.2 590.1 591.5 594.2 591.2 590 589.8 589.7 587.6 591.9 588.8 593.9 592.3 592 589.4 593 591.8 591 590 590.8 590.5 590.9 592.1 592 591.1 589.6 588.7 590 588.9 591.9 593.2 591.5 589.5 592 592.9 590.3 589.5 591.1 591.2 590.6 590.1 589 591.9 589.6 589 592.8 588.8 590.9 591.2 594.7 587.9 590.4 590.1 590.7 591.2 590.7 590.1 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003035 0.001528 0.002688 0.001609 0.0003865 0.0009027 0.001651 0.001446 0.003311 0.000737 0.001259 0.0003054 0.002006 0.0004724 0.004773 0.0003649 0.0005793 0.0008418 0.002028 0.009111 0.001493 0.005108 0.0006473 0.001219 0.001326 0.0009703 0.008038 0.005726 0.0003017 0.002569 0.001127 0.0221 0.0008981 0.005665 0.0004638 0.021 0.007111 0.02773 0.000215 0.003077 0.002471 0.002143 0.01194 0.006525 0.003262 0.001264 8.556e-06 0.01489 0.0001213 0.001717 0.004094 1.186e-05 0.002101 0.01563 0.002725 0.0006935 0.001815 0.001125 0.009496 0.002935 0.0004499 2.594e-05 0.006614 0.0004459 0.006934 0.002859 0.009755 0.0008672 6.84e-05 0.0005184 0.01648 0.001249 0.002795 0.001014 0.0005101 0.0004241 0.002155 0.02872 0.009956 0.004771 0.01078 0.000677 0.000192 0.002459 7.755e-05 0.009518 0.0005045 0.001283 0.003328 9.251e-05 0.0006138 0.0009031 0.002128 0.004135 0.003934 0.0008468 0.03099 0.001156 0.0005115 0.001818 
Uniformity values = 
0.828 0.8221 0.8319 0.8242 0.8235 0.8299 0.8207 0.8285 0.817 0.8318 0.8329 0.8224 0.8191 0.8247 0.8215 0.8292 0.8257 0.8268 0.8146 0.8108 0.8217 0.8243 0.8177 0.8312 0.8203 0.8284 0.8307 0.8304 0.8257 0.8253 0.819 0.8269 0.8291 0.8199 0.8189 0.8195 0.8222 0.8177 0.831 0.8265 0.8318 0.8268 0.8293 0.8308 0.8229 0.816 0.8277 0.8281 0.8239 0.8265 0.8262 0.827 0.8297 0.8203 0.8229 0.828 0.8206 0.832 0.8177 0.8227 0.8171 0.8281 0.8247 0.828 0.8281 0.8213 0.8287 0.8246 0.8164 0.8141 0.8226 0.8294 0.8287 0.8291 0.8224 0.8194 0.816 0.8343 0.8316 0.8317 0.8252 0.8288 0.8229 0.8254 0.8291 0.8205 0.8262 0.8331 0.824 0.8148 0.8176 0.8301 0.8304 0.8236 0.8222 0.8265 0.8291 0.8283 0.8254 0.8165 
Minimum rate values = 
1.056e+05 5.359e+04 9.31e+04 5.628e+04 1.354e+04 3.137e+04 5.798e+04 5.03e+04 1.167e+05 2.556e+04 4.358e+04 1.071e+04 7.058e+04 1.653e+04 1.672e+05 1.269e+04 2.024e+04 2.936e+04 7.175e+04 3.224e+05 5.237e+04 1.783e+05 2.283e+04 4.229e+04 4.661e+04 3.378e+04 2.778e+05 1.983e+05 1.054e+04 8.968e+04 3.969e+04 7.611e+05 3.124e+04 1.987e+05 1.634e+04 7.3e+05 2.485e+05 9.623e+05 7464 1.072e+05 8.56e+04 7.468e+04 4.124e+05 2.258e+05 1.141e+05 4.466e+04 298.3 5.144e+05 4248 5.989e+04 1.426e+05 413.9 7.297e+04 5.447e+05 9.54e+04 2.416e+04 6.374e+04 3.898e+04 3.331e+05 1.027e+05 1.588e+04 903.8 2.305e+05 1.554e+04 2.406e+05 1.003e+05 3.377e+05 3.033e+04 2417 1.837e+04 5.723e+05 4.343e+04 9.717e+04 3.527e+04 1.789e+04 1.493e+04 7.609e+04 9.764e+05 3.434e+05 1.651e+05 3.746e+05 2.356e+04 6733 8.584e+04 2699 3.328e+05 1.761e+04 4.441e+04 1.163e+05 3276 2.165e+04 3.137e+04 7.386e+04 1.445e+05 1.377e+05 2.955e+04 1.059e+06 4.026e+04 1.787e+04 6.419e+04 
Average rate values = 
1.267e+07 1.486e+07 2.176e+07 2.953e+07 2.232e+07 3.261e+07 1.037e+07 2.189e+07 1.239e+07 2.545e+07 1.93e+07 2.423e+07 1.7e+07 6.89e+06 8.24e+06 3.085e+07 1.411e+07 3.268e+07 7.666e+06 7.077e+06 7.603e+06 6.716e+06 8.842e+06 1.396e+07 9.442e+06 7.493e+06 1.485e+07 2.443e+07 1.897e+07 1.727e+07 9.643e+06 6.676e+06 3.864e+07 1.597e+07 1.546e+07 1.017e+07 1.233e+07 8.804e+06 2.18e+07 7.75e+06 1.372e+07 1.317e+07 1.068e+07 9.879e+06 1.268e+07 2.394e+07 2.771e+07 1.549e+07 3.23e+07 8.384e+06 1.334e+07 4.292e+07 1.892e+07 9.076e+06 9.779e+06 1.051e+07 2.617e+07 1.256e+07 6.447e+06 8.869e+06 2.283e+07 2.686e+07 1.442e+07 1.866e+07 1.677e+07 6.669e+06 7.167e+06 2.328e+07 1.014e+07 2.463e+07 1.707e+07 3.839e+07 1.267e+07 2.208e+07 1.942e+07 7.274e+06 7.147e+06 1.313e+07 2.511e+07 9.323e+06 2.149e+07 2.124e+07 2.691e+07 1.782e+07 3.534e+07 8.344e+06 6.714e+06 2.689e+07 1.082e+07 7.709e+06 1.15e+07 2.65e+07 1.677e+07 1.812e+07 6.828e+06 1.496e+07 6.832e+06 2.26e+07 3.534e+07 7.564e+06 
Average illumination values = 
590 588.5 587.8 592.1 589.6 590 590 588.7 589.7 589.1 588.2 588.5 588.7 591.3 588.4 591.8 590.5 591.6 589 591.5 589.4 590.6 589.9 589.9 592.2 592 588.9 587.1 592 589.3 589.7 589.5 590.2 589.9 591.1 586.6 589.4 588.9 590.2 591.1 588.1 588.4 587.6 588.9 589.6 592.2 590.2 588 591 590.7 591.3 590.6 588.8 590.3 591.8 592.2 589.8 587.4 589.5 588.8 590.5 591.7 590.3 589.2 593.7 589.7 588.4 591.2 590.3 589.4 589.1 588.8 591.2 589.4 589.1 589.3 590.8 588.2 589.4 589.5 591 589.3 589.8 589.9 590.4 588.5 589 589.4 589.6 591.2 592.7 590 590.1 589.7 588.1 591.1 587.4 591 589.8 589.7 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.418e-05 0.01038 0.0005163 5.72e-06 0.001676 0.001638 0.001483 8.825e-05 0.002391 0.0001191 0.0007167 0.0003587 0.001239 0.001371 0.0006201 0.0007766 0.0001526 0.0004241 0.0009692 0.0004051 0.006261 0.0007438 0.005363 0.001816 0.000529 0.0008011 0.02509 0.0007904 0.001188 0.0004749 0.005899 0.003522 0.005682 0.0005534 0.001849 0.001813 0.01142 0.002559 0.01011 0.001629 9.998e-06 0.0001856 0.001006 5.212e-06 0.002779 0.003501 5.817e-05 0.000783 0.001544 0.000639 0.01012 0.0005211 3.472e-05 0.004024 0.0002003 0.009839 9.739e-05 0.009273 8.609e-05 0.0005235 0.004682 0.002786 0.0007928 0.002562 0.0002362 0.002946 0.0132 0.005599 0.002025 0.0005669 0 0.002528 7.267e-05 0.006656 0.0003433 0.005932 0.0003989 0.0005603 0.0008321 0.001202 0.001274 0.004364 0.001233 0.001114 0.0001002 0.001887 6.036e-05 0.0005519 0.0004846 0.0005098 0.001162 0.0001215 0.002674 0.00159 0.001912 0.00206 9.431e-05 0.0003604 0.000477 0.002038 
Uniformity values = 
0.8294 0.8204 0.8311 0.8229 0.8316 0.825 0.8308 0.8172 0.8325 0.8235 0.8147 0.8256 0.8219 0.821 0.8309 0.815 0.8166 0.8231 0.819 0.8247 0.8256 0.8132 0.8286 0.8304 0.8263 0.8264 0.8176 0.8227 0.8226 0.8179 0.8194 0.8186 0.8221 0.8298 0.8333 0.8269 0.8301 0.8269 0.8226 0.8235 0.8292 0.8256 0.8228 0.8279 0.8302 0.8229 0.8314 0.8232 0.819 0.8224 0.8204 0.8234 0.8256 0.8275 0.828 0.8242 0.8327 0.8273 0.8166 0.8151 0.824 0.8295 0.8202 0.8268 0.8151 0.8169 0.8347 0.828 0.8308 0.8257 0.8223 0.8244 0.8317 0.8197 0.8261 0.8231 0.8166 0.8188 0.8322 0.8236 0.8261 0.8205 0.8266 0.8282 0.8263 0.814 0.8315 0.8164 0.8216 0.8251 0.8241 0.8254 0.8236 0.8284 0.8303 0.8182 0.8162 0.8226 0.8297 0.829 
Minimum rate values = 
1885 3.629e+05 1.792e+04 200.5 5.81e+04 5.722e+04 5.147e+04 3116 8.275e+04 4172 2.537e+04 1.253e+04 4.347e+04 4.814e+04 2.152e+04 2.748e+04 5391 1.486e+04 3.413e+04 1.417e+04 2.18e+05 2.638e+04 1.861e+05 6.302e+04 1.847e+04 2.796e+04 8.721e+05 2.771e+04 4.164e+04 1.675e+04 2.07e+05 1.239e+05 1.987e+05 1.924e+04 6.396e+04 6.321e+04 3.942e+05 8.917e+04 3.525e+05 5.703e+04 347.9 6487 3.524e+04 181.6 9.642e+04 1.225e+05 2019 2.743e+04 5.436e+04 2.241e+04 3.537e+05 1.826e+04 1213 1.4e+05 6979 3.424e+05 3374 3.216e+05 3042 1.853e+04 1.635e+05 9.675e+04 2.788e+04 8.928e+04 8359 1.039e+05 4.526e+05 1.944e+05 7.023e+04 1.98e+04 0 8.834e+04 2521 2.334e+05 1.199e+04 2.072e+05 1.409e+04 1.974e+04 2.884e+04 4.207e+04 4.446e+04 1.531e+05 4.301e+04 3.878e+04 3500 6.682e+04 2094 1.95e+04 1.701e+04 1.782e+04 4.065e+04 4246 9.354e+04 5.534e+04 6.638e+04 7.256e+04 3334 1.264e+04 1.658e+04 7.084e+04 
Average rate values = 
1.118e+07 1.005e+07 2.511e+07 1.622e+07 1.893e+07 8.794e+06 2.237e+07 1.037e+07 1.896e+07 7.926e+06 1.413e+07 5.201e+06 7.262e+06 3.18e+07 1.899e+07 1.012e+07 6.391e+06 6.666e+06 5.865e+06 4.74e+06 7.389e+06 1.13e+07 7.78e+06 1.608e+07 6.816e+06 1.343e+07 7.219e+06 5.256e+06 1.653e+07 1.36e+07 6.418e+06 1.312e+07 1.051e+07 1.512e+07 2.163e+07 1.325e+07 8.517e+06 1.035e+07 1.052e+07 6.421e+06 6.271e+06 7.058e+06 1.159e+07 3.548e+07 1.605e+07 8.715e+06 1.606e+07 6.491e+06 1.245e+07 2.368e+07 5.801e+06 6.685e+06 1.092e+07 1.189e+07 1.673e+07 1.196e+07 2.659e+07 5.393e+06 1.371e+07 2.339e+07 1.677e+07 3.803e+07 1.945e+07 1.716e+07 1.606e+07 5.271e+06 1.075e+07 6.547e+06 1.779e+07 1.697e+07 3.341e+07 1.796e+07 2.6e+07 8.696e+06 1.03e+07 9.423e+06 8.752e+06 8.25e+06 1.844e+07 2.03e+07 1.139e+07 8.197e+06 1.355e+07 1.681e+07 3.365e+07 1.033e+07 1.353e+07 2.622e+07 6.996e+06 6.367e+06 5.191e+06 2.308e+07 1.356e+07 9.735e+06 1.202e+07 5.316e+06 3.327e+07 1.527e+07 2.599e+07 1.694e+07 
Average illumination values = 
589 589 588 589.3 588.7 586.9 587.1 589.5 588.4 589.6 588.9 590.6 588.1 588 589.6 590 587.2 587.8 590.1 587.6 589.2 589.9 589.9 587.1 591.8 588.5 588.9 590.7 590 590 585.9 586.9 588.4 588.7 587.7 588.4 586.6 589.9 588 589.2 587.7 589.5 589.6 590.2 588.1 588 590.1 590.4 589.6 587.5 587.9 587.8 588.6 588.3 589.2 589.1 588.9 588.8 589.7 588.7 588.1 588.8 587.4 588.3 589.6 589.9 587.9 588.2 589.2 589.3 590.9 588.7 588.6 589.3 588.2 588.8 589.7 591.8 588.5 587.1 590.3 589 587.1 591.1 589.2 589 587.5 588.9 587.7 589.7 587.4 586.7 587.9 590.8 587.9 589.4 587.9 589.1 589.7 588.3 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74

==> code/simulations/Bulb Radius/30cm/nua_final_users_2_20_30_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1342 0.05616 0.007266 0.01476 0.05279 0.04237 0.05814 0.218 0.1227 0.01704 0.002782 0.03517 0.01704 0.04976 0.03076 0.04774 0.004071 0.08048 0.002089 0.03627 0.1353 0.02668 0.0419 0.02999 0.08583 0.01032 0.008578 0.002616 0.1701 0.1097 0.1837 0.04579 0.006331 0.006361 0.1304 0.1048 0.0826 0.007539 0.134 0.8057 0.04227 0.1866 0.1169 0.0864 0.005084 0.1947 0.8219 0.07722 0.07424 0.05633 0.1164 0.005477 0.01405 0.06591 0.03825 0.005899 0.109 0.8966 0.0644 0.01603 0.007317 0.0787 0.5684 0.1548 0.1769 0.01599 0.01504 0.06882 0.1092 0.007092 0.03342 0.1777 0.09843 0.002195 0.02246 0.2282 0.09542 0.008189 0.07291 0.02817 0.2327 0.1213 0.1205 0.188 0.03512 0.1119 0.02089 0.6166 0.07407 0.009319 0.0006729 0.275 0.03377 0.1196 0.1062 0.06228 0.03267 0.4418 0.06598 0.2065 
Uniformity values = 
0.8363 0.9049 0.9044 0.8998 0.8978 0.8532 0.8917 0.9094 0.9112 0.9126 0.9081 0.9262 0.9113 0.8907 0.9063 0.8573 0.9059 0.9136 0.9026 0.8569 0.9166 0.8372 0.9209 0.9002 0.8986 0.8449 0.9125 0.8968 0.9048 0.8506 0.9005 0.9257 0.9166 0.9025 0.9147 0.8688 0.8887 0.9039 0.8383 0.8985 0.918 0.905 0.8299 0.8958 0.842 0.9042 0.9131 0.8552 0.9094 0.9039 0.8986 0.9059 0.8902 0.9099 0.9086 0.8901 0.8848 0.9092 0.8457 0.9114 0.9039 0.8897 0.9088 0.9005 0.8921 0.8904 0.8956 0.9084 0.8955 0.9073 0.8349 0.9097 0.9265 0.8585 0.8678 0.8857 0.9008 0.9282 0.9058 0.9136 0.8821 0.9159 0.8653 0.8832 0.9165 0.9099 0.9074 0.9069 0.8997 0.8337 0.9079 0.9047 0.892 0.9091 0.8908 0.9071 0.908 0.9139 0.9124 0.9017 
Minimum rate values = 
4.294e+06 1.737e+06 2.309e+05 4.694e+05 1.648e+06 1.399e+06 1.822e+06 6.201e+06 3.645e+06 5.338e+05 8.826e+04 1.075e+06 5.346e+05 1.569e+06 9.629e+05 1.564e+06 1.294e+05 2.436e+06 6.67e+04 1.196e+06 3.972e+06 9.05e+05 1.284e+06 9.456e+05 2.632e+06 3.504e+05 2.7e+05 8.405e+04 4.97e+06 3.499e+06 5.358e+06 1.393e+06 1.986e+05 2.027e+05 3.846e+06 3.285e+06 2.564e+06 2.397e+05 4.28e+06 1.847e+07 1.299e+06 5.41e+06 3.801e+06 2.657e+06 1.737e+05 5.627e+06 1.852e+07 2.494e+06 2.264e+06 1.744e+06 3.515e+06 1.739e+05 4.519e+05 2.018e+06 1.19e+06 1.906e+05 3.352e+06 1.98e+07 2.118e+06 5.031e+05 2.326e+05 2.445e+06 1.402e+07 4.578e+06 5.221e+06 5.136e+05 4.804e+05 2.107e+06 3.32e+06 2.247e+05 1.133e+06 5.147e+06 2.913e+06 7.368e+04 7.372e+05 6.614e+06 2.905e+06 2.534e+05 2.234e+06 8.762e+05 6.754e+06 3.59e+06 3.762e+06 5.569e+06 1.085e+06 3.346e+06 6.567e+05 1.497e+07 2.283e+06 3.207e+05 2.138e+04 7.66e+06 1.072e+06 3.566e+06 3.251e+06 1.916e+06 1.02e+06 1.138e+07 2.015e+06 5.95e+06 
Average rate values = 
4.138e+07 6.368e+07 1.197e+08 9.954e+07 6.506e+07 6.943e+07 6.243e+07 3.361e+07 4.514e+07 9.593e+07 1.472e+08 7.653e+07 9.588e+07 6.637e+07 7.955e+07 6.646e+07 1.362e+08 5.497e+07 1.552e+08 7.364e+07 4.315e+07 8.125e+07 7.173e+07 8.004e+07 5.303e+07 1.078e+08 1.152e+08 1.486e+08 3.817e+07 4.61e+07 3.658e+07 6.953e+07 1.239e+08 1.234e+08 4.39e+07 4.761e+07 5.368e+07 1.186e+08 4.146e+07 2.009e+07 7.142e+07 3.637e+07 4.417e+07 5.28e+07 1.278e+08 3.556e+07 2.008e+07 5.437e+07 5.682e+07 6.357e+07 4.6e+07 1.277e+08 1.006e+08 5.978e+07 7.378e+07 1.251e+08 4.713e+07 2e+07 5.854e+07 9.759e+07 1.194e+08 5.487e+07 2.157e+07 3.996e+07 3.712e+07 9.701e+07 9.889e+07 5.866e+07 4.736e+07 1.204e+08 7.512e+07 3.742e+07 5.052e+07 1.524e+08 8.692e+07 3.236e+07 5.059e+07 1.17e+08 5.717e+07 8.214e+07 3.196e+07 4.55e+07 4.441e+07 3.577e+07 7.629e+07 4.717e+07 9.013e+07 2.107e+07 5.662e+07 1.103e+08 1.88e+08 2.967e+07 7.661e+07 4.566e+07 4.786e+07 6.112e+07 7.797e+07 2.373e+07 5.982e+07 3.443e+07 
Average illumination values = 
500.1 429.2 444.3 446.3 454.7 513.6 511.6 442 427.2 432.5 420.7 543.6 425.3 452.2 424.2 500.2 419.6 425.1 426.9 485.3 430.8 535 420.3 444 433.3 516.6 433.5 434.3 429.2 501.4 433.7 419.5 434.2 432.5 431.9 477 455.9 429.7 512.5 438.1 431.2 432.3 523.7 452.2 510.9 429.5 431.6 497.3 441 447.9 438.2 428.9 520.6 433 424.5 458.4 450.8 433.8 500 432.3 431.8 450.9 417.8 433.1 451.4 449.7 442.1 433.7 443.9 437 546.4 489.9 501 479 490.6 451 434.3 562.6 481.1 425.8 456.2 422.1 490.4 465 437.6 431.7 419.2 434 437.7 525.5 421.7 435.1 449.4 438.1 459.6 431.4 432.1 431.1 431.9 443.4 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07072 0.01788 0.01602 0.032 0.02008 0.06131 0.004239 0.009044 0.01598 0.06111 0.001782 0.01537 0.002225 0.07458 0.0007412 0.02576 0.05767 0.006316 0.004383 0.01261 0.1692 0.005063 0.0003369 0.0217 0.03077 0.001426 0.04176 0.00336 0.03693 0.004498 0.2248 0.003018 0.03094 0.001366 0.001292 0.01659 0.001855 0.09528 0.007957 0.03071 0.003259 0.1352 0.09006 0.01175 0.000738 0.03453 0.006536 0.05378 0.02161 0.01248 0.1184 0.009654 0.01852 0.1286 0.006229 0.1523 0.0007625 0.01722 0.1844 0.000624 0.0004724 0.04555 0.0798 0.05608 0.006343 0.01703 0.09496 0.02429 0.006286 0.08675 0.05855 0.01279 0.2223 0.02938 0.2654 0.02951 0.0108 0.001018 0.02376 0.003171 0.00223 0.06628 0.002284 0.0009037 0.01875 0.03336 0.1064 0.09322 0.00533 0.02375 0.05486 0.003168 0.005379 2.19e-05 0.02548 0.0201 0.005082 0.0003324 0.008891 0.1365 
Uniformity values = 
0.8814 0.9129 0.9036 0.9061 0.8791 0.9272 0.8991 0.895 0.8961 0.9004 0.8455 0.9033 0.9003 0.9221 0.8035 0.9069 0.8753 0.9058 0.9092 0.8446 0.9337 0.9058 0.8881 0.888 0.8855 0.8344 0.9109 0.9109 0.8712 0.847 0.9163 0.8724 0.8902 0.9 0.8955 0.8933 0.9098 0.9134 0.8879 0.9167 0.8841 0.9099 0.9164 0.9144 0.874 0.9068 0.9088 0.8794 0.8767 0.8744 0.8882 0.9031 0.9213 0.9152 0.8602 0.8831 0.8993 0.905 0.9153 0.8519 0.9099 0.9056 0.8899 0.9076 0.9094 0.8905 0.9172 0.8825 0.8819 0.9078 0.8933 0.884 0.8913 0.9041 0.9063 0.8981 0.9143 0.9097 0.885 0.8724 0.9035 0.8767 0.8174 0.8917 0.9025 0.8972 0.9125 0.9107 0.9022 0.9218 0.861 0.8855 0.8989 0.8974 0.913 0.9257 0.8787 0.8925 0.904 0.9057 
Minimum rate values = 
2.227e+06 5.597e+05 5.069e+05 1.001e+06 6.516e+05 1.848e+06 1.357e+05 2.901e+05 5.1e+05 1.895e+06 6.074e+04 4.87e+05 7.122e+04 2.244e+06 2.661e+04 8.081e+05 1.841e+06 2.005e+05 1.388e+05 4.277e+05 4.806e+06 1.608e+05 1.094e+04 6.967e+05 9.857e+05 4.928e+04 1.293e+06 1.062e+05 1.198e+06 1.528e+05 6.33e+06 9.965e+04 9.859e+05 4.376e+04 4.159e+04 5.311e+05 5.876e+04 2.863e+06 2.574e+05 9.508e+05 1.062e+05 3.997e+06 2.705e+06 3.684e+05 2.435e+04 1.078e+06 2.068e+05 1.713e+06 7.027e+05 4.09e+05 3.61e+06 3.068e+05 5.741e+05 3.795e+06 2.082e+05 4.59e+06 2.445e+04 5.439e+05 5.296e+06 2.113e+04 1.498e+04 1.416e+06 2.478e+06 1.73e+06 2.006e+05 5.465e+05 2.842e+06 7.835e+05 2.049e+05 2.633e+06 1.832e+06 4.145e+05 6.424e+06 9.228e+05 7.412e+06 9.329e+05 3.388e+05 3.227e+04 7.645e+05 1.047e+05 7.111e+04 2.103e+06 8.05e+04 2.923e+04 5.933e+05 1.053e+06 3.182e+06 2.812e+06 1.7e+05 7.34e+05 1.782e+06 1.03e+05 1.721e+05 704 7.941e+05 6.197e+05 1.664e+05 1.074e+04 2.824e+05 4.05e+06 
Average rate values = 
2.729e+07 2.577e+07 4.916e+07 3.524e+07 3.876e+07 1.416e+07 4.55e+07 4.303e+07 4.34e+07 1.469e+07 8.084e+07 6.782e+07 6.589e+07 1.688e+07 9.914e+07 3.482e+07 3.51e+07 7.185e+07 5.896e+07 6.347e+07 1.795e+07 7.216e+07 1.578e+08 5.71e+07 3.611e+07 4.135e+07 2.011e+07 2.3e+07 2.573e+07 5.005e+07 1.238e+07 8.026e+07 4.126e+07 3.415e+07 8.913e+07 5.055e+07 7.191e+07 1.43e+07 1.704e+07 1.462e+07 4.135e+07 1.355e+07 1.384e+07 1.454e+07 5.492e+07 3.053e+07 4.041e+07 1.967e+07 2.373e+07 6.005e+07 1.833e+07 3.312e+07 6.377e+07 1.799e+07 4.449e+07 1.801e+07 9.916e+07 2.645e+07 1.482e+07 1.496e+08 7e+07 3.677e+07 2.079e+07 1.461e+07 5.817e+07 3.1e+07 1.698e+07 4.978e+07 1.516e+07 2.376e+07 2.721e+07 6.002e+07 1.411e+07 3.464e+07 1.312e+07 3.966e+07 4.567e+07 1.261e+08 2.874e+07 3.097e+07 4.729e+07 1.479e+07 7.49e+07 1.21e+08 4.004e+07 2.431e+07 1.834e+07 2.455e+07 3.548e+07 3.37e+07 3.285e+07 1.468e+07 5.608e+07 8.617e+07 3.256e+07 2.927e+07 4.872e+07 5.055e+07 4.465e+07 1.777e+07 
Average illumination values = 
459.2 449.3 439.6 432.5 451.9 419.8 456.5 426.8 439.8 427 481.1 418.1 433.2 426.8 523.1 442 491.3 433.5 417.9 483.6 418.3 438.6 428.7 462.3 457.6 506.3 430.4 428.9 470.4 511.2 433 487.5 472.9 429.4 428.1 505.4 419.7 430 420 430.6 456.5 417.3 425.6 428 434.2 433.1 438 477.4 425.9 482 450.1 470.4 473 432.5 477.3 468.5 430.8 420.7 427.9 512.6 420.4 421.2 425.9 431.8 434.5 418.3 435 477.5 425.3 432 424.8 447.9 456.3 421.6 443 449 434 420.6 461.4 480.9 428.7 425.9 521.1 446.6 472.9 452.6 425.8 431.1 519.6 436.9 492 432.7 464.1 428.7 430.9 421 462.9 425.2 443.7 434.4 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.01817 9.265e-05 0.05754 0.0162 0.004499 0.002722 0.02028 0.01807 0.00286 0.003661 0.02389 0.01369 0.004828 0.003307 0.01655 0.003787 0.001745 0.003059 0.004432 0.01306 0.003359 0.0194 0.0004277 0.003258 0.05232 0.0026 0.002768 0.002419 0.1741 0.01302 0.003342 0.01651 0.009205 0.0004171 0.003077 0.01535 0.003881 0.008566 0.008802 0.009905 0.01041 0.01465 0.0006378 0.01109 0.0008905 0.000768 0.05445 0.05856 0.005858 0.00369 0.02166 0.003438 0.007341 0.02273 0.01891 0.01112 0.05159 0.0001673 0.002747 0.004734 0.00114 0.03622 0.0007647 0.03202 0.006037 0.005831 0.007745 0.03058 0.003245 0.001002 1.177e-05 0.02182 0.0009689 0.001087 0.000999 0.002153 0.0001117 0.002949 0.01878 0.001398 0.04773 0.02259 0.003341 0.0001918 0.007425 0.001504 0.0006201 0.07178 0.008524 0.01017 0.0006305 0.002457 0.0004632 0.0436 0.0115 0.000363 0.01212 0.04392 0.02298 0.01387 
Uniformity values = 
0.8866 0.8819 0.8963 0.8896 0.9142 0.8967 0.9083 0.9163 0.9059 0.8955 0.873 0.9141 0.8604 0.8979 0.8883 0.9426 0.8864 0.9188 0.886 0.8919 0.9035 0.8865 0.861 0.8795 0.9185 0.9003 0.8846 0.8998 0.9174 0.8717 0.8986 0.9019 0.9167 0.8714 0.9068 0.8673 0.8724 0.8952 0.9007 0.9055 0.8925 0.9093 0.8985 0.898 0.9114 0.8973 0.9064 0.9137 0.9192 0.8972 0.8811 0.8945 0.9001 0.8922 0.8942 0.911 0.9053 0.8857 0.8593 0.9008 0.8665 0.9107 0.8848 0.9068 0.9203 0.9025 0.908 0.8954 0.8967 0.9147 0.8983 0.9307 0.8752 0.884 0.9131 0.8625 0.8536 0.905 0.9198 0.8844 0.9222 0.8691 0.8546 0.8532 0.8925 0.8862 0.9213 0.9103 0.8895 0.9316 0.8854 0.935 0.9028 0.9057 0.9124 0.8886 0.9143 0.8952 0.9208 0.9222 
Minimum rate values = 
5.852e+05 3031 1.795e+06 5.208e+05 1.417e+05 8.744e+04 6.373e+05 5.634e+05 9.095e+04 1.177e+05 7.79e+05 4.29e+05 1.615e+05 1.061e+05 5.325e+05 1.157e+05 5.676e+04 9.591e+04 1.44e+05 4.194e+05 1.071e+05 6.245e+05 1.433e+04 1.067e+05 1.598e+06 8.32e+04 9.015e+04 7.746e+04 5.014e+06 4.277e+05 1.071e+05 5.235e+05 2.883e+05 1.381e+04 9.776e+04 5.062e+05 1.281e+05 2.748e+05 2.806e+05 3.139e+05 3.346e+05 4.611e+05 2.047e+04 3.542e+05 2.818e+04 2.469e+04 1.683e+06 1.792e+06 1.833e+05 1.184e+05 7.009e+05 1.107e+05 2.344e+05 7.259e+05 6.04e+05 3.5e+05 1.599e+06 5450 9.21e+04 1.512e+05 3.793e+04 1.125e+06 2.493e+04 1.001e+06 1.887e+05 1.858e+05 2.451e+05 9.69e+05 1.042e+05 3.159e+04 378 6.685e+05 3.192e+04 3.545e+04 3.155e+04 7.194e+04 3776 9.388e+04 5.83e+05 4.556e+04 1.456e+06 7.402e+05 1.126e+05 6486 2.391e+05 4.894e+04 1.941e+04 2.19e+06 2.752e+05 3.132e+05 2.054e+04 7.571e+04 1.48e+04 1.357e+06 3.615e+05 1.179e+04 3.8e+05 1.382e+06 7.114e+05 4.307e+05 
Average rate values = 
1.871e+07 2.259e+07 1.497e+07 1.767e+07 1.489e+07 3.775e+07 3.915e+07 2.584e+07 6.604e+07 3.081e+07 2.96e+07 4.203e+07 3.205e+07 2.383e+07 3.443e+07 2.283e+07 8.727e+07 4.514e+07 3.072e+07 2.217e+07 1.569e+07 3.131e+07 4.449e+07 5.774e+07 1.791e+07 5.609e+07 4.783e+07 1.245e+07 8.91e+06 2.625e+07 3.012e+07 1.057e+07 9.285e+06 3.162e+07 1.609e+07 2.266e+07 1.909e+07 4.954e+07 2.333e+07 2.439e+07 3.179e+07 1.692e+07 2.226e+07 1.247e+07 3.787e+07 1.682e+07 1.361e+07 1.694e+07 2.868e+07 5.753e+07 2.419e+07 7.36e+07 1.555e+07 1.764e+07 1.095e+07 2.075e+07 2.005e+07 4.179e+07 1.367e+07 1.869e+07 2.606e+07 1.21e+07 2.58e+07 9.78e+06 3.429e+07 1.695e+07 1.435e+07 1.714e+07 1.074e+07 2.995e+07 1.623e+07 1.371e+07 4.454e+07 4.181e+07 1.918e+07 8.122e+07 4.413e+07 3.683e+07 2.297e+07 4.39e+07 9.513e+06 1.911e+07 2.623e+07 5.738e+07 2.344e+07 7.457e+07 4.853e+07 1.3e+07 1.475e+07 3.469e+07 1.131e+07 3.243e+07 7.835e+07 1.351e+07 2.464e+07 2.571e+07 3.294e+07 1.736e+07 2.295e+07 1.046e+07 
Average illumination values = 
456.5 428.5 429.3 446.5 418.6 425.9 433.9 435 415.6 435.6 484 431.4 486 440.5 437.4 412.9 427.1 434.2 455.3 456.3 421.8 459.4 504.8 478.6 448.2 420.2 498.3 425.9 411.1 469.4 444.9 420.8 426.9 433.5 426.5 469.4 427.8 466.1 471.2 452 435.8 443.6 429.6 423.6 454.1 426.4 441.7 452.9 433 417.5 478.4 419 420 431.7 458 422.2 445.4 426.4 476.1 428.5 504.9 449.5 450 450.7 409.3 433.8 439.3 440.8 427.3 450.6 427.6 420.5 462 446.4 427.6 513 503.2 424.2 412.6 438.4 424.2 462.8 488.3 502.3 458.1 470.2 452.8 419.1 435.6 409 426.8 413.3 419.2 465.7 460.4 427.7 426.3 451.7 467.3 410.7 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.004754 0.02416 0.005012 0.005811 0.002637 0.0003391 0.0008849 0.003312 0.0006979 0.02077 0.004474 0.001505 0.001206 6.255e-05 0.0297 0.002066 0.002087 0.01294 0.004316 0.05003 0.001306 0.004745 0.008981 0.01919 0.007026 0.02098 0.0004078 0.001733 0.01335 0.002785 0.001175 0.004427 0.01113 0.01233 0.0004163 0.001332 0.0009629 0.08642 0.003977 0.00314 0.00182 0.001644 0.01519 0.01641 0.01809 0.006954 0.000536 0.007879 0.001292 0.005924 0.008638 0.005465 0.003942 0.03315 0.005152 0.001649 1.093e-05 0.00656 0.0001672 0.0009986 0.005651 0.0003071 0.009976 0.002171 0.002468 0.007592 0.0004527 0.01692 0.004423 0.0007836 0.01865 0.009997 0.0005324 1.653e-05 0.004615 0.01842 0.0001975 0.003395 0.0013 0.001141 0.06807 0.00237 0.0002956 0.0007698 0.01755 0.003674 0.003121 0.0007347 0.007124 0.0003149 0.0002698 0.007766 0.0004717 0.006775 0.006425 0.003276 0.01277 0.005264 4.764e-06 0.001142 
Uniformity values = 
0.8931 0.8935 0.9143 0.9206 0.8986 0.9243 0.8557 0.9084 0.8396 0.9302 0.906 0.8842 0.9266 0.8851 0.9119 0.8939 0.898 0.9087 0.8927 0.8872 0.8976 0.9084 0.9063 0.9075 0.9274 0.9452 0.9041 0.9221 0.8809 0.8909 0.8828 0.9048 0.8938 0.9004 0.903 0.9216 0.9189 0.8795 0.9226 0.8974 0.8815 0.8964 0.9169 0.9145 0.9045 0.9065 0.8375 0.9037 0.8846 0.8765 0.902 0.9282 0.8949 0.9219 0.8908 0.9146 0.9016 0.9248 0.8863 0.9144 0.8827 0.9067 0.909 0.9188 0.9325 0.9094 0.9075 0.9075 0.8963 0.933 0.9137 0.93 0.8959 0.8606 0.8932 0.9142 0.892 0.8555 0.8874 0.8891 0.9276 0.9183 0.9168 0.8938 0.9278 0.8915 0.8941 0.9366 0.8767 0.8982 0.9006 0.9161 0.8796 0.93 0.9293 0.9128 0.8991 0.9083 0.883 0.9038 
Minimum rate values = 
1.532e+05 7.699e+05 1.577e+05 1.815e+05 8.454e+04 1.058e+04 2.982e+04 1.05e+05 2.397e+04 6.371e+05 1.421e+05 4.906e+04 3.753e+04 2039 9.248e+05 6.661e+04 6.7e+04 4.08e+05 1.392e+05 1.583e+06 4.195e+04 1.503e+05 2.845e+05 6.037e+05 2.178e+05 6.334e+05 1.301e+04 5.417e+04 4.341e+05 9.007e+04 3.839e+04 1.408e+05 3.571e+05 3.923e+05 1.33e+04 4.168e+04 3.022e+04 2.704e+06 1.241e+05 1.008e+05 5.953e+04 5.286e+04 4.742e+05 5.133e+05 5.714e+05 2.205e+05 1.846e+04 2.505e+05 4.211e+04 1.943e+05 2.75e+05 1.694e+05 1.268e+05 1.019e+06 1.664e+05 5.196e+04 349.9 2.039e+05 5443 3.149e+04 1.841e+05 9771 3.15e+05 6.811e+04 7.626e+04 2.399e+05 1.439e+04 5.331e+05 1.42e+05 2.422e+04 5.831e+05 3.085e+05 1.714e+04 554.2 1.487e+05 5.757e+05 6388 1.143e+05 4.224e+04 3.7e+04 2.043e+06 7.437e+04 9301 2.484e+04 5.406e+05 1.187e+05 1.005e+05 2.262e+04 2.335e+05 1.011e+04 8642 2.436e+05 1.547e+04 2.094e+05 1.988e+05 1.034e+05 4.068e+05 1.668e+05 155.7 3.644e+04 
Average rate values = 
1.659e+07 2.208e+07 1.212e+07 1.16e+07 2.705e+07 2.272e+07 7.449e+07 1.676e+07 2.893e+07 2.546e+07 8.197e+06 2.994e+07 2.196e+07 2.337e+07 1.212e+07 2.362e+07 8.16e+06 7.6e+06 7.502e+06 8.25e+06 4.124e+07 1.908e+07 8.397e+06 7.842e+06 8.806e+06 1.149e+07 2.146e+07 1.105e+07 1.847e+07 9.259e+06 8.234e+06 2.167e+07 1.745e+07 1.391e+07 2.217e+07 2.131e+07 9.958e+06 6.965e+06 1.629e+07 5.835e+07 2.123e+07 1.824e+07 9.47e+06 7.833e+06 8.531e+06 2.758e+07 3.277e+07 8.951e+06 3.906e+07 1.77e+07 1.622e+07 2.867e+07 1.646e+07 9.061e+06 3.347e+07 8.604e+06 2.253e+07 1.046e+07 2.589e+07 1.151e+07 1.066e+07 1.031e+07 1.69e+07 1.902e+07 2.077e+07 7.674e+06 2.513e+07 8.163e+06 1.28e+07 1.893e+07 9.016e+06 2.816e+07 2.31e+07 2.444e+07 9.069e+06 1.257e+07 2.236e+07 3.172e+07 2.924e+07 3.567e+07 7.238e+06 8.239e+06 3.82e+07 2.755e+07 2.2e+07 7.899e+06 5.074e+07 2.83e+07 2.22e+07 2.57e+07 2.352e+07 7.78e+06 2.725e+07 2.293e+07 8.537e+06 1.608e+07 2.651e+07 1.57e+07 4.752e+07 2.999e+07 
Average illumination values = 
453.2 456.5 423.4 412.8 425 427.5 465.6 429.3 476.2 408.7 448 438.5 409.9 426.9 417 450.1 423.4 446 423.4 423.2 421.3 441.8 418.4 440.9 422.8 413.2 415.9 419.5 457.5 456.5 442.1 448.9 435.1 465.4 421.6 448.9 416.2 430.9 419.2 417.4 475.5 422.1 417.5 451 428 445.5 495.5 424.4 483 442.1 413.6 430.8 430.6 423.9 476.5 435.7 424 417.9 439.6 426 447 416 417.5 415.8 425.6 443.4 424.3 433.5 414.4 409 414.1 409.7 435.6 446 422.7 414 426.1 481.3 432.7 461.9 417 438.8 417.1 422.9 414.3 423.7 464.7 420.4 475.8 445.1 430.5 419.5 469.9 407.4 414.7 416.5 440.4 421.1 455.4 422.5 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.005083 0.001376 0.003062 0.002133 0.0003465 0.001053 0.0009121 0.0009477 0.004437 0.001587 0.001495 0.0002766 0.002516 0.0004768 0.005642 0.0001772 0.001002 0.0006928 0.003252 0.00603 0.008999 0.008373 0.0005953 0.002562 0.00303 0.00118 0.0105 0.009212 0.000273 0.001317 0.0007935 0.02279 0.001366 0.007374 0.0002308 0.01985 0.0146 0.01967 0.0002051 0.006699 0.003466 0.002118 0.0134 0.006352 0.01132 0.002218 1.767e-05 0.02205 0.0001411 0.001067 0.005221 2.688e-05 0.00262 0.03578 0.008007 0.0002529 0.00278 0.001642 0.01575 0.00364 0.0004541 1.735e-05 0.01418 0.0003916 0.003337 0.0029 0.008501 0.001454 0.0004062 0.0007247 0.01622 0.002038 0.01007 0.001797 0.0003136 0.0005075 0.002417 0.02624 0.006497 0.002308 0.01231 0.002203 0.0002662 0.004128 0.0001853 0.007487 0.000865 0.00115 0.004682 7.4e-05 0.001441 0.001864 0.0003981 0.01462 0.005357 0.002845 0.01942 0.001248 0.0008374 0.001474 
Uniformity values = 
0.9162 0.9199 0.9079 0.8896 0.9346 0.8929 0.9053 0.8979 0.9146 0.8996 0.931 0.9191 0.9342 0.9011 0.9259 0.8915 0.9094 0.8668 0.9154 0.8912 0.9181 0.93 0.9087 0.8748 0.887 0.8882 0.9423 0.9096 0.9033 0.9181 0.9244 0.9042 0.8964 0.9033 0.8903 0.9452 0.8914 0.9291 0.9067 0.8904 0.9173 0.9148 0.9289 0.93 0.9173 0.9072 0.8938 0.9546 0.8745 0.9144 0.8804 0.9011 0.9286 0.9289 0.9127 0.8731 0.8766 0.9218 0.9234 0.9319 0.8985 0.8739 0.9099 0.917 0.8515 0.9057 0.9243 0.9069 0.9041 0.9034 0.9314 0.9164 0.9252 0.9036 0.8979 0.9201 0.8983 0.9272 0.9105 0.9178 0.9009 0.9248 0.919 0.8962 0.8904 0.9246 0.9163 0.8861 0.9402 0.8701 0.9031 0.9047 0.9006 0.9024 0.9227 0.8939 0.9207 0.8774 0.8957 0.9122 
Minimum rate values = 
1.596e+05 4.313e+04 9.716e+04 6.91e+04 1.07e+04 3.402e+04 2.906e+04 3.044e+04 1.396e+05 5.086e+04 4.63e+04 8683 7.762e+04 1.526e+04 1.753e+05 5734 3.177e+04 2.305e+04 1.023e+05 1.946e+05 2.814e+05 2.586e+05 1.89e+04 8.438e+04 9.84e+04 3.831e+04 3.197e+05 2.907e+05 8718 4.137e+04 2.476e+04 7.183e+05 4.394e+04 2.346e+05 7480 5.996e+05 4.687e+05 6.045e+05 6526 2.163e+05 1.088e+05 6.672e+04 4.132e+05 1.964e+05 3.539e+05 7.045e+04 570.3 6.588e+05 4655 3.364e+04 1.706e+05 860.6 8.128e+04 1.091e+06 2.52e+05 8356 9.137e+04 5.136e+04 4.88e+05 1.125e+05 1.458e+04 572.8 4.462e+05 1.232e+04 1.129e+05 9.225e+04 2.642e+05 4.622e+04 1.296e+04 2.314e+04 4.982e+05 6.408e+04 3.123e+05 5.733e+04 1.008e+04 1.591e+04 7.753e+04 8.053e+05 2.052e+05 7.248e+04 3.917e+05 6.865e+04 8356 1.326e+05 6004 2.327e+05 2.723e+04 3.742e+04 1.433e+05 2454 4.601e+04 5.94e+04 1.275e+04 4.637e+05 1.671e+05 9.168e+04 6.023e+05 4.101e+04 2.696e+04 4.659e+04 
Average rate values = 
1.26e+07 1.508e+07 2.521e+07 1.671e+07 2.101e+07 3.404e+07 1.209e+07 1.903e+07 6.76e+06 3.474e+07 1.588e+07 2.575e+07 1.677e+07 8.76e+06 6.788e+06 2.796e+07 1.223e+07 2.929e+07 7.212e+06 6.759e+06 6.696e+06 6.648e+06 7.563e+06 1.713e+07 6.437e+06 6.975e+06 1.321e+07 2.457e+07 1.26e+07 1.727e+07 8.508e+06 5.759e+06 3.825e+07 1.762e+07 1.595e+07 1.21e+07 7.571e+06 9.773e+06 2.45e+07 7.676e+06 1.22e+07 1.309e+07 6.962e+06 9.349e+06 7.623e+06 2.595e+07 2.461e+07 1.449e+07 3.35e+07 9.318e+06 8.158e+06 4.521e+07 1.65e+07 8.666e+06 6.32e+06 1.414e+07 1.626e+07 8.637e+06 6.484e+06 1.053e+07 2.427e+07 2.652e+07 7.877e+06 2.041e+07 2.607e+07 7.132e+06 7.362e+06 1.433e+07 1.641e+07 1.735e+07 1.71e+07 3.886e+07 7.961e+06 2.003e+07 2.142e+07 7.449e+06 6.549e+06 1.248e+07 2.334e+07 1.338e+07 1.959e+07 1.911e+07 1.874e+07 1.229e+07 3.475e+07 7.212e+06 7.016e+06 3.681e+07 1.103e+07 9.87e+06 9.371e+06 1.836e+07 2.505e+07 1.15e+07 6.669e+06 1.59e+07 7.43e+06 1.289e+07 3.474e+07 7.73e+06 
Average illumination values = 
445.4 418 423.4 429.4 420.2 431.6 426 424 439.4 430.9 408 410.8 419.6 422.1 432.1 478.3 439.9 482.7 410.2 418 412.7 414.2 414.9 465.4 455.9 439.4 421 425.6 421.5 448.4 412.7 419.1 417.9 465.3 421.9 403.5 443 420.2 415.8 467.2 407.1 413.2 429.1 410.5 426.1 460.5 443 409 454.9 420.4 448.2 418.6 408.6 415.3 441.8 478.8 449.2 402.9 410.5 408.9 430.4 441.8 415.9 414.5 484.2 428.3 407.6 427.7 417.3 418.4 412.6 411.1 425.2 434.7 445.2 418.4 423.7 405.8 412.7 411.8 441.1 413.6 412 412.7 420.4 419.1 415 454.7 415.1 451.3 433.6 425 427.8 415.6 414.2 449.7 403.6 433 433.4 413.6 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.473e-05 0.003723 0.001224 2.038e-05 0.001798 0.001025 0.001023 0.0002184 0.001101 8.964e-05 0.0005649 0.0003581 0.001203 0.001263 0.001043 0.0005847 0.000178 0.001087 0.0007034 0.000543 0.01862 0.0005764 0.008211 0.001468 0.0003619 0.0004992 0.02613 0.001233 0.001989 0.0002557 0.006931 0.003712 0.01214 0.0005509 0.002624 0.00181 0.01276 0.003888 0.01667 0.001767 1.953e-05 0.0002786 0.0009328 7.876e-06 0.004718 0.003716 0.0001063 0.0004975 0.003897 0.0007356 0.0191 0.0003679 3.316e-05 0.007681 0.0002119 0.005373 0.0002505 0.005974 0.0006674 0.0007564 0.003971 0.002365 0.001053 0.004075 0.0002979 0.00312 0.009697 0.007018 0.002272 0.0008298 0 0.004465 0.0002445 0.005809 0.0007256 0.004343 0.0002724 0.001307 0.001715 0.003855 0.003106 0.01009 0.0008305 0.001188 0.0002299 0.001086 0.0001601 0.0003657 0.0007475 0.0005899 0.001397 0.0001055 0.004407 0.00272 0.001133 0.00183 0.0002009 0.0004982 0.0003081 0.00293 
Uniformity values = 
0.8824 0.9123 0.9286 0.9223 0.9107 0.932 0.9125 0.9022 0.9077 0.913 0.9089 0.9121 0.9289 0.8854 0.8979 0.9037 0.9354 0.9308 0.9088 0.9327 0.892 0.9192 0.8996 0.9077 0.9037 0.9039 0.9074 0.9168 0.8585 0.9005 0.9382 0.9097 0.939 0.8786 0.9308 0.9101 0.9367 0.9143 0.9236 0.9328 0.9421 0.9162 0.9303 0.8648 0.9343 0.9442 0.8771 0.9045 0.9022 0.939 0.9378 0.9329 0.9337 0.9263 0.9171 0.905 0.9107 0.9356 0.9303 0.912 0.9369 0.9082 0.9325 0.9384 0.9042 0.9009 0.9278 0.9383 0.8926 0.9223 0.88 0.9067 0.9018 0.9275 0.916 0.9057 0.8944 0.9152 0.9165 0.9328 0.8979 0.9168 0.9252 0.8782 0.9026 0.9141 0.9394 0.8641 0.9 0.9375 0.9312 0.9428 0.9371 0.8845 0.8962 0.9054 0.922 0.9329 0.8576 0.9245 
Minimum rate values = 
1462 1.175e+05 3.802e+04 637.7 5.691e+04 3.17e+04 3.234e+04 6985 3.498e+04 2833 1.793e+04 1.133e+04 3.733e+04 4.112e+04 3.349e+04 1.866e+04 5490 3.369e+04 2.232e+04 1.679e+04 5.96e+05 1.809e+04 2.622e+05 4.663e+04 1.155e+04 1.593e+04 8.191e+05 3.876e+04 6.676e+04 8191 2.124e+05 1.175e+05 3.707e+05 1.809e+04 8.123e+04 5.732e+04 3.904e+05 1.224e+05 5.16e+05 5.462e+04 598.3 8772 2.892e+04 262.8 1.453e+05 1.133e+05 3498 1.586e+04 1.244e+05 2.26e+04 5.819e+05 1.138e+04 1025 2.383e+05 6668 1.708e+05 7937 1.837e+05 2.069e+04 2.392e+04 1.22e+05 7.503e+04 3.255e+04 1.25e+05 9505 9.975e+04 3e+05 2.15e+05 7.334e+04 2.595e+04 0 1.418e+05 7823 1.802e+05 2.285e+04 1.38e+05 8786 4.119e+04 5.395e+04 1.19e+05 9.965e+04 3.159e+05 2.589e+04 3.902e+04 7347 3.426e+04 4918 1.221e+04 2.396e+04 1.815e+04 4.327e+04 3227 1.354e+05 8.859e+04 3.647e+04 5.825e+04 6287 1.54e+04 1.037e+04 9.132e+04 
Average rate values = 
1.15e+07 8.42e+06 2.051e+07 1.304e+07 2.995e+07 1.39e+07 2.359e+07 5.788e+06 2.206e+07 6.695e+06 1.262e+07 5.833e+06 5.961e+06 3.919e+07 2.349e+07 9.104e+06 5.259e+06 6.122e+06 5.823e+06 4.733e+06 5.514e+06 1.22e+07 5.361e+06 1.575e+07 5.603e+06 1.442e+07 5.314e+06 5.589e+06 1.829e+07 1.322e+07 7.442e+06 1.552e+07 1.433e+07 1.263e+07 1.881e+07 1.285e+07 5.744e+06 1.127e+07 8.851e+06 6.121e+06 6.138e+06 7.554e+06 7.103e+06 3.655e+07 1.49e+07 8.39e+06 1.503e+07 5.493e+06 7.911e+06 2.423e+07 6.466e+06 5.992e+06 1.015e+07 6.845e+06 1.833e+07 8.807e+06 2.541e+07 5.354e+06 8.006e+06 1.79e+07 1.864e+07 3.999e+07 1.992e+07 1.622e+07 1.145e+07 5.629e+06 1.047e+07 6.254e+06 1.673e+07 1.319e+07 3.809e+07 1.331e+07 1.5e+07 5.931e+06 6.973e+06 1.114e+07 1.302e+07 6.863e+06 1.392e+07 1.297e+07 8.385e+06 7.389e+06 1.514e+07 9.955e+06 3.401e+07 9.115e+06 1.083e+07 3.536e+07 6.734e+06 6.042e+06 5.947e+06 2.307e+07 8.904e+06 9.42e+06 1.584e+07 5.24e+06 3.632e+07 8.891e+06 3.878e+07 1.861e+07 
Average illumination values = 
440.7 417 409.5 414.9 419.7 413.8 417.2 438.9 425.9 413.8 425.7 415.2 430.7 446.2 435.1 429.5 400.3 407.1 412.1 408 444 460.7 432.7 427 421.3 443.5 417.6 416.3 465.6 416.4 413.7 435.5 430.1 453.9 404.7 416.8 425.5 421.5 424.2 419.1 405.3 418.5 420.7 479.6 406.2 404.3 449.8 418.1 426.1 423.6 403.5 402.9 406.6 408.6 414.4 446.8 450.3 406.9 433.8 414.5 408.3 409.7 409.1 407 422.2 422.4 406.3 405.7 445.1 412.6 456.7 407.8 414 419.1 409.4 432.9 436.8 427.9 419.5 399 423 424.6 442.1 434.1 430.8 410.6 403.9 470.9 433.4 418.6 405.3 400.6 430.3 452.6 442.9 422 406.4 436.1 493.4 413.8 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.645e-05 0.002885 0.001371 0.0005244 0.003187 0.0009447 0.0002458 0.00117 8.281e-05 0.002585 0.0003378 4.397e-05 0.001055 0.0002369 0.0001609 0.003107 0.0002045 0.002273 6.35e-05 0.005116 0.001778 0.0003737 3.952e-07 0.02082 0.000539 0.0001465 0.003706 0.004637 0.000223 0.003496 0.004571 0.001174 0.009526 0.01328 0.0001919 1.524e-05 6.357e-05 0.0009268 2.445e-05 0.003457 0.0001092 0.0005178 0.0008197 0.0006062 0.0007365 0.0001125 0.0006291 0.0004244 0.005262 0.0002546 0.0008721 0.0002727 0.0004008 0.001457 0.0007541 0.003394 0.000459 0.0009321 0.003556 0.000813 0.00241 0 9.55e-05 0.0004141 0.01456 0.0003122 0.01229 0.0001712 0.001407 0.0004067 0.003166 0.005725 0.001993 0.001257 0.001029 0.0001284 0.0002154 0.0007945 0.00394 0.0006367 0.00186 0.001362 0.00182 0.001999 0.0002345 0.0002295 0.001538 0.001185 2.546e-05 0.003277 0.003008 0.0003367 0.001128 7.547e-05 0.0004695 0.002299 0.0004879 0.0004882 0.004501 0.001501 
Uniformity values = 
0.8914 0.921 0.9292 0.953 0.9288 0.9165 0.927 0.9119 0.9209 0.9382 0.8958 0.903 0.9154 0.9065 0.9366 0.9423 0.9253 0.9045 0.9062 0.9371 0.9168 0.9173 0.9024 0.9267 0.9011 0.8673 0.9424 0.9176 0.9176 0.8855 0.94 0.9296 0.9309 0.9211 0.9309 0.9516 0.9212 0.9223 0.8852 0.937 0.9065 0.9172 0.8947 0.9394 0.9433 0.9337 0.8893 0.9508 0.9016 0.8989 0.9352 0.9147 0.9345 0.8888 0.9599 0.9438 0.9187 0.9209 0.9237 0.9132 0.9325 0.9131 0.9078 0.9167 0.9393 0.8854 0.9362 0.9081 0.9352 0.9402 0.9108 0.8997 0.9356 0.9039 0.9128 0.8789 0.8666 0.9102 0.9461 0.9599 0.9275 0.923 0.923 0.9212 0.907 0.9229 0.9238 0.9395 0.8724 0.8943 0.912 0.9386 0.9247 0.9065 0.9221 0.9125 0.9318 0.9173 0.9223 0.9048 
Minimum rate values = 
1504 9.023e+04 4.255e+04 1.587e+04 9.884e+04 2.973e+04 7651 3.699e+04 2594 7.94e+04 1.088e+04 1405 3.325e+04 7539 4958 9.5e+04 6375 7.243e+04 2022 1.571e+05 5.591e+04 1.175e+04 12.64 6.411e+05 1.725e+04 4874 1.132e+05 1.454e+05 7013 1.137e+05 1.4e+05 3.641e+04 2.937e+05 4.13e+05 5949 462.2 1991 2.898e+04 797.1 1.063e+05 3476 1.628e+04 2.642e+04 1.861e+04 2.252e+04 3475 2.04e+04 1.288e+04 1.679e+05 8171 2.689e+04 8600 1.237e+04 4.726e+04 2.266e+04 1.036e+05 1.441e+04 2.919e+04 1.109e+05 2.568e+04 7.449e+04 0 3035 1.303e+04 4.439e+05 1.017e+04 3.764e+05 5438 4.338e+04 1.248e+04 1.001e+05 1.83e+05 6.139e+04 4.009e+04 3.25e+04 4215 7172 2.517e+04 1.199e+05 1.913e+04 5.781e+04 4.255e+04 5.683e+04 6.254e+04 7458 7176 4.798e+04 3.636e+04 842.2 1.055e+05 9.502e+04 1.035e+04 3.517e+04 2402 1.469e+04 7.259e+04 1.51e+04 1.535e+04 1.405e+05 4.784e+04 
Average rate values = 
1.124e+07 5.43e+06 1.602e+07 4.813e+06 1.318e+07 1.526e+07 5.452e+06 1.811e+07 2.148e+07 1.418e+07 2.3e+07 6.005e+06 1.14e+07 8.22e+06 4.389e+06 5.256e+06 4.605e+06 1.123e+07 4.751e+06 7.317e+06 1.048e+07 4.988e+06 2.137e+07 4.918e+06 1.326e+07 1.569e+07 1.001e+07 6.046e+06 1.34e+07 6.005e+06 5.826e+06 6.009e+06 4.504e+06 5.653e+06 5.929e+06 1.192e+07 7.807e+06 7.155e+06 3.146e+07 5.415e+06 1.128e+07 4.952e+06 7.096e+06 1.786e+07 7.601e+06 1.552e+07 1.451e+07 1.564e+07 7.57e+06 2.476e+07 1.528e+07 2.039e+07 1.749e+07 2.256e+07 7.323e+06 1.478e+07 5.341e+06 5.18e+06 1.314e+07 1.52e+07 1.263e+07 7.1e+06 1.209e+07 7.24e+06 4.258e+06 3.018e+07 4.274e+06 9.316e+06 1.45e+07 1.103e+07 7.482e+06 4.334e+06 6.066e+06 1.254e+07 8.183e+06 1.727e+07 2.431e+07 6.349e+06 6.519e+06 4.66e+06 5.364e+06 4.774e+06 4.377e+06 4.826e+06 1.032e+07 1.081e+07 5.653e+06 9.128e+06 1.353e+07 4.858e+06 8.218e+06 1.357e+07 6.721e+06 9.289e+06 1.007e+07 1.252e+07 4.783e+06 7.577e+06 1.436e+07 9.788e+06 
Average illumination values = 
436.3 413.4 411 398.6 411.7 415.3 427.1 415.6 408.1 414.3 445.8 422 428.6 428.6 399.7 401.9 406.4 449.6 446 413.7 421.3 411.5 443.6 408.2 417.8 471.2 401.8 429.6 423.8 456.2 407.4 417.7 404.9 425.3 415.2 403.3 415.5 415 439.7 404.6 438.7 412.2 425.6 412.3 399.3 403.4 441 433.8 448.5 437.2 414.8 423.8 415.8 435.7 401.3 416.8 415.7 410.8 409.4 408.2 422.7 414.3 407.3 407.3 412.8 449.3 398.7 425.6 411.1 398.7 417 409.8 396.9 417.3 422 451 469.4 428.5 403.3 395.9 407 434.5 411.1 414.7 420.3 420.7 409 405.8 458.1 422.5 422.6 416.4 422.8 422.5 409.8 434.2 402.1 417.1 416.1 419.7 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.346e-05 0.003547 1.419e-06 0.002212 0.001005 0.005291 8.102e-05 8.97e-05 0.0001676 0.0006596 0.000592 0.001048 5.799e-05 0.001098 0.0002411 0.001206 6.715e-05 0.002841 0.0004021 0.0009137 0.0009297 0.0001213 5.06e-05 0.002225 0.006821 0.0001275 0.0002523 0.0005397 0.005056 0.004235 0.0001392 1.578e-05 6.49e-05 0.003461 4.233e-05 0.002994 0.0003633 0.000722 0.001344 0.001264 3.858e-05 0.007079 0.0002726 0.003402 0.002516 0.0008068 0.0004641 0.001477 0.0008683 0.0002543 0.0004229 0.000759 0.001492 0.000136 1.698e-05 9.44e-05 0.0004478 0.0009044 0.0006375 2.364e-05 0.001358 0.0005823 0.003387 0.006423 0.001606 0.000535 0.0003913 0.000218 0.00163 0.0001095 0.001868 9.561e-05 0.001506 0.002358 0.002326 0.0008084 0.0004954 0.0006818 3.179e-05 0.001824 0.001581 0.001337 0.0001924 1.457e-05 0.001465 0.0001703 0.0004791 0.008236 0.001547 0.0005844 0.01302 0.0005848 0.004562 0.001543 0.0005078 3.57e-05 0.0004202 0.000185 0.0002693 0.0004837 
Uniformity values = 
0.9222 0.9575 0.9184 0.919 0.932 0.937 0.9197 0.9353 0.94 0.9365 0.9431 0.9081 0.9234 0.9603 0.9266 0.9176 0.919 0.9379 0.92 0.913 0.9317 0.9224 0.8869 0.9448 0.9268 0.9239 0.8919 0.9288 0.9436 0.9204 0.9171 0.9538 0.9261 0.9201 0.934 0.9512 0.9108 0.9136 0.9417 0.949 0.9322 0.9389 0.9195 0.8953 0.9406 0.9439 0.9239 0.8936 0.9496 0.9129 0.9261 0.9303 0.9265 0.9045 0.931 0.9047 0.9286 0.9352 0.9425 0.9011 0.9132 0.9266 0.9146 0.9202 0.939 0.9221 0.9185 0.9369 0.9329 0.902 0.9566 0.9269 0.9211 0.9418 0.9341 0.94 0.9473 0.9334 0.8823 0.899 0.9076 0.9347 0.9204 0.9251 0.9037 0.9361 0.9275 0.9429 0.9329 0.912 0.9428 0.928 0.9266 0.9221 0.9209 0.9178 0.9171 0.9084 0.9334 0.9415 
Minimum rate values = 
2298 1.067e+05 44.58 6.938e+04 3.108e+04 1.625e+05 2542 2767 5143 2.032e+04 1.811e+04 3.327e+04 1812 3.298e+04 7507 3.789e+04 2108 8.727e+04 1.261e+04 2.886e+04 2.878e+04 3795 1646 6.786e+04 2.116e+05 3982 8161 1.676e+04 1.542e+05 1.325e+05 4380 477.4 2022 1.083e+05 1308 9.069e+04 1.151e+04 2.279e+04 4.115e+04 3.84e+04 1194 2.167e+05 8554 1.094e+05 7.708e+04 2.465e+04 1.449e+04 4.764e+04 2.637e+04 8037 1.317e+04 2.353e+04 4.643e+04 4339 526.4 3010 1.391e+04 2.789e+04 1.951e+04 756.8 4.289e+04 1.813e+04 1.067e+05 2.007e+05 4.93e+04 1.673e+04 1.229e+04 6712 5.038e+04 3504 5.628e+04 2976 4.714e+04 7.215e+04 7.178e+04 2.481e+04 1.508e+04 2.107e+04 1039 5.849e+04 5.023e+04 4.125e+04 6032 454.3 4.673e+04 5248 1.49e+04 2.509e+05 4.782e+04 1.848e+04 3.958e+05 1.818e+04 1.417e+05 4.824e+04 1.591e+04 1122 1.322e+04 5875 8322 1.482e+04 
Average rate values = 
6.408e+06 6.273e+06 9.765e+06 1.599e+07 8.789e+06 5.334e+06 2.443e+07 5.686e+06 1.297e+07 4.75e+06 5.121e+06 1.892e+07 4.691e+06 4.75e+06 4.312e+06 1.034e+07 4.211e+06 4.422e+06 2.11e+07 1.097e+07 4.181e+06 5.011e+06 1.362e+07 7.562e+06 4.382e+06 2.554e+07 6.066e+06 5.073e+06 4.743e+06 6.037e+06 8.023e+06 1.229e+07 7.219e+06 4.747e+06 1.409e+07 6.866e+06 4.212e+06 4.346e+06 5.688e+06 5.341e+06 1.436e+07 8.648e+06 1.352e+07 5.098e+06 3.932e+06 5.901e+06 1.008e+07 2.109e+07 7.635e+06 1.526e+07 3.965e+06 2.156e+07 5.124e+06 1.07e+07 6.077e+06 1.064e+07 7.438e+06 3.976e+06 7.001e+06 7.299e+06 5.792e+06 7.577e+06 4.786e+06 3.985e+06 6.978e+06 2.746e+07 6.535e+06 4.325e+06 4.246e+06 1.257e+07 4.056e+06 4.821e+06 4.543e+06 3.893e+06 4.861e+06 4.19e+06 4.629e+06 1.189e+07 1.383e+07 4.345e+06 7.513e+06 4.332e+06 1.145e+07 2.416e+07 1.176e+07 1.828e+07 6.597e+06 4.547e+06 8.828e+06 1.858e+07 4.724e+06 5.424e+06 5.346e+06 6.474e+06 1.854e+07 6.022e+06 1.654e+07 1.608e+07 1.288e+07 2.802e+07 
Average illumination values = 
412.9 397.4 415.4 415 402.2 419.7 420.1 401.8 413.5 422.2 400.2 424 403.2 394.6 405.9 442 439.8 414.4 420.7 439.1 406.7 403.8 460.6 400.4 425.4 421.3 449.5 406.9 422.4 414.7 450.2 400.7 413.3 424 404 401 424.3 420.6 393.5 397 402.4 395 408.9 441 400.8 412 409.3 432.8 401.8 434 406.2 407.1 404.6 425.4 403.8 408.7 402.1 410.9 404 431.7 422.7 401.1 415.4 400.7 396.6 420.8 408.6 402.3 421.7 437.3 394.5 407 428.2 404.4 408.1 408.2 398.1 409.8 452.4 420.3 422.5 412.8 429.4 413.2 437.5 404.6 412.5 407 407.1 441.2 408.6 413.3 409.7 419.3 419.5 415.1 435.3 436.5 410.6 402.8 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.568e-05 0.001456 2.017e-06 0.002628 0.001 0.0005786 0.0001285 0.0001407 0.0003604 0.0007528 0.001377 0.0001567 0.002647 8.552e-05 0.001872 0.001889 0.001982 0.0004699 0.001007 0.0001431 9.124e-05 0.0059 0.001917 0.000704 0.004632 0.001756 0.004147 0.0001444 1.715e-05 7.956e-05 1.859e-05 3.417e-05 0.0002087 0.0006001 0.0009147 0.0001961 3.119e-05 0.005418 0.0002588 0.0005248 0.0001632 9.501e-05 0.002748 0.0008376 0.0006252 0.0003298 0.000763 0.0007172 0.0002932 0 2.453e-05 0.009607 0.0003063 4.461e-05 0.001425 0.0004068 0.003682 0.0009537 0.001079 0.0009575 7.346e-05 0.0008221 0.0001584 0.0004609 0.001126 0.0003925 0.00192 0.000205 0.0001638 0.002238 0.001043 0.0009908 0.001494 0.000154 0.0002969 0.0001121 0.002353 0.0001174 0.001222 0.00208 0.000334 0.01059 0.0008725 0.00384 0.000446 2.483e-06 0.0001011 0.002163 5.585e-05 0.0001081 3.055e-05 0.0005715 0.002652 0.0002494 0.0003013 7.642e-05 0.000312 1.164e-06 0.0003932 0.0005318 
Uniformity values = 
0.9216 0.9528 0.9388 0.9597 0.9265 0.9318 0.9423 0.9328 0.9374 0.9471 0.9239 0.9483 0.9565 0.9312 0.91 0.9455 0.9387 0.9138 0.9322 0.9271 0.8878 0.9345 0.947 0.9012 0.9352 0.937 0.9236 0.9346 0.9597 0.9347 0.8881 0.9377 0.9262 0.9038 0.9515 0.9517 0.9332 0.9434 0.8864 0.9267 0.9443 0.9245 0.9265 0.9587 0.9423 0.943 0.9306 0.9292 0.9393 0.9416 0.9178 0.949 0.8905 0.9338 0.9386 0.9577 0.9214 0.9386 0.9391 0.9203 0.9061 0.9158 0.9149 0.9574 0.9324 0.9097 0.9516 0.9145 0.9271 0.9476 0.8919 0.9009 0.9185 0.9444 0.93 0.9148 0.9239 0.8914 0.9021 0.9287 0.9166 0.9437 0.9382 0.9449 0.916 0.8503 0.9092 0.9563 0.9378 0.9565 0.9384 0.9577 0.9238 0.9359 0.9387 0.9087 0.92 0.9002 0.9243 0.9392 
Minimum rate values = 
2995 4.407e+04 61.98 7.889e+04 3.112e+04 1.791e+04 3935 4351 1.109e+04 2.293e+04 4.296e+04 4769 7.974e+04 2650 5.929e+04 5.758e+04 6.086e+04 1.483e+04 3.115e+04 4454 2965 1.816e+05 5.834e+04 2.253e+04 1.426e+05 5.403e+04 1.293e+05 4457 515.7 2456 604.2 1051 6500 1.915e+04 2.773e+04 5944 964.4 1.652e+05 8423 1.633e+04 4985 2965 8.545e+04 2.52e+04 1.914e+04 1.009e+04 2.365e+04 2.226e+04 9007 0 771.3 2.906e+05 9923 1378 4.377e+04 1.225e+04 1.151e+05 2.93e+04 3.313e+04 3.001e+04 2339 2.589e+04 4995 1.389e+04 3.483e+04 1.245e+04 5.817e+04 6468 5098 6.806e+04 3.371e+04 3.172e+04 4.689e+04 4704 9211 3536 7.341e+04 3799 3.907e+04 6.456e+04 1.051e+04 3.22e+05 2.682e+04 1.17e+05 1.405e+04 84.26 3208 6.519e+04 1718 3260 939.3 1.721e+04 8.272e+04 7686 9260 2426 9784 37.33 1.227e+04 1.633e+04 
Average rate values = 
3.587e+06 7.039e+06 8.752e+06 4.1e+06 1.651e+07 5.072e+06 4.788e+06 1.254e+07 4.313e+06 5.645e+06 1.109e+07 3.941e+06 3.938e+06 5.752e+06 4.038e+06 4.017e+06 9.936e+06 1.024e+07 3.778e+06 5.14e+06 2.095e+07 4.809e+06 5.853e+06 6.136e+06 4.932e+06 4.594e+06 5.399e+06 7.661e+06 5.326e+06 5.563e+06 5.164e+06 4.463e+06 4.058e+06 3.65e+06 5.016e+06 4.851e+06 6.381e+06 6.874e+06 1.489e+07 4.97e+06 4.225e+06 1.294e+07 1.031e+07 7.671e+06 3.877e+06 3.59e+06 2.079e+07 4.872e+06 8.049e+06 1.421e+07 1.543e+07 3.547e+06 1.666e+07 3.376e+06 5.393e+06 8.592e+06 4.768e+06 6.883e+06 6.396e+06 7.699e+06 1.207e+07 1.372e+07 7.123e+06 3.681e+06 5.681e+06 8.502e+06 5.274e+06 4.021e+06 1.413e+07 5.18e+06 1.516e+07 3.913e+06 6.408e+06 3.914e+06 1.203e+07 5.247e+06 1.09e+07 1.718e+07 1.603e+07 4.547e+06 1.764e+07 4.253e+06 4.243e+06 3.729e+06 1.213e+07 1.934e+07 1.688e+07 5.197e+06 1.318e+07 2.439e+07 3.751e+06 5.561e+06 4.163e+06 8.057e+06 4.246e+06 1.966e+07 1.002e+07 7.698e+06 5.08e+06 1.386e+07 
Average illumination values = 
417.9 400.2 405.1 392.9 410.8 416.7 398.9 412.3 421.8 396.4 419.1 394.3 395.9 403.8 409.1 409.6 411.3 438.8 405.8 403.3 459.2 422.9 407.2 443 403.5 409.5 412.7 441.7 399.1 404.6 433.9 402.9 416.1 423.9 389.5 395.8 400.3 400 449.8 416.3 410.8 408.6 406.4 392.4 401.1 398.9 406.9 401.2 406.5 405 411 405.4 442.4 401.3 411.3 390.4 413 424.9 402.7 416.9 431.9 432.5 428 394.5 426 430.3 402.4 420.8 411.4 397.4 448.4 419.4 417.4 413.9 422.5 418.6 428.2 431.9 435.9 424.7 439 408.2 402.2 405.6 418.5 480.5 435.2 399.2 409.1 396.5 404.6 406.5 431.9 405.8 421.7 425.2 417.5 428.2 412.5 400.9 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.686e-05 0.001036 0.0004893 0.001087 0.00464 7.28e-05 0.0003225 0.0001372 6.621e-05 0.001892 0.000159 0.008575 6.828e-05 6.53e-05 0.0008428 0.0001948 1.227e-06 0.000102 5.317e-05 0.001376 0.002088 0.0002685 0.0006087 0.001803 0.002109 2.048e-05 7.561e-05 1.983e-05 3.257e-05 0.0001563 0.0005178 0.001411 0.0001271 3.291e-05 0.000364 0.002725 3.869e-05 2.948e-05 0.002493 0.0008394 0.0006589 0.0002135 0.002174 0.0002904 1.588e-05 9.135e-05 0.0004245 0.001071 0.0004519 0.001503 0.0004032 0.002732 0.001801 0.0009813 0.0007434 4.795e-05 0.0001371 0.000566 4.168e-05 0.0007047 0.001859 0.0003015 1.144e-05 0.0005036 7.821e-05 5.679e-05 0.0006113 0.0001093 0.0001096 0.0006309 4.034e-06 0.00192 0.0001502 0.003409 0.0002458 0.0006064 0.003199 2.622e-06 9.489e-05 0.002193 5.61e-05 0.0006458 1.185e-05 0.0009116 0.003461 0.00285 2.875e-05 0.0003086 1.301e-06 0.0003972 0.0005351 9.955e-05 0.001232 9.219e-05 8.742e-05 0.0003521 9.518e-05 0.0007138 0.0003409 0.0003279 
Uniformity values = 
0.9285 0.9509 0.9339 0.9644 0.9542 0.9239 0.932 0.9098 0.9518 0.9318 0.9498 0.9555 0.9187 0.9461 0.9454 0.9194 0.9375 0.9335 0.8968 0.9374 0.9615 0.905 0.9313 0.9439 0.9317 0.9516 0.9441 0.9222 0.9536 0.9416 0.9144 0.959 0.9519 0.9428 0.9522 0.8953 0.9455 0.9106 0.9583 0.9524 0.9538 0.9268 0.9521 0.9056 0.9373 0.9544 0.9392 0.9467 0.9534 0.9424 0.9563 0.9443 0.9183 0.939 0.9555 0.8708 0.9098 0.9447 0.9321 0.9426 0.9549 0.9278 0.9458 0.942 0.9437 0.901 0.9299 0.9262 0.9232 0.9238 0.8914 0.8988 0.9564 0.9374 0.913 0.9217 0.948 0.8599 0.9075 0.9581 0.9381 0.9721 0.9182 0.9411 0.9215 0.9476 0.9427 0.9153 0.9295 0.9293 0.9437 0.949 0.9537 0.9254 0.9424 0.959 0.9301 0.9439 0.9229 0.8815 
Minimum rate values = 
3010 3.143e+04 1.511e+04 3.249e+04 1.4e+05 2274 9982 4352 2007 5.852e+04 4829 2.578e+05 2144 1991 2.571e+04 6112 37.76 3152 1711 4.231e+04 6.26e+04 8558 1.885e+04 5.506e+04 6.524e+04 620.8 2311 620.4 985.4 4789 1.633e+04 4.242e+04 3852 1007 1.103e+04 8.769e+04 1181 934.1 7.496e+04 2.542e+04 1.992e+04 6647 6.58e+04 9251 488.8 2761 1.304e+04 3.263e+04 1.367e+04 4.598e+04 1.216e+04 8.336e+04 5.654e+04 3.014e+04 2.244e+04 1589 4348 1.728e+04 1290 2.156e+04 5.611e+04 9374 349.1 1.542e+04 2391 1819 1.896e+04 3404 3424 1.97e+04 130.6 6.158e+04 4531 1.047e+05 7768 1.898e+04 9.719e+04 87.97 3017 6.598e+04 1725 1.916e+04 372.5 2.793e+04 1.082e+05 8.666e+04 879.9 9728 40.4 1.233e+04 1.636e+04 3027 3.726e+04 2874 2676 1.059e+04 2953 2.181e+04 1.066e+04 1.073e+04 
Average rate values = 
3.302e+06 5.207e+06 5.747e+06 8.482e+06 4.554e+06 1.593e+07 1.486e+07 1.703e+07 4.87e+06 6.942e+06 3.639e+06 3.382e+06 6.897e+06 3.36e+06 3.671e+06 1.062e+07 3.595e+06 7.006e+06 1.424e+07 4.446e+06 6.209e+06 5.51e+06 4.799e+06 3.848e+06 4.673e+06 7.301e+06 7.447e+06 3.878e+06 3.833e+06 4.156e+06 3.299e+06 4.955e+06 5.464e+06 6.399e+06 6.726e+06 4.324e+06 1.105e+07 1.655e+07 9.676e+06 7.23e+06 3.654e+06 3.233e+06 9.81e+06 1.626e+07 4.521e+06 6.843e+06 4.377e+06 3.448e+06 3.193e+06 5.39e+06 7.721e+06 5.315e+06 6.724e+06 4.711e+06 4.176e+06 2.465e+07 4.566e+06 1.604e+07 1.384e+07 3.28e+06 5.267e+06 4.276e+06 3.859e+06 7.19e+06 3.284e+06 4.738e+06 5.311e+06 8.897e+06 5.434e+06 9.866e+06 1.598e+07 7.592e+06 6.988e+06 3.451e+06 1.839e+07 6.307e+06 3.256e+06 2.334e+07 1.116e+07 4.931e+06 1.246e+07 1.089e+07 3.711e+06 4.727e+06 3.2e+06 3.788e+06 5.711e+06 9.104e+06 9.074e+06 4.688e+06 1.295e+07 6.934e+06 3.005e+06 8.239e+06 1.834e+07 6.5e+06 2.913e+07 1.059e+07 1.988e+07 1.403e+07 
Average illumination values = 
416.2 400 403.3 392.8 411.5 410.3 408.5 429.3 395.5 407.8 393.6 396.3 443.9 420.9 410.7 431.1 408.4 409.7 455.2 421.5 401.1 440.7 405.9 420.9 414.2 404 404.5 420.1 395 409.3 418.2 386.1 394.3 400.1 394.8 440.5 405.7 423.7 390.7 392.2 396.3 410.1 395.2 427.2 401.1 387.4 407.4 395.3 391.5 409.7 390.9 402.6 426.5 407.9 392.8 467.5 428.1 402.6 428.9 400.6 399.9 414.1 398.1 409.9 398.8 426.1 405.6 427.5 414 427.9 431.9 442.1 397.1 422.2 425.4 418.3 405.4 472.9 438.2 398.5 408.6 389.7 419.9 404 431.7 403.5 406.8 418.9 415.1 410.3 399 404.7 407.1 408.1 412.9 392.1 409 413.2 408.7 463.1 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001136 0.001238 0.0005569 0.001354 0.0001592 0.0001053 0.0001764 6.687e-05 0.001407 5.801e-05 0.0003002 7.199e-05 6.397e-06 0.001069 0.000191 0.001024 0.0001971 0.0002392 0.001905 0.000201 0.0006031 0.001794 0.0009487 2.003e-05 0.0001241 2.632e-06 0.0001832 0.0004288 0.0007989 0.0002448 3.357e-05 0.000685 0.0028 3.961e-05 7.869e-05 0.002138 0.0004938 0.0002555 0.001151 0.0008164 0.0003062 9.976e-05 0.0004508 0.0008602 4.746e-05 0.001501 0.0005933 0.005742 0.0008281 0.0002197 9.211e-05 0.0001403 0.0002229 0.0001194 0.000726 0.002885 0.0003504 0.0001822 0.000457 0.001016 0.001572 7.599e-05 8.665e-06 0.0004081 0.0001203 0.00193 0.0001416 0.003977 0.0004198 0.004134 0.0004407 6.005e-06 0.0008433 0.0001094 0.0001089 2.52e-05 0.000191 0.001806 0.00236 7.738e-05 3.682e-05 4.308e-06 0.001339 0.0002953 0.000487 7.38e-05 8.022e-05 0.0003754 0.0002014 0.0007831 0.0004386 0.0009361 0.0002663 0.0001648 6.269e-05 0.001235 8.032e-05 0.001118 0.0001235 0.0006242 
Uniformity values = 
0.9421 0.9488 0.9649 0.9605 0.9407 0.9485 0.9375 0.9104 0.9452 0.9499 0.957 0.9242 0.9294 0.9468 0.9173 0.9562 0.9018 0.9507 0.9548 0.9146 0.943 0.9461 0.9263 0.9593 0.9613 0.9024 0.9572 0.9267 0.9442 0.9582 0.9477 0.9553 0.9037 0.9533 0.9247 0.9313 0.9625 0.9392 0.9502 0.9362 0.9462 0.9336 0.9382 0.9466 0.9593 0.9557 0.9426 0.9376 0.9419 0.9212 0.933 0.9506 0.9523 0.9526 0.9479 0.9514 0.9569 0.9607 0.8934 0.9232 0.9202 0.9462 0.9285 0.9242 0.9246 0.9015 0.9534 0.9292 0.9164 0.9525 0.9355 0.9338 0.9616 0.9449 0.9659 0.9469 0.9426 0.9317 0.939 0.9192 0.9244 0.8946 0.9537 0.9634 0.9481 0.9516 0.934 0.9726 0.9398 0.947 0.935 0.9469 0.9372 0.9111 0.9361 0.9613 0.9287 0.961 0.9625 0.9457 
Minimum rate values = 
3478 3.761e+04 1.665e+04 4.063e+04 4883 3204 5430 2119 4.292e+04 1762 9050 2248 198.6 3.257e+04 6009 3.09e+04 6305 7259 5.751e+04 6342 1.845e+04 5.466e+04 2.954e+04 602.5 3726 84.14 5522 1.335e+04 2.44e+04 7372 1022 2.068e+04 8.925e+04 1199 2455 6.616e+04 1.48e+04 7847 3.493e+04 2.515e+04 9335 3083 1.386e+04 2.621e+04 1428 4.527e+04 1.816e+04 1.762e+05 2.535e+04 6882 2849 4259 6752 3616 2.209e+04 8.737e+04 1.057e+04 5471 1.475e+04 3.173e+04 4.925e+04 2317 269.3 1.274e+04 3755 6.172e+04 4285 1.232e+05 1.322e+04 1.249e+05 1.359e+04 185.6 2.529e+04 3339 3254 767.9 5845 5.588e+04 7.244e+04 2429 1149 139 4.05e+04 8844 1.482e+04 2238 2478 1.113e+04 6182 2.385e+04 1.353e+04 2.851e+04 8198 5219 1932 3.704e+04 2495 3.355e+04 3701 1.904e+04 
Average rate values = 
2.925e+06 8.828e+06 3.613e+06 5.061e+06 3.936e+06 5.288e+06 1.371e+07 3.17e+06 7.729e+06 3.466e+06 3.141e+06 7.337e+06 3.049e+06 5.098e+06 9.408e+06 3.155e+06 1.55e+07 7.096e+06 3.589e+06 5.042e+06 4.308e+06 3.523e+06 4.184e+06 7.282e+06 3.141e+06 4.576e+06 3.729e+06 2.762e+06 4.262e+06 2.991e+06 6.144e+06 7.101e+06 4.081e+06 1.106e+07 1.152e+07 9.059e+06 7.252e+06 4.124e+06 3.857e+06 4.072e+06 7.689e+06 5.224e+06 4.376e+06 3.197e+06 2.815e+06 4.613e+06 5.671e+06 3.017e+06 5.357e+06 6.586e+06 8.565e+06 2.974e+06 5.136e+06 4.363e+06 2.997e+06 2.77e+06 3.549e+06 3.874e+06 1.113e+07 3.078e+06 4.276e+06 5.642e+06 7.198e+06 1.019e+07 1.384e+07 7.075e+06 5.611e+06 3.287e+06 8.665e+06 3.228e+06 1.194e+07 4.721e+06 4.012e+06 1.165e+07 1.747e+07 2.959e+06 4.483e+06 3.031e+06 3.858e+06 1.688e+07 7.972e+06 1.498e+07 3.887e+06 6.053e+06 2.83e+06 8.505e+06 1.888e+07 6.855e+06 5.195e+06 4.529e+06 2.123e+07 3e+06 5.351e+06 4.477e+06 4.453e+06 4.389e+06 8.103e+06 2.769e+06 2.993e+06 3.559e+06 
Average illumination values = 
402.4 400.7 388.8 389.7 412.4 394.7 407.6 421.2 396.3 392 394.7 438.6 437.6 405.6 437.1 395.6 443 396.3 408.3 434.7 400.1 420.6 414.5 392.3 395.6 426.7 394.9 411.5 403.2 393.1 397.5 392 436.3 402.3 407.5 406.8 394.5 405.5 398.1 397.6 401.8 396 405.1 395.3 389.1 403.9 398 398.2 395.4 416.5 410.5 397.2 398.6 396 410 405.1 397.6 391.8 447.7 409 421.3 412.6 411.6 427.2 416.4 440.7 398.3 418.2 424.8 398.3 409.8 407.9 398.9 398.3 391.7 401 403.3 423.8 419.1 420.4 415.9 430.8 398.7 392.2 405.7 397.2 416.2 386.5 394.5 401.2 408.9 402.4 411.4 405.9 407.8 388.5 425.1 388.2 389.3 411.6 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001164 0.0002473 0.0006389 0.002114 0.0001161 9.19e-05 1.515e-06 0.0007715 5.107e-05 0.001162 5.308e-05 6.273e-06 0.001083 0.0002001 0.001358 8.739e-06 0.001366 0.0003508 0.0004408 0.0009526 0.002288 9.112e-06 0.0001427 2.684e-06 0.0001771 0.0001327 0.0009427 0.0002042 5.845e-05 0.0003826 0.0001412 0.000398 0.0001159 0.00103 0.0001644 0.001594 0.0008588 7.283e-06 9.475e-05 0.0006865 0.0004438 3.003e-05 0.0001678 0.002824 0.0001666 0.0001163 0.0001458 0.0001406 0.0002217 6.409e-05 0.0007603 0.0001884 2.119e-05 0.0013 8.785e-05 6.156e-05 0.0001973 0.0001382 0.0004274 0.0001246 0.002133 0.0001504 0.006306 0.00073 0.003168 5.576e-06 9.971e-05 0.0003715 1.982e-05 1.361e-05 0.000713 0.0001066 0.002361 2.149e-05 9.93e-06 9.175e-06 0.0005567 0.0002014 3.308e-05 0.0005549 9.637e-05 1.356e-06 0.0002684 0.0004368 0.0009508 0.0002872 0.0001945 7.404e-05 0.0005636 0.0001044 0.0003605 0.0009812 0.0004913 0.0003313 0.000349 4.792e-05 0.0003989 0.0004086 0.0001256 0.00188 
Uniformity values = 
0.9412 0.9509 0.9709 0.952 0.9484 0.9358 0.9457 0.9732 0.9429 0.9723 0.9205 0.9231 0.9483 0.9214 0.9485 0.8805 0.9325 0.9577 0.9296 0.9429 0.9366 0.954 0.9572 0.9111 0.9572 0.9345 0.9595 0.9536 0.9424 0.9077 0.9408 0.9344 0.9652 0.9593 0.9447 0.9506 0.9373 0.9429 0.9628 0.9467 0.953 0.9085 0.9365 0.9421 0.9191 0.9236 0.9537 0.9511 0.9571 0.9487 0.9518 0.9513 0.9359 0.9537 0.955 0.9039 0.9357 0.9532 0.9237 0.9311 0.9136 0.9525 0.9468 0.955 0.9579 0.8973 0.9208 0.9533 0.9498 0.9561 0.9419 0.9306 0.945 0.9107 0.9294 0.894 0.9503 0.9648 0.9465 0.9454 0.9388 0.8988 0.944 0.9247 0.9498 0.9369 0.9634 0.9273 0.9304 0.9622 0.9487 0.965 0.8989 0.9568 0.961 0.9474 0.9569 0.9344 0.911 0.9502 
Minimum rate values = 
3570 7503 1.898e+04 6.401e+04 3532 2834 46.21 2.286e+04 1563 3.447e+04 1664 196.1 3.292e+04 6265 4.127e+04 286.4 4.224e+04 1.057e+04 1.368e+04 2.914e+04 7.04e+04 275.6 4302 85.01 5340 4096 2.834e+04 6178 1790 1.216e+04 4330 1.229e+04 3465 3.097e+04 5020 4.834e+04 2.643e+04 222.9 2839 2.092e+04 1.343e+04 953.7 5170 8.635e+04 5230 3634 4410 4266 6683 1949 2.304e+04 5713 653.3 3.932e+04 2654 1965 6083 4182 1.335e+04 3859 6.728e+04 4554 1.916e+05 2.205e+04 9.526e+04 179.3 3124 1.124e+04 602 410.8 2.183e+04 3304 7.2e+04 681 308.3 296.1 1.69e+04 6021 1008 1.693e+04 2962 43.52 8203 1.363e+04 2.887e+04 8844 5826 2304 1.747e+04 3131 1.096e+04 2.932e+04 1.577e+04 9990 1.048e+04 1459 1.203e+04 1.261e+04 3977 5.702e+04 
Average rate values = 
2.682e+06 1.129e+07 3.014e+06 4.057e+06 7.374e+06 1.383e+07 3.318e+06 4.099e+06 3.497e+06 3.264e+06 5.843e+06 2.799e+06 4.839e+06 1.228e+07 3.212e+06 1.397e+07 3.793e+06 5.574e+06 4.248e+06 3.244e+06 4.204e+06 5.06e+06 3.177e+06 4.32e+06 2.925e+06 2.867e+06 3.381e+06 3.361e+06 4.191e+06 4.043e+06 3.676e+06 8.669e+06 9.601e+06 9.469e+06 1.131e+07 3.103e+06 3.534e+06 7.091e+06 6.369e+06 2.775e+06 5.394e+06 2.808e+06 4.254e+06 4.42e+06 6.304e+06 1.345e+07 4.837e+06 2.758e+06 4.674e+06 5.301e+06 2.737e+06 3.564e+06 3.444e+06 4.081e+06 2.893e+06 3.985e+06 2.737e+06 3.317e+06 8.742e+06 1.576e+07 6.306e+06 6.094e+06 2.628e+06 3.586e+06 2.968e+06 9.598e+06 1.166e+07 4.478e+06 1.033e+07 2.636e+06 3.701e+06 2.81e+06 3.545e+06 1.752e+07 6.112e+06 6.444e+06 1.381e+07 2.586e+06 7.621e+06 3.38e+06 4.566e+06 2.328e+07 1.026e+07 2.152e+07 2.791e+06 2.944e+06 4.086e+06 5.978e+06 6.678e+06 3.209e+06 3.958e+06 3.855e+06 8.205e+06 4.963e+06 1.177e+07 5.976e+06 4.98e+06 2.811e+06 5.128e+06 3.286e+06 
Average illumination values = 
402.1 399.7 387.5 396.2 403.8 407.2 418.1 385.7 408.5 389.5 442.6 434.5 404.9 428.2 398.8 453.6 419.2 399.2 419.8 410.5 414.6 401.4 397.3 422.7 395.6 402.4 395.6 393.6 397.5 437.8 405 407.5 388 391.6 403.1 397.9 397.2 401.9 384 404.3 398.2 426.8 400.1 403.1 426.1 416 393.2 397.7 396.5 416.1 400.7 401.6 412.4 394.8 394.3 422.8 406.1 400.6 427.4 413.5 432.9 394.7 397.1 394.7 400 438.3 431.9 397.3 400.5 397.2 403.6 423.8 416.5 424.3 412.6 446.3 395.9 399.5 402.4 394.6 398.7 434.4 408 408 401.2 397.2 396.5 416.3 417.1 397.3 399.6 390.6 442.8 402.5 393.9 407.9 402.3 404.2 436 403 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001008 2.15e-06 0.0004415 0.0001123 7.817e-05 0.0001523 6.947e-05 0.0004625 0.0001878 0.0001299 8.246e-06 0.0008428 0.0002023 0.001223 9.17e-06 0.001589 0.0003409 0.0004957 0.001853 0.0002612 6.555e-06 2.138e-05 4.891e-05 8.584e-05 0.000434 0.0001992 4.821e-05 0.000338 3.582e-05 6.575e-05 0.001445 0.0002187 0.0001775 0.001554 0.0002194 0 0.000364 0.000487 3.011e-05 0.0001222 0.000128 4.688e-05 0.0002199 5.175e-05 0.0001399 0.0001176 0.0005379 0.001146 0.000325 0.0001273 7.24e-05 6.106e-05 0.0001568 2.329e-05 0.0004141 1.102e-05 0.001071 0.0009759 0.0005119 0.001132 5.385e-05 4.213e-05 0.00031 1.86e-05 1.377e-05 0.000176 0.001752 0.0001094 5.144e-05 1.414e-06 0.0003909 0.0003017 2.684e-05 0.0001004 0.000295 1.297e-06 0.0001952 0.00035 0.001079 0.0002991 0.0004713 2.51e-05 0.0002253 0.001166 7.548e-05 3.885e-05 0.000353 0.0001334 0.0003993 0.0004062 0.0002315 0.0001258 0.002116 1.635e-05 0.0001255 0.0007297 0.002052 0.0001749 0.001813 1.618e-06 
Uniformity values = 
0.9451 0.9634 0.9661 0.9424 0.9479 0.9409 0.9242 0.9451 0.9562 0.9587 0.9564 0.9287 0.9228 0.959 0.8894 0.9381 0.9484 0.9476 0.9423 0.9425 0.9555 0.9376 0.9763 0.9389 0.9501 0.9539 0.9615 0.9017 0.9426 0.9316 0.9276 0.9567 0.9336 0.9661 0.9606 0.9396 0.9382 0.9483 0.9136 0.9471 0.9485 0.9231 0.9253 0.898 0.9326 0.9561 0.9628 0.9478 0.949 0.9506 0.9546 0.904 0.9361 0.9562 0.9216 0.9331 0.9525 0.9532 0.9505 0.952 0.9392 0.9548 0.962 0.9501 0.958 0.9419 0.9251 0.9386 0.9444 0.9518 0.9447 0.9653 0.9481 0.9514 0.9386 0.8977 0.9426 0.9247 0.9504 0.9532 0.9519 0.9349 0.9403 0.9628 0.9717 0.9317 0.9258 0.9645 0.9516 0.9519 0.9369 0.9094 0.9596 0.929 0.9337 0.947 0.9517 0.9498 0.9504 0.9451 
Minimum rate values = 
3076 64.38 1.318e+04 3438 2380 4670 2169 1.412e+04 5667 3910 248.8 2.617e+04 6325 3.678e+04 297.5 4.882e+04 1.037e+04 1.509e+04 5.669e+04 7995 198 657.9 1446 2638 1.318e+04 6025 1447 1.081e+04 1096 2036 4.491e+04 6597 5486 4.639e+04 6589 0 1.119e+04 1.481e+04 951 3723 3894 1465 6856 1663 4327 3549 1.612e+04 3.488e+04 9879 3864 2188 1949 4832 702.7 1.296e+04 340.8 3.242e+04 2.953e+04 1.553e+04 3.43e+04 1654 1273 9295 564.9 414.8 5391 5.458e+04 3363 1571 42.86 1.194e+04 9017 816.8 3046 9066 41.7 5973 1.092e+04 3.273e+04 9054 1.428e+04 774.6 6914 3.493e+04 2241 1203 1.1e+04 3991 1.21e+04 1.231e+04 7129 3991 6.355e+04 508 3878 2.223e+04 6.215e+04 5314 5.5e+04 49.41 
Average rate values = 
2.457e+06 7.471e+06 2.908e+06 4.081e+06 1.213e+07 1.287e+07 2.777e+06 3.055e+06 3.238e+06 2.845e+06 2.547e+06 4.584e+06 1.228e+07 2.762e+06 1.687e+07 3.488e+06 3.215e+06 4.197e+06 3.141e+06 4.095e+06 3.835e+06 3.189e+06 3.086e+06 2.405e+06 3.489e+06 3.136e+06 5.914e+06 4.919e+06 1.623e+07 5.557e+06 8.453e+06 5.206e+06 3.709e+06 7.515e+06 5.559e+06 5.156e+06 3.822e+06 4.46e+06 2.582e+06 5.595e+06 4.185e+06 7.132e+06 4.655e+06 2.006e+07 3.599e+06 9.367e+06 2.559e+06 2.408e+06 3.858e+06 3.623e+06 3.586e+06 3.684e+06 2.566e+06 3.27e+06 9.734e+06 4.908e+06 2.452e+06 2.847e+06 3.702e+06 2.902e+06 1.069e+07 4.581e+06 4.069e+06 7.313e+06 2.466e+06 3.457e+06 2.721e+06 2.426e+06 6.14e+06 9.543e+06 2.989e+06 5.528e+06 2.37e+06 8.238e+06 5.401e+06 3.154e+07 1.009e+07 2.053e+07 2.457e+06 2.612e+06 1.032e+07 5.474e+06 7.041e+06 2.402e+06 2.504e+06 3.212e+06 6.262e+06 1.013e+07 5.215e+06 4.907e+06 2.615e+06 4.831e+06 3.4e+06 2.911e+06 8.553e+06 2.615e+06 5.338e+06 2.998e+06 2.392e+06 6.512e+06 
Average illumination values = 
400.5 394.5 390.1 404.2 396.5 406.3 417.1 398.8 391.1 392.2 389.2 421.7 427.6 394.5 448.7 418.1 407.9 397.2 413.5 414.2 397.9 413 386.6 406 400.7 392.9 385.7 434.7 404.8 405.3 406.4 398.1 410.6 390 391.2 393.5 406 394.1 424.5 393.5 400.9 423.6 412 450.5 415.8 394.7 406.2 403.7 405.7 396.1 395.9 422.7 405.9 398.9 425.3 407 399 406 399.3 398.5 408.2 399.4 398.4 400.2 396.4 403.6 419.5 405 407.4 404.7 402.7 387 405.7 396.1 394.2 435.9 407.7 408 400.9 404.5 406.4 412.9 413.7 387.5 385.6 409.4 432.9 393.2 408.4 403.2 403.1 435.9 399.2 410.4 406.5 403.1 401 396 399.8 401.8 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.177e-06 0.0002298 0.0001502 0.0001039 0.0001089 0.0007326 5.827e-05 0.0001427 0.0001188 0.0009356 0.0003926 0.001125 9.206e-06 0.002179 0.0002894 0.000179 0.004497 5.705e-06 0.0001377 3.267e-06 0.0001178 2.994e-06 0.0002578 3.936e-05 0.0004209 6.986e-05 6.529e-05 0.0002283 0.0003269 0.0002805 0.0007737 7.546e-06 4.865e-05 0.0008814 4.727e-05 0.0001627 0.003493 0.0001689 0.0002223 7.485e-05 8.315e-05 0.0001159 0.0003985 0.0009051 2.604e-05 0.000936 4.447e-05 0.0001247 0.0001268 4.723e-05 0.0001146 0.002522 7.223e-05 0.0005335 0.001192 5.142e-05 4.395e-05 0.0005514 1.788e-06 2.497e-05 0.0007239 0.000646 3.65e-05 1.09e-05 1.019e-05 0.0003037 0.0004331 5.588e-05 0.000297 1.304e-06 0.0001959 0.0001192 2.014e-05 0.0002146 4.435e-05 0.0007257 0.000109 0.000436 0.0002489 0.0003892 0.0002088 0.001113 7.219e-05 0.0002917 0.0001287 0.0003344 0.0001869 6.541e-05 0.001474 7.123e-05 0.0006589 0.0002194 1.926e-06 0.0008525 0.002907 0.0005953 0.0001099 0.0008941 3.38e-05 
Uniformity values = 
0.9453 0.9662 0.9687 0.9419 0.9586 0.9507 0.9739 0.9637 0.9538 0.9629 0.9638 0.9657 0.9647 0.8897 0.9414 0.9475 0.9442 0.9519 0.9235 0.976 0.9216 0.9503 0.9149 0.9671 0.9526 0.9308 0.9472 0.9335 0.9326 0.9545 0.9488 0.9469 0.947 0.9648 0.9538 0.9636 0.9612 0.9525 0.933 0.9388 0.9381 0.9246 0.9538 0.9614 0.9527 0.9463 0.9503 0.9484 0.9357 0.9636 0.9231 0.9602 0.9165 0.958 0.957 0.9575 0.9418 0.9574 0.9529 0.9653 0.9527 0.9309 0.9575 0.9536 0.9369 0.9108 0.9704 0.9568 0.9529 0.9384 0.9023 0.9422 0.9435 0.9539 0.9545 0.9481 0.9399 0.958 0.9549 0.9465 0.9199 0.9523 0.9601 0.9549 0.9531 0.9152 0.9557 0.9603 0.9464 0.9453 0.928 0.947 0.9695 0.9315 0.9651 0.94 0.9534 0.9092 0.9635 0.9282 
Minimum rate values = 
0 65 6842 4601 3128 3305 2.17e+04 1745 4318 3559 2.8e+04 1.173e+04 3.362e+04 298.6 6.671e+04 8812 5468 1.36e+05 178.2 4071 102.3 3576 94.42 7691 1192 1.305e+04 2128 2018 7062 9881 8529 2.357e+04 229.9 1455 2.665e+04 1415 4883 1.056e+05 5223 6831 2302 2595 3507 1.196e+04 2.74e+04 794 2.84e+04 1353 3844 3797 1476 3445 7.929e+04 2175 1.608e+04 3.59e+04 1575 1324 1.669e+04 53.43 756.2 2.243e+04 1.946e+04 1104 335.7 322.9 9029 1.306e+04 1692 9130 41.71 6000 3644 609.2 6488 1350 2.227e+04 3284 1.317e+04 7586 1.22e+04 6325 3.343e+04 2181 8829 4058 1.009e+04 5615 1994 4.495e+04 2215 2.007e+04 6528 59.67 2.548e+04 8.909e+04 1.801e+04 3487 2.676e+04 1051 
Average rate values = 
2.299e+06 7.309e+06 5.274e+06 3.449e+06 8.37e+06 3.184e+06 3.646e+06 3.495e+06 2.553e+06 2.833e+06 2.701e+06 3.9e+06 2.686e+06 1.655e+07 2.948e+06 2.637e+06 4.106e+06 4.453e+06 5.977e+06 2.647e+06 4.621e+06 3.197e+06 2.259e+06 2.456e+06 8.552e+06 4.47e+06 3.158e+06 5.087e+06 3.07e+06 3.112e+06 2.218e+06 5.935e+06 6.999e+06 6.62e+06 2.361e+06 2.26e+06 4.796e+06 4.343e+06 5.402e+06 5.263e+06 1.051e+07 3.463e+06 8.338e+06 2.437e+06 2.274e+06 3.785e+06 2.55e+06 2.495e+06 3.847e+06 4.253e+06 5.3e+06 8.09e+06 4.497e+06 4.411e+06 3.366e+06 2.821e+06 7.872e+06 4.702e+06 2.747e+06 1.091e+07 2.437e+06 2.681e+06 2.461e+06 2.995e+06 4.625e+06 7.789e+06 5.207e+06 2.292e+06 7.421e+06 5.17e+06 3.03e+07 9.76e+06 1.429e+07 2.291e+06 2.206e+06 3.837e+06 4.249e+06 2.917e+06 2.593e+06 2.851e+06 7.262e+06 3.28e+06 6.001e+06 4.607e+06 2.607e+06 4.715e+06 2.529e+06 2.686e+06 8.396e+06 2.209e+06 4.796e+06 2.395e+06 2.885e+06 4.641e+06 2.321e+06 2.244e+06 5.599e+06 1.147e+07 5.63e+06 6.912e+06 
Average illumination values = 
400.3 393.4 385.3 410.4 390.5 398.1 385.5 393.5 395.1 386.6 402.8 386.9 392.1 448.7 416.7 409.6 400 391.2 437.6 389.6 414.8 405.1 415.6 389.4 389.3 422 402.4 404.5 406.2 394.2 398.6 393.2 400.2 383.2 402.2 387.3 397.9 399.1 415.1 407.8 417 415.2 395.6 404.2 401.6 405.1 396.7 398.2 412.2 401.3 433.2 393.8 430.2 396.8 395.8 396.3 407 398.3 397.5 391.7 399.7 414.5 392.4 399 409.3 438.1 384.1 401.7 396.3 394.2 436.4 407.9 406.1 400.5 390.8 402.6 409.1 396.7 397.9 407.3 426.7 397.8 404.8 401.9 396.3 433 402.7 396 401.4 403.3 414 400.1 395.6 402.7 386.6 399.8 396.4 440.4 396.3 414.6 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.694e-06 0.0003872 0.0001667 1.976e-05 2.065e-06 0.0005226 0.0002189 6.38e-05 7.873e-06 0.000282 1.673e-06 7.195e-06 0.001003 0.000312 0.0001558 0.001413 1.388e-05 7.964e-06 2.335e-05 9.403e-05 0.0003864 1.972e-06 0.0007007 0.0004675 1.624e-05 0.0001171 0.000239 0.0001852 0.000447 0 4.688e-05 0.000702 4.299e-05 0.0001224 0.0001981 0.0008649 4.983e-05 0.0001811 0.0001617 0.0001779 0.001158 2.583e-05 0.0005258 4.909e-05 0.0001235 0.0002139 0.0002145 9.92e-06 0.0006172 0.0003536 0.0004497 0.001227 7.006e-06 0.0008696 1.892e-05 1.368e-05 0.0001989 0.0006704 3.757e-05 2.305e-06 0.0002382 0.0002981 2.882e-05 0.0001641 0.0001061 0.0001346 0.0003772 0.0001245 0.0001349 3.698e-05 0.000403 6.753e-05 0.0003243 0.0003077 0.0004492 8.357e-05 4.852e-05 0.0002692 0.0002608 0.000276 5.261e-06 0.0006085 0.0006351 0.0002669 0.0001248 0.0001301 1.945e-06 2.7e-05 0.003113 0.0005922 0.0002204 0.0002603 1.41e-05 0.0004044 0.000142 0.00152 3.228e-05 0.0001415 9.266e-07 
Uniformity values = 
0.9535 0.9625 0.9663 0.9396 0.9378 0.9219 0.951 0.9591 0.9324 0.9406 0.9485 0.9633 0.9016 0.9414 0.9474 0.937 0.9388 0.9683 0.951 0.9411 0.9535 0.9514 0.9549 0.9592 0.9103 0.9352 0.9649 0.9637 0.9387 0.9465 0.9465 0.9598 0.9468 0.9488 0.9529 0.9447 0.9506 0.9546 0.967 0.9607 0.9443 0.9533 0.9515 0.9533 0.9503 0.9362 0.9577 0.9319 0.9505 0.9511 0.938 0.9301 0.9564 0.9625 0.9666 0.951 0.9636 0.9304 0.9587 0.9566 0.9369 0.912 0.9651 0.9616 0.9613 0.9695 0.9579 0.9506 0.9663 0.9479 0.9495 0.9555 0.9269 0.9541 0.967 0.9148 0.9632 0.9545 0.9483 0.9321 0.9396 0.9412 0.942 0.9599 0.952 0.9389 0.9526 0.9366 0.9632 0.9435 0.9552 0.9607 0.966 0.9453 0.9575 0.9576 0.963 0.9367 0.9253 0.9449 
Minimum rate values = 
0 80.76 1.156e+04 5118 607.8 64.62 1.585e+04 6584 1974 241.5 8579 50.12 230.3 3.071e+04 9501 4797 4.341e+04 413.5 241.6 715.8 2846 1.172e+04 59.58 2.107e+04 1.481e+04 500.9 3501 7154 5691 1.362e+04 0 1409 2.139e+04 1307 3708 6050 2.624e+04 1506 5404 4855 5434 3.504e+04 783.3 1.591e+04 1490 3805 6443 6642 301.1 1.872e+04 1.088e+04 1.395e+04 3.7e+04 210 2.595e+04 574.2 409.7 6169 2.017e+04 1133 71 7536 8910 864.8 4924 3158 4055 1.145e+04 3717 4105 1124 1.217e+04 2102 9806 9179 1.416e+04 2503 1467 8188 8072 8474 161.3 1.863e+04 1.909e+04 8090 3835 3942 59.91 808.8 9.503e+04 1.788e+04 6618 7773 430.4 1.218e+04 4280 4.552e+04 994.4 4412 28.29 
Average rate values = 
2.151e+06 3.899e+06 3.97e+06 3.191e+06 1.105e+07 2.372e+06 3.038e+06 2.617e+06 5.174e+06 2.576e+06 7.67e+06 2.591e+06 1.256e+07 3.077e+06 2.614e+06 3.031e+06 3.63e+06 2.957e+06 3.44e+06 3.421e+06 2.068e+06 3.165e+06 6.586e+06 7.09e+06 3.238e+06 7.683e+06 8.46e+06 5.843e+06 3.465e+06 5.631e+06 6.64e+06 5.582e+06 2.188e+06 2.193e+06 4.893e+06 2.314e+06 4.447e+06 3.886e+06 2.345e+06 4.067e+06 2.518e+06 2.077e+06 3.483e+06 3.11e+06 2.385e+06 3.555e+06 2.247e+06 9.565e+06 3.413e+06 3.178e+06 2.51e+06 8.625e+06 2.609e+06 4.732e+06 3.122e+06 6.934e+06 2.112e+06 2.139e+06 2.081e+06 2.898e+06 4.358e+06 8.622e+06 4.736e+06 2.093e+06 2.554e+06 4.306e+06 3.927e+06 2.349e+06 2.155e+06 2.23e+06 8.053e+06 3.335e+06 4.793e+06 2.46e+06 2.867e+06 7.199e+06 7.357e+06 5.014e+06 3.789e+06 2.902e+06 2.475e+06 1.222e+07 2.233e+06 2.22e+06 5.093e+06 5.876e+06 3.083e+06 5.757e+06 3.43e+06 2.109e+06 5.429e+06 2.641e+06 3.254e+06 2.477e+06 3.61e+06 2.241e+06 2.038e+06 4.714e+06 3.269e+06 3.787e+06 
Average illumination values = 
396.8 389.7 388.2 410.8 406.1 415.5 393.8 389.7 431.9 429 407.4 388.4 443.1 416.6 409.6 407.9 413.6 388.5 398.4 401.3 399.9 400.2 391.4 388.5 433.1 406.7 388.2 390.8 407 393.4 400.1 385.7 406 400.9 391.1 395.3 391.7 402.9 391.2 395.2 418.5 400.9 404.6 395.3 403.1 412 398.5 421.7 399.6 403.3 414 414.4 402.5 395.6 396.6 399.3 394.1 415.6 390.3 397.8 409.3 434.9 386.9 399.9 389.2 386 387 390.6 394.3 392.5 400.8 401.7 426 398.3 389 429.6 393.4 407.2 400.3 419.1 411.3 413.8 402.6 397.7 398.5 404.8 400.2 400.5 387.3 398.3 395.7 402.1 385.3 393.6 393.8 398.5 388.1 405 422.9 399.6 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.709e-06 0.001442 0.0001104 6.068e-05 5.663e-05 5.668e-05 9.866e-05 8.442e-06 0.0008821 1.365e-06 0.000134 0.0001404 0.0003419 0.0001828 0.001522 1.403e-05 9.127e-06 4.396e-05 0.0001798 0.0003215 3.742e-05 0.0002183 6.326e-05 9.055e-05 5.612e-05 0.0001538 0.0003758 0.0002344 4.616e-05 0.0008881 4.456e-05 0.000122 0.0001676 0.0004199 5.699e-05 1.99e-05 0.0001608 0.0004655 7.994e-05 1.574e-05 7.556e-05 5.326e-05 0.0001529 1.22e-05 1.149e-05 0.001177 0.0004887 0.0002576 0.000662 6.909e-06 2.801e-05 2.159e-06 2.111e-05 4.181e-05 0.0001014 5.3e-05 1.774e-06 0.0007467 6.838e-05 8.994e-05 0.0001153 3.583e-06 0.0003781 0.0001262 0.0004909 5.222e-05 0.0005068 9.095e-05 7.225e-05 4.399e-05 0.0002375 0.0002266 9.295e-05 0.0002981 0.0001324 6.398e-05 1.003e-05 0.0001807 0.0002794 0.0001851 0.0001211 1.953e-06 1.187e-05 0.001259 0.0001153 0.0004143 6.606e-05 3.504e-05 0.0001056 1.25e-05 0.0009605 7.355e-05 1.018e-06 8.933e-05 7.954e-06 0.0003207 0.000244 0.003922 0.0004111 
Uniformity values = 
0.9621 0.9654 0.9574 0.9533 0.9401 0.9515 0.962 0.9573 0.9637 0.9341 0.9498 0.9622 0.9364 0.9499 0.9477 0.9405 0.9683 0.9353 0.9777 0.9435 0.9644 0.9513 0.9348 0.9717 0.967 0.9634 0.9497 0.9439 0.9668 0.9623 0.9493 0.9539 0.9532 0.9419 0.9668 0.9602 0.9605 0.9561 0.9573 0.9438 0.9644 0.9637 0.9073 0.9617 0.9231 0.9547 0.9544 0.9454 0.9284 0.9621 0.9578 0.9536 0.9706 0.9481 0.9388 0.9508 0.9433 0.9262 0.9704 0.9648 0.9564 0.9744 0.9556 0.9516 0.9693 0.9624 0.9388 0.9465 0.9641 0.9593 0.9467 0.9284 0.9713 0.9546 0.9602 0.9395 0.9533 0.9491 0.9532 0.9552 0.9388 0.9598 0.9524 0.9632 0.9444 0.9424 0.956 0.9507 0.9656 0.9507 0.9658 0.9285 0.9151 0.9555 0.9595 0.9644 0.9478 0.9627 0.9698 0.9481 
Minimum rate values = 
0 80.98 4.343e+04 3342 1862 1717 1700 2973 252.8 2.724e+04 41.48 4019 4327 1.038e+04 5565 4.665e+04 418.2 281.5 1297 5499 9618 1135 6738 1878 2702 1681 4671 1.149e+04 6996 1384 2.698e+04 1348 3694 5134 1.253e+04 1713 597.8 4854 1.403e+04 2444 471 2262 1694 4586 381.3 347.1 3.555e+04 1.491e+04 8004 1.985e+04 208.1 847.6 64.19 642.4 1285 3078 1621 55.26 2.219e+04 2045 2713 3415 108.2 1.146e+04 3756 1.472e+04 1605 1.545e+04 2722 2173 1341 7382 6732 2809 8958 4067 1936 304.9 5469 8438 5689 3641 59.18 355.5 3.844e+04 3530 1.25e+04 2005 1047 3206 373.5 2.983e+04 2319 30.74 2686 238 9762 7311 1.165e+05 1.251e+04 
Average rate values = 
2.061e+06 3.704e+06 3.789e+06 6.481e+06 1.278e+07 2.396e+06 2.989e+06 2.298e+06 2.112e+06 4.196e+06 2.482e+06 3.677e+06 2.919e+06 2.66e+06 3.788e+06 3.274e+06 2.831e+06 2.817e+06 2.698e+06 1.981e+06 2.684e+06 5.624e+06 2.625e+06 3.802e+06 8.008e+06 7.555e+06 3.324e+06 1.774e+07 5.273e+06 4.989e+06 2.106e+06 2.088e+06 4.579e+06 2.094e+06 3.198e+06 3.088e+06 2.128e+06 2.573e+06 2.014e+06 2.137e+06 3.277e+06 3.131e+06 2.608e+06 2.13e+06 4.898e+06 2.558e+06 2.034e+06 2.175e+06 5.722e+06 2.471e+06 4.368e+06 3.101e+06 4.174e+06 2.286e+06 2.041e+06 2.02e+06 5.551e+06 2.928e+06 5.092e+06 2.061e+06 2.423e+06 5.017e+06 3.494e+06 2.218e+06 2.038e+06 1.929e+06 3.492e+06 4.041e+06 2.242e+06 2.12e+06 2.667e+06 5.445e+06 3.618e+06 2.633e+06 2.334e+06 3.021e+06 2.329e+06 2.186e+06 1.989e+06 5.055e+06 3.243e+06 4.882e+06 3.974e+06 5.365e+06 1.99e+06 5.504e+06 2.157e+06 2.391e+06 2.665e+06 2.223e+06 2.397e+06 3.331e+06 3.367e+06 4.279e+06 3.58e+06 5.609e+06 2.406e+06 2.403e+06 3.503e+06 1.904e+06 
Average illumination values = 
393.3 390 394.3 400.2 406 399.7 394.3 393.7 386.3 419.3 401.9 393.7 417.1 406.3 398 411.4 387.6 410.8 385.6 400.3 383.8 393.5 419 386.3 389.8 389.9 400.6 401.2 388.7 384.2 401.4 398.7 391 396.5 392.3 388.8 388.7 394.7 405.8 404.3 387.5 392.2 421.2 397.1 433.2 397.8 398 406.2 415.2 400.2 398.1 397.2 390.4 401.8 414.7 399.8 406.4 420.2 383.8 398.4 390.9 383.7 387.9 390.7 393.1 386.6 408.9 406.2 396.2 394.5 401.9 429.8 393.8 402.5 393.3 415.5 406.2 398.7 398.1 400.2 404.8 397.2 393.8 386.2 392.1 407.3 408.2 391.8 388 411.7 391.2 408.7 423.6 395.1 397.6 391.9 407.6 392.9 384.6 401.8 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.76e-06 0.0001626 0.0001021 2.205e-06 0.0001041 6.587e-05 5.508e-05 6.985e-06 0.0003981 0.0002037 6.993e-05 0.0001022 0.0006918 0.002261 6.186e-06 9.136e-06 2.595e-05 0.0001682 0.0001801 5e-05 0.0001929 2.679e-05 9.249e-05 0.0003832 0.0003049 0.0001143 0 0.0002217 4.202e-05 0.0002133 5.227e-06 0.0007575 0 2.005e-05 0.0001343 0.0008547 0.0002045 0.0001565 5.425e-05 7.755e-05 1.758e-05 2.569e-05 0.0002023 5.47e-05 0.0001578 0.0008445 1.047e-05 2.772e-05 1.722e-06 2.631e-05 4.193e-05 0.0001218 3.962e-05 6.522e-06 0.0003085 3.001e-05 4.531e-05 1.641e-05 0.0002594 0.0001302 8.971e-06 0.0002396 2.953e-05 7.034e-05 8.955e-05 3.909e-05 0.0002378 3.538e-06 1.015e-05 0.0002249 0.0001641 1.363e-05 3.45e-05 0.001676 7.446e-05 0.0001308 2.749e-06 2.91e-06 0.002302 0.0002032 0.0003064 7.408e-05 3.466e-05 0.0001029 1.21e-05 3.077e-05 0.0001525 1.024e-06 2.78e-05 5.776e-05 7.563e-05 8.869e-05 0.001909 0.0003978 2.4e-06 0.000308 8.078e-05 0.0001781 0.0002583 
Uniformity values = 
0.9624 0.9624 0.945 0.9615 0.9535 0.9724 0.956 0.9316 0.9347 0.9699 0.9661 0.9225 0.9498 0.9563 0.956 0.9254 0.9345 0.9777 0.9365 0.965 0.9667 0.9111 0.9696 0.9633 0.9665 0.952 0.9344 0.9397 0.9469 0.967 0.9625 0.9495 0.9587 0.9608 0.9611 0.9517 0.9509 0.9564 0.9721 0.9592 0.9351 0.9557 0.9238 0.9461 0.9579 0.9591 0.9596 0.9522 0.9674 0.969 0.9555 0.9392 0.9503 0.9467 0.9345 0.9711 0.9524 0.955 0.9771 0.9639 0.9148 0.9427 0.9593 0.9522 0.932 0.9569 0.9462 0.9284 0.9713 0.9565 0.9369 0.9502 0.9573 0.9543 0.949 0.9291 0.9516 0.9514 0.9602 0.943 0.9609 0.9536 0.9682 0.9651 0.9487 0.9617 0.9402 0.9324 0.9566 0.9612 0.9606 0.9198 0.9632 0.9519 0.951 0.9389 0.9628 0.9613 0.9604 0.9591 
Minimum rate values = 
0 82.76 4965 3065 66.74 3090 1988 1706 215.6 1.184e+04 6084 2187 3105 2.086e+04 6.816e+04 192.9 282.1 765.8 5183 5385 1492 6108 797.1 2770 1.144e+04 9239 3530 0 6755 1254 6394 158.8 2.279e+04 0 602 4071 2.592e+04 6168 4644 1632 2393 530.7 802.3 6169 1648 4746 2.538e+04 317.3 826.7 51.27 794.4 1288 3697 1208 201.4 9166 909.3 1369 484.7 7764 4105 274.6 7205 894.9 2177 2700 1192 7391 105.1 306.3 6925 4983 410.9 1043 5.092e+04 2312 3967 83.36 87.44 7.036e+04 6100 9270 2208 1036 3128 363 944.4 4720 30.88 834.4 1735 2372 2657 5.782e+04 1.207e+04 73.76 9229 2424 5351 7769 
Average rate values = 
1.96e+06 3.679e+06 3.155e+06 7.548e+06 2.74e+06 5.418e+06 2.122e+06 4.879e+06 2.166e+06 3.817e+06 2.347e+06 5.98e+06 2.544e+06 2.283e+06 2.223e+06 6.538e+06 2.674e+06 2.56e+06 1.826e+06 2.621e+06 5.102e+06 2.778e+06 2.612e+06 8.056e+06 3.215e+06 1.881e+06 1.268e+07 4.609e+06 2.093e+06 2.245e+06 2.487e+06 2.101e+06 3.136e+06 2.929e+06 2.02e+06 2.844e+06 1.897e+06 1.963e+06 2.906e+06 2.203e+06 2.902e+06 3.522e+06 8.451e+06 3.676e+06 2.571e+06 2.494e+06 2.284e+06 2.367e+06 2.823e+06 4.194e+06 1.936e+06 1.933e+06 1.915e+06 6.041e+06 3.711e+06 4.6e+06 1.836e+06 2.541e+06 5.268e+06 2.33e+06 4.283e+06 2.659e+06 2.66e+06 3.141e+06 3.567e+06 2.003e+06 2.61e+06 5.19e+06 3.435e+06 2.484e+06 2.904e+06 2.322e+06 2.265e+06 4.093e+06 1.876e+06 4.12e+06 1.896e+06 2.461e+06 2.393e+06 1.894e+06 5.168e+06 2.012e+06 2.43e+06 2.488e+06 2.065e+06 2.187e+06 3.232e+06 3.258e+06 4.104e+06 3.003e+06 3.305e+06 2.264e+06 2.488e+06 1.865e+06 2.225e+06 3.324e+06 1.883e+06 1.831e+06 1.138e+07 2.038e+06 
Average illumination values = 
393.2 389.5 403.1 390.4 396.3 384.7 390.9 431.2 429.3 385.2 389.6 430 404.6 398.2 389.4 433.8 410.8 385.6 402.9 383.5 383.6 431.4 391.9 392.6 387.7 397.3 410.4 394.6 403.1 384.9 397.4 393.7 391 388.6 388.4 393.3 405.4 399.5 387 399.7 413.1 409 424.3 406.1 396.5 395.8 395 402.5 396.2 388.7 397.7 414.5 400 405.4 418.6 383.6 400.6 390.6 384.7 385.8 433.9 401.3 385.6 400.4 421.2 396.8 402.1 429.8 393.8 401.7 416.5 406.5 402.4 400.2 401.9 412.8 397.9 398.6 388.4 398.5 393.3 409.2 384.8 385.3 412.5 392.9 403.6 415.8 394.7 396.9 391.2 425.4 392.8 391.8 408.8 407.9 393.8 392.2 387.4 392.5 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.798e-06 0.0001224 2.695e-05 2.157e-06 0.0004004 0.0002945 7.979e-06 0.0003298 1.757e-06 7.233e-06 0.0007292 5.959e-05 0.0005606 1.047e-05 8.456e-06 3.019e-05 0.0001779 0.0001812 5.019e-05 0.0002028 1.634e-05 0.0003649 0.0002185 0.000172 7.431e-06 4.585e-05 0.0007255 3.526e-05 0.000289 6.281e-05 3.801e-05 3.846e-06 9.564e-05 0.0005009 0.0002041 0.0001403 5.791e-05 6.137e-05 2.601e-05 0.0002084 0.0001068 0.0005034 0.0005089 0.0001296 7.897e-05 9.882e-06 1.446e-05 0.0002206 5.209e-05 6.421e-05 1.836e-06 0.0003153 3.001e-05 4.551e-05 3.549e-06 0.0001981 6.154e-05 0.0001526 5.257e-05 0.0002354 1.3e-05 2.719e-05 0.0004625 8.625e-05 6.077e-05 0.000289 0.0001352 6.497e-05 0.0002376 0.0001292 7.897e-05 3.072e-05 2.993e-06 3.669e-06 0.001225 0.0002013 0.0001522 5.248e-05 3.54e-05 0.0001467 0.001291 9.734e-05 1.074e-06 9.918e-05 6.616e-06 7.896e-06 0.0001096 0.001508 0.0002272 2.399e-06 0.0004307 8.464e-05 0.0002007 0.001568 0.000147 5.577e-06 0.0005569 2.969e-06 0.0001122 
Uniformity values = 
0.9662 0.9626 0.9484 0.9608 0.9496 0.9577 0.9634 0.9621 0.9356 0.9681 0.9045 0.9501 0.9364 0.9405 0.9353 0.9602 0.961 0.9452 0.9649 0.9677 0.9141 0.9372 0.9677 0.9653 0.9541 0.969 0.9617 0.9554 0.9287 0.9552 0.9439 0.9552 0.9646 0.9555 0.9522 0.9533 0.9673 0.9461 0.9552 0.9639 0.9551 0.9206 0.9431 0.968 0.9596 0.9613 0.9454 0.9673 0.934 0.9442 0.953 0.9374 0.9715 0.9519 0.955 0.9559 0.9365 0.9211 0.9539 0.941 0.9474 0.9672 0.9747 0.9148 0.961 0.9723 0.9683 0.9439 0.9589 0.9548 0.9587 0.9391 0.9513 0.9722 0.9688 0.959 0.9651 0.9214 0.9609 0.9629 0.9596 0.9578 0.9235 0.9578 0.9575 0.965 0.9255 0.9537 0.9641 0.9535 0.9384 0.9614 0.9719 0.9608 0.969 0.9655 0.9619 0.9472 0.9412 0.9699 
Minimum rate values = 
0 83.87 3725 809.4 65.56 1.206e+04 8818 239.3 1.017e+04 52.38 230.7 2.214e+04 1836 1.719e+04 323 254.1 906.4 5430 5419 1496 6400 503.2 1.088e+04 6530 5200 221.3 1376 2.19e+04 1095 8728 1920 1148 115.1 2888 1.518e+04 6177 4184 1766 1854 778.4 6296 3349 1.54e+04 1.517e+04 3897 2370 301.6 431.2 6815 1592 1944 56.51 9362 909.7 1375 107.1 6101 1928 4615 1612 7167 387.7 805 1.458e+04 2590 1803 8609 4131 1955 7179 3887 2426 931.7 88.82 109.3 3.683e+04 6016 4765 1576 1061 4410 3.885e+04 3041 32.36 2989 197.8 246.2 3316 4.511e+04 6874 73.78 1.292e+04 2513 6027 4.666e+04 4394 167.3 1.696e+04 91.03 3337 
Average rate values = 
1.875e+06 3.605e+06 3.069e+06 5.044e+06 2.645e+06 2.408e+06 2.016e+06 1.857e+06 3.892e+06 2.286e+06 1.108e+07 2.326e+06 3.045e+06 2.299e+06 3.376e+06 3.192e+06 4.369e+06 1.753e+06 2.508e+06 4.999e+06 2.826e+06 6.744e+06 2.492e+06 2.427e+06 2.677e+06 4.908e+06 4.417e+06 1.921e+06 2.027e+06 3.361e+06 5.244e+06 3.385e+06 1.953e+06 6.49e+06 1.833e+06 1.861e+06 2.417e+06 1.937e+06 1.823e+06 2.269e+06 2.388e+06 3.935e+06 1.992e+06 2.153e+06 1.967e+06 1.844e+06 3.086e+06 1.794e+06 1.814e+06 2.701e+06 3.481e+06 2.695e+06 4.673e+06 1.742e+06 2.424e+06 2.501e+06 8.808e+06 5.853e+06 1.989e+06 3.17e+06 4.351e+06 1.725e+06 2.755e+06 7.092e+06 7.458e+06 4.194e+06 2.278e+06 2.86e+06 2.104e+06 1.883e+06 1.781e+06 4.484e+06 1.799e+06 2.481e+06 1.917e+06 1.789e+06 2.224e+06 6.079e+06 2.79e+06 2.244e+06 1.918e+06 2.989e+06 2.865e+06 4.046e+06 2.644e+06 3.151e+06 2.163e+06 1.857e+06 1.821e+06 2.107e+06 3.16e+06 1.773e+06 1.728e+06 2.125e+06 2.038e+06 2.624e+06 3.617e+06 2.026e+06 2.396e+06 2.464e+06 
Average illumination values = 
391.6 389.5 401.7 389.7 395.3 390 387.9 386.9 418.7 386.5 441.6 404.4 413.8 404.1 410.4 393.9 393 399.2 383.5 383.7 431.3 406 389.9 390.6 396.4 387.8 385 399.8 417.9 397.9 410.2 402.5 392.3 397.1 404.8 399.5 388.9 410 395.1 395.5 399.6 428.7 404.6 384.1 397.6 393.8 404.7 392.5 413.1 414.5 401.3 414.9 383.4 400.8 390.6 388.2 407 429.8 395.3 409.2 403.4 384 384.8 429.6 393 386.4 399.7 410.7 403.6 397.2 397.8 408.3 397.9 389.5 384.9 389.2 390.9 433.1 390.4 390.1 397.6 394.8 420.8 392.5 392.6 391.6 423.6 396.7 386.9 408.2 408.1 394.4 387.9 394.4 388.6 392.4 389.8 409.1 404 384.5 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 4.501e-06 0.0001119 1.95e-05 2.824e-06 5.93e-05 7.887e-05 9.651e-06 0.0004711 0.0002064 0.0001702 0.0003261 0.0001475 0.0001069 1.39e-05 2.784e-06 6.101e-05 0.0001139 5.096e-05 0.000204 2.243e-05 8.739e-05 0.0002141 0.0002289 0 6.977e-05 4.178e-05 0.0001269 0.0001691 0.0003506 3.583e-05 4.555e-06 2.745e-05 9.905e-05 1.57e-05 5.582e-05 4.327e-05 2.089e-05 8.652e-05 0.0008219 0.0005373 0.0005657 1.22e-06 0.0002126 1.749e-06 1.322e-05 8.298e-05 5.883e-05 2.085e-06 0.0002258 5.907e-05 9.385e-05 0.0001089 2.737e-05 7.476e-05 1.56e-05 5.437e-05 0.0002355 1.316e-05 4.897e-05 5.543e-06 0.0003661 1.043e-05 0.0001758 0.0003141 1.607e-05 0.0001574 7.49e-05 0.0002694 1.631e-06 9.9e-07 0.002101 0.0001839 8.391e-05 4.686e-05 4.691e-05 0.0001467 0.001798 3.043e-05 1.031e-06 2.792e-05 3.871e-05 8.974e-05 0.0001594 0.0004304 4.418e-06 9.001e-05 9.059e-05 1.115e-06 2.816e-05 0.000245 4.062e-05 0.0001589 2.961e-06 0.0001142 4.917e-06 2.696e-05 5.96e-07 0.0003568 1.845e-06 
Uniformity values = 
0.966 0.9672 0.9449 0.9455 0.9465 0.9647 0.9647 0.9586 0.9716 0.9696 0.9447 0.947 0.943 0.9397 0.9737 0.9356 0.9556 0.9649 0.9688 0.9145 0.9509 0.9694 0.9679 0.9449 0.9488 0.9587 0.9672 0.9623 0.9533 0.9545 0.9483 0.9343 0.9535 0.9444 0.9669 0.9583 0.945 0.9563 0.9551 0.9482 0.9643 0.9612 0.9222 0.9454 0.9698 0.9521 0.9265 0.9572 0.9312 0.9583 0.9663 0.9635 0.9725 0.9652 0.9186 0.9457 0.9415 0.9472 0.9669 0.9744 0.9191 0.9726 0.9574 0.9344 0.9507 0.9605 0.9447 0.9616 0.949 0.9605 0.9563 0.9503 0.9601 0.956 0.9607 0.9667 0.9603 0.958 0.9236 0.9559 0.9612 0.9623 0.9314 0.9654 0.9498 0.9641 0.9578 0.9661 0.953 0.9606 0.9684 0.9624 0.9474 0.9632 0.9712 0.9616 0.9536 0.9504 0.9619 0.9484 
Minimum rate values = 
0 134.3 3417 595 86.09 1774 2359 290.5 1.399e+04 6141 5198 9934 4513 3283 411.9 85.84 1842 3407 1518 6435 680.7 2601 6381 6988 0 2100 1246 3804 5117 1.06e+04 1090 140.7 830.5 3026 468.4 1681 1321 630.2 2614 2.5e+04 1.607e+04 1.698e+04 38.18 6488 52.05 400.6 2584 1773 64.6 6799 1764 2810 3231 818.2 2348 475.9 1666 7172 392.9 1450 174 1.086e+04 314.4 5428 9530 482.7 4808 2247 8189 48.99 29.87 6.372e+04 5527 2533 1407 1400 4407 5.411e+04 950.6 31.13 838 1161 2780 4763 1.307e+04 132.2 2711 2705 33.76 845.9 7298 1218 4838 88.71 3391 147.5 815.8 18.09 1.07e+04 56.14 
Average rate values = 
1.794e+06 1.843e+06 2.876e+06 7.977e+06 2.049e+06 2.729e+06 2.029e+06 1.927e+06 2.83e+06 2.138e+06 2.197e+06 2.17e+06 2.259e+06 3.242e+06 2.056e+06 2.508e+06 1.606e+06 2.349e+06 4.911e+06 2.714e+06 4.027e+06 1.964e+06 2.169e+06 1.712e+07 3.633e+06 1.726e+06 2.018e+06 3.788e+06 1.781e+06 1.93e+06 9.629e+06 5.812e+06 1.804e+06 1.675e+06 2.78e+06 2.033e+06 2.341e+06 3.331e+06 2.277e+06 2.619e+06 1.75e+06 2.198e+06 4.757e+06 2.552e+06 3.962e+06 1.691e+06 1.772e+06 1.792e+06 3.193e+06 5.991e+06 1.707e+06 2.122e+06 3.698e+06 2.128e+06 5.103e+06 1.873e+06 3.226e+06 4.157e+06 1.645e+06 2.321e+06 5.597e+06 3.066e+06 2.274e+06 2.535e+06 2.108e+06 1.976e+06 1.84e+06 4.689e+06 1.751e+06 4.564e+06 8.244e+06 1.761e+06 3.458e+06 1.832e+06 3.636e+06 2.282e+06 1.822e+06 3.005e+06 2.367e+06 3.802e+06 2.735e+06 3.058e+06 2.201e+06 1.667e+06 1.638e+06 1.847e+06 2.125e+06 1.609e+06 3.38e+06 1.878e+06 1.694e+06 3.415e+06 1.879e+06 2.221e+06 2.392e+06 6.301e+06 1.733e+06 6.181e+06 1.867e+06 4.341e+06 
Average illumination values = 
391.7 389 403.9 402.1 401.8 393.2 390.7 400.5 384.3 389.8 406.8 408.4 403 407.6 389.5 408.6 395.6 383.5 383.2 431.1 396.4 388.3 389.7 400.8 398.1 398 384.9 397.5 391.8 399.8 412.5 416.4 405.7 407.5 386.4 399.2 407.5 397.9 399.6 406.1 389.9 394.3 427.8 408.8 387.9 399.2 413.8 397.3 419.6 389.9 396.5 388.2 384.8 385.2 432.3 398.7 408.9 403.5 384.2 385.4 430.3 393.2 401.2 417.4 406.5 396.9 408.9 397.5 399.9 397.1 392 392.3 393.6 408.2 395.3 387 397.4 394.7 420.2 394.6 396.9 391 420.6 387.9 400 398.7 395.9 390.3 395.9 391.4 389 390.1 407.8 393.9 383.9 389.9 398.9 398.3 393.8 409.3 

End of simulation
Obj Function for 2 users through 20 users 
0.1100 0.0393 0.0139 0.0078 0.0050 0.0029 0.0020 0.0014 0.0011 0.0008 0.0007 0.0005 0.0004 0.0004 0.0003 0.0003 0.0002 0.0002 0.0001 
Uniformity for 2 users through 20 users 
0.8946 0.8943 0.8972 0.9027 0.9080 0.9140 0.9189 0.9262 0.9293 0.9343 0.9405 0.9409 0.9434 0.9474 0.9488 0.9530 0.9523 0.9531 0.9544 
Minimum rate for 2 users through 20 users 
3.039e+06 1.187e+06 4.326e+05 2.449e+05 1.572e+05 8.957e+04 6.085e+04 4.326e+04 3.461e+04 2.471e+04 2.097e+04 1.649e+04 1.157e+04 1.283e+04 8804 7603 6223 5788 4489 
Average rate for 2 users through 20 users 
7.072e+07 4.262e+07 2.878e+07 1.976e+07 1.582e+07 1.345e+07 1.053e+07 9.15e+06 8.128e+06 7.833e+06 6.162e+06 5.929e+06 5.607e+06 4.874e+06 4.132e+06 3.517e+06 3.27e+06 3.055e+06 3.031e+06 
Average illumination for 2 users through 20 users 
454.3 447 443.5 433.7 427.6 424.2 419.8 415 414.4 412 406.7 407.6 405.2 403.2 402 399 400.2 399.4 398.9 


==> code/simulations/Bulb Radius/30cm/ssa_led_final_users_2_20_30_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.4901 0.5283 0.7198 0.8777 0.5182 0.5506 0.8382 0.6327 0.2374 0.7274 0.8351 0.7336 0.5534 0.8405 0.3504 0.5175 0.347 0.5784 0.5518 0.7721 0.5147 0.6609 0.5039 0.7223 0.7517 0.7415 0.6823 0.6226 0.7729 0.8662 0.3316 0.6036 0.6723 0.6644 0.7606 0.663 0.5277 0.8048 0.8381 0.6793 0.8851 0.6688 0.881 0.7342 0.7257 0.7713 0.5444 0.7811 0.8486 0.4557 0.9053 0.5101 0.6427 0.7431 0.7735 0.6638 0.769 0.8468 0.905 0.6815 0.7992 0.7909 0.7178 0.8953 0.8763 0.6545 0.8384 0.8628 0.5798 0.7003 0.563 0.5482 0.8918 0.8553 0.6394 0.7478 0.5732 0.8371 0.5195 0.5717 0.897 0.3806 0.4929 0.8557 0.7658 0.3153 0.5816 0.8749 0.6874 0.6649 0.2223 0.7041 0.8446 0.5687 0.8106 0.5784 0.4935 0.6673 0.7844 0.7139 
Uniformity values = 
0.9322 0.9299 0.902 0.9165 0.8913 0.9322 0.9115 0.9136 0.9214 0.9117 0.8996 0.9066 0.9226 0.9085 0.9145 0.93 0.9056 0.9181 0.9226 0.9115 0.9426 0.9133 0.9079 0.931 0.934 0.9041 0.8941 0.9329 0.9262 0.9327 0.9195 0.9368 0.9023 0.9207 0.9111 0.9194 0.9215 0.9073 0.9382 0.9219 0.9083 0.9113 0.9271 0.9224 0.9125 0.9052 0.9088 0.9249 0.9159 0.9042 0.9255 0.9182 0.8986 0.9098 0.9166 0.9128 0.9415 0.9229 0.9193 0.9107 0.9224 0.95 0.92 0.9173 0.9479 0.9105 0.9121 0.9104 0.927 0.9188 0.9131 0.9177 0.9162 0.8932 0.8992 0.9166 0.943 0.9066 0.8981 0.9436 0.9229 0.9159 0.9346 0.9058 0.9149 0.9111 0.9112 0.9102 0.9283 0.9213 0.8923 0.9168 0.9216 0.8994 0.9091 0.932 0.9086 0.9007 0.905 0.912 
Minimum rate values = 
1.219e+07 1.298e+07 1.693e+07 1.938e+07 1.322e+07 1.339e+07 1.882e+07 1.518e+07 6.615e+06 1.693e+07 1.895e+07 1.711e+07 1.356e+07 1.89e+07 9.359e+06 1.276e+07 9.359e+06 1.41e+07 1.353e+07 1.77e+07 1.257e+07 1.571e+07 1.274e+07 1.657e+07 1.704e+07 1.728e+07 1.636e+07 1.475e+07 1.751e+07 1.895e+07 8.887e+06 1.435e+07 1.607e+07 1.568e+07 1.751e+07 1.567e+07 1.306e+07 1.832e+07 1.842e+07 1.593e+07 1.963e+07 1.588e+07 1.927e+07 1.69e+07 1.688e+07 1.778e+07 1.354e+07 1.767e+07 1.892e+07 1.178e+07 1.968e+07 1.275e+07 1.557e+07 1.723e+07 1.765e+07 1.577e+07 1.723e+07 1.879e+07 1.978e+07 1.612e+07 1.801e+07 1.748e+07 1.664e+07 1.965e+07 1.889e+07 1.563e+07 1.881e+07 1.924e+07 1.402e+07 1.635e+07 1.386e+07 1.351e+07 1.961e+07 1.938e+07 1.55e+07 1.721e+07 1.37e+07 1.887e+07 1.317e+07 1.367e+07 1.959e+07 1.003e+07 1.222e+07 1.919e+07 1.755e+07 8.576e+06 1.424e+07 1.944e+07 1.599e+07 1.568e+07 6.418e+06 1.644e+07 1.877e+07 1.414e+07 1.839e+07 1.393e+07 1.252e+07 1.6e+07 1.801e+07 1.668e+07 
Average rate values = 
2.293e+07 2.228e+07 2.037e+07 2.001e+07 2.21e+07 2.198e+07 2.005e+07 2.097e+07 3.236e+07 2.037e+07 2.004e+07 2.032e+07 2.186e+07 2.004e+07 2.64e+07 2.244e+07 2.64e+07 2.153e+07 2.189e+07 2.02e+07 2.26e+07 2.075e+07 2.247e+07 2.046e+07 2.034e+07 2.028e+07 2.053e+07 2.117e+07 2.024e+07 2.004e+07 2.72e+07 2.138e+07 2.062e+07 2.076e+07 2.023e+07 2.077e+07 2.221e+07 2.01e+07 2.009e+07 2.067e+07 2e+07 2.069e+07 2.002e+07 2.037e+07 2.038e+07 2.018e+07 2.187e+07 2.021e+07 2.004e+07 2.332e+07 2e+07 2.246e+07 2.081e+07 2.029e+07 2.021e+07 2.073e+07 2.029e+07 2.005e+07 2e+07 2.06e+07 2.015e+07 2.024e+07 2.044e+07 2e+07 2.004e+07 2.078e+07 2.005e+07 2.002e+07 2.157e+07 2.053e+07 2.167e+07 2.189e+07 2.001e+07 2.001e+07 2.083e+07 2.03e+07 2.177e+07 2.005e+07 2.214e+07 2.179e+07 2.001e+07 2.539e+07 2.29e+07 2.002e+07 2.023e+07 2.777e+07 2.144e+07 2.001e+07 2.065e+07 2.076e+07 3.294e+07 2.05e+07 2.005e+07 2.15e+07 2.009e+07 2.163e+07 2.265e+07 2.065e+07 2.015e+07 2.043e+07 
Average illumination values = 
396.9 409.7 413.9 408.7 413.7 399.2 404.8 405.3 401.7 409.8 418.3 410.5 408.5 411.1 411.6 398.3 409.6 403.2 410.9 408.4 402.6 405.5 407.6 403.2 403.8 408.5 413.8 404.8 400.1 397.1 402.5 405.1 414.5 409.2 406.3 402.6 405 411 395 405.1 415.4 411.5 399.2 401.3 406.3 408.7 409.6 403.1 405.2 411.5 407.5 410.7 411.4 408.9 407.1 412.1 397.7 403.3 402.6 409 409 399.8 409 412.6 394.3 410.7 410.7 410 398.8 410.3 404.5 403.8 403.4 412.9 411 406.7 402 411.5 412.7 398.9 400.9 406.1 396.9 407.1 412.1 406.5 417.4 410.4 402.1 402.4 414.8 406.5 406 411.1 408.6 408.1 410.2 411 409 405.7 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1582 0.2798 0.2808 0.2011 0.314 0.01789 0.2195 0.1584 0.2429 0.09094 0.0132 0.01752 0.09348 0.03555 0.04206 0.2584 0.3284 0.1297 0.02679 0.1579 0.1879 0.3629 0.2496 0.2304 0.3344 0.1819 0.1556 0.3127 0.2241 0.3179 0.2514 0.1414 0.4374 0.1616 0.4216 0.3213 0.3198 0.3246 0.1484 0.4357 0.4007 0.2171 0.05328 0.02919 0.1185 0.2131 0.3001 0.1991 0.0413 0.1754 0.2027 0.2507 0.3497 0.1984 0.05052 0.3018 0.2277 0.1573 0.1257 0.02448 0.01732 0.0527 0.08103 0.2786 0.1294 0.1981 0.3819 0.1589 0.1306 0.2598 0.07761 0.03077 0.1912 0.1268 0.1951 0.4034 0.4591 0.1673 0.05797 0.2583 0.315 0.1311 0.144 0.05421 0.3163 0.1395 0.2537 0.1019 0.4149 0.1558 0.3563 0.2618 0.3119 0.2602 0.1439 0.2745 0.1176 0.04087 0.1964 0.381 
Uniformity values = 
0.9418 0.9128 0.9164 0.9258 0.9204 0.9261 0.9245 0.9087 0.9442 0.9212 0.9384 0.9252 0.9181 0.9456 0.9181 0.9596 0.9383 0.9042 0.9355 0.938 0.9313 0.9289 0.9207 0.9269 0.9423 0.9398 0.9223 0.9152 0.9436 0.937 0.9216 0.9204 0.9394 0.9283 0.9214 0.9263 0.9173 0.9473 0.9211 0.9256 0.9434 0.9408 0.9367 0.9252 0.9165 0.9381 0.9296 0.9329 0.9176 0.9078 0.931 0.9412 0.9105 0.944 0.9498 0.941 0.9149 0.9218 0.9301 0.9213 0.9051 0.923 0.9017 0.9369 0.917 0.905 0.9206 0.9246 0.8981 0.9275 0.9276 0.9303 0.9264 0.9166 0.9302 0.9363 0.9516 0.9104 0.9037 0.9317 0.9375 0.9271 0.9189 0.898 0.9242 0.9368 0.9432 0.9188 0.9324 0.9406 0.9402 0.9344 0.9455 0.9269 0.9368 0.9503 0.9444 0.9015 0.9425 0.9333 
Minimum rate values = 
4.48e+06 7.714e+06 7.713e+06 5.671e+06 8.469e+06 5.521e+05 6.147e+06 4.636e+06 6.606e+06 2.716e+06 4.03e+05 5.413e+05 2.798e+06 1.065e+06 1.293e+06 6.881e+06 8.659e+06 3.868e+06 8.147e+05 4.49e+06 5.303e+06 9.516e+06 6.921e+06 6.407e+06 8.764e+06 5.106e+06 4.499e+06 8.481e+06 6.148e+06 8.428e+06 6.96e+06 4.123e+06 1.103e+07 4.632e+06 1.087e+07 8.591e+06 8.63e+06 8.502e+06 4.31e+06 1.113e+07 1.021e+07 5.992e+06 1.596e+06 8.963e+05 3.509e+06 5.908e+06 8.073e+06 5.582e+06 1.27e+06 5.098e+06 5.683e+06 6.813e+06 9.379e+06 5.504e+06 1.495e+06 8.027e+06 6.412e+06 4.545e+06 3.657e+06 7.566e+05 5.47e+05 1.602e+06 2.483e+06 7.513e+06 3.81e+06 5.713e+06 1.001e+07 4.576e+06 3.918e+06 7.124e+06 2.318e+06 9.39e+05 5.413e+06 3.739e+06 5.494e+06 1.034e+07 1.136e+07 4.867e+06 1.794e+06 7.06e+06 8.359e+06 3.816e+06 4.2e+06 1.691e+06 8.493e+06 4.004e+06 6.874e+06 3.035e+06 1.062e+07 4.423e+06 9.272e+06 7.128e+06 8.226e+06 7.138e+06 4.122e+06 7.321e+06 3.385e+06 1.279e+06 5.461e+06 9.878e+06 
Average rate values = 
1.309e+07 1.21e+07 1.232e+07 1.249e+07 1.2e+07 1.551e+07 1.34e+07 1.47e+07 1.293e+07 1.365e+07 1.587e+07 1.525e+07 1.471e+07 1.415e+07 1.595e+07 1.217e+07 1.202e+07 1.421e+07 1.538e+07 1.364e+07 1.678e+07 1.198e+07 1.365e+07 1.458e+07 1.186e+07 1.256e+07 1.28e+07 1.249e+07 1.254e+07 1.192e+07 1.213e+07 1.359e+07 1.171e+07 1.442e+07 1.171e+07 1.19e+07 1.191e+07 1.192e+07 1.727e+07 1.171e+07 1.174e+07 1.394e+07 1.388e+07 1.48e+07 1.496e+07 1.26e+07 1.196e+07 1.311e+07 1.502e+07 1.297e+07 1.241e+07 1.259e+07 1.181e+07 1.277e+07 1.415e+07 1.199e+07 1.419e+07 1.356e+07 1.343e+07 1.652e+07 1.447e+07 1.387e+07 1.616e+07 1.241e+07 1.399e+07 1.447e+07 1.185e+07 1.271e+07 1.578e+07 1.21e+07 1.489e+07 1.701e+07 1.542e+07 1.643e+07 1.445e+07 1.174e+07 1.17e+07 1.327e+07 1.378e+07 1.212e+07 1.191e+07 1.692e+07 1.287e+07 1.473e+07 1.19e+07 1.3e+07 1.334e+07 1.325e+07 1.173e+07 1.301e+07 1.183e+07 1.255e+07 1.202e+07 1.28e+07 1.3e+07 1.213e+07 1.332e+07 1.478e+07 1.313e+07 1.176e+07 
Average illumination values = 
392.3 409 403.7 398.5 400.6 399.5 404.1 409.5 399.1 405.4 394.6 399.9 405.4 399.5 403.3 390.3 393.4 409.2 403 394.6 397.4 402.6 409.2 399.3 395.7 394.4 405 409.7 392.2 395 401.4 402.9 395.1 406.3 409.3 399.2 406.8 395.3 403.1 399.7 398.8 399.9 398 403.7 407.3 394.1 400.3 395.6 401.9 406.8 400.3 394.9 407.1 392 391.6 391.9 412.1 401.5 401.6 402.4 408.5 405.4 410 398.3 406.4 409 401.6 399.6 417 402 402.7 397.9 399.4 403.7 400.7 395.2 392.5 408.7 408 397.4 399.6 398 402.7 410.9 400.3 395.2 395.7 402.4 396.5 393.3 392.8 399.8 398.6 401.7 395.1 396.7 396.5 412.8 399.5 397.4 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1095 0.003192 0.123 0.112 0.03004 3.448e-05 0.0157 0.0214 0.005571 0.01831 0.2336 0.1389 0.2011 0.09868 0.02164 0.006923 0.04641 0.2308 0.1432 0.1145 0.09533 0.2352 0.07851 0.03021 0.02091 0.01962 0.04652 0.08501 0.09564 0.2185 0.195 0.06223 0.02932 0.1118 0.0861 0.0417 0.0362 0.1142 0.2325 0.2042 0.02657 0.005198 0.0526 0.06388 0.02481 0.01615 0.2247 0.1468 0.125 0.01423 0.03083 0.1758 0.1685 0.02751 0.06914 0.1136 0.03987 0.09736 0.08627 0.05963 0.2422 0.05339 0.03998 0.1478 0.1362 0.1075 0.1019 0.02698 0.2065 0.0481 0.08646 0.236 0.03343 0.01852 0.1172 0.003271 0.02076 0.04956 0.09651 0.1127 0.01641 0.04438 0.1263 0.03416 0.03262 0.005592 0.08998 0.01104 0.1177 0.1509 0.1711 0.09582 0.00954 0.2788 0.05652 0.1882 0.03874 0.1387 0.2156 0.03206 
Uniformity values = 
0.9423 0.9283 0.9262 0.9487 0.9358 0.9093 0.9374 0.9457 0.9285 0.9322 0.9558 0.9505 0.9426 0.9439 0.9523 0.9334 0.9285 0.9348 0.9547 0.96 0.9152 0.9451 0.9367 0.9373 0.9409 0.9342 0.9286 0.9345 0.944 0.9501 0.9669 0.9461 0.9679 0.9329 0.9438 0.9355 0.9288 0.9135 0.9534 0.9449 0.9414 0.941 0.9295 0.925 0.9407 0.9287 0.9387 0.942 0.9289 0.919 0.9566 0.9016 0.9358 0.9524 0.9382 0.9421 0.9372 0.9516 0.9389 0.9364 0.9446 0.9377 0.9335 0.9318 0.938 0.9344 0.9569 0.9476 0.9434 0.9444 0.9215 0.9668 0.9476 0.9394 0.9333 0.9146 0.9226 0.9386 0.9254 0.9348 0.9478 0.9396 0.9301 0.9307 0.9082 0.9095 0.94 0.9432 0.9514 0.9502 0.9279 0.9489 0.9112 0.9602 0.9503 0.9292 0.9258 0.9301 0.9614 0.9227 
Minimum rate values = 
3.172e+06 9.906e+04 3.597e+06 3.22e+06 9.117e+05 1094 4.791e+05 6.456e+05 1.726e+05 5.614e+05 6.309e+06 3.935e+06 5.581e+06 2.869e+06 6.484e+05 2.132e+05 1.407e+06 6.367e+06 4.033e+06 3.251e+06 2.859e+06 6.412e+06 2.322e+06 9.152e+05 6.341e+05 5.997e+05 1.411e+06 2.512e+06 2.785e+06 5.971e+06 5.301e+06 1.838e+06 8.611e+05 3.267e+06 2.519e+06 1.258e+06 1.103e+06 3.398e+06 6.298e+06 5.646e+06 8.031e+05 1.589e+05 1.588e+06 1.927e+06 7.511e+05 4.974e+05 6.192e+06 4.179e+06 3.644e+06 4.434e+05 9.153e+05 5.141e+06 4.777e+06 8.216e+05 2.052e+06 3.285e+06 1.202e+06 2.811e+06 2.536e+06 1.781e+06 6.585e+06 1.598e+06 1.21e+06 4.248e+06 3.912e+06 3.141e+06 2.921e+06 8.102e+05 5.712e+06 1.433e+06 2.588e+06 6.302e+06 1e+06 5.633e+05 3.414e+06 1.03e+05 6.42e+05 1.485e+06 2.862e+06 3.284e+06 4.952e+05 1.332e+06 3.673e+06 1.04e+06 1.018e+06 1.769e+05 2.638e+06 3.357e+05 3.365e+06 4.253e+06 4.884e+06 2.776e+06 3.005e+05 7.355e+06 1.667e+06 5.322e+06 1.183e+06 4.01e+06 5.838e+06 9.854e+05 
Average rate values = 
9.19e+06 9.304e+06 9.183e+06 9.037e+06 9.76e+06 1.118e+07 9.537e+06 9.092e+06 1.134e+07 9.506e+06 8.432e+06 8.826e+06 8.43e+06 1.007e+07 9.286e+06 1.207e+07 9.32e+06 8.426e+06 8.598e+06 8.633e+06 8.715e+06 8.547e+06 9.133e+06 1.032e+07 9.364e+06 1.115e+07 9.272e+06 9.98e+06 1.06e+07 8.412e+06 8.412e+06 9.964e+06 9.431e+06 9.198e+06 9.271e+06 9.822e+06 9.233e+06 9.133e+06 8.405e+06 8.416e+06 9.541e+06 9.604e+06 1.081e+07 1.1e+07 9.103e+06 9.173e+06 8.408e+06 9.222e+06 8.851e+06 9.573e+06 9.029e+06 8.737e+06 9.039e+06 9.707e+06 9.542e+06 1.034e+07 1.053e+07 9.388e+06 9.395e+06 9.487e+06 8.37e+06 9.644e+06 9.622e+06 8.642e+06 8.803e+06 9.021e+06 8.709e+06 9.683e+06 8.479e+06 9.118e+06 9.857e+06 8.488e+06 9.656e+06 9.247e+06 8.878e+06 9.693e+06 9.549e+06 9.162e+06 8.861e+06 9.102e+06 1.01e+07 9.567e+06 8.709e+06 9.151e+06 1.091e+07 9.551e+06 1.104e+07 1.007e+07 8.861e+06 8.661e+06 9.482e+06 9.558e+06 1.084e+07 8.336e+06 9.464e+06 8.45e+06 1.133e+07 8.862e+06 8.4e+06 1.105e+07 
Average illumination values = 
391.3 402.1 398.1 388.7 395.4 409.3 398.2 391.4 398.5 399.3 387.5 389.3 391.6 392 388.5 396.5 402.3 395.9 390.6 386.1 409.7 391.6 394.7 395.6 394.4 403.7 398.2 399.3 394.3 389.4 389.1 397.7 385.9 400.2 391.7 394.5 397 404.1 389.8 392.2 393 391.9 398.2 403.8 394.1 398.1 393.2 394.3 398 402.6 386.3 415.5 398.3 388.6 394.4 392.8 393.4 392.5 392.8 395.4 390.6 393.3 395.2 396.4 394.7 395.6 386.4 389.7 392.9 392.1 401.7 389.9 395.2 396.1 397.4 404.6 401 394.2 400.1 398.4 397.1 392.4 396.5 398.2 406 405.7 393.7 392 392.6 392.2 402 395.7 406.1 385.6 389.4 398.3 399.4 397.8 386.2 400.9 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03328 0.01826 0.09065 0.01624 3.657e-05 0.0264 0.001514 0.01823 0.01655 0.01716 0.04147 0.0184 0.006054 0.1201 0.08176 0.04168 0.05547 0.0366 0.001279 0.01731 0.004467 0.01356 0.01997 0.07081 0.1431 0.0594 0.03219 0.07163 0.04592 0.01759 0.03866 0.004676 0.0261 0.03018 0.005652 0.02771 0.01546 0.005721 0.03946 0.002139 0.0306 0.01137 0.03423 0.06692 0.03228 0.02311 0.02345 0.008284 0.03596 0.04224 0.08198 0.1325 0.03087 0.0696 0.01625 0.04645 0.09176 0.05059 0.02795 0.03554 0.003521 0.002304 0.04569 0.06961 0.0173 0.04658 0.01903 0.03141 0.005419 0.03036 0.01111 0.01795 0.03729 0.002309 0.007167 0.06739 0.008678 0.007742 0.0143 0.0198 0.0236 0.002444 0.01592 0.0005266 0.03206 0.01088 0.01349 0.01614 0.03418 0.0248 0.009925 0.004629 0.07583 0.01414 0.02171 0.05825 0.03273 0.00838 0.0121 0.01737 
Uniformity values = 
0.9485 0.9324 0.9451 0.9358 0.9257 0.9515 0.9437 0.956 0.9572 0.9637 0.9444 0.9599 0.9333 0.9414 0.9521 0.9616 0.9241 0.9523 0.9294 0.9409 0.9375 0.9419 0.952 0.9699 0.9656 0.9734 0.9186 0.9498 0.9347 0.9435 0.9578 0.9475 0.9696 0.9614 0.9356 0.9411 0.9337 0.9385 0.9345 0.919 0.9587 0.9277 0.9575 0.9637 0.9533 0.9544 0.9577 0.9411 0.9513 0.9284 0.9334 0.9497 0.9409 0.9572 0.9512 0.9673 0.9395 0.9714 0.9424 0.9522 0.9178 0.9135 0.9317 0.9464 0.9538 0.9429 0.9344 0.9103 0.9102 0.9454 0.9533 0.9611 0.9521 0.9558 0.9443 0.9549 0.9292 0.934 0.9578 0.9394 0.9568 0.9251 0.9576 0.9155 0.9621 0.9293 0.9224 0.9246 0.9608 0.9409 0.9502 0.9625 0.966 0.9339 0.959 0.9242 0.932 0.9457 0.9431 0.9299 
Minimum rate values = 
9.95e+05 5.597e+05 2.643e+06 4.964e+05 1140 7.896e+05 4.624e+04 5.449e+05 4.947e+05 5.092e+05 1.24e+06 5.48e+05 1.865e+05 3.463e+06 2.377e+06 1.224e+06 1.682e+06 1.088e+06 3.966e+04 5.26e+05 1.372e+05 4.123e+05 5.99e+05 2.033e+06 3.987e+06 1.709e+06 9.937e+05 2.098e+06 1.384e+06 5.331e+05 1.142e+06 1.421e+05 7.664e+05 8.918e+05 1.738e+05 8.372e+05 4.738e+05 1.754e+05 1.193e+06 6.709e+04 9.065e+05 3.514e+05 1.014e+06 1.937e+06 9.61e+05 6.905e+05 6.98e+05 2.529e+05 1.07e+06 1.284e+06 2.429e+06 3.769e+06 9.316e+05 2.025e+06 4.887e+05 1.353e+06 2.689e+06 1.465e+06 8.433e+05 1.057e+06 1.105e+05 7.269e+04 1.381e+06 2.048e+06 5.186e+05 1.391e+06 5.818e+05 9.787e+05 1.713e+05 9.119e+05 3.344e+05 5.339e+05 1.109e+06 6.962e+04 2.182e+05 1.968e+06 2.682e+05 2.382e+05 4.277e+05 6.018e+05 7.03e+05 7.612e+04 4.758e+05 1.659e+04 9.46e+05 3.358e+05 4.19e+05 4.993e+05 1.009e+06 7.506e+05 2.998e+05 1.384e+05 2.18e+06 4.336e+05 6.46e+05 1.764e+06 9.959e+05 2.546e+05 3.677e+05 5.341e+05 
Average rate values = 
7.33e+06 6.897e+06 6.692e+06 7.797e+06 7.06e+06 7.024e+06 1.014e+07 7.614e+06 6.874e+06 7.321e+06 8.109e+06 7.981e+06 7.373e+06 6.856e+06 7.228e+06 7.122e+06 6.963e+06 7.342e+06 7.344e+06 7.182e+06 8.666e+06 7.415e+06 7.703e+06 6.74e+06 6.625e+06 7.652e+06 8.209e+06 6.82e+06 6.965e+06 6.878e+06 7.264e+06 6.88e+06 6.917e+06 6.731e+06 7.63e+06 7.253e+06 7.428e+06 6.936e+06 7.005e+06 7.026e+06 7e+06 7.334e+06 7.768e+06 6.686e+06 8.693e+06 7.052e+06 7.061e+06 7.929e+06 6.765e+06 7.456e+06 6.775e+06 6.889e+06 7.37e+06 6.955e+06 7.54e+06 6.754e+06 7.008e+06 8.496e+06 7.603e+06 7.154e+06 7.011e+06 8.968e+06 9.826e+06 6.936e+06 7.025e+06 6.984e+06 9.136e+06 8.355e+06 7.906e+06 8.985e+06 8.225e+06 7.708e+06 7.375e+06 7.23e+06 7.534e+06 6.725e+06 6.899e+06 7.324e+06 6.949e+06 7.315e+06 7.169e+06 7.348e+06 7.051e+06 8.213e+06 6.929e+06 7.225e+06 9.407e+06 7.315e+06 6.808e+06 7.718e+06 6.943e+06 7.262e+06 6.706e+06 7.678e+06 7.29e+06 7.262e+06 6.871e+06 7.224e+06 7.558e+06 8.332e+06 
Average illumination values = 
388.8 395.5 390.2 395.4 402 392.3 392.1 389.3 386.6 388.7 390.7 385.5 396.4 393.2 388.6 385.4 400.3 387.4 397.8 394.4 402.3 391.9 391 381.2 387.6 383 406.4 389.2 394.5 390.8 386.6 391.1 381.6 383.5 395.6 393.7 396 393.3 398.8 402.6 385.4 401.9 387.5 383.9 388.1 387.7 387 393.5 387.9 397.2 395.3 389.9 392.9 385.8 388.3 382.8 393.9 385.3 394.9 389.5 401.8 405 397.4 393.5 394.7 391.3 398 405.1 405.1 391.1 391.8 387.8 391.7 387.4 391.8 387.5 398.3 394.8 386.3 393.8 388.2 398.6 394.2 402.8 386.2 397.8 401.1 399.3 384 393.2 393 384.9 382.7 396.2 385.5 400 395.7 393.5 398.2 397.6 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.02934 0.01806 0.01845 2.68e-05 0.01524 0.001421 0.009232 0.005787 0.04252 0.01461 0.005285 0.02032 0.03831 0.08909 0.03057 0.001136 0.02337 0.007517 0.0207 0.03293 0.001699 0.02621 0.02072 0.03733 0.00101 0.03618 0.08985 0.005262 0.004742 0.02491 0.01458 0.006038 0.01931 0.02952 0.009763 0.02775 0.05536 0.009984 0.000209 0.006348 0.02713 0.04504 0.02481 0.005569 0.02504 0.01313 0.01058 0.03109 0.02875 0.03629 0.003041 0.002268 0.0772 0.01212 0.04545 0.0201 0.005347 0.005672 0.006968 0.002958 0.02727 0.006686 0.02347 0.03015 0.005614 0.01279 0.008927 0.01762 0.001074 0.0004545 0.03374 0.01041 0.03371 0.03413 0.01856 0.009836 0.002311 0.029 0.003099 0.03804 0.0289 0.007489 0.01491 0.02176 0.001737 0.01263 0.03118 0.02596 0.01972 0.04011 0.01782 0.01697 0.0001202 0.004302 0.007078 0.00672 0.002944 0.001169 0.009868 0.001999 
Uniformity values = 
0.9598 0.9362 0.9515 0.9398 0.9578 0.9541 0.9538 0.9613 0.9432 0.9624 0.9428 0.9523 0.9571 0.9405 0.9524 0.9515 0.9573 0.9437 0.957 0.9699 0.9656 0.9717 0.9528 0.9555 0.9438 0.972 0.9652 0.9541 0.9415 0.9506 0.9442 0.9365 0.9323 0.9698 0.9277 0.9563 0.966 0.9417 0.9499 0.9441 0.9535 0.9358 0.9407 0.9488 0.9694 0.9513 0.9458 0.9579 0.9523 0.9548 0.9397 0.9386 0.94 0.957 0.9513 0.9524 0.9238 0.9536 0.9532 0.9667 0.9521 0.9484 0.9662 0.9449 0.9441 0.9637 0.9447 0.9652 0.9339 0.9376 0.9707 0.9137 0.9683 0.9637 0.9449 0.9551 0.9637 0.9582 0.9409 0.9445 0.9544 0.9393 0.957 0.9537 0.9427 0.972 0.9458 0.9433 0.971 0.9465 0.9505 0.9522 0.9438 0.9269 0.9487 0.9423 0.9594 0.9497 0.963 0.9534 
Minimum rate values = 
8.688e+05 5.513e+05 5.542e+05 822.9 4.554e+05 4.294e+04 2.779e+05 1.732e+05 1.272e+06 4.348e+05 1.613e+05 6.092e+05 1.132e+06 2.612e+06 9.115e+05 3.441e+04 6.96e+05 2.289e+05 6.173e+05 9.634e+05 5.074e+04 7.678e+05 6.209e+05 1.106e+06 3.087e+04 1.055e+06 2.568e+06 1.587e+05 1.45e+05 7.464e+05 4.42e+05 1.854e+05 5.916e+05 8.651e+05 3.021e+05 8.253e+05 1.608e+06 3.043e+05 6347 1.934e+05 8.096e+05 1.356e+06 7.512e+05 1.689e+05 7.359e+05 3.956e+05 3.21e+05 9.216e+05 8.581e+05 1.076e+06 9.323e+04 6.964e+04 2.277e+06 3.63e+05 1.347e+06 6.026e+05 1.665e+05 1.711e+05 2.101e+05 8.817e+04 8.147e+05 2.027e+05 6.924e+05 9.064e+05 1.711e+05 3.804e+05 2.714e+05 5.221e+05 3.317e+04 1.398e+04 9.859e+05 3.268e+05 9.874e+05 1.004e+06 5.611e+05 2.957e+05 6.912e+04 8.603e+05 9.489e+04 1.139e+06 8.607e+05 2.291e+05 4.461e+05 6.51e+05 5.312e+04 3.726e+05 9.36e+05 7.834e+05 5.802e+05 1.198e+06 5.36e+05 5.096e+05 3674 1.336e+05 2.145e+05 2.05e+05 8.842e+04 3.55e+04 2.942e+05 6.045e+04 
Average rate values = 
5.926e+06 5.953e+06 6.02e+06 5.897e+06 5.773e+06 6.324e+06 6.253e+06 6.258e+06 5.718e+06 6.963e+06 6.03e+06 5.671e+06 5.859e+06 5.442e+06 6.139e+06 5.864e+06 5.675e+06 6.2e+06 5.985e+06 5.836e+06 5.65e+06 5.805e+06 5.655e+06 5.506e+06 5.786e+06 5.57e+06 5.389e+06 6.747e+06 7.779e+06 6.219e+06 6.197e+06 6.431e+06 5.957e+06 5.66e+06 6.435e+06 6.681e+06 5.62e+06 7.309e+06 6.233e+06 6.063e+06 5.665e+06 6.396e+06 5.851e+06 6.047e+06 5.589e+06 5.722e+06 5.755e+06 6.457e+06 7.37e+06 6.164e+06 5.739e+06 6.559e+06 5.52e+06 5.913e+06 5.899e+06 6.146e+06 5.934e+06 6.743e+06 6.935e+06 6.253e+06 5.977e+06 6.343e+06 5.685e+06 5.657e+06 6.6e+06 5.621e+06 6.322e+06 5.713e+06 6.067e+06 6.348e+06 5.621e+06 5.74e+06 5.805e+06 5.608e+06 6.177e+06 5.705e+06 6.299e+06 5.784e+06 6.313e+06 5.981e+06 5.646e+06 5.939e+06 6.483e+06 6.421e+06 6.561e+06 6.163e+06 5.728e+06 5.974e+06 5.932e+06 6.013e+06 6.119e+06 6.956e+06 6.716e+06 6.942e+06 5.866e+06 6.241e+06 6.372e+06 6.503e+06 6.539e+06 5.836e+06 
Average illumination values = 
384.2 393.9 387.5 394.2 389.8 387.8 390.3 383.9 391 384.5 392.5 388.5 386.5 396.9 387.4 388.5 387.7 391.8 389.9 381.2 387.6 383.7 388 386.3 391 380.9 383.4 386.5 393 389.7 391.5 394.1 396.6 381 401.9 387 383 391.6 391.2 390.6 386.9 394.1 392.7 389.7 381 388.2 391.5 386 390.7 388.4 392.4 394.2 393.9 389.2 387.6 388.1 399.2 386.7 387.8 385.6 391.7 390.2 383 391.6 390.6 383 391.6 382.7 399.5 393.3 382.7 404.6 381 382.9 391.6 390.4 384.4 385.9 392.9 391.4 386.4 397.1 392.5 387.3 392.5 384 391.2 392.2 383 389.6 389.6 388.3 391.7 398.1 388.7 391.3 385.7 389.5 389 390.3 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002312 0.0003111 0.0171 0.0003569 0.001243 0.009383 0.005878 0.03285 0.00514 0.03415 0.03307 0.07811 0.03407 0.009088 0.005513 0.001051 0.02298 0.001835 0.001448 0.02209 0.001034 0.05674 0.005067 0.005275 0.004333 0.02028 0.005775 0.03854 0.009912 0.004532 0.02435 0.03195 0.01203 0.02371 0.01195 0.03823 0.02319 0.004644 0.006088 0.0283 0.04135 0.02913 0.01432 0.002939 0.03537 0.01213 0.01481 0.02104 0.005203 0.02525 0.009811 0.01344 0.0002151 0.02284 0.008896 0.003413 0.007383 0.01213 0.0007872 0.0004688 0.03236 0.001003 0.01066 0.005434 0.008955 0.002161 0.0132 0.01044 0.02408 0.00152 0.001607 0.009459 0.001571 0.01218 0.01976 0.01581 0.02948 0.01805 0.01693 0.0001336 0.004689 0.007583 0.01885 0.001282 0.01092 0.008669 0.01967 0.004266 0.01912 0.00974 0.02618 0.002499 0.0148 0.02574 0.0271 0.005781 0.006185 0.0121 0.003463 0.01203 
Uniformity values = 
0.9603 0.9537 0.9494 0.9543 0.9549 0.959 0.9613 0.9599 0.9649 0.9537 0.9549 0.9536 0.9525 0.9586 0.9461 0.9518 0.9592 0.9656 0.9717 0.9528 0.9491 0.9556 0.9658 0.9641 0.9529 0.9611 0.9607 0.9686 0.9698 0.9277 0.9589 0.9652 0.9641 0.9476 0.959 0.9358 0.9536 0.9583 0.9487 0.9706 0.9568 0.9551 0.9506 0.9364 0.9504 0.9481 0.9561 0.9517 0.9238 0.9635 0.972 0.9493 0.9628 0.971 0.9449 0.9435 0.9594 0.9592 0.91 0.94 0.9663 0.9137 0.9257 0.9586 0.9657 0.9637 0.9582 0.959 0.9651 0.9555 0.9586 0.9537 0.9471 0.9663 0.953 0.9658 0.9433 0.9651 0.965 0.9599 0.9539 0.9548 0.9631 0.9602 0.9568 0.9537 0.9408 0.9456 0.9479 0.964 0.9495 0.955 0.9537 0.9644 0.9569 0.9659 0.9345 0.9664 0.9584 0.9625 
Minimum rate values = 
6.938e+04 9411 5.152e+05 1.079e+04 3.754e+04 2.809e+05 1.759e+05 9.708e+05 1.533e+05 1.015e+06 9.823e+05 2.271e+06 1.014e+06 2.723e+05 1.677e+05 3.186e+04 6.831e+05 5.479e+04 4.297e+04 6.615e+05 3.14e+04 1.664e+06 1.51e+05 1.574e+05 1.309e+05 6.026e+05 1.729e+05 1.126e+06 2.934e+05 1.406e+05 7.236e+05 9.395e+05 3.578e+05 7.13e+05 3.572e+05 1.155e+06 6.931e+05 1.395e+05 1.846e+05 8.292e+05 1.221e+06 8.668e+05 4.314e+05 9.043e+04 1.054e+06 3.668e+05 4.436e+05 6.309e+05 1.62e+05 7.464e+05 2.898e+05 4.056e+05 6445 6.709e+05 2.704e+05 1.042e+05 2.212e+05 3.625e+05 2.495e+04 1.439e+04 9.504e+05 3.165e+04 3.304e+05 1.631e+05 2.663e+05 6.462e+04 3.948e+05 3.125e+05 7.111e+05 4.585e+04 4.833e+04 2.848e+05 4.783e+04 3.615e+05 5.922e+05 4.685e+05 8.879e+05 5.346e+05 5.018e+05 4015 1.415e+05 2.283e+05 5.593e+05 3.85e+04 3.274e+05 2.611e+05 5.971e+05 1.299e+05 5.763e+05 2.901e+05 7.847e+05 7.54e+04 4.443e+05 7.601e+05 8.058e+05 1.722e+05 1.903e+05 3.589e+05 1.041e+05 3.585e+05 
Average rate values = 
5.104e+06 4.934e+06 5.077e+06 5.021e+06 5.473e+06 5.33e+06 5.455e+06 5.035e+06 5.018e+06 5.265e+06 5.18e+06 4.528e+06 4.686e+06 4.776e+06 4.86e+06 4.83e+06 5.812e+06 4.836e+06 5.039e+06 4.755e+06 5.024e+06 4.688e+06 4.818e+06 5.759e+06 6.833e+06 5.312e+06 4.991e+06 4.767e+06 4.755e+06 5.632e+06 5.077e+06 4.761e+06 5.419e+06 4.933e+06 4.88e+06 5.874e+06 4.969e+06 4.857e+06 5.274e+06 4.777e+06 5.013e+06 5.131e+06 5.183e+06 4.988e+06 4.907e+06 5.195e+06 4.949e+06 5.381e+06 5.121e+06 4.927e+06 5.083e+06 5.36e+06 5.176e+06 4.867e+06 4.863e+06 5.036e+06 4.989e+06 5.187e+06 6.207e+06 5.547e+06 4.789e+06 8.87e+06 4.961e+06 5.123e+06 4.891e+06 5.399e+06 5.025e+06 5.173e+06 4.84e+06 5.09e+06 5.528e+06 5.68e+06 5.708e+06 4.808e+06 4.94e+06 4.949e+06 5.149e+06 4.73e+06 5.939e+06 5.14e+06 5.47e+06 5.637e+06 4.72e+06 5.046e+06 5.863e+06 5.001e+06 6.11e+06 4.855e+06 4.73e+06 5.415e+06 5.676e+06 5.119e+06 5.273e+06 4.787e+06 4.67e+06 5.066e+06 4.954e+06 4.987e+06 5.584e+06 4.835e+06 
Average illumination values = 
384 386.7 389.7 389.9 387.5 388.1 383.9 384.4 383.5 387.7 387.4 387.7 387.4 385.7 393.3 387.8 385.4 387.6 383.7 388 388.5 386.2 381.8 382.5 388.3 384.7 384.2 381.7 381 401.9 384.9 383.3 382.5 389.1 384.7 394.1 387.3 385.8 389.1 381.5 386.4 389.6 387.9 395.1 389.3 392.8 385.7 387.5 399.2 383.3 383.5 392 384.3 381.1 391.6 390.8 385.3 387.2 405.2 392.3 382.6 404.6 398.3 385.9 383.2 384.4 385.8 385.5 382.3 389.4 391.8 387.3 390.7 381.6 388.2 384.7 390.9 383.1 383.1 384.4 387.6 386.2 383.1 385.3 388.9 390.3 393.3 390.7 389 383.5 389.4 387.7 386.6 382.4 385.6 382 398 381.6 385.3 383.1 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002578 0.0003289 2.814e-05 0.01004 0.004535 0.005991 0.03292 0.004227 0.005605 0.005069 0.01797 0.001295 0.004253 0.001053 0.01347 0.001406 0.0008034 0.02777 0.001155 0.005825 0.005489 0.005875 0.01789 0.00659 0.001365 0.004558 0.008334 0.02157 0.01381 0.005317 0.01308 0.001088 0.00333 0.004328 0.006054 0.03091 0.009213 0.002979 0.00226 0.01138 0.01569 0.02475 0.005472 0.001204 0.00334 0.006319 0.006047 0.007769 0.00328 0.005939 0.008932 0.0008829 0.0003444 0.006793 0.01404 0.00475 0.009039 0.002747 0.00317 0.004424 0.009958 0.002003 0.01044 0.001483 0.0131 0.01566 0.008651 0.01501 0.02108 0.0001245 0.001342 0.005875 0.003707 0.01004 0.001788 0.003631 0.004058 0.01427 0.004522 0.006351 0.02608 0.003022 0.0008242 0.005868 0.004566 0.004863 0.01424 0.006366 0.001943 0.0006222 0.007087 0.0007407 0.02242 0.006212 0.005441 0.02465 0.01024 0.008774 0.01252 0.005096 
Uniformity values = 
0.9619 0.9647 0.9532 0.9685 0.9678 0.9684 0.9607 0.9649 0.9524 0.9682 0.9525 0.9565 0.9598 0.9518 0.9699 0.9667 0.9712 0.9701 0.9499 0.9526 0.9696 0.9529 0.967 0.9471 0.9436 0.9587 0.9583 0.9667 0.9641 0.9673 0.9572 0.9452 0.9504 0.969 0.9692 0.9608 0.9551 0.9621 0.9502 0.9559 0.9692 0.9521 0.9238 0.9615 0.9667 0.9532 0.9643 0.9624 0.9539 0.9594 0.9682 0.9474 0.971 0.9617 0.9683 0.967 0.9667 0.9725 0.9478 0.9446 0.9544 0.9397 0.9537 0.9525 0.969 0.9479 0.9637 0.9482 0.966 0.9608 0.9584 0.955 0.9605 0.9581 0.9566 0.9706 0.9554 0.9515 0.9647 0.9538 0.9614 0.9676 0.9618 0.9659 0.9449 0.9659 0.9695 0.9495 0.9622 0.9509 0.9372 0.9419 0.9706 0.9718 0.9671 0.9692 0.9599 0.9451 0.9641 0.9596 
Minimum rate values = 
7.723e+04 9836 851.9 2.977e+05 1.349e+05 1.779e+05 9.721e+05 1.261e+05 1.693e+05 1.507e+05 5.394e+05 3.903e+04 1.276e+05 3.189e+04 3.979e+05 4.194e+04 2.386e+04 8.145e+05 3.506e+04 1.759e+05 1.629e+05 1.774e+05 5.288e+05 2.001e+05 4.171e+04 1.369e+05 2.499e+05 6.368e+05 4.105e+05 1.582e+05 3.916e+05 3.319e+04 1.009e+05 1.286e+05 1.797e+05 9.136e+05 2.77e+05 8.919e+04 6.855e+04 3.416e+05 4.633e+05 7.406e+05 1.704e+05 3.611e+04 9.954e+04 1.907e+05 1.804e+05 2.32e+05 9.904e+04 1.781e+05 2.65e+05 2.688e+04 1.023e+04 2.031e+05 4.154e+05 1.414e+05 2.685e+05 8.14e+04 9.634e+04 1.348e+05 2.995e+05 6.143e+04 3.143e+05 4.488e+04 3.875e+05 4.728e+05 2.579e+05 4.532e+05 6.229e+05 3739 4.038e+04 1.77e+05 1.111e+05 3.008e+05 5.388e+04 1.077e+05 1.223e+05 4.294e+05 1.349e+05 1.915e+05 7.722e+05 8.999e+04 2.471e+04 1.748e+05 1.391e+05 1.449e+05 4.208e+05 1.928e+05 5.821e+04 1.887e+04 2.174e+05 2.268e+04 6.591e+05 1.839e+05 1.619e+05 7.246e+05 3.062e+05 2.666e+05 3.723e+05 1.528e+05 
Average rate values = 
4.431e+06 4.166e+06 4.434e+06 4.337e+06 4.468e+06 4.422e+06 4.323e+06 4.386e+06 4.631e+06 4.386e+06 4.148e+06 4.506e+06 4.338e+06 4.253e+06 4.491e+06 4.489e+06 4.519e+06 4.165e+06 4.275e+06 4.507e+06 4.406e+06 4.132e+06 4.652e+06 4.295e+06 4.362e+06 4.334e+06 4.34e+06 4.214e+06 4.986e+06 4.284e+06 4.247e+06 4.646e+06 4.786e+06 4.275e+06 4.21e+06 4.319e+06 4.92e+06 4.211e+06 4.334e+06 4.251e+06 4.33e+06 4.034e+06 4.477e+06 4.53e+06 4.51e+06 4.566e+06 4.379e+06 4.238e+06 4.162e+06 4.391e+06 4.395e+06 4.244e+06 4.328e+06 4.298e+06 4.101e+06 4.348e+06 4.24e+06 4.264e+06 4.997e+06 4.578e+06 4.311e+06 4.456e+06 5.091e+06 4.894e+06 4.098e+06 4.598e+06 4.629e+06 4.41e+06 4.18e+06 4.441e+06 4.789e+06 4.815e+06 4.263e+06 4.357e+06 4.326e+06 4.522e+06 4.215e+06 4.582e+06 4.802e+06 4.9e+06 4.629e+06 4.264e+06 4.319e+06 4.506e+06 4.894e+06 4.398e+06 4.61e+06 4.433e+06 4.209e+06 4.586e+06 4.679e+06 4.48e+06 4.245e+06 4.226e+06 4.635e+06 4.416e+06 5.33e+06 4.494e+06 4.056e+06 4.535e+06 
Average illumination values = 
383.3 382.2 388.2 382 382.3 381.1 383.8 383.5 388.5 381.9 388.4 386.5 386.7 387.8 381.2 387.1 384.4 380.5 388.2 387.7 380.3 388.3 382.3 389.7 391.8 385.4 385.8 382.7 382.5 381.2 385.2 391 389 380.9 381.5 384.8 389.6 383.3 389.1 386.8 380.5 387.3 399.2 384.1 385.6 391.3 383.7 383.5 386.6 385.3 381.5 389.2 382.6 384.4 381 381.6 381.4 380.9 390.1 391.4 386.4 396 387.3 388.5 380.5 390.3 382.7 390.2 382.7 384 385.8 386.1 384.9 386.2 387.1 381.2 386.7 387.6 383.3 390.3 385.2 381.2 383.6 382 390.3 382 380.3 390 383.3 387.8 393.5 391.9 379.9 385 386 380.5 385.5 390.4 383.5 384.5 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002405 0.01112 6.501e-06 0.001131 0.007334 0.0111 0.004044 0.004651 0.00234 0.01488 0.00137 0.004349 0.002418 0.001317 0.0006244 0.02462 0.00122 0.005255 0.005213 0.02404 0.005459 0.01805 0.007906 0.008069 0.01721 0.0002133 0.003165 0.001628 0.003365 0.005059 0.01003 0.0181 0.008864 0.003341 0.002614 0.01275 0.01086 0.00555 0.002629 0.003074 3.425e-05 0.00681 0.003869 0.004978 0.008706 0.0006348 0.0003259 0.006841 0.009644 0.004353 0.0001807 0.0103 0.002873 0.003804 0.007401 0.008709 0.001539 0.008252 0.00124 0.008181 0.0102 0.0001459 0.002213 0.005823 0.003058 0.002967 0.001314 0.002381 0.01809 0.01053 0.006771 0.001898 0.002589 0.002044 0.001578 0.0054 0.004086 0.005112 0.001922 0.0006087 0.002626 0.005135 0.02805 0.007359 0.005385 0.001785 0.007693 0.01237 0.00537 0.0008937 0.01081 0.001282 0.01665 0.00897 0.002402 0.002302 0.003998 0.01448 0.007924 0.004119 
Uniformity values = 
0.9619 0.9647 0.969 0.9611 0.967 0.9676 0.9649 0.9606 0.9682 0.9592 0.9603 0.9526 0.955 0.9711 0.9719 0.9701 0.9539 0.9697 0.9647 0.9723 0.9711 0.9686 0.9698 0.9676 0.9678 0.9663 0.9685 0.9457 0.9536 0.9716 0.9702 0.9608 0.9705 0.9622 0.9504 0.9575 0.966 0.943 0.9647 0.9714 0.9532 0.9709 0.9454 0.9684 0.9557 0.9281 0.9673 0.9642 0.9681 0.9661 0.9551 0.9701 0.959 0.9708 0.9397 0.9627 0.9525 0.968 0.9555 0.966 0.9683 0.9613 0.9589 0.955 0.9649 0.9669 0.9622 0.955 0.9708 0.9643 0.9495 0.9614 0.9683 0.9671 0.9645 0.9678 0.9685 0.9684 0.9572 0.9509 0.9373 0.9471 0.9725 0.9472 0.9702 0.9667 0.958 0.9652 0.9651 0.9667 0.963 0.9673 0.9707 0.9733 0.9611 0.9625 0.965 0.9625 0.9574 0.9714 
Minimum rate values = 
7.206e+04 3.307e+05 193.6 3.394e+04 2.18e+05 3.293e+05 1.207e+05 1.394e+05 6.966e+04 4.442e+05 4.112e+04 1.314e+05 7.296e+04 3.912e+04 1.853e+04 7.233e+05 3.688e+04 1.559e+05 1.555e+05 7.047e+05 1.617e+05 5.328e+05 2.343e+05 2.396e+05 5.087e+05 6367 9.413e+04 4.964e+04 1.016e+05 1.498e+05 2.968e+05 5.385e+05 2.623e+05 1e+05 7.925e+04 3.816e+05 3.225e+05 1.693e+05 7.852e+04 9.118e+04 1037 2.017e+05 1.178e+05 1.479e+05 2.617e+05 1.973e+04 9720 2.04e+05 2.86e+05 1.297e+05 5460 3.048e+05 8.632e+04 1.128e+05 2.264e+05 2.599e+05 4.658e+04 2.449e+05 3.743e+04 2.433e+05 3.024e+05 4379 6.652e+04 1.754e+05 9.129e+04 8.839e+04 3.938e+04 7.186e+04 5.327e+05 3.134e+05 2.05e+05 5.69e+04 7.704e+04 6.091e+04 4.717e+04 1.605e+05 1.215e+05 1.519e+05 5.787e+04 1.846e+04 8.073e+04 1.56e+05 8.205e+05 2.233e+05 1.597e+05 5.323e+04 2.308e+05 3.674e+05 1.601e+05 2.666e+04 3.222e+05 3.821e+04 4.909e+05 2.647e+05 7.202e+04 6.892e+04 1.193e+05 4.31e+05 2.378e+05 1.221e+05 
Average rate values = 
3.913e+06 3.74e+06 3.881e+06 4.095e+06 3.985e+06 3.997e+06 4.048e+06 4.014e+06 3.936e+06 3.611e+06 3.817e+06 3.87e+06 4.077e+06 3.844e+06 3.983e+06 3.614e+06 3.643e+06 3.8e+06 3.974e+06 3.787e+06 3.864e+06 3.79e+06 3.74e+06 3.834e+06 4.165e+06 4.013e+06 3.623e+06 4.594e+06 3.964e+06 3.818e+06 3.79e+06 3.905e+06 3.818e+06 3.765e+06 3.848e+06 3.828e+06 3.839e+06 3.803e+06 3.849e+06 4.048e+06 4.095e+06 3.851e+06 3.898e+06 3.827e+06 3.867e+06 4.071e+06 3.806e+06 3.855e+06 3.661e+06 3.903e+06 3.967e+06 3.644e+06 4.143e+06 3.816e+06 4.021e+06 4.067e+06 4.445e+06 3.77e+06 3.831e+06 3.901e+06 3.717e+06 4.122e+06 4.348e+06 4.344e+06 3.743e+06 3.895e+06 3.868e+06 4.583e+06 3.789e+06 3.824e+06 4.741e+06 4.128e+06 3.787e+06 3.779e+06 3.963e+06 3.914e+06 3.973e+06 3.79e+06 3.837e+06 4.057e+06 4.222e+06 3.978e+06 3.698e+06 3.734e+06 3.836e+06 3.802e+06 3.82e+06 3.604e+06 3.905e+06 3.767e+06 3.972e+06 3.905e+06 3.692e+06 3.83e+06 3.891e+06 3.971e+06 3.901e+06 3.888e+06 4.093e+06 3.961e+06 
Average illumination values = 
383.3 382.2 382.2 385 382.4 381.1 383.5 384.9 381.9 384.7 385 388.1 388.8 380.7 383.6 380.5 386.6 380.3 382.2 380.2 380.1 381.7 381 382.1 381 382.9 380.8 389.9 387.3 380.1 380.4 384.8 383.4 383.2 389.3 389 381.7 391 382.3 383.7 391.3 381.1 391.3 380.8 386.9 397.3 381.2 383.4 380.9 382.9 390.4 381.1 385.5 379.9 396 383.6 388.5 380.9 385.9 381.7 382.1 384.6 384.8 386.1 382.4 382.8 384.5 387.4 379.9 382.4 389.4 385.2 380.9 381.5 382.6 381 380.7 380.8 385.2 387.8 393.4 389.3 380.2 394.4 380.1 382.5 384.9 383 382.3 382.5 382.9 381.4 379.9 381.5 384.7 383.4 382.1 383.1 385.2 383.2 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0005881 0.000335 5.946e-06 0.001197 0.006154 0.01762 0.006408 0.000132 0.01655 0.001453 0.003617 0.01179 0.0009708 0.0004037 0.0007206 0.004512 0.004905 0.004851 0.00195 0.001347 0.002569 0.01092 0.007556 0.005815 0.008813 0.001269 0.005176 0.006319 0.004457 0.007553 0.0004072 0.001017 0.01603 0.01264 0.001249 0.0003467 3.122e-05 0.001213 0.001041 0.004905 0.0001378 0.0003397 0.001796 0.01204 0.004121 0.000178 0.01015 0.004065 0.001288 0.001618 1.926e-05 0.008653 0.001168 0.006167 0.01057 0.0001289 0.001147 0.00607 0.00102 0.0008521 0.002158 0.0031 0.006139 0.0001162 0.009883 0.01125 0.001143 0.004336 0.00105 0.007057 0.001624 0.0006576 0.002573 0.005762 0.0004597 0.001439 0.003069 0.002052 0.002479 0.005357 0.0009144 0.01093 0.002718 0.004146 0.002965 6.808e-06 0.006828 0.009911 0.001358 0.004061 0.0001536 0.000728 0.0006627 0.009348 0.001014 0.004453 0.01067 0.0001657 0.001386 0.0003761 
Uniformity values = 
0.9619 0.9676 0.9708 0.9727 0.9684 0.97 0.9537 0.9684 0.9592 0.9603 0.9545 0.9726 0.9765 0.9528 0.9599 0.9682 0.9701 0.9723 0.9711 0.9572 0.9589 0.9667 0.9678 0.9673 0.9622 0.9538 0.9716 0.9708 0.9719 0.9729 0.9428 0.9559 0.9704 0.9521 0.966 0.972 0.9701 0.9709 0.9585 0.9656 0.9674 0.9474 0.968 0.9683 0.967 0.9712 0.9701 0.959 0.9544 0.9482 0.97 0.9699 0.9579 0.966 0.9705 0.9626 0.9568 0.9675 0.9624 0.9608 0.9709 0.9698 0.9643 0.9495 0.9649 0.9692 0.9696 0.9686 0.9659 0.9675 0.9572 0.9601 0.9496 0.957 0.973 0.9712 0.9697 0.9565 0.9707 0.9642 0.967 0.9708 0.9681 0.9681 0.9681 0.9666 0.9674 0.9645 0.9574 0.9739 0.9586 0.9666 0.9603 0.9632 0.9675 0.9685 0.9676 0.9559 0.9604 0.9694 
Minimum rate values = 
1.763e+04 9989 176.7 3.55e+04 1.828e+05 5.195e+05 1.932e+05 3933 4.937e+05 4.361e+04 1.091e+05 3.476e+05 2.867e+04 1.222e+04 2.165e+04 1.342e+05 1.455e+05 1.436e+05 5.79e+04 4.058e+04 7.719e+04 3.241e+05 2.244e+05 1.73e+05 2.631e+05 3.836e+04 1.533e+05 1.872e+05 1.32e+05 2.231e+05 1.246e+04 3.067e+04 4.728e+05 3.804e+05 3.727e+04 1.029e+04 928.5 3.603e+04 3.132e+04 1.462e+05 4109 1.034e+04 5.348e+04 3.565e+05 1.227e+05 5289 3.002e+05 1.22e+05 3.89e+04 4.92e+04 572.9 2.563e+05 3.516e+04 1.836e+05 3.127e+05 3864 3.458e+04 1.805e+05 3.057e+04 2.558e+04 6.405e+04 9.209e+04 1.831e+05 3530 2.94e+05 3.329e+05 3.4e+04 1.289e+05 3.135e+04 2.097e+05 4.89e+04 1.976e+04 7.808e+04 1.732e+05 1.363e+04 4.271e+04 9.118e+04 6.185e+04 7.358e+04 1.599e+05 2.727e+04 3.23e+05 8.09e+04 1.233e+05 8.825e+04 203.2 2.029e+05 2.95e+05 4.09e+04 1.201e+05 4623 2.172e+04 1.99e+04 2.787e+05 3.023e+04 1.324e+05 3.165e+05 5002 4.162e+04 1.119e+04 
Average rate values = 
3.533e+06 3.355e+06 3.525e+06 3.577e+06 3.602e+06 3.55e+06 3.834e+06 3.54e+06 3.257e+06 3.463e+06 3.483e+06 3.501e+06 3.625e+06 3.415e+06 3.522e+06 3.508e+06 3.432e+06 3.449e+06 3.509e+06 3.467e+06 3.514e+06 3.363e+06 3.969e+06 3.428e+06 3.46e+06 3.394e+06 3.418e+06 3.409e+06 3.469e+06 3.408e+06 3.457e+06 3.467e+06 3.466e+06 3.365e+06 3.384e+06 3.67e+06 3.508e+06 3.496e+06 3.305e+06 3.5e+06 3.513e+06 3.416e+06 3.307e+06 3.305e+06 3.489e+06 3.513e+06 3.306e+06 3.561e+06 3.506e+06 3.625e+06 3.588e+06 3.329e+06 3.559e+06 3.56e+06 3.281e+06 3.553e+06 3.668e+06 3.302e+06 3.515e+06 3.499e+06 3.58e+06 3.434e+06 3.49e+06 3.954e+06 3.52e+06 3.406e+06 3.464e+06 3.493e+06 3.602e+06 3.53e+06 3.537e+06 3.439e+06 3.725e+06 3.525e+06 3.457e+06 3.48e+06 3.504e+06 3.539e+06 3.398e+06 3.585e+06 3.389e+06 3.455e+06 3.6e+06 3.28e+06 3.496e+06 3.463e+06 3.374e+06 3.674e+06 3.78e+06 3.575e+06 3.882e+06 3.358e+06 3.527e+06 3.378e+06 3.341e+06 3.516e+06 3.32e+06 3.452e+06 3.419e+06 3.543e+06 
Average illumination values = 
383.3 381.1 382 380.4 381.1 380.2 387.7 381.8 384.7 385 386.7 380.1 381.8 388 384.2 380.8 380.1 380.2 380.1 386.2 385.3 381.4 381 381.2 383.3 387.4 380.1 380.2 380.4 380.6 391.1 386.8 380 387.3 381.7 383.5 381.7 381.1 384.7 382.3 381.2 389.2 381.9 381 381.6 381.4 381.1 385.5 386.4 389.9 380.7 380.2 385 381.7 380.9 383.3 385.4 381.1 384.4 385.4 381.1 381 382.4 389.4 382.2 380.5 380.5 380.7 382 381.1 385.2 384.1 388.3 385.3 380.3 384.3 380.3 385.5 379.9 382.5 382.3 379.8 381.1 380.9 385.2 381.7 381.8 382.3 385.2 382.2 386.3 381.9 384.2 383.3 381.2 381.7 382.4 387.1 387.9 380.6 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.857e-05 0.0004656 0.003148 0.004287 0.009306 0.00322 0.004065 0.01744 0.001572 0.003868 0.01224 0.0008553 0.001275 0.001232 0.0002239 0.005126 0.01146 0.00905 0.003883 0.003328 0.006839 0.00503 0.001618 0.002646 0.003884 0.003414 0.004792 0.003521 0.0008787 0.01818 0.004934 0.001349 0.0003148 2.828e-05 0.005112 0.001146 0.007003 0.0001277 0.001963 0.0009407 0.0042 0.0003299 0.002608 0.003703 0.001532 0.0091 0.001359 0.0007386 0.005816 0.003926 9.716e-05 0.0002133 0.002848 0.001317 0.001057 0.002379 0.0004306 0.006928 0.001895 0.0007243 0.001162 0.002385 6.616e-05 0.004986 0.001929 0.001445 0.0007854 0.0148 0.0004187 0.001585 3.623e-05 0.002653 0.000772 0.0005478 0.001279 0.002572 0.008257 6.758e-06 0.004361 0.001096 0.001569 0.00401 2.015e-05 0.006843 0.002174 0.00714 9.626e-05 0.000202 0.0006877 0.001348 0.0003702 0.003865 0.01022 0.006337 0.002375 0.007354 5.857e-05 0.001169 0.0004663 0.001241 
Uniformity values = 
0.9619 0.9674 0.9705 0.9698 0.9703 0.9707 0.9591 0.9684 0.961 0.9545 0.9726 0.9773 0.9715 0.9699 0.9697 0.9699 0.9711 0.9727 0.9698 0.9667 0.9686 0.9699 0.9562 0.9602 0.9709 0.9695 0.9723 0.9624 0.9695 0.9704 0.9521 0.9683 0.9661 0.9688 0.9716 0.9697 0.9715 0.9474 0.9702 0.9683 0.967 0.9715 0.9582 0.9651 0.959 0.9709 0.9701 0.955 0.9655 0.9705 0.969 0.951 0.9697 0.9677 0.9709 0.9554 0.9515 0.9645 0.9685 0.9692 0.9696 0.9565 0.9685 0.9699 0.9699 0.9308 0.9411 0.9725 0.971 0.9708 0.9565 0.9654 0.9676 0.964 0.9686 0.9707 0.9682 0.9678 0.9703 0.9645 0.9574 0.9763 0.9626 0.9562 0.963 0.9708 0.9652 0.9636 0.9698 0.9643 0.9708 0.9643 0.9702 0.9704 0.9584 0.9712 0.9649 0.9701 0.9594 0.97 
Minimum rate values = 
856.9 1.388e+04 9.345e+04 1.273e+05 2.754e+05 9.557e+04 1.22e+05 5.149e+05 4.715e+04 1.167e+05 3.607e+05 2.524e+04 3.784e+04 3.663e+04 6662 1.521e+05 3.385e+05 2.672e+05 1.153e+05 9.917e+04 2.03e+05 1.493e+05 4.878e+04 7.94e+04 1.152e+05 1.014e+05 1.419e+05 1.054e+05 2.614e+04 5.355e+05 1.492e+05 4.017e+04 9401 842.3 1.514e+05 3.407e+04 2.072e+05 3890 5.833e+04 2.802e+04 1.251e+05 9797 7.841e+04 1.105e+05 4.607e+04 2.692e+05 4.039e+04 2.231e+04 1.733e+05 1.165e+05 2893 6471 8.463e+04 3.923e+04 3.139e+04 7.174e+04 1.306e+04 2.065e+05 5.64e+04 2.155e+04 3.456e+04 7.184e+04 1971 1.48e+05 5.732e+04 4.476e+04 2.407e+04 4.358e+05 1.244e+04 4.708e+04 1093 7.918e+04 2.301e+04 1.639e+04 3.809e+04 7.635e+04 2.45e+05 201.5 1.294e+05 3.276e+04 4.724e+04 1.183e+05 604.2 2.057e+05 6.507e+04 2.114e+05 2877 6047 2.045e+04 4.032e+04 1.1e+04 1.154e+05 3.023e+05 1.878e+05 7.142e+04 2.177e+05 1752 3.475e+04 1.402e+04 3.688e+04 
Average rate values = 
3.22e+06 3.093e+06 3.196e+06 3.242e+06 3.185e+06 3.282e+06 3.323e+06 2.898e+06 3.028e+06 3.13e+06 3.239e+06 3.316e+06 2.998e+06 2.943e+06 3.105e+06 3.017e+06 3.165e+06 3.119e+06 3.16e+06 3.079e+06 3.642e+06 3.136e+06 3.091e+06 3.335e+06 3.189e+06 3.172e+06 3.142e+06 2.949e+06 3.072e+06 3.052e+06 3.073e+06 3.198e+06 3.268e+06 3.288e+06 3.018e+06 3.063e+06 3.112e+06 3.123e+06 3.029e+06 3.025e+06 3.18e+06 3.159e+06 3.099e+06 3.117e+06 3.241e+06 3.212e+06 3.406e+06 3.267e+06 3.23e+06 3.005e+06 3.377e+06 3.22e+06 3.023e+06 3.183e+06 3.349e+06 3.15e+06 3.21e+06 3.396e+06 3.248e+06 3.123e+06 3.174e+06 3.164e+06 3.308e+06 3.065e+06 3.056e+06 3.321e+06 3.212e+06 3.213e+06 3.185e+06 3.158e+06 3.222e+06 3.012e+06 3.166e+06 3.184e+06 3.133e+06 3.223e+06 3.09e+06 3.203e+06 3.06e+06 3.368e+06 3.386e+06 3.209e+06 3.349e+06 3.082e+06 3.153e+06 2.872e+06 3.136e+06 3.118e+06 3.234e+06 3.129e+06 3.21e+06 3.219e+06 3.095e+06 3.101e+06 3.233e+06 3.142e+06 3.086e+06 3.009e+06 3.207e+06 3.19e+06 
Average illumination values = 
383.3 381.2 381.3 381.3 380 381.2 385.7 381.8 384.7 386.7 380.1 381.4 379.9 380.2 380.3 380.2 380.1 380.1 381 381.4 380.7 380.2 385.6 384.7 380.1 381.3 382.7 383.1 381.6 380 387.3 380.8 385.1 381.9 379.9 380.3 380.2 389.2 381.1 381 381.6 381.1 385.8 382.3 388 380.4 381.4 387.4 381.9 380.9 380.8 387.7 380.3 381.1 381.1 386.7 387.6 383.3 381.1 380.5 380.5 385.5 380.7 380.2 380.2 396.2 391.8 380.2 384.4 379.8 385.5 382 381.3 382.5 380.9 379.9 380.9 381 380.6 382.3 385.2 381.1 384.5 385.9 382.9 379.8 382.4 384 380.2 386.4 380.1 382.4 380.1 380.2 385.1 380.3 382.2 380.1 385.6 380.2 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.873e-05 2.956e-05 0.001215 0.006045 0.01362 0.002828 0.002771 0.001118 0.005081 0.001761 0.0009136 0.001315 0.000688 0.001777 0.005878 0.002016 0.0008826 0.002736 0.001682 0.0002312 0.001623 0.0007597 0.00396 0.003287 0.008253 0.0004967 0.01079 0.003387 4.444e-05 0.0003499 2.156e-05 0.0006844 0.001225 0.0078 0.0001662 0.001235 0.0008835 0.0003527 0.001099 0.001768 0.001309 0.002176 0.001482 0.0007495 0.005869 0.007893 0.0001056 0.0002155 0.001071 0.0003877 0.0005331 0.005339 0.0007808 0.0009229 0.0007386 0.001166 0.003623 0.003513 0.004238 0.0007424 0.002238 5.738e-06 0.0008641 0.001026 0.001994 0.002425 0.0007615 0.0004937 0.001342 0.003774 0.001615 7.138e-06 0.004125 0.001444 0.00322 7.722e-05 0.005825 0.002077 0.002004 0.0002682 0.0007401 0.000235 0.002105 0.00485 0.0003708 0.002354 0.0003138 0.007374 6.186e-05 0.0002915 0.001112 0.00357 0.0007654 0.000935 0.0003091 0.002065 0.001646 0.002345 0.004876 0.001233 
Uniformity values = 
0.9619 0.9571 0.9694 0.9702 0.97 0.9606 0.9682 0.9657 0.9569 0.9726 0.9773 0.9716 0.969 0.9696 0.9723 0.9711 0.9708 0.9676 0.9678 0.9707 0.9632 0.9646 0.9711 0.9643 0.9736 0.9546 0.9648 0.9707 0.9662 0.9671 0.9694 0.9716 0.9697 0.9715 0.9474 0.968 0.9693 0.9672 0.9719 0.959 0.9544 0.9655 0.9701 0.955 0.9708 0.9705 0.969 0.96 0.9693 0.9608 0.9709 0.9708 0.9656 0.9641 0.9692 0.9696 0.9678 0.97 0.9655 0.965 0.9496 0.9708 0.9733 0.9708 0.9698 0.9707 0.9702 0.9708 0.968 0.9707 0.9696 0.9671 0.9669 0.9626 0.975 0.9686 0.9562 0.963 0.9708 0.9685 0.9708 0.9251 0.9657 0.9675 0.9692 0.9705 0.9601 0.9712 0.9649 0.9682 0.9594 0.9511 0.967 0.9569 0.9725 0.9712 0.9698 0.9744 0.9687 0.9641 
Minimum rate values = 
861.7 891.1 3.615e+04 1.792e+05 4.025e+05 8.482e+04 8.247e+04 3.339e+04 1.528e+05 5.218e+04 2.696e+04 3.902e+04 2.048e+04 5.283e+04 1.739e+05 5.984e+04 2.622e+04 8.148e+04 5.01e+04 6871 4.858e+04 2.271e+04 1.174e+05 9.819e+04 2.436e+05 1.501e+04 3.208e+05 1.005e+05 1327 1.044e+04 641.8 2.032e+04 3.644e+04 2.307e+05 5060 3.678e+04 2.629e+04 1.052e+04 3.261e+04 5.315e+04 3.956e+04 6.495e+04 4.405e+04 2.264e+04 1.739e+05 2.337e+05 3144 6477 3.187e+04 1.164e+04 1.584e+04 1.583e+05 2.332e+04 2.761e+04 2.198e+04 3.467e+04 1.078e+05 1.043e+05 1.264e+05 2.219e+04 6.793e+04 170.5 2.561e+04 3.048e+04 5.926e+04 7.2e+04 2.264e+04 1.467e+04 3.997e+04 1.12e+05 4.802e+04 213 1.228e+05 4.324e+04 9.513e+04 2300 1.752e+05 6.216e+04 5.951e+04 7990 2.199e+04 7330 6.282e+04 1.443e+05 1.104e+04 6.99e+04 9427 2.183e+05 1850 8687 3.343e+04 1.081e+05 2.283e+04 2.818e+04 9168 6.127e+04 4.893e+04 6.936e+04 1.449e+05 3.688e+04 
Average rate values = 
2.972e+06 2.897e+06 2.962e+06 2.991e+06 2.928e+06 3.107e+06 2.899e+06 2.769e+06 2.844e+06 2.97e+06 3.08e+06 2.715e+06 2.842e+06 2.749e+06 2.672e+06 2.943e+06 2.797e+06 2.897e+06 3.249e+06 2.887e+06 2.813e+06 3.044e+06 2.823e+06 2.953e+06 2.787e+06 2.76e+06 2.706e+06 2.803e+06 2.959e+06 3.088e+06 2.936e+06 2.765e+06 2.711e+06 2.836e+06 2.893e+06 2.787e+06 2.778e+06 2.886e+06 2.7e+06 3.025e+06 2.834e+06 3.049e+06 3.141e+06 3.03e+06 2.934e+06 2.773e+06 3.205e+06 3.328e+06 2.773e+06 2.921e+06 3.032e+06 3.033e+06 3.067e+06 3.189e+06 2.894e+06 2.926e+06 2.967e+06 2.931e+06 2.961e+06 2.712e+06 2.885e+06 3.035e+06 2.762e+06 2.919e+06 2.9e+06 2.837e+06 2.881e+06 2.906e+06 2.989e+06 2.776e+06 2.939e+06 2.911e+06 2.794e+06 3.211e+06 2.987e+06 3.067e+06 2.852e+06 2.899e+06 2.688e+06 2.894e+06 2.781e+06 3.109e+06 2.928e+06 2.797e+06 2.768e+06 2.857e+06 2.974e+06 2.894e+06 2.835e+06 2.792e+06 2.95e+06 2.898e+06 2.816e+06 3.181e+06 2.887e+06 2.934e+06 2.935e+06 2.777e+06 2.947e+06 2.717e+06 
Average illumination values = 
383.3 385.3 381.7 380.1 380.2 384.9 381.9 381.8 386.4 380.1 381.4 379.9 380.6 380.3 380.2 380.1 379.8 382.1 381 379.9 382.9 382.9 380.1 383.4 380.3 386.3 383.2 379.9 381.7 382.3 381.7 379.9 380.3 380.2 389.2 381.9 380.4 381.3 380.4 385.5 386.4 382.5 381.4 387.4 379.8 380.9 380.8 384.1 380.7 385.4 381.1 379.9 382.9 384.1 380.5 380.5 381 380.1 381.9 382.1 388.3 379.8 383.8 379.8 380.2 379.9 380.3 379.8 381.2 379.9 384.6 381.5 381.4 383.1 381.8 382.1 385.9 382.9 379.8 381.7 381.1 399.9 382.8 381.3 380.5 380.2 384.4 380.3 382.2 381.9 385.6 387.7 381.3 386.1 380.2 380 380.3 380.7 382 382.5 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.874e-05 2.999e-05 0.001294 0.006297 0.002925 0.003631 0.0008809 0.005263 0.001208 0.0008887 0.0003532 0.0006911 0.001489 0.004298 0.002373 0.001044 0.002371 0.0001799 0.003119 6.58e-05 0.0009824 0.00343 0.004906 0.0005143 0.008934 0.000185 0.001149 0.0002736 2.83e-05 0.0008885 0.001265 0.0005649 0.000343 0.000966 0.0003822 0.001065 0.001754 0.0004115 0.001781 0.00135 0.001021 0.0007028 0.0001135 8.42e-05 7.823e-05 0.0004172 0.0005755 0.002869 0.0008389 0.0008751 0.001295 0.001306 0.0008461 0.004327 0.001895 0.0009492 0.0007252 0.0003251 0.0009483 0.002012 0.002654 0.0007681 0.0005063 0.001424 0.003068 6.858e-06 0.003838 0.00427 0.0005591 8.306e-05 0.0007732 0.0004632 0.001997 0.0001446 0.0004094 0.0002378 0.0003457 0.0043 0.0001179 0.003046 0.0001212 5.663e-07 0.0007107 0.0004571 0.003237 0.0007925 0.003267 0.0004581 0.001491 0.001164 0.001536 0.006038 0.001123 0.001673 0.002649 0.001522 0.00107 0.0009419 0.001653 0.000416 
Uniformity values = 
0.9619 0.9676 0.9736 0.97 0.9686 0.9592 0.9704 0.9718 0.9673 0.9711 0.9715 0.9702 0.9696 0.9726 0.9612 0.9698 0.9708 0.9686 0.9699 0.9529 0.9713 0.9695 0.9741 0.9546 0.9648 0.9707 0.9686 0.9708 0.9715 0.9673 0.9667 0.9683 0.9702 0.9681 0.9661 0.9719 0.959 0.9544 0.9709 0.9699 0.9602 0.9653 0.9669 0.9591 0.9697 0.9681 0.9709 0.9708 0.9674 0.9677 0.9692 0.9664 0.9677 0.97 0.9699 0.9373 0.9593 0.9702 0.9706 0.9705 0.9708 0.9701 0.9708 0.9688 0.9695 0.9678 0.9703 0.9649 0.9656 0.9726 0.9667 0.963 0.9708 0.9685 0.973 0.9589 0.9708 0.9694 0.9703 0.9607 0.9678 0.9663 0.9702 0.9594 0.9516 0.967 0.9695 0.9701 0.9704 0.9722 0.9763 0.9698 0.9697 0.9724 0.9711 0.9708 0.9691 0.9679 0.9708 0.9697 
Minimum rate values = 
862 894.4 3.831e+04 1.867e+05 8.699e+04 1.09e+05 2.618e+04 1.558e+05 3.602e+04 2.639e+04 1.049e+04 2.055e+04 4.428e+04 1.272e+05 7.114e+04 3.105e+04 7.039e+04 5358 9.263e+04 1992 2.917e+04 1.019e+05 1.45e+05 1.554e+04 2.66e+05 5499 3.419e+04 8131 840.5 2.649e+04 3.772e+04 1.683e+04 1.02e+04 2.878e+04 1.141e+04 3.16e+04 5.271e+04 1.244e+04 5.288e+04 4.014e+04 3.068e+04 2.1e+04 3388 2533 2328 1.243e+04 1.71e+04 8.516e+04 2.501e+04 2.608e+04 3.854e+04 3.896e+04 2.522e+04 1.284e+05 5.633e+04 2.921e+04 2.181e+04 9665 2.818e+04 5.975e+04 7.879e+04 2.284e+04 1.504e+04 4.238e+04 9.116e+04 204.5 1.139e+05 1.274e+05 1.67e+04 2464 2.307e+04 1.388e+04 5.929e+04 4307 1.214e+04 7154 1.027e+04 1.277e+05 3506 9.135e+04 3613 16.91 2.113e+04 1.374e+04 9.798e+04 2.364e+04 9.707e+04 1.362e+04 4.429e+04 3.451e+04 4.535e+04 1.791e+05 3.341e+04 4.96e+04 7.86e+04 4.519e+04 3.184e+04 2.807e+04 4.91e+04 1.237e+04 
Average rate values = 
2.754e+06 2.641e+06 2.679e+06 2.812e+06 2.801e+06 2.865e+06 2.502e+06 2.498e+06 2.676e+06 2.787e+06 2.561e+06 2.596e+06 2.636e+06 2.681e+06 2.58e+06 2.627e+06 2.666e+06 3.066e+06 2.593e+06 2.713e+06 2.642e+06 2.685e+06 2.667e+06 2.549e+06 2.511e+06 2.614e+06 2.668e+06 2.802e+06 2.766e+06 2.525e+06 2.549e+06 2.672e+06 2.528e+06 2.569e+06 2.7e+06 2.526e+06 2.788e+06 2.626e+06 2.724e+06 2.775e+06 2.715e+06 2.582e+06 3.327e+06 2.922e+06 2.541e+06 2.566e+06 2.859e+06 2.821e+06 2.56e+06 2.748e+06 2.663e+06 2.823e+06 2.774e+06 2.731e+06 2.601e+06 2.749e+06 2.757e+06 2.605e+06 2.743e+06 2.695e+06 2.512e+06 2.682e+06 2.733e+06 2.828e+06 2.642e+06 2.72e+06 2.604e+06 2.478e+06 2.646e+06 2.727e+06 2.599e+06 2.685e+06 2.482e+06 2.681e+06 2.57e+06 2.679e+06 2.738e+06 2.685e+06 2.611e+06 2.702e+06 2.683e+06 2.803e+06 2.56e+06 2.735e+06 2.644e+06 2.63e+06 2.492e+06 2.7e+06 2.791e+06 2.615e+06 2.713e+06 2.632e+06 2.71e+06 2.651e+06 2.467e+06 2.717e+06 2.886e+06 2.625e+06 2.718e+06 2.679e+06 
Average illumination values = 
383.3 382.4 380.1 380.5 380.7 385.7 380 380.4 381.2 380.7 379.9 380.1 380.3 380.1 384 381 379.9 380.7 380.2 387 380 381.3 382 386.3 383.2 379.9 380.9 383.3 380.9 381.2 381.8 380.8 381.1 380.9 383 380.4 385.5 386.4 380.4 380.2 384 382 382.4 384.5 380.3 381.9 381.1 379.9 382.2 381.1 380.5 381.8 381 380.1 380.2 393.4 384.4 381.4 379.9 379.9 379.8 380.3 379.8 380.9 380.4 381 380.6 382.2 381.9 380.7 381.7 382.9 379.8 381.7 380.3 384.5 380.1 380.4 380 384.1 381.4 381.6 380.1 385.6 387.5 381.3 380.4 380.5 380 380.3 380.5 380.3 380.3 380.5 380.7 379.8 380.5 381 379.8 380.3 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.07e-05 0 0.001483 0.002916 0.0002771 0.0001524 0.0009712 0.001093 0.0004992 0.000345 0.0008862 0.0002293 0.004533 0.002467 0.002651 0.00187 0.0001963 0.001381 0.0007344 0.001853 0.001357 0.001617 0.0007165 0.003432 4.725e-05 0.0002738 2.798e-05 0.0009662 0.001575 0.0001071 0.000865 0.000626 0.0001273 0.0008617 0.0009116 0.001821 0.0009463 0.0003733 0.0004056 0.0001055 6.794e-05 1.493e-05 0.0003258 0.002705 0.0004353 9.902e-05 0.0007139 0.001277 0.001863 0.0001166 0.001361 0.0002632 5.31e-06 0.0007047 0.001061 3.358e-05 0.003618 0.0009275 0.0007425 0.00276 5.555e-05 0.0001275 0.0002912 0.0005344 9.368e-05 0.0006119 0.0017 0.0004286 0.0001381 0.0001636 0.0001355 0.004375 0.000379 0.001346 0.0002646 5.262e-07 0.0009888 0.0004582 0.003314 0.0008275 0.0001487 0.0004865 0.001551 0.0006849 0.004933 0.0001567 0.001636 0.000185 0.0007789 0.0005288 0.0003288 0.001663 0.0004586 0.00207 5.738e-05 0.002998 0.003003 2.683e-05 0.0003694 0.0006986 
Uniformity values = 
0.9688 0.9703 0.9727 0.9703 0.9705 0.9684 0.9657 0.9545 0.9708 0.9645 0.9702 0.9697 0.9726 0.9716 0.9698 0.9695 0.9673 0.9637 0.9715 0.9711 0.972 0.9674 0.9699 0.9707 0.9683 0.9703 0.9726 0.9673 0.9715 0.9474 0.968 0.9708 0.9694 0.9598 0.9708 0.9655 0.9698 0.965 0.9708 0.9664 0.9627 0.9693 0.9579 0.9708 0.966 0.9584 0.9699 0.9696 0.9678 0.9698 0.9699 0.9373 0.9593 0.9702 0.9708 0.958 0.9725 0.9691 0.9693 0.9707 0.9715 0.9708 0.9652 0.9705 0.9726 0.9667 0.9632 0.9675 0.9705 0.97 0.9682 0.9702 0.9704 0.9705 0.9716 0.9588 0.9705 0.9594 0.9516 0.9671 0.973 0.9614 0.9704 0.9726 0.9718 0.9648 0.9707 0.9719 0.9707 0.9691 0.9704 0.9708 0.9701 0.9618 0.9645 0.9651 0.9708 0.9684 0.9666 0.9703 
Minimum rate values = 
914.3 0 4.396e+04 8.658e+04 8238 4541 2.9e+04 3.303e+04 1.483e+04 1.032e+04 2.634e+04 6821 1.342e+05 7.318e+04 7.877e+04 5.561e+04 5854 4.131e+04 2.181e+04 5.5e+04 4.024e+04 4.82e+04 2.131e+04 1.018e+05 1408 8141 830.1 2.881e+04 4.672e+04 3263 2.577e+04 1.86e+04 3790 2.589e+04 2.708e+04 5.435e+04 2.814e+04 1.116e+04 1.205e+04 3151 2036 444.5 9811 8.028e+04 1.3e+04 2981 2.123e+04 3.798e+04 5.549e+04 3469 4.048e+04 8102 159.7 2.095e+04 3.151e+04 1011 1.072e+05 2.76e+04 2.209e+04 8.193e+04 1650 3789 8705 1.589e+04 2779 1.826e+04 5.087e+04 1.278e+04 4107 4865 4038 1.298e+05 1.127e+04 3.998e+04 7855 15.83 2.938e+04 1.378e+04 1.003e+05 2.468e+04 4409 1.46e+04 4.609e+04 2.031e+04 1.461e+05 4685 4.858e+04 5491 2.314e+04 1.574e+04 9775 4.939e+04 1.364e+04 6.202e+04 1717 8.949e+04 8.912e+04 799.5 1.103e+04 2.077e+04 
Average rate values = 
2.473e+06 2.42e+06 2.401e+06 2.519e+06 2.62e+06 2.482e+06 2.397e+06 2.452e+06 2.579e+06 2.591e+06 2.354e+06 2.478e+06 2.544e+06 2.343e+06 2.54e+06 2.401e+06 2.666e+06 2.443e+06 2.445e+06 2.481e+06 2.294e+06 2.354e+06 2.471e+06 2.431e+06 2.501e+06 2.612e+06 2.558e+06 2.357e+06 2.445e+06 2.503e+06 2.406e+06 2.484e+06 2.454e+06 2.547e+06 2.479e+06 2.49e+06 2.582e+06 2.541e+06 2.4e+06 2.952e+06 2.503e+06 2.377e+06 2.559e+06 2.317e+06 2.541e+06 2.726e+06 2.487e+06 2.54e+06 2.544e+06 2.487e+06 2.427e+06 2.563e+06 2.57e+06 2.331e+06 2.496e+06 2.533e+06 2.47e+06 2.41e+06 2.537e+06 2.535e+06 2.55e+06 2.426e+06 2.337e+06 2.456e+06 2.42e+06 2.427e+06 2.449e+06 2.37e+06 2.432e+06 2.39e+06 2.505e+06 2.394e+06 2.388e+06 2.475e+06 2.531e+06 2.534e+06 2.383e+06 2.551e+06 2.48e+06 2.379e+06 2.506e+06 2.439e+06 2.611e+06 2.477e+06 2.487e+06 2.466e+06 2.434e+06 2.55e+06 2.392e+06 2.659e+06 2.446e+06 2.536e+06 2.482e+06 2.626e+06 2.654e+06 2.418e+06 2.283e+06 2.541e+06 2.442e+06 2.475e+06 
Average illumination values = 
380.6 381.3 380.4 380 380.9 381.8 381.8 386.7 379.8 383.3 380.1 380.3 380.1 379.9 381 380.3 381.2 382.6 380.2 380.1 380.3 381.2 381.2 379.9 380.8 383 380.2 381.2 380.5 389.2 381.9 379.8 380.4 385.2 379.8 382.5 380.2 382.1 379.8 381.8 383.1 380.7 385.3 379.8 381.7 385.8 380.2 380.5 381 380.2 380.2 393.4 384.4 381.4 379.8 384.9 380.2 380.5 380.4 379.9 383.8 379.8 382 380 380.7 381.7 382.8 381.2 380.9 380.1 381.8 380.3 380 380.2 379.9 384.6 380 385.6 387.5 381.3 380 383.9 380 380.1 380.8 382.2 379.9 380.5 379.9 380.5 380 379.8 380.1 383.4 383.6 382.1 379.8 381.8 381.5 380.1 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.096e-05 6.437e-06 9.617e-05 0.002121 0.002257 0.0005009 0.001757 0.001103 0.0002413 0.0007778 0.000197 0.005718 0.002148 0.0009738 0.001473 0.0002334 0 0.0008636 0.0036 0.004948 0.0003682 0.0006349 4.814e-05 5.9e-05 2.384e-05 0.0009342 0.0007423 0.0001069 0.0008008 0.0006992 6.139e-05 0.001756 0.0004188 2.12e-05 0.0007364 0.006854 0.001706 0.0008676 8.317e-05 0.0004016 0.000629 0.0002729 9.897e-05 0.0005823 0.001215 0.0003131 0.004173 0.0007752 4.026e-05 4.493e-05 0.001004 9.074e-05 0.002725 0.0001745 0.001259 0.00267 5.509e-05 0.0001312 0.0007703 0.0003812 2.182e-05 0.0007384 0.001877 8.989e-05 0.0001131 0.0001952 0.0004318 0.0004143 0.0007916 0.0002128 5.26e-07 0.0002893 8.5e-05 0.0006513 0.0002947 0.0003296 0.001786 0.00111 0.0009923 0.0007746 0.003337 0.0001122 0.001149 0.0002975 0.000352 0.001583 0.000161 0.0004225 1.802e-05 0.0003925 1.095e-06 0.000354 0.0003037 9.632e-07 0.000357 0.00385 0.0006662 0.001185 0.001052 0.00103 
Uniformity values = 
0.9688 0.9703 0.9705 0.9706 0.9641 0.9708 0.9718 0.9708 0.9776 0.9707 0.9701 0.9705 0.9716 0.9698 0.9695 0.9707 0.9638 0.9715 0.9711 0.9736 0.9546 0.9704 0.9521 0.9671 0.9694 0.9708 0.9715 0.9474 0.9718 0.9693 0.9726 0.959 0.9544 0.9709 0.9699 0.9708 0.9705 0.968 0.9697 0.9731 0.9708 0.966 0.9584 0.9707 0.9701 0.9678 0.97 0.9701 0.9496 0.9708 0.9706 0.9705 0.9708 0.9688 0.9708 0.9707 0.9695 0.9692 0.9649 0.975 0.9652 0.9703 0.9708 0.9716 0.973 0.959 0.9708 0.9692 0.9705 0.9716 0.9587 0.9708 0.9658 0.9568 0.9692 0.9727 0.9704 0.9723 0.9728 0.9691 0.9707 0.9727 0.9707 0.9691 0.9705 0.9704 0.9704 0.9702 0.9708 0.9661 0.9708 0.9565 0.9704 0.9707 0.9685 0.9708 0.9721 0.9708 0.9681 0.9706 
Minimum rate values = 
922.1 191.4 2859 6.299e+04 6.746e+04 1.488e+04 5.212e+04 3.277e+04 7122 2.311e+04 5859 1.695e+05 6.371e+04 2.896e+04 4.38e+04 6936 0 2.564e+04 1.068e+05 1.463e+05 1.113e+04 1.887e+04 1459 1760 709.5 2.775e+04 2.204e+04 3254 2.377e+04 2.081e+04 1821 5.279e+04 1.266e+04 630.1 2.19e+04 2.03e+05 5.068e+04 2.585e+04 2475 1.191e+04 1.869e+04 8149 2980 1.73e+04 3.611e+04 9332 1.239e+05 2.305e+04 1223 1335 2.984e+04 2698 8.087e+04 5196 3.738e+04 7.926e+04 1640 3907 2.303e+04 1.128e+04 652.2 2.195e+04 5.574e+04 2669 3354 5871 1.283e+04 1.233e+04 2.352e+04 6319 15.83 8596 2539 1.964e+04 8771 9777 5.306e+04 3.291e+04 2.942e+04 2.305e+04 9.903e+04 3327 3.414e+04 8856 1.046e+04 4.703e+04 4786 1.256e+04 535.6 1.172e+04 32.55 1.068e+04 9030 28.63 1.063e+04 1.142e+05 1.977e+04 3.519e+04 3.133e+04 3.061e+04 
Average rate values = 
2.322e+06 2.319e+06 2.435e+06 2.393e+06 2.498e+06 2.347e+06 2.193e+06 2.281e+06 2.467e+06 2.251e+06 2.358e+06 2.19e+06 2.272e+06 2.368e+06 2.552e+06 2.337e+06 2.242e+06 2.312e+06 2.299e+06 2.252e+06 2.231e+06 2.283e+06 2.261e+06 2.488e+06 2.396e+06 2.192e+06 2.207e+06 2.337e+06 2.246e+06 2.321e+06 2.273e+06 2.432e+06 2.304e+06 2.429e+06 2.343e+06 2.235e+06 2.221e+06 2.564e+06 2.214e+06 2.21e+06 2.216e+06 2.408e+06 2.551e+06 2.324e+06 2.321e+06 2.447e+06 2.372e+06 2.178e+06 2.31e+06 2.376e+06 2.338e+06 2.347e+06 2.2e+06 2.312e+06 2.353e+06 2.388e+06 2.372e+06 2.312e+06 2.2e+06 2.359e+06 2.408e+06 2.335e+06 2.236e+06 2.2e+06 2.235e+06 2.309e+06 2.352e+06 2.214e+06 2.325e+06 2.38e+06 2.372e+06 2.233e+06 2.312e+06 2.263e+06 2.171e+06 2.336e+06 2.396e+06 2.223e+06 2.371e+06 2.322e+06 2.33e+06 2.376e+06 2.285e+06 2.485e+06 2.256e+06 2.391e+06 2.22e+06 2.358e+06 2.35e+06 2.268e+06 2.311e+06 2.455e+06 2.233e+06 2.325e+06 2.277e+06 2.188e+06 2.284e+06 2.163e+06 2.364e+06 2.332e+06 
Average illumination values = 
380.6 381.3 380 379.9 383.5 379.8 380.4 379.8 381.3 379.9 380.1 379.9 379.9 381 380.3 379.9 382.6 380.1 380.1 380.3 386.3 380 387.3 382.3 381.7 379.8 379.9 389.2 380.4 380.7 380.1 385.5 386.4 380.4 380.2 379.8 380.9 380.9 380.3 379.9 379.8 381.7 385.8 379.9 380.3 381 380.2 380.1 388.3 379.8 379.9 379.9 379.8 381.6 379.8 379.9 381.3 380.5 382.2 381.8 382.1 380.2 379.8 379.9 380.3 384.5 380.1 380.5 380.2 379.9 384.6 379.8 383.1 385.4 380.5 380.1 380 380.3 380.4 380.5 379.9 380.2 379.9 380.5 380 380 380 380.1 379.8 381.7 379.8 385.5 380 379.9 381.7 379.8 380.3 379.9 381.3 379.9 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.098e-05 6.645e-06 0.0003526 0.001505 0.0001451 0 0.0001672 0.0004715 0.0003707 2.793e-06 0.002892 0.0004712 8.843e-06 0.0007009 0.00022 0 0.000523 0.003609 0.0002262 0.0003773 0.003437 5.367e-05 4.659e-06 0.000571 9.419e-05 3.483e-05 0.0003502 0.0006427 6.725e-05 0.0008566 0.0004213 2.203e-05 0.0003909 0.001376 0.0001327 6.797e-05 0.001007 0.0009004 0.002767 0.0001467 0.000552 0.0001052 3.134e-05 0.001577 0.0007787 3.643e-05 3.971e-05 0.0008196 3.384e-05 0.001695 0.0005832 0.0005885 0.0005559 7.779e-06 0.001036 4.893e-06 9.482e-05 0.001758 0.001856 9.214e-05 0.0001136 0.0006077 0.00183 2.408e-05 0.001218 0.0001068 4.918e-05 0.000445 0.0008123 1.944e-05 4.441e-05 0.0004365 0.001113 0.0002674 0.0007792 0.003273 4.15e-05 0.000703 0.0009309 0.00165 0.0003392 0.0009412 0.0001003 0.002809 0.002211 0.0001243 0.0002621 5.179e-05 5.678e-05 0.003871 0.0006777 0.0009431 0.0001598 0.0006345 0.0005621 0.0001005 0.0004262 1.698e-08 3.938e-05 2.786e-05 
Uniformity values = 
0.9708 0.9715 0.9705 0.97 0.9684 0.9683 0.9562 0.9708 0.9716 0.969 0.9702 0.9711 0.9708 0.9708 0.9707 0.9638 0.9712 0.9695 0.9703 0.9694 0.9707 0.9683 0.9744 0.9716 0.9697 0.9692 0.9705 0.9708 0.9694 0.959 0.9544 0.9717 0.9701 0.9708 0.9675 0.9628 0.9695 0.9712 0.9708 0.9674 0.97 0.9696 0.9678 0.97 0.9701 0.9631 0.9708 0.9708 0.97 0.9708 0.9708 0.9688 0.9695 0.9708 0.9693 0.9705 0.9732 0.9703 0.9708 0.9716 0.973 0.968 0.9708 0.9704 0.9705 0.9716 0.9696 0.9678 0.97 0.9671 0.973 0.9713 0.9698 0.9728 0.9691 0.9707 0.9728 0.9708 0.9691 0.9706 0.9694 0.9717 0.9707 0.9708 0.9708 0.9707 0.9704 0.9582 0.9672 0.9708 0.9721 0.9708 0.9733 0.97 0.9703 0.9699 0.9736 0.9467 0.9659 0.9708 
Minimum rate values = 
920.8 197.4 1.048e+04 4.475e+04 4324 0 5046 1.401e+04 1.101e+04 83.18 8.588e+04 1.4e+04 262.8 2.082e+04 6539 0 1.553e+04 1.072e+05 6724 1.123e+04 1.02e+05 1599 138 1.695e+04 2803 1037 1.041e+04 1.91e+04 2001 2.576e+04 1.274e+04 654.1 1.162e+04 4.085e+04 3958 2037 2.996e+04 2.674e+04 8.211e+04 4374 1.641e+04 3129 934.2 4.686e+04 2.315e+04 1091 1180 2.435e+04 1007 5.033e+04 1.733e+04 1.752e+04 1.654e+04 231.2 3.083e+04 145.5 2811 5.223e+04 5.51e+04 2736 3370 1.811e+04 5.435e+04 715.9 3.619e+04 3172 1464 1.326e+04 2.415e+04 580.1 1317 1.297e+04 3.309e+04 7930 2.319e+04 9.713e+04 1231 2.089e+04 2.77e+04 4.902e+04 1.01e+04 2.793e+04 2983 8.336e+04 6.564e+04 3693 7792 1560 1694 1.148e+05 2.011e+04 2.802e+04 4736 1.887e+04 1.671e+04 2989 1.263e+04 0.5176 1176 828 
Average rate values = 
2.178e+06 2.173e+06 2.274e+06 2.244e+06 2.265e+06 2.065e+06 2.113e+06 2.348e+06 2.068e+06 2.192e+06 2.053e+06 2.196e+06 2.129e+06 2.186e+06 2.175e+06 2.106e+06 2.177e+06 2.192e+06 2.128e+06 2.068e+06 2.132e+06 2.094e+06 2.268e+06 2.177e+06 2.168e+06 2.257e+06 2.073e+06 2.147e+06 2.136e+06 2.29e+06 2.169e+06 2.285e+06 2.194e+06 2.119e+06 2.127e+06 2.148e+06 2.136e+06 2.176e+06 2.327e+06 2.074e+06 2.207e+06 2.212e+06 2.257e+06 2.2e+06 2.05e+06 2.212e+06 2.14e+06 2.226e+06 2.179e+06 2.151e+06 2.094e+06 2.318e+06 2.157e+06 2.189e+06 2.111e+06 2.165e+06 2.107e+06 2.168e+06 2.117e+06 2.069e+06 2.104e+06 2.221e+06 2.129e+06 2.094e+06 2.186e+06 2.192e+06 2.116e+06 2.14e+06 2.077e+06 2.1e+06 2.189e+06 2.161e+06 2.091e+06 2.207e+06 2.185e+06 2.178e+06 2.23e+06 2.196e+06 2.337e+06 2.09e+06 2.171e+06 2.215e+06 2.277e+06 2.12e+06 2.005e+06 2.241e+06 2.151e+06 2.117e+06 2.228e+06 2.059e+06 2.135e+06 2.071e+06 2.193e+06 2.067e+06 2.193e+06 2.192e+06 2.171e+06 2.146e+06 2.258e+06 2.101e+06 
Average illumination values = 
379.9 380.9 380 380.2 381.8 380.8 386 379.8 379.9 380.6 380.1 380.1 379.8 379.8 379.9 382.6 380.1 381.4 380 381.4 379.9 380.8 381.9 379.9 380.3 380.5 381 379.8 380.4 385.5 386.4 380.1 380.1 379.8 381.4 383 380.6 380.1 379.8 382.2 380.2 380.5 381 380.1 380.1 382.9 379.8 379.8 380.1 379.8 379.8 380.8 380.4 379.8 380.4 380 380.2 380.2 379.8 379.9 380.3 381 380.1 380 380.2 379.9 380.3 382 380.2 381.3 380 380 380.3 380.4 380.5 379.9 380.2 379.8 380.5 379.9 380.4 380.1 379.9 379.8 379.8 379.9 380 384.8 382.3 379.8 380.3 379.9 381.1 380.1 380 380.2 380 389.5 381.8 379.8 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.158e-05 6.771e-06 0.001659 0.0004761 0.0001576 0.001464 0.001104 0.0001789 0.0008075 0.0001923 0.001369 0.0009381 0.0009735 0.0001846 0 0.0001156 0.003435 0.001472 0.0004762 0.0001976 0.0001036 2.295e-05 0.0004556 0.0008353 9.571e-05 0.0004704 0.0001402 0.0008787 0.0003485 2.074e-05 0.0003863 0.001437 0.0001085 6.975e-05 0.001071 0.0005508 0.0002485 0.0001006 6.719e-05 0.001239 7.448e-05 0.0003975 7.776e-05 0 0.0003799 3.69e-05 0.001502 0.0005375 0.0005754 0.0005114 7.308e-06 0.0002379 0.0003415 2.142e-05 0.0006307 0.0004147 0.000163 0.0001275 0.0003704 0.0004104 0.0008222 0.0001034 6.471e-07 0.0001318 0.0007348 0.0007451 0.0003282 0.001713 0.0006065 0.004774 0.0001607 0.001593 0.0009142 0.0005111 0.000305 0.00163 0.001428 0.0003225 0.000614 0.002223 0.0001165 0.0003015 9.553e-07 0.000313 8.702e-05 0.000162 0.000583 0.001337 3.2e-05 0.0002021 0.0004003 1.593e-08 0.0002157 3.119e-05 0.001211 0.0001343 0.002211 0.0001453 0.0003646 0.0008878 
Uniformity values = 
0.9708 0.9715 0.9705 0.9702 0.9684 0.9708 0.9708 0.9776 0.9708 0.9702 0.9716 0.9708 0.9708 0.9686 0.9638 0.9712 0.9697 0.9704 0.9699 0.9707 0.9708 0.9694 0.971 0.9715 0.9702 0.9693 0.9672 0.9705 0.9708 0.9713 0.9701 0.9708 0.9708 0.9677 0.9702 0.9709 0.9708 0.9621 0.9707 0.9706 0.9701 0.9705 0.9496 0.9708 0.9706 0.9707 0.9727 0.9708 0.9703 0.9702 0.9703 0.9654 0.968 0.9664 0.9708 0.9708 0.9705 0.9665 0.9708 0.9708 0.9705 0.9716 0.97 0.9678 0.9706 0.9692 0.973 0.9704 0.9727 0.9735 0.9695 0.9708 0.9706 0.9691 0.9706 0.9704 0.9686 0.9707 0.9708 0.9708 0.9707 0.9704 0.9707 0.9708 0.9717 0.9724 0.9707 0.9763 0.9702 0.97 0.9705 0.9661 0.9572 0.9708 0.9645 0.9638 0.9708 0.9702 0.9706 0.9693 
Minimum rate values = 
938.5 201.1 4.927e+04 1.416e+04 4695 4.349e+04 3.278e+04 5280 2.399e+04 5719 4.062e+04 2.787e+04 2.892e+04 5499 0 3435 1.02e+05 4.374e+04 1.416e+04 5874 3078 683 1.354e+04 2.48e+04 2847 1.4e+04 4182 2.611e+04 1.036e+04 616.2 1.149e+04 4.266e+04 3225 2080 3.183e+04 1.636e+04 7384 3017 1997 3.682e+04 2215 1.181e+04 2362 0 1.129e+04 1097 4.452e+04 1.597e+04 1.711e+04 1.521e+04 217.3 7109 1.018e+04 639.6 1.874e+04 1.232e+04 4846 3805 1.101e+04 1.22e+04 2.443e+04 3072 19.25 3928 2.184e+04 2.217e+04 9731 5.09e+04 1.799e+04 1.412e+05 4781 4.732e+04 2.716e+04 1.521e+04 9066 4.844e+04 4.251e+04 9583 1.824e+04 6.6e+04 3463 8962 28.39 9302 2584 4805 1.732e+04 3.948e+04 951.6 6011 1.19e+04 0.4758 6503 927 3.622e+04 4020 6.563e+04 4321 1.084e+04 2.641e+04 
Average rate values = 
2.071e+06 2.046e+06 2.146e+06 2.125e+06 2.076e+06 1.934e+06 2.017e+06 2.206e+06 1.942e+06 2.049e+06 2.042e+06 2.023e+06 2.051e+06 2.2e+06 1.996e+06 2.054e+06 2.06e+06 1.989e+06 1.958e+06 2.043e+06 2.065e+06 2.139e+06 1.931e+06 1.948e+06 1.991e+06 1.947e+06 2.073e+06 2.097e+06 1.996e+06 2.139e+06 2.06e+06 1.969e+06 2.083e+06 2.013e+06 2.042e+06 2.189e+06 2.097e+06 2.276e+06 2.065e+06 2.155e+06 2.109e+06 2.025e+06 2.079e+06 2.061e+06 2.074e+06 2.075e+06 2.027e+06 1.964e+06 2.156e+06 2.04e+06 2.024e+06 1.946e+06 2.042e+06 2.114e+06 2.037e+06 1.854e+06 1.958e+06 2.024e+06 2.099e+06 1.964e+06 2.06e+06 2.095e+06 2.012e+06 2.016e+06 1.955e+06 1.927e+06 2.063e+06 2.097e+06 2.027e+06 2.041e+06 2e+06 2.023e+06 1.974e+06 2.096e+06 2.118e+06 2.01e+06 2e+06 2.163e+06 2.004e+06 1.896e+06 2.084e+06 1.959e+06 2.049e+06 1.99e+06 1.973e+06 2.042e+06 2.059e+06 2.078e+06 2.051e+06 2.093e+06 1.991e+06 2.063e+06 2.075e+06 1.916e+06 2.08e+06 2.067e+06 2.002e+06 2.101e+06 1.929e+06 2.065e+06 
Average illumination values = 
379.9 380.9 380 380.1 381.8 379.8 379.8 381.3 379.8 380.1 379.9 379.8 379.9 380.7 382.6 380.1 381.3 380 381.2 379.9 379.9 381.7 379.9 380.2 380.1 380.4 381.3 380.9 379.8 380.2 380.1 379.8 380.1 381.1 380.1 381.1 379.9 384.3 379.9 379.9 380.1 379.9 388.3 379.8 379.9 379.9 380.1 379.8 380.2 380.1 380.2 382 380.9 381.6 379.8 379.8 380.9 381.5 380.1 379.9 380.2 379.9 380.2 382 379.9 380.5 380 380 380.1 380.1 380.3 379.9 379.9 380.5 379.9 380 380.7 379.9 379.8 379.8 379.9 380 379.9 379.8 379.9 380.2 379.9 381.1 380.1 380.2 379.9 381.7 385.3 379.8 383.9 382.6 379.8 380.1 379.9 380.4 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.167e-05 6.794e-06 0.0001797 0.0002875 0.0004416 6.577e-05 0.0005556 0.0003255 2.805e-06 0.001979 0.0001781 0.0007192 0.000193 4.789e-05 4.522e-05 0.003678 0.0002587 0.0002482 0.0001936 5.523e-05 2.173e-05 0.0001046 3.953e-05 0.0003135 0.0006518 6.966e-05 0.00137 0.000116 0.0005257 0.001298 0.0001321 7.084e-05 0.001048 0.0001193 0.0002487 3.819e-05 6.675e-05 0.001359 0.0001255 0.0008527 3.615e-05 2.049e-05 3.194e-05 0.003036 0.0001798 0.0005656 0.002186 7.461e-06 0.0002651 0.000337 2.173e-05 0.0004474 0.0002664 0.0002425 0.0001423 0.0004346 2.248e-05 0.0001827 4.163e-05 0.0002713 7.956e-05 0.0006072 7.412e-05 0.0004154 0.001101 0.001166 0.0001789 0.001601 0.0009258 0.0003762 0.0001303 0.0003295 0.001049 1.829e-06 6.141e-05 9.326e-07 0.0002804 0.0002097 5.822e-05 0.001301 0.0006907 0.000717 0.0001293 3.501e-05 0.0001991 2.582e-05 1.657e-08 4.206e-05 2.807e-05 0.0003008 6.932e-05 0.0002106 9.72e-05 0.0004611 6.216e-05 0.0003722 0.0004004 0.0005528 0.0007269 0.0003759 
Uniformity values = 
0.9708 0.9714 0.9705 0.9707 0.9708 0.9723 0.9708 0.9716 0.9706 0.9705 0.9716 0.9708 0.9686 0.9699 0.9708 0.9711 0.9704 0.9699 0.9707 0.9708 0.9715 0.9698 0.9707 0.9708 0.9708 0.9726 0.9708 0.9655 0.9699 0.9706 0.9713 0.9628 0.9702 0.9709 0.9708 0.9645 0.9705 0.9706 0.9705 0.9701 0.9631 0.9727 0.9708 0.9707 0.9702 0.9708 0.9707 0.971 0.9694 0.9705 0.9664 0.9708 0.9708 0.9705 0.959 0.9708 0.9704 0.967 0.9712 0.9708 0.9702 0.967 0.9708 0.9715 0.9704 0.9728 0.9648 0.9708 0.9706 0.9691 0.9706 0.9702 0.9708 0.9707 0.9661 0.9708 0.9666 0.9703 0.9626 0.9708 0.9721 0.9708 0.9763 0.9708 0.97 0.9705 0.9661 0.9659 0.9708 0.9727 0.9707 0.9708 0.9704 0.9668 0.9708 0.9706 0.9707 0.9708 0.9677 0.9717 
Minimum rate values = 
941.4 201.8 5341 8544 1.312e+04 1952 1.651e+04 9666 83.4 5.878e+04 5289 2.137e+04 5750 1425 1344 1.091e+05 7691 7384 5756 1641 645.4 3113 1175 9316 1.936e+04 2066 4.07e+04 3467 1.563e+04 3.858e+04 3923 2123 3.117e+04 3546 7391 1142 1985 4.038e+04 3730 2.535e+04 1083 607.8 949.4 9.012e+04 5346 1.681e+04 6.492e+04 221.7 7889 1.002e+04 648.7 1.33e+04 7917 7208 4282 1.291e+04 668.5 5452 1237 8064 2366 1.811e+04 2203 1.233e+04 3.271e+04 3.457e+04 5350 4.755e+04 2.751e+04 1.12e+04 3873 9797 3.116e+04 54.36 1834 27.72 8370 6234 1745 3.863e+04 2.049e+04 2.13e+04 3821 1041 5922 767.7 0.4948 1257 834.4 8920 2061 6259 2890 1.376e+04 1847 1.106e+04 1.19e+04 1.643e+04 2.167e+04 1.116e+04 
Average rate values = 
1.962e+06 1.939e+06 2.08e+06 2.048e+06 1.994e+06 1.823e+06 2.043e+06 1.898e+06 1.946e+06 1.77e+06 1.905e+06 1.903e+06 2.175e+06 1.858e+06 1.918e+06 1.948e+06 1.877e+06 1.85e+06 1.927e+06 1.963e+06 1.958e+06 1.83e+06 1.882e+06 1.838e+06 1.908e+06 1.883e+06 1.911e+06 1.962e+06 1.913e+06 1.905e+06 1.867e+06 1.925e+06 1.901e+06 2.073e+06 1.985e+06 2.105e+06 1.939e+06 1.835e+06 1.993e+06 1.814e+06 1.965e+06 1.818e+06 1.895e+06 1.879e+06 1.953e+06 2.021e+06 1.906e+06 1.926e+06 1.813e+06 1.921e+06 2.012e+06 1.932e+06 1.813e+06 1.863e+06 1.951e+06 1.973e+06 1.891e+06 1.985e+06 1.958e+06 1.839e+06 1.927e+06 1.909e+06 1.975e+06 1.931e+06 1.855e+06 1.949e+06 1.891e+06 1.918e+06 1.873e+06 2.063e+06 1.862e+06 1.93e+06 1.961e+06 2.001e+06 1.914e+06 2e+06 1.935e+06 1.876e+06 1.995e+06 1.844e+06 1.919e+06 1.93e+06 1.96e+06 1.841e+06 1.967e+06 1.878e+06 1.908e+06 2.037e+06 1.866e+06 2.01e+06 1.856e+06 1.962e+06 1.879e+06 1.933e+06 1.985e+06 1.989e+06 1.902e+06 1.94e+06 1.98e+06 1.876e+06 
Average illumination values = 
379.9 380.9 380 380.9 379.8 380.2 379.8 379.9 379.9 379.9 379.9 379.8 380.7 380.2 380.1 380.1 380 381.2 379.9 379.9 379.9 380.2 379.9 379.8 379.8 380.1 379.8 382.5 380.2 379.9 380.6 383 380.1 381.1 379.9 383.3 380 379.9 379.9 380.1 382.9 380.1 379.8 379.9 380.3 379.8 379.9 379.9 380.4 380 381.6 379.8 379.8 380.9 384.5 380.1 380 381.3 380.3 379.8 380.1 381.3 379.8 379.9 380 380.4 382.2 379.9 379.9 380.5 379.9 380.1 379.8 379.9 381.7 379.8 381.5 380 384.1 379.8 380.3 379.9 381.1 379.9 380.2 379.9 381.7 381.8 379.8 380.1 379.9 379.8 380 381.4 379.8 379.9 379.9 379.8 382.1 379.9 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.255e-05 6.84e-06 0.0003365 0.0001843 0 0.0001716 0.0004746 0.0002266 0.0001547 0.0004889 9.795e-06 4.192e-05 0.0001658 5.174e-05 0.0001338 0.0002244 0.0003662 0.000198 5.548e-05 2.155e-05 0.0001117 3.839e-05 0.0008536 0.000255 0.0009135 0.0003949 2.21e-05 0.0003711 0.0003364 0.0001184 1.733e-05 5.779e-05 0.000152 9.785e-05 6.809e-05 0.001378 8.631e-05 0.0004793 5.249e-06 1.573e-06 4.269e-05 0.001423 0.0005558 0.000639 5.886e-05 7.33e-05 7.521e-06 8.31e-05 0.0007309 0.0008264 0.0001607 8.945e-05 0.0003929 2.262e-05 0.0001832 6.219e-07 0.0002299 9.887e-05 2.117e-05 2.53e-05 7.369e-05 0.0007448 0.0002582 0.0004095 4.842e-05 0.0004578 0.0001691 0.001695 0.000906 6.435e-05 5.681e-05 9.915e-07 0.0002944 0.0002091 5.859e-05 0.00102 0.0001489 8.033e-05 0.001077 2.846e-05 0.0001048 7.113e-05 5.68e-05 2.052e-05 0.0007665 0.0001287 0.002338 7.451e-05 0.0005496 6.3e-05 0.000218 0.0003987 0.000387 0.0004232 0.00122 0.0003642 0.0007951 0.0003944 0.0002795 0.0001001 
Uniformity values = 
0.9708 0.9714 0.9705 0.9685 0.9708 0.9687 0.9708 0.9708 0.9702 0.9716 0.9708 0.9695 0.9707 0.9708 0.9711 0.9703 0.9705 0.9707 0.9708 0.9726 0.9698 0.9697 0.9718 0.9708 0.9723 0.9708 0.9719 0.9701 0.9708 0.9689 0.9697 0.9712 0.9708 0.9681 0.9707 0.9706 0.9705 0.9701 0.9707 0.9724 0.9707 0.9708 0.9708 0.9707 0.9707 0.9692 0.9628 0.9732 0.9708 0.9708 0.9717 0.9705 0.9708 0.9704 0.967 0.97 0.9708 0.97 0.9671 0.973 0.9704 0.9727 0.9708 0.9707 0.973 0.9708 0.9706 0.9708 0.9707 0.9707 0.9662 0.9708 0.9666 0.9704 0.9686 0.9708 0.9708 0.9712 0.9706 0.9703 0.9699 0.9698 0.9588 0.9708 0.9645 0.9707 0.9708 0.9695 0.9708 0.9708 0.9706 0.9707 0.9708 0.9716 0.9708 0.9707 0.9707 0.9708 0.9699 0.9708 
Minimum rate values = 
967.5 203.2 1e+04 5489 0 5110 1.41e+04 6735 4599 1.452e+04 291.1 1248 4928 1538 3974 6672 1.089e+04 5886 1649 639.5 3324 1142 2.533e+04 7578 2.71e+04 1.174e+04 656.2 1.104e+04 9996 3525 515.8 1717 4516 2916 2024 4.094e+04 2566 1.425e+04 156 46.67 1269 4.226e+04 1.652e+04 1.899e+04 1750 2182 225.4 2464 2.172e+04 2.455e+04 4771 2659 1.167e+04 672.5 5465 18.5 6833 2941 631.5 750.2 2191 2.209e+04 7673 1.217e+04 1436 1.36e+04 5027 5.033e+04 2.692e+04 1913 1696 29.47 8785 6218 1746 3.029e+04 4426 2386 3.2e+04 846.4 3117 2116 1709 609.9 2.292e+04 3826 6.941e+04 2217 1.633e+04 1872 6481 1.185e+04 1.15e+04 1.257e+04 3.625e+04 1.082e+04 2.362e+04 1.172e+04 8314 2976 
Average rate values = 
1.795e+06 1.845e+06 2.009e+06 1.987e+06 1.718e+06 1.787e+06 1.963e+06 1.74e+06 1.857e+06 1.853e+06 1.73e+06 2.06e+06 1.848e+06 1.822e+06 1.832e+06 1.794e+06 1.762e+06 1.835e+06 1.866e+06 1.852e+06 1.73e+06 1.79e+06 1.759e+06 1.825e+06 1.834e+06 1.798e+06 1.877e+06 1.862e+06 1.781e+06 1.985e+06 1.741e+06 1.847e+06 1.862e+06 1.936e+06 1.865e+06 1.743e+06 1.869e+06 1.73e+06 1.821e+06 1.791e+06 1.833e+06 1.846e+06 1.744e+06 1.935e+06 1.855e+06 1.859e+06 1.803e+06 1.85e+06 1.856e+06 1.671e+06 1.749e+06 1.829e+06 1.864e+06 1.799e+06 1.886e+06 1.881e+06 1.786e+06 1.819e+06 1.769e+06 1.853e+06 1.898e+06 1.833e+06 1.756e+06 1.847e+06 1.865e+06 1.882e+06 1.905e+06 1.792e+06 1.814e+06 1.932e+06 1.789e+06 1.865e+06 1.823e+06 1.787e+06 1.888e+06 1.761e+06 1.819e+06 1.858e+06 1.856e+06 1.882e+06 1.853e+06 1.801e+06 1.818e+06 1.725e+06 1.877e+06 1.817e+06 1.771e+06 1.881e+06 1.823e+06 1.895e+06 1.892e+06 1.8e+06 1.839e+06 1.822e+06 1.788e+06 1.871e+06 1.762e+06 1.766e+06 1.775e+06 1.731e+06 
Average illumination values = 
379.9 380.9 380 381.7 379.8 381 379.8 379.8 380.1 379.9 379.8 380.3 379.9 379.9 380.1 380 381 379.9 379.9 380.2 380.2 380.3 380.4 379.8 380.3 379.8 380 380.1 379.8 380.6 380.3 380.1 379.8 381.9 379.9 379.9 379.9 380.1 379.9 380.5 379.9 379.8 379.8 379.9 379.9 380.5 383 380.2 379.8 379.8 379.9 380 380.1 380 381.3 380.1 379.9 380.2 381.3 380 380 380.1 379.8 379.9 380.1 379.8 379.9 379.8 379.9 379.9 381.7 379.8 381.5 380 381.7 379.8 379.8 380.1 379.9 380 380.2 380.2 384.6 379.8 383.9 379.9 379.8 380.3 379.8 379.8 379.9 379.9 379.8 379.9 379.8 379.9 379.9 379.8 380.2 379.9 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.315e-05 8.109e-06 0.0007787 0.0001453 0 0.0001951 0.0002457 2.967e-06 0.001907 0.0001795 0.001001 0.0002087 0 0.0006468 0.0012 0.0002702 0.0001975 5.564e-05 2.182e-05 9.576e-05 3.4e-05 0.0008331 0.0001428 0.0009637 0.0003219 2.116e-05 0.001088 0.0001176 6.939e-05 0.0003222 0.0006738 0.0001548 0.0002106 0.0002811 7.603e-05 0.0008686 5.255e-06 1.593e-06 3.332e-05 0.0001798 0.0006481 0.001322 0 0.001039 5.182e-06 2.308e-05 0.0004222 0.0001003 0.0001163 0.0001421 0.0004318 0.0007119 9.775e-05 0.0002876 7.992e-05 1.938e-05 2.773e-05 4.974e-05 0.0007702 0.0001526 0.00216 0.0003131 0.0004078 0.000128 0.0003418 1.099e-06 1.94e-05 1.736e-05 0.000117 1.898e-05 4.69e-05 0.0001834 0.0006758 3.713e-05 0.0001164 2.879e-05 0.0001056 7.07e-05 2.802e-05 3.172e-05 9.186e-05 5.513e-05 0.001141 9.293e-05 0.0004344 2.274e-05 0.0001414 0.0004994 0.000157 3.038e-05 0.0004461 0.0008211 0.000193 0.0002735 0.0001009 4.203e-05 8.212e-05 0 0.0003665 5.13e-05 
Uniformity values = 
0.9708 0.9707 0.9706 0.9684 0.9683 0.9708 0.9701 0.9702 0.9708 0.9716 0.9705 0.9708 0.9676 0.9712 0.9725 0.9689 0.9707 0.9708 0.9715 0.9698 0.9692 0.9708 0.9708 0.9705 0.969 0.9706 0.9706 0.9708 0.9705 0.9708 0.9708 0.9677 0.9707 0.9706 0.9705 0.9701 0.9707 0.973 0.9707 0.9708 0.9708 0.9707 0.9705 0.9706 0.9705 0.9671 0.9708 0.9708 0.97 0.971 0.9708 0.9705 0.9716 0.9708 0.9702 0.9671 0.973 0.9704 0.9727 0.9708 0.9707 0.9707 0.9691 0.9706 0.9701 0.9707 0.9708 0.9708 0.9707 0.9704 0.9708 0.9708 0.9731 0.9708 0.9706 0.9703 0.9708 0.9698 0.9588 0.9708 0.9727 0.9707 0.9708 0.9708 0.9693 0.9708 0.9689 0.9707 0.9689 0.9717 0.97 0.9704 0.9708 0.9707 0.9708 0.9707 0.9708 0.9703 0.9708 0.9731 
Minimum rate values = 
985.2 241.1 2.314e+04 4330 0 5798 7307 88.23 5.664e+04 5330 2.976e+04 6203 0 1.921e+04 3.557e+04 8045 5871 1654 648.2 2849 1012 2.475e+04 4243 2.864e+04 9582 629 3.234e+04 3496 2063 9574 2.002e+04 4614 6261 8356 2260 2.582e+04 156.2 47.24 990.5 5345 1.926e+04 3.928e+04 0 3.086e+04 154.1 688.7 1.255e+04 2980 3459 4223 1.283e+04 2.116e+04 2903 8546 2377 578.1 822.4 1479 2.284e+04 4535 6.414e+04 9305 1.214e+04 3806 1.016e+04 32.66 576.6 515.9 3478 564.2 1394 5451 2.003e+04 1103 3460 856.3 3138 2103 843.1 942.9 2725 1639 3.391e+04 2762 1.293e+04 675.8 4210 1.484e+04 4674 902.2 1.327e+04 2.441e+04 5736 8127 2998 1249 2441 0 1.089e+04 1521 
Average rate values = 
1.71e+06 1.675e+06 1.754e+06 1.827e+06 1.651e+06 1.705e+06 1.846e+06 1.742e+06 1.589e+06 1.723e+06 1.739e+06 1.742e+06 1.685e+06 1.661e+06 1.724e+06 1.642e+06 1.743e+06 1.776e+06 1.77e+06 1.756e+06 1.805e+06 1.643e+06 1.746e+06 1.799e+06 1.829e+06 1.857e+06 1.723e+06 1.685e+06 1.712e+06 1.733e+06 1.696e+06 1.639e+06 1.761e+06 1.803e+06 1.809e+06 1.639e+06 1.732e+06 1.702e+06 1.748e+06 1.745e+06 1.629e+06 1.824e+06 1.753e+06 1.707e+06 1.738e+06 1.759e+06 1.719e+06 1.681e+06 1.695e+06 1.754e+06 1.68e+06 1.783e+06 1.76e+06 1.646e+06 1.748e+06 1.69e+06 1.726e+06 1.778e+06 1.587e+06 1.662e+06 1.64e+06 1.605e+06 1.764e+06 1.693e+06 1.739e+06 1.791e+06 1.721e+06 1.642e+06 1.775e+06 1.69e+06 1.749e+06 1.662e+06 1.717e+06 1.758e+06 1.761e+06 1.792e+06 1.776e+06 1.71e+06 1.737e+06 1.643e+06 1.801e+06 1.644e+06 1.8e+06 1.676e+06 1.756e+06 1.725e+06 1.806e+06 1.771e+06 1.873e+06 1.699e+06 1.701e+06 1.619e+06 1.653e+06 1.662e+06 1.65e+06 1.717e+06 1.71e+06 1.783e+06 1.842e+06 1.623e+06 
Average illumination values = 
379.9 379.9 379.9 381.8 380.8 379.8 381.1 380.1 379.9 379.9 379.9 379.9 381.1 380 380.1 380.6 379.9 379.9 379.9 380.2 380.5 379.8 379.8 380.9 380.5 379.9 379.9 380.1 380 379.8 379.8 381.1 379.9 379.9 379.9 380.1 379.9 380.3 379.9 379.8 379.8 379.9 379.9 379.9 380 381.3 379.8 379.8 380.1 380 379.9 380.2 379.9 379.9 380.1 381.3 380 380 380.1 379.8 379.9 379.9 380.5 379.9 380.1 379.9 379.8 379.8 379.9 380 379.8 379.8 379.9 379.9 379.9 380 379.8 380.2 384.6 379.8 380.1 379.9 379.8 379.8 380.4 379.8 380.9 379.9 381.6 379.9 380.4 380 379.9 379.9 379.9 379.9 379.8 381 379.8 379.9 

End of simulation
Obj Function for 2 users through 20 users 
0.6769 0.2025 0.0902 0.0312 0.0190 0.0143 0.0078 0.0061 0.0040 0.0033 0.0022 0.0015 0.0010 0.0009 0.0007 0.0006 0.0004 0.0003 0.0003 
Uniformity for 2 users through 20 users 
0.9169 0.9279 0.9379 0.9445 0.9511 0.9550 0.9591 0.9624 0.9646 0.9658 0.9665 0.9676 0.9676 0.9686 0.9694 0.9698 0.9699 0.9703 0.9704 
Minimum rate for 2 users through 20 users 
1.58e+07 5.536e+06 2.573e+06 9.22e+05 5.648e+05 4.257e+05 2.329e+05 1.827e+05 1.192e+05 9.791e+04 6.448e+04 4.497e+04 2.97e+04 2.721e+04 1.975e+04 1.756e+04 1.255e+04 9308 8893 
Average rate for 2 users through 20 users 
2.134e+07 1.342e+07 9.414e+06 7.42e+06 6.095e+06 5.181e+06 4.439e+06 3.916e+06 3.495e+06 3.166e+06 2.908e+06 2.679e+06 2.482e+06 2.318e+06 2.165e+06 2.042e+06 1.928e+06 1.83e+06 1.725e+06 
Average illumination for 2 users through 20 users 
406.8 400.9 395.6 392.5 389.3 387.4 385.5 384.1 383 382.5 382.2 381.6 381.5 381.1 380.7 380.5 380.4 380.2 380.1 


==> code/simulations/Bulb Radius/30cm/xi_values.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 0 0


==> code/simulations/Bulb Radius/40cm/final_users_2_12_30.txt <==

U = 2

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.07818 0.2538 0.002474 0.005372 0.4336 0.02809 0.02781 0.0919 0.05994 0.008731 0.002218 0.02078 0.01066 0.02888 0.08179 0.03113 0.00291 0.041 0.0006975 0.2138 0.08924 0.01952 0.02939 0.01386 0.03913 0.004049 0.004615 0.000785 0.07206 0.07503 0.09247 0.0204 0.002012 0.00117 0.05625 0.05915 0.0344 0.002617 0.07978 0.3265 0.01926 0.4196 0.08661 0.04038 0.003977 0.08008 0.4223 0.04987 0.0303 0.2383 0.03911 0.002409 0.004933 0.02464 0.0195 0.0008459 0.07098 0.8211 0.03819 0.006236 0.002661 0.05157 0.3212 0.06352 0.08888 0.005387 0.006169 0.02361 0.0558 0.002182 0.02707 0.0893 0.04249 0.001411 0.01249 0.9482 0.05718 0.004942 0.02532 0.01478 0.09524 0.08357 0.07282 0.2416 0.01029 0.06082 0.01927 0.1641 0.07372 0.007504 0.0005398 0.6497 0.01167 0.06568 0.0783 0.03192 0.01351 0.185 0.0322 0.08025 
Uniformity values = 
0.9756 0.9771 0.9797 0.9765 0.9785 0.9753 0.9756 0.9768 0.9777 0.9777 0.9794 0.9765 0.9801 0.9787 0.979 0.9757 0.9795 0.9788 0.9784 0.9783 0.9789 0.9765 0.9791 0.9775 0.9759 0.9784 0.9764 0.976 0.977 0.9767 0.9767 0.9806 0.98 0.9772 0.9794 0.9781 0.9773 0.9775 0.9757 0.9786 0.9792 0.9778 0.9766 0.9781 0.9767 0.9775 0.9798 0.9761 0.979 0.9781 0.9761 0.9781 0.9783 0.9792 0.9764 0.9783 0.9768 0.9794 0.9781 0.9782 0.9782 0.977 0.979 0.9768 0.9764 0.9785 0.9786 0.9784 0.9768 0.9784 0.9742 0.9764 0.9757 0.9773 0.9798 0.9785 0.9774 0.9767 0.9776 0.978 0.9788 0.9797 0.975 0.9782 0.9784 0.9778 0.9804 0.9794 0.9758 0.9763 0.979 0.9786 0.9781 0.978 0.9777 0.978 0.9775 0.9798 0.978 0.979 
Minimum rate values = 
2.224e+06 6.663e+06 7.277e+04 1.583e+05 1.058e+07 8.192e+05 8.11e+05 2.594e+06 1.717e+06 2.565e+05 6.526e+04 6.076e+05 3.123e+05 8.39e+05 2.315e+06 9.063e+05 8.559e+04 1.184e+06 2.056e+04 5.703e+06 2.517e+06 5.712e+05 8.533e+05 4.063e+05 1.134e+06 1.192e+05 1.36e+05 2.32e+04 2.053e+06 2.136e+06 2.61e+06 5.94e+05 5.919e+04 3.452e+04 1.611e+06 1.694e+06 9.983e+05 7.713e+04 2.268e+06 8.308e+06 5.621e+05 1.03e+07 2.452e+06 1.167e+06 1.172e+05 2.272e+06 1.034e+07 1.438e+06 8.795e+05 6.292e+06 1.134e+06 7.099e+04 1.451e+05 7.17e+05 5.706e+05 2.494e+04 2.024e+06 1.757e+07 1.105e+06 1.834e+05 7.839e+04 1.484e+06 8.187e+06 1.818e+06 2.514e+06 1.584e+05 1.813e+05 6.879e+05 1.603e+06 6.428e+04 7.908e+05 2.525e+06 1.23e+06 4.163e+04 3.655e+05 1.955e+07 1.64e+06 1.456e+05 7.377e+05 4.33e+05 2.679e+06 2.362e+06 2.078e+06 6.369e+06 3.02e+05 1.741e+06 5.616e+05 4.47e+06 2.102e+06 2.209e+05 1.59e+04 1.469e+07 3.422e+05 1.876e+06 2.223e+06 9.266e+05 3.96e+05 4.991e+06 9.346e+05 2.273e+06 
Average rate values = 
5.728e+07 3.222e+07 1.527e+08 1.304e+08 2.465e+07 8.4e+07 8.427e+07 5.339e+07 6.399e+07 1.167e+08 1.559e+08 9.23e+07 1.111e+08 8.334e+07 5.626e+07 8.121e+07 1.481e+08 7.392e+07 1.891e+08 3.529e+07 5.414e+07 9.403e+07 8.287e+07 1.036e+08 7.508e+07 1.386e+08 1.348e+08 1.856e+08 5.933e+07 5.832e+07 5.324e+07 9.293e+07 1.587e+08 1.742e+08 6.566e+07 6.434e+07 7.856e+07 1.511e+08 5.678e+07 2.829e+07 9.448e+07 2.501e+07 5.481e+07 7.43e+07 1.39e+08 5.674e+07 2.496e+07 6.869e+07 8.204e+07 3.332e+07 7.51e+07 1.534e+08 1.329e+08 8.769e+07 9.406e+07 1.836e+08 5.97e+07 2.022e+07 7.578e+07 1.262e+08 1.506e+08 6.784e+07 2.853e+07 6.249e+07 5.418e+07 1.304e+08 1.266e+08 8.884e+07 6.58e+07 1.563e+08 8.497e+07 5.407e+07 7.289e+07 1.688e+08 1.066e+08 2.001e+07 6.519e+07 1.328e+08 8.69e+07 1.018e+08 5.259e+07 5.575e+07 5.902e+07 3.309e+07 1.12e+08 6.362e+07 9.45e+07 4.049e+07 5.873e+07 1.209e+08 1.965e+08 2.12e+07 1.085e+08 6.168e+07 5.729e+07 8.06e+07 1.043e+08 3.808e+07 8.037e+07 5.672e+07 
Average illumination values = 
678.3 677.3 677.4 677.7 676.4 678.6 678.4 677.5 676.9 677.5 675.7 678.6 676.7 678.1 675.9 678.4 675.2 676.1 676.7 677.7 677.5 678.2 674.7 677 678.2 678.1 675.5 678.1 677.3 678.6 677.9 674.9 677.2 677.3 677.5 678.2 678.6 677 678.8 678.1 677.3 677.8 678.2 678.3 678 677 677.4 677.9 677.9 676.6 678.1 676.8 678.1 677.8 676.1 678.3 678.9 676.7 677.8 677.6 677.8 678.5 674.3 677.7 679.1 678.2 678.2 678.2 678.6 677.8 680 677.7 678.2 677.1 677.2 677.9 678 678.6 677.9 676.7 677.8 675.5 678.8 676.6 677.7 677.4 674.9 677.7 678.4 677.9 675.2 678.1 678.4 676.6 676.5 677.7 677 677.2 677.4 677.8 

U = 4

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.07934 8.192e-05 0.06409 0.0393 0.002178 0.002497 0.01487 0.03629 0.002174 0.002918 0.01675 0.009937 0.00234 0.0008437 0.02099 0.003135 0.0008842 0.0003875 0.001929 0.01039 0.000118 0.02159 0.0006854 0.003264 0.04495 0.001619 0.002323 0.0003034 0.05809 0.006593 0.0007592 0.005316 0.001778 0.000119 0.0002518 0.02469 0.002664 0.01145 0.0043 0.006657 0.004337 0.03314 0.0005257 0.01303 0.001404 0.001302 0.01814 0.02806 0.001202 0.0006936 0.01992 0.003038 0.0117 0.02384 0.002984 0.02076 0.07407 0.0001716 0.003174 0.0004689 0.0008505 0.02691 0.002347 0.01965 0.005869 0.006142 0.001162 0.01599 0.0003706 0.0008828 6.912e-06 0.01514 0.0001516 7.379e-05 0.001734 0.001399 7.668e-05 0.001575 0.01253 0.001361 0.0188 0.01383 0.0006259 0.0003479 0.003114 0.000343 0.0007005 0.07337 0.004155 0.002014 7.646e-05 0.001079 0.0004812 0.01932 0.009172 7.099e-05 0.003523 0.03059 0.00825 0.01174 
Uniformity values = 
0.9807 0.9772 0.9759 0.9758 0.9818 0.9777 0.9759 0.9792 0.9765 0.977 0.9782 0.9791 0.9791 0.9738 0.9757 0.9812 0.9753 0.9786 0.9775 0.9782 0.9797 0.9781 0.978 0.9746 0.98 0.978 0.9757 0.9758 0.9783 0.9761 0.9784 0.9774 0.9762 0.9723 0.978 0.9761 0.9761 0.9769 0.9772 0.9784 0.9773 0.9788 0.9786 0.9798 0.976 0.9761 0.9767 0.9793 0.9796 0.9758 0.9799 0.9765 0.9757 0.9762 0.9737 0.9785 0.9805 0.977 0.9787 0.9783 0.9778 0.9783 0.9771 0.9794 0.9793 0.976 0.9776 0.9748 0.9747 0.9785 0.98 0.9799 0.9777 0.9751 0.9783 0.9789 0.9789 0.977 0.98 0.9779 0.9775 0.9767 0.9777 0.9792 0.9775 0.9757 0.9809 0.9791 0.9773 0.9793 0.9738 0.9816 0.976 0.9765 0.978 0.9772 0.9772 0.9785 0.98 0.9815 
Minimum rate values = 
2.245e+06 2419 1.835e+06 1.139e+06 6.394e+04 7.359e+04 4.365e+05 1.05e+06 6.416e+04 8.606e+04 4.9e+05 2.914e+05 6.889e+04 2.499e+04 6.141e+05 9.204e+04 2.615e+04 1.142e+04 5.69e+04 3.047e+05 3475 6.299e+05 2.021e+04 9.647e+04 1.294e+06 4.773e+04 6.862e+04 8971 1.664e+06 1.942e+05 2.238e+04 1.565e+05 5.251e+04 3532 7428 7.209e+05 7.864e+04 3.362e+05 1.267e+05 1.957e+05 1.278e+05 9.609e+05 1.55e+04 3.812e+05 4.148e+04 3.848e+04 5.309e+05 8.152e+05 3.539e+04 2.05e+04 5.806e+05 8.964e+04 3.438e+05 6.96e+05 8.83e+04 6.057e+05 2.101e+06 5068 9.343e+04 1.383e+04 2.509e+04 7.829e+05 6.922e+04 5.732e+05 1.724e+05 1.81e+05 3.428e+04 4.695e+05 1.097e+04 2.602e+04 203.5 4.423e+05 4474 2183 5.111e+04 4.12e+04 2260 4.648e+04 3.664e+05 4.012e+04 5.496e+05 4.057e+05 1.846e+04 1.025e+04 9.177e+04 1.014e+04 2.06e+04 2.085e+06 1.224e+05 5.928e+04 2266 3.169e+04 1.422e+04 5.652e+05 2.693e+05 2096 1.038e+05 8.881e+05 2.419e+05 3.431e+05 
Average rate values = 
1.481e+07 3.316e+07 1.075e+07 1.814e+07 2.358e+07 5.813e+07 4.503e+07 2.752e+07 6.604e+07 1.561e+07 3.888e+07 5.273e+07 4.121e+07 4.649e+07 3.372e+07 3.633e+07 1.145e+08 4.919e+07 5.059e+07 2.944e+07 1.161e+07 3.593e+07 5.39e+07 6.453e+07 1.522e+07 6.403e+07 6.445e+07 1.911e+07 1.026e+07 4.348e+07 3.776e+07 1.549e+07 1.093e+07 3.659e+07 1.221e+07 1.317e+07 1.397e+07 4.897e+07 3.991e+07 3.971e+07 3.897e+07 1.94e+07 4.084e+07 2.455e+07 5.316e+07 1.142e+07 2.455e+07 2.406e+07 4.975e+07 5.978e+07 3.285e+07 8.859e+07 2.021e+07 2.043e+07 2.999e+07 1.819e+07 1.23e+07 4.475e+07 1.265e+07 3.395e+07 3.895e+07 9.808e+06 4.103e+07 1.952e+07 3.785e+07 2.302e+07 3.188e+07 3.355e+07 1.105e+07 3.903e+07 1.982e+07 2.198e+07 5.401e+07 5.755e+07 1.106e+07 9.187e+07 5.128e+07 4.808e+07 1.793e+07 6.42e+07 1.101e+07 1.604e+07 3.015e+07 6.601e+07 2.056e+07 8.096e+07 4.538e+07 1.003e+07 2.338e+07 3.16e+07 1.153e+07 3.72e+07 7.719e+07 2.326e+07 3.666e+07 4.495e+07 4.585e+07 3.172e+07 3.745e+07 1.04e+07 
Average illumination values = 
674.8 676.7 676.2 678.3 674.7 675.4 676.4 675.4 674.3 675.6 677.4 674.5 677.5 677.3 675.4 673.4 676.6 674.8 678.5 676.3 675.1 674.3 677.1 676.4 676.9 675.1 676.8 675.8 673.6 678.1 676.8 675.3 676.6 677.5 676.5 675.7 677.3 674.4 678.2 676.1 674.6 675.1 677 675.3 675.5 676.5 677.7 675.3 677.4 674.8 676.3 674.5 675.4 675.4 676.9 673.7 674.6 676.5 676.3 676.4 678.1 676 677.3 675.1 672.6 676.6 677.7 677.4 676.6 676.3 676.8 674.2 676.9 677.3 676.2 676.2 676 675.9 673.8 676.6 675.7 677.6 679.5 677.2 675.8 675.9 673 675.5 678.5 673 676.5 674.9 674.6 679.6 675.8 676.7 675.5 674.8 677.2 673 

U = 6

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.003648 0.001322 0.003092 0.0009005 0.0003404 0.0007468 0.0007874 0.001299 0.002486 0.0006347 0.00109 2.724e-05 0.001307 7.32e-05 0.004593 0.0003425 0.001739 0.000402 0.0003553 0.007938 0.001247 0.001781 0.0001488 0.0003608 0.002477 0.001322 0.006216 0.007641 0.0002933 0.002468 0.0009872 0.02513 0.0006171 0.003868 3.114e-05 0.01997 0.0027 0.03116 0.0001792 0.00118 0.001676 0.005488 0.0109 0.005868 0.001412 0.0002382 5.756e-06 0.009081 5.709e-05 0.00194 0.002877 1.171e-05 0.002264 0.01648 0.001048 0.0009007 0.0009227 0.001429 0.006747 0.002057 6.427e-05 2.21e-05 0.008564 6.483e-05 0.006286 0.002001 0.009876 0.0008674 6.035e-05 0.0001478 0.01128 0.001274 0.001195 0.000184 0.0003531 9.501e-05 0.001482 0.02834 0.009187 0.005032 0.008722 0.0001271 1.924e-05 0.002761 4.837e-05 0.01371 0.0003067 0.0008706 0.003589 0.0001031 0.0001131 0.0006176 0.002291 0.001578 0.002862 0.003387 0.02646 0.0009704 0.0004384 0.001812 
Uniformity values = 
0.9832 0.9795 0.9798 0.9767 0.9796 0.9765 0.9788 0.9782 0.9766 0.9783 0.9822 0.9811 0.9792 0.9788 0.9789 0.9733 0.9804 0.977 0.9792 0.9746 0.9799 0.9799 0.9766 0.9774 0.9745 0.9783 0.9813 0.981 0.9787 0.9777 0.9792 0.9795 0.9761 0.9798 0.9756 0.983 0.9785 0.9796 0.9789 0.9783 0.9818 0.9794 0.9796 0.9786 0.9776 0.9768 0.9808 0.9839 0.9789 0.9786 0.9794 0.976 0.9811 0.9794 0.9742 0.9774 0.9787 0.9824 0.9775 0.9793 0.9765 0.9744 0.9804 0.98 0.9755 0.9777 0.9816 0.98 0.977 0.9771 0.9806 0.9778 0.9787 0.9819 0.9816 0.9781 0.9762 0.9814 0.9777 0.9786 0.9797 0.9801 0.9799 0.9787 0.9754 0.98 0.9792 0.9786 0.9817 0.9766 0.9757 0.9779 0.9758 0.979 0.9798 0.978 0.9802 0.9753 0.9795 0.9774 
Minimum rate values = 
1.069e+05 3.892e+04 9.092e+04 2.659e+04 1.002e+04 2.206e+04 2.32e+04 3.828e+04 7.336e+04 1.871e+04 3.201e+04 801 3.848e+04 2158 1.351e+05 1.015e+04 5.112e+04 1.187e+04 1.047e+04 2.341e+05 3.67e+04 5.239e+04 4395 1.065e+04 7.325e+04 3.895e+04 1.822e+05 2.239e+05 8647 7.273e+04 2.908e+04 7.31e+05 1.823e+04 1.137e+05 920.9 5.804e+05 7.95e+04 9.036e+05 5282 3.479e+04 4.921e+04 1.612e+05 3.193e+05 1.725e+05 4.164e+04 7037 169.3 2.651e+05 1683 5.715e+04 8.464e+04 346.2 6.651e+04 4.813e+05 3.102e+04 2.658e+04 2.719e+04 4.195e+04 1.985e+05 6.054e+04 1899 654.6 2.509e+05 1909 1.853e+05 5.899e+04 2.888e+05 2.553e+04 1782 4366 3.299e+05 3.756e+04 3.521e+04 5406 1.038e+04 2803 4.377e+04 8.214e+05 2.699e+05 1.48e+05 2.557e+05 3740 566.6 8.127e+04 1431 4.009e+05 9036 2.566e+04 1.053e+05 3046 3345 1.822e+04 6.766e+04 4.646e+04 8.415e+04 9.974e+04 7.685e+05 2.87e+04 1.291e+04 5.345e+04 
Average rate values = 
1.042e+07 7.763e+06 1.597e+07 3.282e+07 2.783e+07 3.946e+07 8.384e+06 1.551e+07 7.651e+06 2.896e+07 2.377e+07 3.471e+07 2.653e+07 7.268e+06 6.992e+06 3.695e+07 1.024e+07 3.881e+07 1.027e+07 7.142e+06 9.731e+06 6.567e+06 1.119e+07 9.414e+06 6.75e+06 1.028e+07 2.202e+07 1.8e+07 2.234e+07 1.869e+07 9.551e+06 9.694e+06 4.524e+07 2.193e+07 1.975e+07 1.376e+07 1.958e+07 6.863e+06 2.67e+07 6.306e+06 8.465e+06 7.776e+06 1.43e+07 1.286e+07 1.73e+07 2.984e+07 3.132e+07 2.103e+07 3.972e+07 6.963e+06 8.229e+06 4.828e+07 1.284e+07 7.721e+06 7.782e+06 8.552e+06 1.383e+07 7.54e+06 7.258e+06 8.854e+06 2.878e+07 3.379e+07 1.121e+07 2.947e+07 1.199e+07 7.098e+06 6.66e+06 2.697e+07 1.371e+07 3.012e+07 2.391e+07 4.198e+07 8.917e+06 2.792e+07 2.785e+07 7.121e+06 8.834e+06 1.403e+07 3.123e+07 8.641e+06 2.776e+07 2.305e+07 3.378e+07 9.205e+06 3.965e+07 6.914e+06 1.055e+07 3.798e+07 8.678e+06 6.707e+06 8.202e+06 2.893e+07 1.275e+07 1.02e+07 7.956e+06 1.093e+07 7.583e+06 3.01e+07 4.007e+07 7.716e+06 
Average illumination values = 
674.4 673.7 672.7 676.2 673.8 674.1 674.2 673.3 674.6 673.4 672.1 672.5 673.1 675.5 672.7 676.5 675.2 675.9 673 676.1 673.8 673.8 674.4 674.8 676.7 675.9 672.7 671.4 675.5 674.4 673.5 673.5 674.5 673.7 675.2 670.4 673.6 672.8 674.5 675.5 672.6 673.3 672.1 672.7 674.5 676.5 674.8 671.2 675.6 674.7 675.9 674.7 673.1 674.1 676.7 676.7 674 672 673.9 673 674.6 675.7 674.2 673.5 677.9 673.8 672.1 675.2 674.5 674.1 673.1 673.1 675.9 672.9 673.1 674.2 675.8 672.2 673.3 673.8 674.7 673.8 673.5 674.1 674.9 673.1 673.8 673.8 673.1 674.8 676.3 674.5 674.6 673.7 673 675.6 671.7 674.9 673.6 673.9 

U = 8

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
7.185e-05 0.002608 0.0002425 0.0004969 0.002278 0.001287 8.269e-05 0.002544 8.149e-06 0.001767 1.554e-05 2.024e-05 0.001767 2.747e-05 0.0002234 0.0001739 6.288e-05 0.0002131 0.0002042 0.004693 0.00124 0.0001208 2.338e-07 0.008029 2.614e-05 7.411e-05 0.00366 0.001003 0.0002937 0.001092 0.002332 0.001297 0.007393 0.002455 0.0001485 6.24e-06 8.339e-06 0.001228 1.165e-05 0.003423 6.873e-05 0.0001586 7.251e-05 0.0002445 0.0001361 7.22e-05 0.0007044 7.84e-05 0.00644 9.289e-05 0.0002332 3.436e-05 5.047e-05 0.001729 7.068e-05 0.001606 8.987e-05 0.0001752 0.003746 0.001859 0.004412 0 0.0001077 7.944e-05 0.01942 0.0001755 0.00755 3.118e-05 0.0006106 0.0009819 0.002146 0.00443 0.002105 0.0004631 0.000286 9.998e-05 4.193e-05 0.000123 0.002333 6.229e-05 0.0008301 0.00107 0.001781 0.001672 8.78e-05 6.883e-05 0.001757 0.0006299 1.055e-05 0.0007969 0.001449 2.627e-05 0.0007257 1.695e-06 0.000168 0.002911 2.906e-05 0.0001357 0.004837 0.000177 
Uniformity values = 
0.9816 0.9788 0.9801 0.984 0.9812 0.9818 0.981 0.9794 0.9807 0.9821 0.9808 0.9769 0.9806 0.9777 0.981 0.9833 0.98 0.9812 0.9766 0.9846 0.9809 0.9809 0.9792 0.9811 0.977 0.9766 0.9829 0.9821 0.9846 0.9813 0.9816 0.9811 0.9797 0.9802 0.98 0.9855 0.9805 0.9799 0.9781 0.9808 0.9826 0.9786 0.9779 0.9831 0.9806 0.9807 0.9762 0.9815 0.9775 0.9785 0.9797 0.98 0.98 0.9764 0.9829 0.9837 0.9796 0.9794 0.9783 0.9781 0.9827 0.9812 0.9796 0.9797 0.982 0.9805 0.9813 0.9765 0.9836 0.981 0.9793 0.9781 0.9829 0.9798 0.9804 0.9777 0.9783 0.9813 0.9822 0.9841 0.982 0.9797 0.9797 0.9785 0.9792 0.9815 0.9795 0.9827 0.9797 0.9758 0.9788 0.9791 0.9805 0.9795 0.9804 0.9823 0.9808 0.9797 0.9823 0.9765 
Minimum rate values = 
2112 7.677e+04 7139 1.457e+04 6.692e+04 3.779e+04 2432 7.484e+04 239.7 5.187e+04 457.1 597.8 5.194e+04 810.6 6570 5103 1851 6265 6033 1.372e+05 3.645e+04 3553 6.889 2.352e+05 772 2190 1.072e+05 2.945e+04 8607 3.21e+04 6.847e+04 3.811e+04 2.169e+05 7.219e+04 4373 182.7 245.4 3.613e+04 343.8 1.005e+05 2018 4677 2139 7175 4005 2124 2.081e+04 2305 1.895e+05 2739 6867 1012 1486 5.105e+04 2075 4.705e+04 2647 5161 1.103e+05 5.479e+04 1.293e+05 0 3171 2339 5.649e+05 5164 2.211e+05 921.2 1.791e+04 2.887e+04 6.315e+04 1.304e+05 6.172e+04 1.363e+04 8416 2950 1237 3616 6.846e+04 1826 2.438e+04 3.151e+04 5.241e+04 4.926e+04 2587 2023 5.171e+04 1.849e+04 310.7 2.355e+04 4.269e+04 774.1 2.135e+04 49.92 4945 8.537e+04 855 3998 1.417e+05 5229 
Average rate values = 
8.487e+06 4.808e+06 2.258e+07 5.537e+06 6.158e+06 1.159e+07 5.8e+06 1.859e+07 2.985e+07 1.734e+07 2.369e+07 5.554e+06 8.244e+06 1.303e+07 5.178e+06 7.39e+06 5.603e+06 6.153e+06 4.759e+06 7.254e+06 9.123e+06 8.99e+06 2.535e+07 8.556e+06 1.68e+07 2.224e+07 1.133e+07 1.472e+07 6.644e+06 4.714e+06 5.14e+06 5.213e+06 4.75e+06 5.202e+06 7.603e+06 1.693e+07 5.841e+06 8.703e+06 3.529e+07 4.997e+06 8.214e+06 8.503e+06 7.064e+06 2.564e+07 6.548e+06 2.127e+07 1.778e+07 1.966e+07 8.143e+06 3.082e+07 2.398e+07 2.664e+07 2.029e+07 2.02e+07 7.139e+06 2.239e+07 4.96e+06 6.923e+06 1.397e+07 7.542e+06 2.468e+07 8.814e+06 7.865e+06 1.333e+07 4.369e+06 2.984e+07 4.41e+06 6.705e+06 2.123e+07 2.216e+07 6.316e+06 4.245e+06 5.996e+06 2.406e+07 1.023e+07 7.57e+06 2.558e+07 5.129e+06 8.198e+06 4.204e+06 4.936e+06 4.789e+06 4.425e+06 7.158e+06 1.078e+07 1.914e+07 6.098e+06 1.017e+07 1.851e+07 5.166e+06 7.849e+06 2.399e+07 8.249e+06 1.927e+07 6.828e+06 1.498e+07 4.986e+06 5.444e+06 2.076e+07 2.546e+07 
Average illumination values = 
672.5 673.7 672 670.6 671.1 670.9 671.6 672.1 671.9 671 671.2 674 673.2 673.9 671.7 671 672.1 671.2 674.5 670.1 671.5 673.9 673.1 671.4 674 674.4 670.1 670.8 670.4 673.5 671.4 671.6 671.8 673.7 672.1 670.1 672.9 673.7 673.2 671.8 672.2 673.6 673.8 671.5 671.6 671.6 674.3 672.4 674 673.1 672.4 672.4 672 674.1 671.3 671.2 672.9 672.9 672.9 673 672.1 672 673.2 671.9 671.8 672.5 671.2 675.1 670.6 671.1 673.5 673.7 669.6 671.7 671.7 673.6 673.2 671.5 670.1 670.5 671.5 672.9 672.7 672.7 673 672 672.5 670.5 673.5 675.1 673 672.7 672 673.9 672.5 671.3 671.8 672.8 671.2 674.6 

U = 10

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
9.955e-05 0.0003465 0.0001719 0.001914 0.001342 0.0002651 1.373e-05 0.0001023 2.728e-05 0.001057 0.0005821 0.00015 0.0001594 4.252e-06 0.0009942 0.001546 0.001476 0.0004135 0.0008548 1.108e-05 1.473e-05 0.001343 0.001061 0.0007005 0.002366 0.001999 0.0009305 0.0001579 8.437e-06 1.353e-05 1.04e-05 1.913e-05 9.472e-05 0.0009371 0.0002644 0.0002482 3.171e-05 0.004687 0.0001314 0.000217 8.339e-05 1.031e-05 0.002884 7.353e-05 0.0006139 3.926e-05 0.0001508 0.001075 0.0002161 0 6.291e-06 0.01522 0.0001773 2.395e-05 0.0001132 0.0004056 0.002403 0.001332 0.0003958 0.0002901 6.955e-05 0.0003906 0.000268 3.505e-05 0.0003271 0.0005086 0.0001313 8.634e-05 7.086e-05 0.001453 0.0008999 0.0002291 0.0007982 6.261e-05 1.215e-05 2.685e-05 0.002904 9.614e-06 0.002425 0.0003647 0.000578 0.002967 0.0004332 0.004367 0.0002542 1.89e-06 2.739e-05 0.001134 3.987e-05 9.137e-05 1.363e-05 0.000215 3.006e-05 7.01e-05 7.962e-05 3.909e-05 1.835e-05 5.258e-07 3.561e-05 0.0003677 
Uniformity values = 
0.9819 0.9823 0.9829 0.9842 0.9836 0.9839 0.9816 0.9829 0.982 0.9825 0.9809 0.9827 0.9857 0.9814 0.9792 0.9854 0.9839 0.9809 0.9806 0.9811 0.9798 0.9836 0.9836 0.9852 0.9813 0.9815 0.9811 0.9814 0.9867 0.9827 0.9788 0.9811 0.9818 0.9794 0.9845 0.9817 0.981 0.9818 0.9791 0.9814 0.9814 0.9798 0.9803 0.9834 0.9822 0.9832 0.9831 0.9812 0.9825 0.9833 0.9816 0.9843 0.9795 0.9808 0.9814 0.9841 0.9805 0.9808 0.9831 0.9821 0.9805 0.9828 0.9844 0.983 0.9822 0.9829 0.9826 0.9801 0.9825 0.9831 0.9814 0.9761 0.9797 0.981 0.9861 0.9798 0.9844 0.9787 0.9829 0.9785 0.9828 0.9804 0.9809 0.9833 0.9822 0.979 0.9838 0.9855 0.9838 0.9852 0.9824 0.9841 0.9798 0.9808 0.9855 0.9828 0.9786 0.9796 0.9812 0.9837 
Minimum rate values = 
2925 1.018e+04 5045 5.604e+04 3.934e+04 7773 403.6 3002 801.5 3.103e+04 1.712e+04 4405 4664 125 2.928e+04 4.524e+04 4.325e+04 1.216e+04 2.514e+04 325.9 433.9 3.936e+04 3.111e+04 2.051e+04 6.948e+04 5.87e+04 2.735e+04 4644 246.7 397.4 306.7 562.5 2784 2.76e+04 7748 7295 932.7 1.374e+05 3871 6380 2452 303.7 8.475e+04 2157 1.803e+04 1152 4425 3.16e+04 6346 0 184.9 4.427e+05 5223 704.4 3328 1.189e+04 7.063e+04 3.916e+04 1.161e+04 8522 2047 1.147e+04 7855 1029 9606 1.493e+04 3854 2542 2081 4.263e+04 2.644e+04 6771 2.35e+04 1841 355.6 790.7 8.498e+04 283.5 7.111e+04 1.075e+04 1.696e+04 8.719e+04 1.274e+04 1.279e+05 7467 55.69 803.4 3.318e+04 1169 2676 400.4 6303 885.1 2062 2331 1148 541.1 15.49 1047 1.078e+04 
Average rate values = 
3.564e+06 7.66e+06 1.358e+07 3.849e+06 1.125e+07 4.984e+06 6.362e+06 1.404e+07 4.369e+06 4.558e+06 1.549e+07 5.889e+06 5.626e+06 9.249e+06 4.711e+06 4.365e+06 6.876e+06 9.822e+06 6.704e+06 8.738e+06 2.289e+07 4.147e+06 4.046e+06 3.904e+06 4.176e+06 4.051e+06 1.162e+07 4.419e+06 4.468e+06 4.078e+06 4.898e+06 4.064e+06 4.643e+06 3.827e+06 4.517e+06 4.833e+06 1.082e+07 8.078e+06 7.067e+06 4.593e+06 9.535e+06 2.089e+07 1.033e+07 6.31e+06 4.628e+06 3.874e+06 2.179e+07 5.88e+06 1.871e+07 2.32e+07 2.162e+07 3.603e+06 1.86e+07 3.567e+06 4.673e+06 1.613e+07 3.931e+06 4.744e+06 1.499e+07 8.793e+06 5.749e+06 1.463e+07 4.898e+06 3.336e+06 1.213e+07 4.452e+06 4.264e+06 4.525e+06 1.962e+07 5.577e+06 6.778e+06 4.134e+06 7.087e+06 6.293e+06 1.33e+07 4.465e+06 1.227e+07 2.629e+07 9.558e+06 4.562e+06 1.844e+07 4.827e+06 7.177e+06 4.134e+06 2.159e+07 1.879e+07 1.503e+07 1.046e+07 1.647e+07 3.108e+07 3.856e+06 9.343e+06 1.093e+07 1.545e+07 3.46e+06 2.069e+07 6.493e+06 1.675e+07 7.845e+06 1.977e+07 
Average illumination values = 
671.7 670 671.4 668.8 669.6 669.6 670.7 670.3 670.4 670 671.7 670.4 669.3 671.1 673.1 669.6 669.4 672.3 671.7 670.9 672.2 669.7 669.7 670.5 670.9 670.8 670.8 673.2 668.8 671.3 672.6 671.5 671.2 673.2 669.1 670.9 671.4 670.5 673.2 671.1 671.2 672.2 671.4 669.3 670.2 670.6 670.5 670.7 671.6 670.5 670.7 669.3 672.6 671.6 672.3 668.9 672.5 671.1 669.6 670.6 671.6 670.1 670.1 670 671.1 670.6 670.1 672.1 670.5 670.1 671 674.8 672.4 671.4 669.2 672.2 669.3 673.3 670.4 673.2 670 671.4 671.2 669.8 672.2 673.5 670.1 668.7 670.1 669.7 671.1 670.2 672.1 671.1 669.6 670.2 674.8 673.2 671.2 669.4 

U = 12

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.0001036 0.0002351 0.0004618 0.0005755 7.516e-05 1.166e-05 4.256e-06 2.508e-05 0.0002621 4.174e-05 4.541e-05 9.851e-06 1.132e-06 0.0005245 8.332e-05 0.0008239 1.903e-05 2.556e-05 0.0001084 0.000114 1.387e-05 0.001748 0.000128 6.863e-06 1.518e-05 1.443e-06 7.497e-05 0.0002434 5.621e-05 0.0002448 5.887e-06 0.0001164 0.002401 9.606e-06 6.637e-06 0.002437 9.882e-05 6.681e-05 0.0001956 0.00109 1.121e-05 3.392e-05 0.0001098 0.0003273 2.368e-05 0.0001141 0.0004353 0.004988 0.0006004 0.0001237 5.452e-05 5.376e-05 9.5e-05 4.835e-06 0.0005999 3.249e-05 0.0001012 6.566e-05 0.000325 0.000215 8.973e-05 3.771e-05 6.911e-07 0.00133 9.252e-06 0.003237 0.0001445 0.002157 0.0002749 0.001152 0.0002433 1.397e-06 0.0001193 4.618e-05 9.025e-05 9.75e-06 7.87e-05 0.0004693 0.000514 2.641e-05 1.802e-05 1.036e-06 0.000588 6.441e-05 5.824e-05 4.149e-06 1.127e-05 5.248e-05 0.0001109 0.0002365 0.0001516 0.0003303 6.284e-05 3.317e-05 5.442e-05 0.0002493 2.879e-05 0.0004196 5.071e-05 0.001255 
Uniformity values = 
0.9825 0.9823 0.9851 0.9857 0.9858 0.9835 0.9842 0.9809 0.9832 0.9835 0.9854 0.9857 0.9831 0.9852 0.9818 0.9849 0.9836 0.9845 0.9852 0.986 0.9829 0.9811 0.9828 0.9845 0.9862 0.981 0.9838 0.9809 0.9847 0.9835 0.9825 0.9832 0.9824 0.9841 0.9797 0.9804 0.9842 0.9837 0.9853 0.9822 0.983 0.9837 0.984 0.9835 0.9846 0.9839 0.9829 0.9826 0.9832 0.9826 0.9812 0.984 0.9833 0.9854 0.9845 0.983 0.9849 0.9844 0.983 0.9798 0.9796 0.9839 0.9827 0.984 0.9833 0.9849 0.9837 0.9834 0.9805 0.9852 0.9829 0.9828 0.9854 0.9833 0.9867 0.9843 0.9836 0.9818 0.9838 0.9839 0.9796 0.978 0.9857 0.9852 0.9839 0.9847 0.981 0.9856 0.9825 0.9844 0.9817 0.9837 0.9817 0.9793 0.9842 0.9856 0.9854 0.9867 0.9837 0.9831 
Minimum rate values = 
3042 6906 1.352e+04 1.684e+04 2200 342.1 124.8 737.9 7690 1224 1329 288.4 33.24 1.536e+04 2449 2.413e+04 558.1 749.1 3174 3337 407.1 5.136e+04 3757 201.1 444.2 42.43 2199 7158 1647 7181 172.9 3416 7.044e+04 281.6 195.5 7.163e+04 2897 1960 5726 3.201e+04 329 994.8 3219 9601 693.8 3347 1.278e+04 1.461e+05 1.761e+04 3633 1603 1576 2788 141.6 1.758e+04 953.8 2964 1924 9537 6332 2643 1106 20.29 3.897e+04 271.5 9.469e+04 4239 6.322e+04 8089 3.372e+04 7142 41.03 3492 1355 2639 285.8 2309 1.379e+04 1.507e+04 774.5 530.7 30.56 1.721e+04 1886 1708 121.6 331.6 1536 3258 6932 4456 9687 1847 977.3 1595 7298 843.1 1.227e+04 1487 3.682e+04 
Average rate values = 
3.002e+06 7.794e+06 3.858e+06 4.11e+06 3.903e+06 4.624e+06 1.456e+07 3.942e+06 8.276e+06 5.224e+06 4.257e+06 3.987e+06 3.168e+06 3.294e+06 8.735e+06 5.19e+06 6.403e+06 7.948e+06 3.163e+06 3.27e+06 3.534e+06 7.668e+06 3.541e+06 1.165e+07 2.92e+06 4.157e+06 3.604e+06 2.961e+06 3.628e+06 3.807e+06 9.476e+06 6.861e+06 3.474e+06 1.535e+07 1.935e+07 8.885e+06 5.047e+06 3.431e+06 4.746e+06 5.027e+06 1.703e+07 4.838e+06 3.638e+06 3.414e+06 2.849e+06 3.888e+06 4.828e+06 2.926e+06 1.139e+07 7.458e+06 4.574e+06 3.149e+06 6.296e+06 3.545e+06 3.1e+06 2.959e+06 4.549e+06 3.967e+06 5.891e+06 3.286e+06 3.659e+06 6.181e+06 1.492e+07 1.165e+07 1.592e+07 3.561e+06 1.164e+07 3.527e+06 4.122e+06 3.524e+06 1.964e+07 1.011e+07 4.538e+06 1.717e+07 2.047e+07 3.034e+06 3.21e+06 3.075e+06 2.922e+06 1.699e+07 5.282e+06 2.655e+07 8.003e+06 1.277e+07 3.166e+06 1.633e+07 1.983e+07 9.168e+06 6.183e+06 5.667e+06 2.075e+07 3.082e+06 3.543e+06 7.414e+06 8.295e+06 3.431e+06 6.233e+06 2.756e+06 2.872e+06 4.06e+06 
Average illumination values = 
670.9 670 668.2 668.2 668.1 669.3 669.4 671 670 669.7 669.2 668.1 670 668.5 671.6 668.7 669.2 668.9 668.6 669.3 669.9 670.8 671.2 668.8 668.9 671 669.7 671.5 669.1 669.6 670.1 669.6 670.4 669.4 672.1 671.3 668.7 670 668.9 670 670.8 670.3 669 670 669 670.6 669.8 670.4 669.3 670.2 671.1 669.4 669.3 669.1 669.4 669.6 669 669.2 669.8 672.3 672.2 669.4 671 669.7 670.1 668.9 669.4 669.2 671.4 668.4 670.8 670 668.7 669.5 668.6 669.8 669.7 670.5 669.2 669.5 674.1 673.4 668 668.3 669.1 669.4 671.3 668 670.6 669.4 670.5 669.9 671.5 672.4 668.9 668.7 667.9 668.2 669.6 669.7 

End of simulation
Obj Function for 2 users through 12 users 
0.0869 0.0109 0.0037 0.0013 0.0007 0.0003 
Uniformity for 2 users through 12 users 
0.9778 0.9777 0.9787 0.9803 0.9820 0.9834 
Minimum rate for 2 users through 12 users 
2.213e+06 3.147e+05 1.086e+05 3.957e+04 2.171e+04 1.016e+04 
Average rate for 2 users through 12 users 
8.72e+07 3.532e+07 1.801e+07 1.227e+07 9.391e+06 6.967e+06 
Average illumination for 2 users through 12 users 
677.5 676 674.1 672.3 671 669.8 


==> code/simulations/Bulb Radius/40cm/input_P_m.txt <==
0.04547,0.02,0.3,0.3,0.02,0.02,0.02,0.0509,0.3,0.02,0.02,0.0352,0.2862,0.1073,0.02,0.02,0.02,0.02,0.02,0.3,0.1003,0.2495,0.02,0.02,0.02,0.2777,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.07546,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.3,0.3,0.1393,0.3,0.02,0.02,0.02,0.02,0.1261,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.2011,0.2676,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.2034,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.1384,0.3,0.246,0.04492,0.02,0.02,0.02,0.02,0.02,0.058,0.3,0.2568,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.2213,0.2487,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.2589,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.1975,0.02,0.02,0.02,0.02,0.04669,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1689,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.03138,0.02,0.3,0.05661,0.02,0.196,0.02,0.02,0.3,0.02,0.02,0.02,0.1193,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.02,0.3,0.3,0.02,0.3,0.1479,0.04338,0.3,0.3,0.3,0.3,0.3,0.3,0.1864,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02


==> code/simulations/Bulb Radius/40cm/input_xi.txt <==
0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0



==> code/simulations/Bulb Radius/40cm/log_391_800_100_30.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.7303, uniformity = 0.9879 
P_m = 
0.04547,0.02,0.3,0.3,0.02,0.02,0.02,0.0509,0.3,0.02,0.02,0.0352,0.2862,0.1073,0.02,0.02,0.02,0.02,0.02,0.3,0.1003,0.2495,0.02,0.02,0.02,0.2777,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.07546,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.3,0.3,0.1393,0.3,0.02,0.02,0.02,0.02,0.1261,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.2011,0.2676,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.2034,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.1384,0.3,0.246,0.04492,0.02,0.02,0.02,0.02,0.02,0.058,0.3,0.2568,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.2213,0.2487,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.2589,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.1975,0.02,0.02,0.02,0.02,0.04669,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1689,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.03138,0.02,0.3,0.05661,0.02,0.196,0.02,0.02,0.3,0.02,0.02,0.02,0.1193,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.02,0.3,0.3,0.02,0.3,0.1479,0.04338,0.3,0.3,0.3,0.3,0.3,0.3,0.1864,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02
xi = 
0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0


==> code/simulations/Bulb Radius/40cm/nua_final_users_2_20_40_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1395 0.1611 0.006746 0.01312 0.2966 0.04466 0.05708 0.2299 0.1302 0.01135 0.002492 0.03187 0.01922 0.03945 0.0613 0.04975 0.003897 0.08288 0.0009687 0.1142 0.136 0.02964 0.04225 0.03166 0.1021 0.00846 0.00861 0.00237 0.1695 0.1231 0.1809 0.04453 0.00589 0.003299 0.04376 0.111 0.09657 0.00689 0.148 0.3393 0.0242 0.2632 0.1393 0.0827 0.005755 0.1891 0.381 0.08775 0.07055 0.1654 0.1329 0.004267 0.01033 0.06609 0.04859 0.002311 0.1531 0.8611 0.07115 0.01443 0.004171 0.1048 0.3089 0.1562 0.1879 0.009191 0.008557 0.07888 0.115 0.002894 0.03794 0.1721 0.09317 0.002977 0.02671 0.5443 0.098 0.007057 0.06678 0.03238 0.2296 0.08641 0.1272 0.2764 0.0226 0.05743 0.02246 0.2731 0.07482 0.011 0.0006265 0.4948 0.03536 0.1199 0.1141 0.0721 0.03255 0.3133 0.02806 0.2075 
Uniformity values = 
0.8338 0.908 0.8988 0.8971 0.8911 0.8358 0.8813 0.9012 0.9065 0.9064 0.8987 0.9058 0.9145 0.887 0.9078 0.8453 0.9102 0.9149 0.9056 0.8554 0.9093 0.8197 0.9254 0.8948 0.8963 0.8466 0.9101 0.8954 0.9041 0.8442 0.8994 0.9232 0.9113 0.9016 0.908 0.8663 0.8787 0.9047 0.825 0.9022 0.9097 0.9035 0.8218 0.8897 0.8377 0.9048 0.9089 0.8485 0.9028 0.9026 0.8999 0.9084 0.8814 0.9051 0.8949 0.8925 0.8837 0.9063 0.8402 0.906 0.9076 0.8859 0.9126 0.9019 0.8826 0.8936 0.9001 0.9035 0.892 0.9079 0.8194 0.8952 0.9244 0.8525 0.8678 0.8856 0.9018 0.9106 0.9107 0.91 0.8816 0.9173 0.8525 0.8769 0.9113 0.9064 0.9139 0.9061 0.8943 0.8277 0.912 0.9045 0.8865 0.9034 0.8893 0.9057 0.9016 0.9106 0.9077 0.8963 
Minimum rate values = 
4.462e+06 4.713e+06 2.158e+05 4.189e+05 8.292e+06 1.502e+06 1.811e+06 6.557e+06 3.872e+06 3.591e+05 7.988e+04 9.977e+05 6e+05 1.256e+06 1.885e+06 1.65e+06 1.233e+05 2.502e+06 3.085e+04 3.616e+06 4.022e+06 1.025e+06 1.288e+06 1.003e+06 3.113e+06 2.869e+05 2.717e+05 7.628e+04 4.958e+06 3.927e+06 5.287e+06 1.359e+06 1.859e+05 1.054e+05 1.358e+06 3.479e+06 3.009e+06 2.189e+05 4.761e+06 9.211e+06 7.576e+05 7.376e+06 4.52e+06 2.565e+06 1.975e+05 5.476e+06 1.01e+07 2.839e+06 2.171e+06 4.855e+06 3.975e+06 1.352e+05 3.364e+05 2.034e+06 1.526e+06 7.462e+04 4.61e+06 1.927e+07 2.345e+06 4.559e+05 1.323e+05 3.226e+06 8.413e+06 4.609e+06 5.57e+06 2.953e+05 2.73e+05 2.415e+06 3.5e+06 9.182e+04 1.306e+06 5.073e+06 2.771e+06 1.006e+05 8.746e+05 1.382e+07 2.977e+06 2.227e+05 2.042e+06 1.009e+06 6.679e+06 2.597e+06 4.012e+06 7.905e+06 7.068e+05 1.773e+06 7.006e+05 7.602e+06 2.318e+06 3.811e+05 1.981e+04 1.259e+07 1.128e+06 3.597e+06 3.483e+06 2.21e+06 1.023e+06 8.533e+06 8.785e+05 6.01e+06 
Average rate values = 
4.052e+07 3.932e+07 1.216e+08 1.028e+08 2.832e+07 6.753e+07 6.259e+07 3.253e+07 4.374e+07 1.071e+08 1.5e+08 7.858e+07 9.265e+07 7.233e+07 6.154e+07 6.503e+07 1.376e+08 5.429e+07 1.774e+08 4.533e+07 4.286e+07 7.784e+07 7.164e+07 7.842e+07 4.89e+07 1.135e+08 1.15e+08 1.514e+08 3.822e+07 4.341e+07 3.685e+07 7.02e+07 1.258e+08 1.421e+08 7.021e+07 4.624e+07 4.973e+07 1.212e+08 3.91e+07 2.664e+07 8.616e+07 3.034e+07 4.024e+07 5.368e+07 1.241e+08 3.612e+07 2.529e+07 5.115e+07 5.79e+07 3.867e+07 4.313e+07 1.349e+08 1.09e+08 5.958e+07 6.711e+07 1.52e+08 3.98e+07 2.002e+07 5.593e+07 1.004e+08 1.356e+08 4.804e+07 2.808e+07 3.981e+07 3.577e+07 1.127e+08 1.149e+08 5.519e+07 4.61e+07 1.46e+08 7.127e+07 3.773e+07 5.175e+07 1.434e+08 8.219e+07 2.169e+07 4.999e+07 1.207e+08 5.947e+07 7.827e+07 3.217e+07 5.336e+07 4.292e+07 2.913e+07 8.809e+07 6.315e+07 8.833e+07 2.981e+07 5.622e+07 1.054e+08 1.902e+08 2.259e+07 7.522e+07 4.545e+07 4.621e+07 5.744e+07 7.788e+07 2.785e+07 8.207e+07 3.423e+07 
Average illumination values = 
497 432.8 440.5 446.6 439.5 491.8 514.3 447.2 426.4 429.5 421.4 543.3 424.8 454 421.5 479 419.6 422.2 425.1 474.2 428.8 511.4 417.4 434.6 431.5 490.8 430.5 432 427.2 479.4 431.3 418.4 430.7 429.1 429.3 464 450.4 427 501.8 434.9 428.5 430.6 507.5 443.5 486.3 426.9 428.9 482.6 435.1 435.9 440 425.5 515.8 430.7 423.2 455.3 444.2 430.7 489.8 429.8 429.5 441.1 416.3 431.6 443.7 445.3 437 431.7 435.8 436.4 521.4 491.8 512.1 475.4 467.8 447.3 431.4 560.1 491.5 424.7 452.6 421.3 473.4 451.6 438.9 429.1 417.2 434.6 432.3 497.2 420.2 432 446.4 433.2 449.1 429.5 430.3 428.2 428.9 440.6 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07482 0.01505 0.01443 0.03613 0.07636 0.06207 0.002145 0.01536 0.01767 0.1733 0.002162 0.01705 0.001078 0.09951 0.000803 0.02738 0.07277 0.005701 0.003996 0.01414 0.17 0.004613 6.489e-05 0.02488 0.02598 0.001561 0.04617 0.0003236 0.05295 0.005189 0.2946 0.003289 0.04538 0.001813 0.001434 0.01127 0.000407 0.1153 0.008232 0.03361 0.001497 0.1499 0.08917 0.003625 0.0002674 0.04073 0.002665 0.151 0.2098 0.02029 0.1827 0.008484 0.01563 0.174 0.007295 0.2045 0.0006279 0.01852 0.1774 0.000781 0.0004346 0.05574 0.07128 0.06707 0.002285 0.0142 0.1565 0.03795 0.0025 0.1156 0.04813 0.01085 0.06282 0.02703 0.3325 0.03818 0.01138 0.0007818 0.05145 0.00107 0.001672 0.183 0.002157 0.002031 0.01898 0.04372 0.1076 0.219 0.002542 0.02855 0.06705 0.0007911 0.005344 1.441e-05 0.009527 0.01614 0.005184 0.0002216 0.009038 0.2787 
Uniformity values = 
0.8749 0.9141 0.8973 0.9002 0.8739 0.9264 0.8935 0.8969 0.8958 0.9016 0.8639 0.9095 0.8913 0.9148 0.8228 0.8943 0.8541 0.8998 0.9159 0.8648 0.9317 0.8996 0.8938 0.8912 0.8757 0.8349 0.9161 0.9033 0.865 0.8352 0.9064 0.8659 0.8792 0.894 0.8996 0.8764 0.8949 0.9113 0.8891 0.9038 0.8843 0.9097 0.9118 0.8954 0.873 0.9031 0.901 0.8717 0.8875 0.8753 0.881 0.8866 0.9263 0.917 0.8698 0.8693 0.8982 0.9115 0.9122 0.8467 0.9131 0.9004 0.8979 0.9001 0.9089 0.8953 0.9124 0.8758 0.8767 0.9017 0.8861 0.8918 0.8766 0.9078 0.8973 0.8912 0.9027 0.9128 0.8831 0.8726 0.9055 0.8929 0.8256 0.8855 0.9008 0.8904 0.9107 0.9185 0.8909 0.911 0.848 0.8769 0.8722 0.901 0.8904 0.9229 0.883 0.908 0.8913 0.9004 
Minimum rate values = 
2.368e+06 4.711e+05 4.604e+05 1.136e+06 2.417e+06 1.871e+06 6.919e+04 4.899e+05 5.635e+05 5.073e+06 7.211e+04 5.361e+05 3.488e+04 2.979e+06 2.814e+04 8.701e+05 2.359e+06 1.822e+05 1.256e+05 4.68e+05 4.836e+06 1.476e+05 2095 7.947e+05 8.436e+05 5.391e+04 1.419e+06 1.034e+04 1.714e+06 1.787e+05 8.121e+06 1.094e+05 1.452e+06 5.844e+04 4.596e+04 3.685e+05 1.312e+04 3.438e+06 2.659e+05 1.053e+06 4.88e+04 4.4e+06 2.692e+06 1.166e+05 8838 1.273e+06 8.522e+04 4.609e+06 6.122e+06 6.612e+05 5.437e+06 2.748e+05 4.827e+05 5.013e+06 2.41e+05 6.095e+06 2.016e+04 5.803e+05 5.128e+06 2.66e+04 1.373e+04 1.733e+06 2.204e+06 2.074e+06 7.244e+04 4.542e+05 4.569e+06 1.224e+06 8.215e+04 3.481e+06 1.526e+06 3.49e+05 1.997e+06 8.466e+05 9.094e+06 1.21e+06 3.614e+05 2.47e+04 1.634e+06 3.537e+04 5.321e+04 5.379e+06 7.529e+04 6.611e+04 6.017e+05 1.383e+06 3.222e+06 6.17e+06 8.222e+04 8.903e+05 2.196e+06 2.602e+04 1.762e+05 461.5 3.071e+05 5.002e+05 1.689e+05 7040 2.911e+05 7.781e+06 
Average rate values = 
2.622e+07 2.99e+07 4.75e+07 3.403e+07 2.45e+07 1.501e+07 4.636e+07 4.048e+07 3.911e+07 1.284e+07 7.625e+07 6.549e+07 5.827e+07 1.577e+07 9.329e+07 3.319e+07 2.896e+07 8.316e+07 5.661e+07 5.946e+07 1.734e+07 8.196e+07 1.7e+08 5.457e+07 3.481e+07 3.865e+07 1.4e+07 1.929e+07 2.334e+07 4.65e+07 1.229e+07 7.608e+07 3.701e+07 3.034e+07 9.461e+07 5.383e+07 6.308e+07 1.33e+07 1.702e+07 1.453e+07 3.69e+07 1.594e+07 1.416e+07 1.664e+07 5.808e+07 2.932e+07 4.236e+07 1.385e+07 1.362e+07 5.108e+07 1.29e+07 3.301e+07 6.587e+07 1.443e+07 4.152e+07 1.486e+07 1.08e+08 2.631e+07 1.29e+07 1.447e+08 6.884e+07 2.492e+07 3.091e+07 1.365e+07 6.134e+07 4.755e+07 1.377e+07 4.383e+07 1.479e+07 2.081e+07 3.84e+07 5.991e+07 2.271e+07 4.527e+07 1.196e+07 3.577e+07 4.744e+07 1.292e+08 2.68e+07 2.973e+07 7.055e+07 1.248e+07 7.359e+07 1.064e+08 3.989e+07 2.146e+07 1.816e+07 1.503e+07 3.709e+07 3.062e+07 2.928e+07 1.522e+07 5.479e+07 8.966e+07 3.522e+07 2.922e+07 4.144e+07 5.286e+07 4.129e+07 1.311e+07 
Average illumination values = 
460.4 456 442.4 432.6 452 417.2 459.8 419.5 441.4 424.4 463.6 416.4 430.2 426.2 498.8 434.8 468.2 428.4 415.7 463 416.3 434.9 423.8 450.1 451.9 495.8 426.3 425.8 465.5 487.8 430.1 472.9 454.2 427.6 425.3 502.1 419.3 427 417.9 430.8 444.8 417.7 424.9 424.8 428.9 430 436.3 456.9 426.8 460.3 445.7 473.4 483.2 429.9 461.9 455.6 433.6 418.6 427.6 484.3 419.4 419 422.2 429.3 432.3 416.2 432.1 462.1 424 429.9 421.4 442.1 454 420.2 448.6 441.5 431.9 419.5 458.6 475.9 426.7 423.2 512.8 447.9 477 440.1 424.2 426.2 519 426.3 476.8 429.6 455.2 425.6 427.4 420 445.7 423.4 440.7 435.8 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04365 8.732e-05 0.07369 0.05725 0.002358 0.002678 0.02049 0.02646 0.002812 0.003361 0.02731 0.01549 0.003749 0.002943 0.01878 0.004729 0.001486 0.00116 0.00383 0.01482 0.0003192 0.02059 0.0004889 0.003574 0.1051 0.002104 0.002014 0.0005259 0.04851 0.01273 0.001734 0.009536 0.002802 0.0001552 0.0006554 0.02197 0.006796 0.01164 0.007771 0.009698 0.01065 0.02353 0.0005258 0.0123 0.001033 0.0008736 0.05245 0.07007 0.002103 0.002293 0.03287 0.002772 0.00948 0.01827 0.007655 0.02483 0.09777 0.0001649 0.003159 0.001621 0.0008459 0.03813 0.001695 0.03524 0.006184 0.005836 0.003467 0.01447 0.0007849 0.001019 1.473e-05 0.01704 0.000276 0.0001669 0.001365 0.001242 0.0001235 0.002954 0.02268 0.001302 0.04602 0.02518 0.001233 0.0002378 0.004505 0.0004961 0.0008403 0.08772 0.007994 0.005082 0.0001638 0.002238 0.0004519 0.04183 0.01282 0.0001605 0.01108 0.0383 0.0204 0.01327 
Uniformity values = 
0.8827 0.8863 0.9001 0.8756 0.9221 0.8965 0.8946 0.918 0.9097 0.8883 0.865 0.9179 0.8703 0.8953 0.8995 0.9412 0.8879 0.904 0.88 0.8811 0.9088 0.8855 0.8464 0.881 0.9112 0.8999 0.8739 0.8889 0.9096 0.859 0.9024 0.9021 0.8966 0.8699 0.908 0.8822 0.8853 0.8689 0.8902 0.9082 0.8966 0.9026 0.8969 0.9035 0.8966 0.9006 0.9032 0.8974 0.9113 0.8992 0.8722 0.8919 0.8911 0.8965 0.8802 0.9165 0.9037 0.8921 0.8607 0.8942 0.8635 0.8922 0.8776 0.8984 0.9234 0.9128 0.9057 0.881 0.8855 0.8878 0.8997 0.9336 0.886 0.8849 0.9073 0.8642 0.8562 0.9098 0.9121 0.8948 0.9096 0.8605 0.8504 0.8447 0.8895 0.8793 0.9155 0.9189 0.8972 0.9151 0.8803 0.9307 0.9079 0.8872 0.9032 0.9024 0.9163 0.8868 0.9194 0.9262 
Minimum rate values = 
1.393e+06 2843 2.271e+06 1.828e+06 7.369e+04 8.606e+04 6.535e+05 8.199e+05 8.905e+04 1.09e+05 8.971e+05 4.829e+05 1.24e+05 9.468e+04 5.961e+05 1.446e+05 4.825e+04 3.699e+04 1.253e+05 4.812e+05 1.013e+04 6.632e+05 1.666e+04 1.168e+05 3.15e+06 6.737e+04 6.642e+04 1.707e+04 1.499e+06 4.244e+05 5.54e+04 3.034e+05 9.004e+04 5146 2.082e+04 7.096e+05 2.207e+05 3.84e+05 2.508e+05 3.065e+05 3.407e+05 7.426e+05 1.691e+04 3.901e+05 3.322e+04 2.798e+04 1.629e+06 2.169e+06 6.653e+04 7.349e+04 1.067e+06 8.952e+04 3.054e+05 5.82e+05 2.499e+05 7.714e+05 2.964e+06 5334 1.057e+05 5.226e+04 2.825e+04 1.207e+06 5.568e+04 1.11e+06 1.926e+05 1.839e+05 1.102e+05 4.7e+05 2.556e+04 3.308e+04 472.4 5.219e+05 8986 5443 4.338e+04 4.144e+04 4163 9.353e+04 7.088e+05 4.195e+04 1.424e+06 8.323e+05 4.179e+04 8121 1.458e+05 1.628e+04 2.647e+04 2.631e+06 2.559e+05 1.598e+05 5369 6.93e+04 1.436e+04 1.329e+06 4.068e+05 5130 3.468e+05 1.22e+06 6.333e+05 4.105e+05 
Average rate values = 
1.35e+07 2.638e+07 9.55e+06 1.191e+07 1.596e+07 3.569e+07 3.716e+07 2.282e+07 6.374e+07 1.465e+07 2.509e+07 4.054e+07 2.674e+07 2.382e+07 3.047e+07 2.198e+07 9.412e+07 4.318e+07 2.947e+07 1.782e+07 1.313e+07 2.72e+07 4.109e+07 5.904e+07 1.224e+07 5.292e+07 5.018e+07 2.038e+07 9.349e+06 2.535e+07 2.513e+07 1.316e+07 9.658e+06 3.057e+07 1.274e+07 1.341e+07 1.067e+07 4.598e+07 2.329e+07 2.43e+07 3.115e+07 1.377e+07 2.303e+07 2.002e+07 3.384e+07 1.23e+07 1.493e+07 1.527e+07 3.014e+07 5.791e+07 2.07e+07 7.856e+07 2.365e+07 1.939e+07 1.825e+07 1.475e+07 1.185e+07 4.398e+07 1.243e+07 1.713e+07 2.635e+07 9.183e+06 2.422e+07 1.237e+07 3.156e+07 1.708e+07 1.717e+07 1.835e+07 1.063e+07 2.629e+07 1.419e+07 1.343e+07 3.674e+07 4.181e+07 1.268e+07 8.485e+07 4.42e+07 3.508e+07 1.421e+07 4.707e+07 1.018e+07 1.349e+07 2.315e+07 5.678e+07 2.098e+07 7.518e+07 5.099e+07 9.929e+06 2.135e+07 2.941e+07 1.236e+07 3.024e+07 7.82e+07 1.422e+07 2.6e+07 2.54e+07 3.198e+07 2.33e+07 2.422e+07 9.774e+06 
Average illumination values = 
456.4 424.6 429.3 451.1 416.7 419.7 435.8 422.4 414.6 431.6 467.7 423.7 463.2 437.6 426.7 412.1 425.2 424.6 449.7 454.3 419.1 454.8 481.3 465.7 437.2 422.6 493.5 423.6 409.8 468.1 433.3 420.3 424.2 430.2 424.4 448.9 428 442.4 474.5 457.5 433.9 435.3 432.6 424 438.8 425.2 437.6 440.1 431.1 416.5 464 415.8 418.6 428.9 454.3 419.8 440.3 423.7 473.5 424.6 501.6 448.9 451.9 436.7 408.1 428.9 438.8 446.5 425.4 447.1 426.1 417.5 444.4 445.4 425.9 512.8 497.5 422.6 413.7 428.3 421.2 463.9 487.6 492.1 457.5 475.8 458 418.7 433.3 408.9 423.9 416.6 416.5 470.6 469.2 425.9 425.8 453.9 479 409.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.005478 0.03107 0.04086 0.003042 0.00257 0.0003323 0.0009614 0.00271 0.0007196 0.02068 0.003715 0.001626 0.001368 1.654e-05 0.02437 0.00259 0.0001897 0.01372 0.005009 0.06426 0.001089 0.001521 0.002979 0.01986 0.003095 0.02369 9.924e-05 0.0002452 0.03068 0.003315 0.001553 0.00395 0.01271 0.01097 0.0002918 0.001654 0.001006 0.08488 0.001022 0.00231 0.0005961 0.0005895 0.01685 0.00687 0.03737 0.004221 0.0004444 0.002777 0.0009681 0.007813 0.02053 0.006353 0.002719 0.03192 0.002282 0.001577 1.115e-05 0.006778 5.921e-05 0.00134 0.003883 0.0003328 0.009639 0.002121 0.002172 0.002485 0.0005606 0.009551 0.001706 0.001487 0.01882 0.004999 0.0001337 1.411e-05 0.005057 0.026 0.000119 0.004875 0.001376 0.00107 0.07031 0.001069 9.375e-05 0.0003605 0.01719 0.003099 0.003512 0.00014 0.007281 0.0003008 9.233e-05 0.007294 0.0001616 0.01024 0.002278 0.003547 0.01131 0.004637 5.125e-06 0.001149 
Uniformity values = 
0.8887 0.8972 0.9078 0.9255 0.8978 0.9009 0.8741 0.8972 0.8553 0.9303 0.8925 0.8952 0.9343 0.8891 0.9046 0.8927 0.9035 0.8927 0.8991 0.8964 0.8973 0.8877 0.9027 0.8921 0.9243 0.9259 0.9002 0.9209 0.8993 0.8829 0.9023 0.906 0.9034 0.8838 0.9111 0.9046 0.9097 0.8839 0.9231 0.8988 0.8597 0.8997 0.9061 0.8964 0.8971 0.8828 0.8444 0.8995 0.8831 0.878 0.9145 0.9346 0.9056 0.9195 0.8843 0.9064 0.8996 0.9249 0.8899 0.8993 0.8826 0.9105 0.902 0.9181 0.9167 0.8938 0.9081 0.9004 0.9043 0.9316 0.9161 0.9133 0.8781 0.8727 0.8966 0.9172 0.9042 0.8589 0.9016 0.8851 0.9258 0.9186 0.9206 0.8815 0.9301 0.8975 0.8875 0.9408 0.8745 0.8974 0.8903 0.9098 0.8481 0.9286 0.916 0.9165 0.8961 0.9064 0.8724 0.9087 
Minimum rate values = 
1.773e+05 9.822e+05 1.27e+06 9.468e+04 8.246e+04 1.064e+04 3.172e+04 8.702e+04 2.427e+04 6.345e+05 1.199e+05 5.236e+04 4.221e+04 536.8 7.671e+05 8.359e+04 6059 4.401e+05 1.603e+05 1.998e+06 3.5e+04 4.941e+04 9.507e+04 6.352e+05 9.645e+04 7.291e+05 3181 7681 9.678e+05 1.081e+05 4.96e+04 1.255e+05 4.03e+05 3.56e+05 9239 5.271e+04 3.189e+04 2.646e+06 3.193e+04 7.407e+04 2e+04 1.89e+04 5.315e+05 2.203e+05 1.178e+06 1.376e+05 1.518e+04 8.894e+04 3.161e+04 2.556e+05 6.407e+05 1.955e+05 8.651e+04 9.846e+05 7.436e+04 5.016e+04 357.5 2.107e+05 1920 4.296e+04 1.267e+05 1.055e+04 3.067e+05 6.657e+04 6.827e+04 8.011e+04 1.781e+04 3.045e+05 5.439e+04 4.602e+04 5.869e+05 1.575e+05 4391 466.5 1.623e+05 8.065e+05 3796 1.633e+05 4.4e+04 3.486e+04 2.112e+06 3.356e+04 2938 1.18e+04 5.285e+05 9.946e+04 1.139e+05 4294 2.392e+05 9668 2992 2.304e+05 5499 3.165e+05 7.166e+04 1.114e+05 3.62e+05 1.472e+05 169.5 3.645e+04 
Average rate values = 
1.169e+07 1.054e+07 9.915e+06 1.29e+07 2.464e+07 2.156e+07 6.975e+07 8.861e+06 2.434e+07 2.532e+07 7.92e+06 2.634e+07 2.097e+07 2.316e+07 1.237e+07 1.852e+07 7.905e+06 7.358e+06 8.061e+06 7.182e+06 4.105e+07 2.134e+07 1.168e+07 7.653e+06 8.649e+06 9.872e+06 2.473e+07 8.839e+06 1.172e+07 1.306e+07 8.673e+06 2.118e+07 1.679e+07 1.028e+07 2.197e+07 1.643e+07 8.845e+06 8.335e+06 1.732e+07 5.816e+07 1.813e+07 1.698e+07 9.925e+06 1.151e+07 7.472e+06 2.538e+07 3.058e+07 7.804e+06 3.904e+07 9.582e+06 8.881e+06 2.396e+07 1.578e+07 1.264e+07 2.9e+07 8.59e+06 2.437e+07 8.11e+06 2.484e+07 8.043e+06 9.652e+06 9.481e+06 1.097e+07 1.561e+07 1.935e+07 7.637e+06 2.158e+07 8.493e+06 9.582e+06 1.312e+07 8.342e+06 2.372e+07 1.965e+07 2.292e+07 8.969e+06 1.061e+07 2.209e+07 2.049e+07 2.667e+07 3.573e+07 7.423e+06 1.451e+07 3.617e+07 3.428e+07 2.247e+07 8.668e+06 5.081e+07 4.277e+07 2.156e+07 2.225e+07 2.1e+07 7.606e+06 2.552e+07 1.93e+07 9.558e+06 1.42e+07 2.548e+07 1.402e+07 4.172e+07 3.897e+07 
Average illumination values = 
453.3 441.7 420.3 410.9 419.1 423.8 449.3 427.3 458.6 406.2 430.2 427.3 408.5 424.3 414.1 448.3 420.5 436.1 420.5 421.2 423.3 442.5 415.8 440.6 421.8 416.7 414.4 417.9 435.2 435 435.6 454.3 428.4 452.5 418.8 434.7 414.9 428.2 418 416.4 460.5 420.2 413.3 446.1 433.9 439.5 489.3 418.7 478.1 440.1 414.4 419.4 427.5 414.8 462.4 437 422 412.4 438.7 423.5 441 413.9 418.9 415.6 420.2 447.7 423.8 433.7 415.2 407.3 413 409.7 427.5 436.4 420.6 413.4 423.7 478.5 421.6 469.3 414.9 445.8 415.4 427.4 409.1 421.1 471.2 421.9 473.5 443.7 424.9 419.7 459.1 405.7 413.8 416.4 440.3 422.9 438.3 419.2 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.005796 0.001343 0.003612 0.002059 0.00034 0.00109 0.0007882 0.001096 0.003535 0.001738 0.001731 7.559e-05 0.002455 0.0001413 0.0061 0.0002048 0.001906 0.0003747 0.0006842 0.005681 0.002103 0.002517 0.0001959 0.0009411 0.004798 0.001537 0.009063 0.0112 0.0002663 0.001675 0.0008656 0.02895 0.001111 0.006168 6.844e-05 0.01984 0.007124 0.03114 0.0002015 0.002518 0.003192 0.005236 0.0161 0.006057 0.004913 0.0005853 1.175e-05 0.01364 5.523e-05 0.001514 0.003555 2.805e-05 0.002883 0.04616 0.002637 0.0004482 0.001446 0.002615 0.01072 0.004919 0.0001314 1.499e-05 0.01279 0.0001559 0.004785 0.002688 0.00999 0.001288 0.0001395 0.0003359 0.01599 0.001608 0.003557 0.0004518 0.0003016 0.0001815 0.00156 0.03059 0.009971 0.003037 0.01089 0.0004728 4.932e-05 0.005055 6.19e-05 0.01121 0.0007787 0.0008569 0.006857 0.0001051 0.0002452 0.001455 0.001181 0.004461 0.004203 0.005172 0.01879 0.001171 0.0006711 0.001773 
Uniformity values = 
0.9078 0.9202 0.9026 0.891 0.9122 0.9051 0.9008 0.8972 0.9072 0.9157 0.9404 0.9272 0.922 0.905 0.9246 0.8819 0.9129 0.8627 0.9121 0.8872 0.9237 0.9196 0.8974 0.8924 0.8833 0.9046 0.945 0.9151 0.9083 0.9169 0.9161 0.9081 0.8963 0.8788 0.8962 0.9358 0.8952 0.9234 0.9131 0.8881 0.9331 0.9106 0.9358 0.934 0.9162 0.8782 0.8917 0.9449 0.8846 0.909 0.8797 0.908 0.9208 0.9203 0.8947 0.8614 0.8748 0.938 0.9038 0.9158 0.8897 0.8877 0.9169 0.9219 0.8547 0.8992 0.9309 0.9084 0.9001 0.8899 0.9264 0.9213 0.9116 0.9106 0.8949 0.9072 0.886 0.9316 0.9172 0.9244 0.8948 0.9192 0.9193 0.909 0.8947 0.9113 0.9144 0.8874 0.9281 0.8703 0.8887 0.9052 0.9089 0.9097 0.9294 0.904 0.9254 0.8784 0.8946 0.9086 
Minimum rate values = 
1.836e+05 4.209e+04 1.152e+05 6.659e+04 1.075e+04 3.473e+04 2.523e+04 3.522e+04 1.122e+05 5.473e+04 5.307e+04 2352 7.674e+04 4504 1.897e+05 6699 6.017e+04 1.253e+04 2.164e+04 1.842e+05 6.56e+04 7.886e+04 6298 3.041e+04 1.563e+05 4.898e+04 2.754e+05 3.509e+05 8459 5.267e+04 2.725e+04 9.056e+05 3.574e+04 2.018e+05 2203 6.054e+05 2.287e+05 9.569e+05 6368 8.169e+04 9.853e+04 1.654e+05 4.921e+05 1.865e+05 1.543e+05 1.922e+04 380.2 4.136e+05 1801 4.802e+04 1.164e+05 891.2 9.021e+04 1.412e+06 8.492e+04 1.501e+04 4.765e+04 8.032e+04 3.401e+05 1.546e+05 4263 487.1 3.996e+05 4880 1.611e+05 8.612e+04 3.08e+05 4.088e+04 4470 1.089e+04 4.939e+05 5.033e+04 1.123e+05 1.431e+04 9721 5773 5.075e+04 9.321e+05 3.12e+05 9.464e+04 3.491e+05 1.484e+04 1548 1.6e+05 1996 3.527e+05 2.456e+04 2.785e+04 2.124e+05 3486 7959 4.634e+04 3.747e+04 1.411e+05 1.302e+05 1.646e+05 5.8e+05 3.843e+04 2.164e+04 5.626e+04 
Average rate values = 
9.048e+06 7.402e+06 1.466e+07 1.575e+07 1.979e+07 3.134e+07 7.411e+06 1.229e+07 6.319e+06 3.096e+07 1.549e+07 2.474e+07 1.516e+07 6.671e+06 6.504e+06 2.732e+07 8.151e+06 2.867e+07 9.492e+06 6.609e+06 7.222e+06 6.217e+06 8.726e+06 1.006e+07 5.815e+06 7.282e+06 1.515e+07 1.923e+07 1.269e+07 1.397e+07 7.489e+06 6.664e+06 3.839e+07 1.497e+07 1.478e+07 1.28e+07 1.276e+07 6.273e+06 2.471e+07 6.624e+06 7.693e+06 7.745e+06 1.036e+07 9.451e+06 1.078e+07 2.186e+07 2.143e+07 1.498e+07 2.779e+07 6.598e+06 7.461e+06 4.649e+07 9.994e+06 6.413e+06 6.428e+06 8.761e+06 1.381e+07 7.207e+06 6.455e+06 8.446e+06 2.076e+07 2.533e+07 7.165e+06 2.067e+07 1.697e+07 6.796e+06 6.479e+06 1.677e+07 1.549e+07 1.937e+07 1.734e+07 3.69e+07 6.547e+06 1.925e+07 1.954e+07 6.463e+06 7.141e+06 1.087e+07 2.428e+07 9.379e+06 1.906e+07 1.5e+07 1.66e+07 7.722e+06 3.324e+07 6.337e+06 7.703e+06 3.671e+07 7.591e+06 6.533e+06 6.851e+06 1.603e+07 1.681e+07 8.423e+06 6.758e+06 9.511e+06 7.054e+06 1.78e+07 3.212e+07 8.665e+06 
Average illumination values = 
446.2 418 426.9 422.3 418.3 422.3 424.3 421 422.7 417.8 405.9 406.2 420.4 419.4 421 465.3 426.4 478 409.1 420.9 413.2 412.8 415.5 443.8 434.5 434.5 420.7 418.3 420.9 432.6 411.8 416.8 417.9 449.3 420.1 400.2 439.9 416.6 413.8 461.2 405 415.6 416.7 408.7 416.3 446.4 439.5 404.3 438.5 419.2 442.4 415 409.8 413.5 447.3 477.1 450.4 402.2 411.5 408.5 422 429.9 413.6 412.4 481.6 434.1 405.2 431.9 413.8 423.3 409.9 409.3 425.6 434 440.8 420.5 427.4 404.4 409.3 412.9 441 417 410 413.2 418.4 420.3 414.3 455.9 412.7 447.7 430.4 423.5 418.3 411.6 413.8 434.3 401.3 434.4 433.3 413.2 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.537e-05 0.002343 0.0005313 0.001314 0.002112 0.0009542 0.001249 0.0001999 0.001581 2.197e-05 0.0005554 9.717e-05 0.001351 0.0005053 0.001588 0.000188 0.0003459 0.000253 0.0002749 0.0001027 0.02462 0.001209 0.00796 0.001228 0.0002513 0.0005546 0.03809 0.0001107 0.001465 7.439e-05 0.006294 0.001764 0.01141 0.0006073 0.002603 0.00161 0.01504 0.002688 0.01897 0.0006044 2.055e-05 0.0001012 0.001204 8.156e-06 0.005864 0.003727 0.0001234 0.0005429 0.002684 0.0004828 0.02115 5.483e-05 2.608e-05 0.006405 0.0001137 0.006662 0.0001842 0.007353 0.0001576 0.0003481 0.004054 0.002508 0.0002903 0.003524 0.0001008 0.002168 0.00998 0.003099 0.002121 0.002863 0 0.005603 8.093e-05 0.008742 0.0006437 0.005291 0.000407 0.0002126 0.001352 0.002569 0.003532 0.007748 0.0009674 0.001115 0.0001983 0.001305 0.0001544 0.0001644 0.0002483 0.0005688 0.001296 1.273e-05 0.00695 0.003594 0.001291 0.001744 0.0001532 0.0003154 0.0004383 0.001805 
Uniformity values = 
0.8821 0.9075 0.9299 0.9215 0.9247 0.9303 0.9165 0.9088 0.9207 0.9118 0.9011 0.9155 0.927 0.889 0.905 0.8888 0.9275 0.9362 0.9032 0.9303 0.9098 0.8735 0.9033 0.914 0.9067 0.9141 0.9036 0.9025 0.8713 0.9034 0.9295 0.9047 0.9233 0.8801 0.93 0.9107 0.9391 0.9229 0.92 0.9113 0.9444 0.9146 0.9137 0.8657 0.9265 0.9405 0.8785 0.9081 0.8937 0.9337 0.9201 0.9244 0.9246 0.9324 0.9208 0.8991 0.9027 0.943 0.9308 0.8962 0.9357 0.9129 0.9212 0.9428 0.9061 0.891 0.9307 0.9366 0.8883 0.9227 0.8702 0.9144 0.9033 0.9117 0.9237 0.9045 0.8911 0.8961 0.9188 0.9269 0.8996 0.9237 0.927 0.8786 0.9023 0.9136 0.939 0.8665 0.9028 0.9209 0.9373 0.9522 0.9403 0.8927 0.9002 0.9001 0.9213 0.9114 0.8658 0.9204 
Minimum rate values = 
1811 7.439e+04 1.648e+04 4.112e+04 6.582e+04 2.958e+04 3.931e+04 6346 4.949e+04 695.3 1.778e+04 3062 4.201e+04 1.64e+04 5.06e+04 6103 1.076e+04 7796 8780 3184 7.704e+05 3.991e+04 2.532e+05 3.874e+04 7995 1.75e+04 1.191e+06 3540 4.847e+04 2376 1.947e+05 5.62e+04 3.544e+05 1.99e+04 8.064e+04 5.098e+04 4.585e+05 8.391e+04 5.889e+05 1.913e+04 627.9 3193 3.799e+04 271.9 1.821e+05 1.141e+05 4053 1.725e+04 8.653e+04 1.492e+04 6.558e+05 1711 813.9 1.975e+05 3562 2.13e+05 5887 2.241e+05 4886 1.12e+04 1.248e+05 7.915e+04 9091 1.076e+05 3210 7.012e+04 3.078e+05 9.53e+04 6.88e+04 8.939e+04 0 1.763e+05 2585 2.754e+05 2.01e+04 1.683e+05 1.318e+04 6844 4.242e+04 7.986e+04 1.131e+05 2.41e+05 3.01e+04 3.659e+04 6342 4.119e+04 4745 5472 7936 1.782e+04 3.986e+04 385.8 2.125e+05 1.159e+05 4.134e+04 5.586e+04 4798 9984 1.46e+04 5.653e+04 
Average rate values = 
7.993e+06 5.329e+06 1.804e+07 1.167e+07 2.478e+07 7.555e+06 1.563e+07 5.492e+06 1.849e+07 7.895e+06 1.189e+07 5.307e+06 5.698e+06 3.498e+07 1.38e+07 9.186e+06 5.593e+06 6.775e+06 5.413e+06 4.762e+06 5.22e+06 8.995e+06 5.247e+06 1.159e+07 6.268e+06 1.104e+07 6.901e+06 4.914e+06 1.616e+07 1.243e+07 5.783e+06 1.491e+07 7.901e+06 1.11e+07 1.241e+07 7.005e+06 7.918e+06 1.057e+07 6.518e+06 6.142e+06 6.807e+06 6.023e+06 6.869e+06 3.69e+07 9.039e+06 6.679e+06 1.005e+07 6.636e+06 7.002e+06 2.485e+07 6.013e+06 6.784e+06 9.793e+06 6.072e+06 1.857e+07 8.465e+06 2.739e+07 4.942e+06 2.221e+07 1.995e+07 1.908e+07 3.876e+07 1.028e+07 1.717e+07 1.058e+07 5.785e+06 9.06e+06 6.515e+06 1.654e+07 1.117e+07 3.303e+07 7.557e+06 1.671e+07 5.467e+06 1.076e+07 7.298e+06 6.608e+06 5.339e+06 1.229e+07 1.845e+07 6.043e+06 5.938e+06 1.291e+07 1.311e+07 3.189e+07 7.174e+06 1.198e+07 3.227e+07 5.456e+06 6.203e+06 4.943e+06 2.156e+07 1.293e+07 5.987e+06 7.033e+06 5.729e+06 3.585e+07 7.314e+06 3.513e+07 1.584e+07 
Average illumination values = 
442 418.2 406.5 410.9 410.8 410.9 412.2 421.8 413.4 413.7 421.9 412.6 419.9 440.6 420.7 423.8 400.9 407.7 411.9 405.2 423.7 439.2 424.5 419.7 421.4 430.3 417.7 415.9 451.1 415.3 404 434.5 425.9 452.5 405.7 415.6 414.2 419.5 425.7 420 402 414.5 421.3 476.8 407.8 403 451.5 422.8 429.2 427.4 404.4 403.2 410.4 406.6 412.3 447.7 460.8 404.1 440.1 420.3 405.8 408.3 415.8 403.5 419.1 424.8 404.7 404.7 447.2 415.5 439.4 408.6 413.8 422.7 410.8 424.7 433.8 426.8 417.2 401.2 425.3 416.3 429.6 435.5 430 409.8 403.8 449.4 436.1 415.7 402.8 399.2 420.2 443.3 436.5 417.3 405.9 440.9 477.6 419.3 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.859e-05 0.001695 0.0005997 0.0004908 0.002629 0.001134 0.0002256 0.001644 2.27e-05 0.003231 3.674e-05 4.272e-05 0.002094 6.009e-05 0.0003076 0.0005593 7.134e-05 0.0006542 0.0001437 0.007057 0.001376 0.0002582 4.883e-07 0.0192 5.717e-05 8.52e-05 0.004525 0.002159 0.0003135 0.002459 0.003501 0.001506 0.008548 0.007391 0.0001853 1.545e-05 1.67e-05 0.0012 2.511e-05 0.003598 0.000124 0.0002774 0.0001407 0.0005237 0.0003501 0.0001163 0.0005416 0.0001596 0.006574 0.0001892 0.0005195 8.628e-05 0.000114 0.001353 0.0001754 0.002879 0.0001746 0.0002483 0.004102 0.001084 0.005507 0 0.0001211 0.0001257 0.01736 0.0003294 0.01398 6.561e-05 0.001098 0.000854 0.00364 0.007497 0.002326 0.000875 0.0005462 0.0001616 7.662e-05 0.0002683 0.002551 0.0001411 0.001205 0.00145 0.001556 0.001886 0.0001925 0.0001917 0.001582 0.001335 1.963e-05 0.001634 0.001604 6.211e-05 0.0007005 3.617e-06 0.0003404 0.003116 4.775e-05 0.000336 0.005196 0.0003418 
Uniformity values = 
0.8913 0.912 0.9291 0.9504 0.9317 0.9228 0.934 0.9245 0.9254 0.9259 0.8944 0.9152 0.9187 0.8913 0.9294 0.9429 0.9178 0.924 0.8902 0.944 0.9165 0.9152 0.9187 0.9182 0.9036 0.8536 0.9386 0.9127 0.9267 0.8916 0.938 0.9306 0.9367 0.9139 0.9213 0.956 0.9242 0.9134 0.8903 0.9352 0.9028 0.9054 0.8852 0.94 0.9282 0.9264 0.8815 0.9349 0.9011 0.893 0.937 0.8976 0.9128 0.9047 0.9395 0.9342 0.9164 0.9032 0.9213 0.9121 0.9317 0.9135 0.9161 0.9166 0.9289 0.8877 0.9297 0.888 0.9463 0.9407 0.9148 0.8984 0.9459 0.9056 0.9146 0.8858 0.8681 0.9134 0.9445 0.9594 0.9301 0.9418 0.9181 0.9122 0.9027 0.9176 0.9185 0.9438 0.8807 0.9182 0.9031 0.9237 0.9091 0.9068 0.9239 0.9099 0.9251 0.9165 0.9263 0.8908 
Minimum rate values = 
1897 5.359e+04 1.862e+04 1.49e+04 8.13e+04 3.544e+04 6968 5.126e+04 707.9 1.005e+05 1185 1347 6.57e+04 1945 9549 1.711e+04 2243 2.042e+04 4656 2.149e+05 4.328e+04 8139 15.34 5.971e+05 1825 2880 1.388e+05 6.816e+04 9759 7.946e+04 1.075e+05 4.665e+04 2.621e+05 2.324e+05 5805 466.3 521.5 3.787e+04 813.9 1.108e+05 3964 8840 4586 1.607e+04 1.088e+04 3621 1.772e+04 4926 2.097e+05 6113 1.599e+04 2773 3602 4.313e+04 5385 8.88e+04 5497 7931 1.282e+05 3.428e+04 1.7e+05 0 3812 3956 5.342e+05 1.071e+04 4.306e+05 2132 3.347e+04 2.618e+04 1.146e+05 2.398e+05 7.087e+04 2.787e+04 1.723e+04 5264 2547 8476 7.782e+04 4242 3.736e+04 4.437e+04 4.887e+04 5.959e+04 6151 6028 4.965e+04 4.08e+04 643.1 5.132e+04 5.12e+04 1940 2.222e+04 115.1 1.063e+04 9.865e+04 1489 1.058e+04 1.614e+05 1.107e+04 
Average rate values = 
7.742e+06 4.484e+06 1.403e+07 4.952e+06 6.179e+06 9.677e+06 5.052e+06 1.556e+07 2.149e+07 1.02e+07 2.023e+07 5.05e+06 7.172e+06 8.357e+06 4.563e+06 6.06e+06 4.706e+06 6.097e+06 4.488e+06 6.131e+06 8.07e+06 5.617e+06 1.66e+07 6.307e+06 1.459e+07 1.346e+07 1.03e+07 1.059e+07 7.228e+06 4.913e+06 5.023e+06 4.74e+06 4.392e+06 4.733e+06 6.03e+06 1.232e+07 5.831e+06 6.672e+06 3.238e+07 4.778e+06 7.416e+06 5.974e+06 6.256e+06 1.745e+07 6.133e+06 1.491e+07 1.579e+07 1.684e+07 7.305e+06 2.68e+07 1.73e+07 1.871e+07 1.553e+07 2.019e+07 5.612e+06 1.581e+07 4.422e+06 5.803e+06 1.116e+07 1.001e+07 1.616e+07 7.464e+06 6.766e+06 8.539e+06 4.169e+06 2.928e+07 4.079e+06 6.158e+06 1.372e+07 1.563e+07 5.316e+06 4.271e+06 5.892e+06 1.704e+07 7.712e+06 9.485e+06 2.024e+07 4.902e+06 6.972e+06 4.231e+06 4.568e+06 4.512e+06 4.345e+06 5.359e+06 1.212e+07 1.203e+07 5.138e+06 7.797e+06 1.16e+07 4.871e+06 7.794e+06 1.966e+07 6.29e+06 1.018e+07 5.776e+06 1.225e+07 4.685e+06 5.018e+06 1.48e+07 1.622e+07 
Average illumination values = 
437.4 416.1 405 398.2 410.4 409.3 410.4 406 403.5 411.7 442.1 416.3 416.1 422.6 401.2 402.2 406.2 428.4 423.9 404.2 417.3 412 428.1 406.9 415.9 455.6 398.7 426 418.9 451.4 407.7 410.1 403.1 428.5 415.5 398.6 408.3 419.2 435.1 403 439.4 417.2 428.7 410.7 400.4 402.2 447.3 442.9 449 445.5 418.7 424.9 409.3 422.7 404.5 417.3 414.7 416.2 408.5 407.8 418.7 413.8 407.8 407.8 411.4 450.2 400 423.9 405.1 400 418.3 413.6 391.6 417.5 418.7 442.9 448.6 431 401.4 396.7 403.3 422.3 412.7 411.8 418.8 425.3 411.5 404 448 430.4 424.7 419.5 418.3 433.2 406.1 434.9 403.3 415.3 417.1 421.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
8.381e-05 0.003572 8.711e-05 0.002489 0.0006213 0.004527 8.347e-05 2.518e-05 1.005e-05 7.476e-05 0.0006409 0.0008613 9.282e-05 0.000254 8.79e-05 0.0002354 0.0001582 0.002587 0.000562 0.001174 0.0007342 2.762e-05 2.341e-05 0.003083 0.004734 0.0001277 5.56e-05 1.471e-05 0.005294 0.00276 0.0001891 1.603e-05 1.764e-05 0.003812 5.483e-05 0.003086 0.0003477 0.0008578 0.001222 0.0006401 3.216e-05 0.008337 0.0001871 0.003372 0.002253 0.0001773 0.0001141 0.001372 0.0002213 0.0002653 9.789e-05 0.0002704 0.001729 0.0001266 1.647e-05 0.0001208 0.0001331 0.0009775 0.0005139 3.522e-05 0.0002684 0.001664 0.003926 0.008791 0.001487 0.0001752 0.0002869 0.000239 0.001107 0.0001199 0.001638 8.518e-06 0.001614 0.001925 0.0008333 0.0005195 0.0004476 0.0004694 3.026e-05 0.0004058 0.001233 0.0003913 0.0001168 1.836e-06 0.00206 1.841e-05 0.0003171 0.007299 0.0003464 0.0006776 0.01336 0.0004131 0.001173 0.001564 0.0003999 3.368e-05 0.0001915 0.0006712 5.775e-05 0.0004862 
Uniformity values = 
0.9194 0.9485 0.9157 0.9298 0.9356 0.9515 0.9355 0.9358 0.9297 0.9244 0.9473 0.9063 0.9171 0.9631 0.9196 0.9378 0.9055 0.9442 0.9266 0.9211 0.9237 0.9248 0.8731 0.9388 0.9252 0.9363 0.898 0.9265 0.9448 0.9265 0.8914 0.9616 0.9283 0.9196 0.931 0.9512 0.9002 0.902 0.9505 0.9361 0.9296 0.9462 0.9244 0.8902 0.9493 0.9408 0.9107 0.911 0.9355 0.9219 0.9208 0.9302 0.9325 0.9015 0.9253 0.9158 0.9283 0.9335 0.94 0.9006 0.9045 0.9323 0.9213 0.9212 0.9433 0.9224 0.9203 0.9249 0.9186 0.9056 0.9555 0.9293 0.9326 0.9304 0.9338 0.937 0.9368 0.9304 0.8853 0.9029 0.9015 0.9305 0.9305 0.929 0.9011 0.9303 0.9256 0.9429 0.9124 0.9104 0.9407 0.9219 0.9193 0.9323 0.9035 0.9238 0.9243 0.9104 0.9357 0.9403 
Minimum rate values = 
2630 1.085e+05 2745 7.713e+04 1.916e+04 1.369e+05 2574 776.4 311.9 2334 1.952e+04 2.741e+04 2920 7608 2758 7242 5039 7.895e+04 1.75e+04 3.677e+04 2.292e+04 861.7 773.6 9.459e+04 1.473e+05 3935 1786 458.1 1.612e+05 8.582e+04 6121 480.9 548.3 1.194e+05 1699 9.348e+04 1.114e+04 2.743e+04 3.706e+04 1.972e+04 998.3 2.531e+05 5839 1.091e+05 6.84e+04 5437 3615 4.343e+04 6825 8302 3067 8386 5.344e+04 4052 513.6 3806 4138 3.02e+04 1.577e+04 1128 8560 5.145e+04 1.227e+05 2.741e+05 4.543e+04 5480 8995 7454 3.476e+04 3820 4.941e+04 264.5 4.991e+04 5.965e+04 2.574e+04 1.599e+04 1.378e+04 1.455e+04 986.4 1.296e+04 3.944e+04 1.213e+04 3623 57.02 6.588e+04 571.1 9885 2.225e+05 1.095e+04 2.147e+04 4.07e+05 1.293e+04 3.68e+04 4.838e+04 1.277e+04 1052 5978 2.127e+04 1781 1.492e+04 
Average rate values = 
4.457e+06 4.509e+06 8.104e+06 1.413e+07 6.659e+06 4.941e+06 2.111e+07 5.167e+06 9.455e+06 4.548e+06 5.043e+06 1.174e+07 6.343e+06 5.222e+06 4.174e+06 5.489e+06 3.849e+06 4.285e+06 1.377e+07 8.564e+06 5.405e+06 4.165e+06 1.147e+07 7.511e+06 3.959e+06 2.347e+07 4.66e+06 4.358e+06 6.853e+06 9.096e+06 4.934e+06 1.268e+07 5.255e+06 4.663e+06 8.011e+06 4.736e+06 4.198e+06 4.327e+06 4.648e+06 4.978e+06 1.38e+07 7.068e+06 1.133e+07 4.493e+06 3.941e+06 1.204e+07 1.201e+07 1.862e+07 5.034e+06 1.534e+07 4.328e+06 1.913e+07 5.405e+06 9.962e+06 6.725e+06 6.069e+06 8.645e+06 3.797e+06 1.142e+07 4.341e+06 4.477e+06 5.61e+06 4.383e+06 3.929e+06 1.089e+07 2.508e+07 5.205e+06 4.532e+06 4.019e+06 1.133e+07 3.687e+06 4.095e+06 4.204e+06 3.75e+06 5.675e+06 4.815e+06 4.392e+06 1.021e+07 8.097e+06 4.328e+06 7.096e+06 6.13e+06 9.804e+06 3.144e+07 9.24e+06 1.713e+07 4.485e+06 7.912e+06 1.405e+07 1.653e+07 4.32e+06 5.407e+06 4.067e+06 4.783e+06 1.68e+07 7.407e+06 8.518e+06 1.679e+07 1.254e+07 2.627e+07 
Average illumination values = 
415.2 400.3 414 407.5 398.2 401.2 405.9 399 410 412.9 395.7 424.4 405.3 396.3 405.4 420.8 415.8 406.1 413 423.9 408.6 402.7 445 398.5 423.9 413.2 442.4 407.9 411.7 406.5 438.4 396.3 406.4 418.6 404.7 398.5 431.1 423 395.1 397 400.9 392.8 406.5 443.9 397.6 418.2 413.5 419.5 409.5 427.1 408.2 404.6 402.5 427.8 406.4 408 402.6 411.5 404.6 429.1 422.5 398.3 415.5 403.3 394.3 420 406.8 403.2 412.3 434.4 395.1 403.3 415.9 406.9 403.8 407.6 402.8 414.1 448.8 429.3 424.6 416.7 419.1 419 438 400.2 411.5 409.8 411.6 437.3 408.3 417.3 409.8 413.1 429.2 408.8 427.2 436.3 411.5 400.5 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001082 0.000794 0.0001608 0.002742 0.001254 0.0006534 3.258e-05 0.0002523 7.513e-05 0.0009328 0.0007784 0.0002951 0.0004842 1.011e-05 0.002263 0.002597 0.001651 0.0003816 0.0008366 2.497e-05 2.858e-05 0.003317 0.002067 0.0007471 0.003495 0.002746 0.002765 0.0001953 2.002e-05 2.598e-05 2.171e-05 4.165e-05 0.0001903 0.0007237 0.0005609 0.0006396 2.515e-05 0.006194 0.0002158 0.0004227 0.0001934 2.496e-05 0.00235 0.0002037 0.0006095 7.758e-05 0.0002726 0.0007523 0.0002708 0 1.514e-05 0.01571 0.0003073 5.055e-05 0.0002798 0.0006139 0.003897 0.001329 0.001108 0.0005843 0.0001268 0.0005288 0.0001994 7.949e-05 0.0005574 0.0005234 0.0001708 0.0001716 0.0001896 0.002712 0.00131 0.0002831 0.001223 0.0001312 2.897e-05 5.195e-05 0.003205 1.555e-05 0.001599 0.0005747 0.0003988 0.008925 0.0008335 0.004069 0.0002997 3.093e-06 6.112e-05 0.002387 5.738e-05 9.671e-05 3.604e-05 0.0002748 7.211e-05 0.0001071 0.000156 8.813e-05 3.088e-05 1.083e-06 4.917e-05 0.0004673 
Uniformity values = 
0.9297 0.9524 0.9416 0.9693 0.9363 0.9531 0.9467 0.9304 0.9278 0.9479 0.9127 0.9366 0.9617 0.9275 0.9076 0.9526 0.9385 0.9212 0.9193 0.932 0.8807 0.9188 0.9439 0.9066 0.9296 0.9378 0.9336 0.9069 0.9687 0.9355 0.8963 0.9364 0.9139 0.8957 0.9556 0.9379 0.9295 0.95 0.8866 0.9248 0.9482 0.91 0.9292 0.9558 0.949 0.9396 0.9308 0.9345 0.9435 0.9416 0.9253 0.9448 0.8901 0.9243 0.9301 0.964 0.933 0.945 0.9421 0.9264 0.9032 0.9154 0.9147 0.9556 0.9228 0.9196 0.9411 0.908 0.9193 0.9449 0.8967 0.8999 0.9091 0.9352 0.9387 0.9183 0.9241 0.8855 0.9039 0.9078 0.9152 0.9397 0.9315 0.9381 0.9178 0.8646 0.9254 0.9517 0.9402 0.9588 0.9406 0.9493 0.9203 0.9366 0.9306 0.926 0.8949 0.8978 0.9236 0.9415 
Minimum rate values = 
3359 2.404e+04 4928 8.15e+04 3.861e+04 1.977e+04 993 7822 2336 2.838e+04 2.46e+04 9090 1.452e+04 314.6 7.186e+04 7.857e+04 5.072e+04 1.195e+04 2.625e+04 773.2 936.3 1.04e+05 6.313e+04 2.377e+04 1.083e+05 8.438e+04 8.533e+04 6214 596.4 801.4 698.8 1283 6007 2.33e+04 1.693e+04 1.967e+04 780.8 1.875e+05 7022 1.319e+04 5884 791.5 7.288e+04 6149 1.852e+04 2382 8448 2.322e+04 8281 0 472.1 4.758e+05 9960 1578 8678 1.837e+04 1.203e+05 4.056e+04 3.392e+04 1.819e+04 4052 1.666e+04 6289 2400 1.742e+04 1.642e+04 5236 5454 5951 8.271e+04 4.212e+04 9077 3.88e+04 4047 890.6 1632 9.99e+04 506.7 5.1e+04 1.826e+04 1.257e+04 2.727e+05 2.581e+04 1.249e+05 9420 103.2 1906 7.229e+04 1761 2910 1105 8350 2261 3300 4835 2746 995.6 34.79 1536 1.432e+04 
Average rate values = 
3.37e+06 5.685e+06 7.866e+06 3.793e+06 1.069e+07 4.694e+06 5.564e+06 8.951e+06 4.128e+06 4.39e+06 1.117e+07 5.216e+06 4.473e+06 6.066e+06 3.775e+06 3.993e+06 6.382e+06 7.895e+06 4.61e+06 5.853e+06 1.749e+07 4.235e+06 3.777e+06 4.471e+06 4.11e+06 3.665e+06 7.599e+06 4.544e+06 4.324e+06 3.931e+06 4.702e+06 3.916e+06 4.009e+06 3.621e+06 4.146e+06 4.503e+06 6.06e+06 5.79e+06 8.833e+06 4.673e+06 7.488e+06 1.433e+07 9.569e+06 5.455e+06 3.994e+06 3.746e+06 1.863e+07 5.769e+06 1.172e+07 1.705e+07 1.608e+07 3.317e+06 1.525e+07 3.337e+06 4.054e+06 1.176e+07 3.741e+06 4.245e+06 1.204e+07 7.11e+06 6.253e+06 1.141e+07 4.641e+06 3.337e+06 7.784e+06 4.671e+06 3.646e+06 3.914e+06 1.602e+07 4.672e+06 8.488e+06 3.902e+06 6.127e+06 5.769e+06 1.018e+07 4.104e+06 1.07e+07 1.67e+07 8.825e+06 3.92e+06 1.555e+07 3.893e+06 5.941e+06 3.669e+06 1.702e+07 1.69e+07 1.173e+07 8.908e+06 1.286e+07 2.275e+07 3.694e+06 6.159e+06 8.048e+06 9.34e+06 3.42e+06 1.739e+07 5.334e+06 9.869e+06 6.404e+06 1.618e+07 
Average illumination values = 
408.5 397.2 400.9 390.1 403.4 400.2 398.3 408.8 411.4 395.4 412.9 397.4 394.1 401.8 410.3 400.1 407.5 423.8 407.8 400.6 444.5 420.8 402.7 438.1 405.8 401.2 402.3 430.9 390.1 403.8 427 401.7 423.5 425.4 390.6 396.3 400.9 397.3 450.4 421.3 413.4 413.8 402.5 393.6 396.7 400 404.4 398.1 408.4 401.1 408.9 404.3 443.9 402.5 410.9 390.2 410.8 413.5 401.2 413.4 424.6 416 427 395.1 414 420.8 401.2 418.8 417.1 400 443.9 429.6 421 418.6 413.1 424 428.2 433.8 432.9 430.3 435 408.8 406.7 404.4 421.5 466.6 419 402.5 410.3 392.7 398.4 409.1 416.4 406.2 414.4 410.4 433.9 431.4 418 400.9 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.000116 0.0002579 0.0003847 0.0006988 0.004748 7.159e-05 7.931e-05 3.654e-05 6.047e-05 0.001359 4.552e-05 0.001644 1.817e-05 0.0001487 0.00108 0.0001866 1.127e-06 2.3e-05 2.48e-05 0.002698 0.002303 5.998e-05 1.674e-05 0.001867 0.0009429 2.024e-05 2.22e-05 2.419e-05 3.892e-05 0.0001403 0.0007195 0.000593 4.701e-05 2.694e-05 0.0002456 0.003058 2.391e-05 1.308e-05 0.0007881 0.0002044 0.0006163 5.144e-05 0.001321 0.0002916 1.557e-05 0.0001103 0.0001548 0.001134 0.0005757 0.0003001 0.0006147 4.534e-05 0.002423 0.0003617 0.0005988 5.592e-05 3.246e-05 0.000454 4.295e-06 0.0007542 0.0001842 0.0002386 4.976e-06 0.0006154 4.925e-05 3.095e-05 0.0001677 0.0001147 3.576e-06 0.002111 4.436e-06 0.002015 0.0001242 0.003494 0.0001845 0.0007242 0.002459 3.254e-06 5.5e-05 0.001745 5.768e-05 0.0005375 1.248e-05 0.001083 0.0008543 0.0008116 6.214e-05 3.042e-05 1.355e-06 4.951e-05 0.0004698 0.0001533 0.0004489 8.764e-05 2.642e-05 0.0001431 7.791e-05 0.0003582 0.0002006 0.0008336 
Uniformity values = 
0.9374 0.9508 0.9452 0.9726 0.9716 0.9395 0.9289 0.9158 0.951 0.918 0.9369 0.9556 0.9179 0.9426 0.9582 0.9265 0.9474 0.9399 0.8832 0.9182 0.9589 0.9142 0.9304 0.9407 0.9218 0.9492 0.95 0.9275 0.9499 0.9291 0.9069 0.9623 0.9397 0.9475 0.9564 0.8908 0.9464 0.8952 0.9498 0.9488 0.9519 0.9218 0.9532 0.9018 0.9306 0.9627 0.9443 0.9506 0.945 0.9366 0.965 0.956 0.9328 0.9441 0.9556 0.873 0.906 0.9497 0.9287 0.9536 0.9457 0.9191 0.9361 0.9411 0.948 0.8889 0.9241 0.937 0.9272 0.9225 0.8823 0.8913 0.9364 0.9348 0.9124 0.9172 0.9401 0.8629 0.9185 0.9546 0.9398 0.9687 0.9175 0.9396 0.9059 0.944 0.9437 0.8887 0.925 0.9268 0.9461 0.9525 0.9528 0.9253 0.9186 0.9541 0.9256 0.9394 0.9323 0.889 
Minimum rate values = 
3570 7824 1.174e+04 2.072e+04 1.407e+05 2199 2464 1151 1835 4.269e+04 1402 4.961e+04 571.2 4553 3.251e+04 5810 34.32 706.1 810.4 8.465e+04 6.923e+04 1893 519.1 5.722e+04 2.95e+04 615.4 674.3 752.4 1182 4356 2.289e+04 1.777e+04 1443 820.4 7410 9.888e+04 729 421.6 2.393e+04 6217 1.868e+04 1610 3.998e+04 9330 482.8 3306 4730 3.44e+04 1.757e+04 9245 1.837e+04 1368 7.487e+04 1.105e+04 1.808e+04 1848 1034 1.379e+04 133.4 2.281e+04 5621 7488 153.4 1.886e+04 1499 1005 5235 3532 111.3 6.596e+04 145.1 6.517e+04 3826 1.076e+05 5833 2.277e+04 7.538e+04 108.8 1728 5.269e+04 1771 1.601e+04 392.5 3.324e+04 2.72e+04 2.479e+04 1900 987.6 42.25 1542 1.432e+04 4643 1.359e+04 2733 830 4326 2429 1.1e+04 6207 2.704e+04 
Average rate values = 
3.021e+06 4.462e+06 9.536e+06 6.567e+06 4.226e+06 1.414e+07 1.457e+07 1.201e+07 4.011e+06 4.676e+06 4.881e+06 3.76e+06 4.102e+06 3.071e+06 3.435e+06 6.774e+06 4.814e+06 5.876e+06 1.194e+07 3.905e+06 3.619e+06 4.082e+06 3.814e+06 5.547e+06 3.65e+06 8.006e+06 4.841e+06 3.813e+06 3.403e+06 4.119e+06 3.248e+06 3.937e+06 4.448e+06 6.628e+06 5.323e+06 3.776e+06 1.247e+07 1.524e+07 9.739e+06 5.093e+06 3.674e+06 3.315e+06 7.929e+06 1.603e+07 5.003e+06 4.182e+06 3.541e+06 3.441e+06 3.008e+06 3.918e+06 1.087e+07 3.35e+06 3.82e+06 4.252e+06 3.151e+06 2.079e+07 3.538e+06 1.351e+07 1.025e+07 3.143e+06 3.45e+06 3.993e+06 3.656e+06 5.174e+06 3.187e+06 4.246e+06 3.694e+06 7.585e+06 3.935e+06 9.712e+06 1.56e+07 4.031e+06 1.052e+07 3.402e+06 1.589e+07 3.713e+06 3.162e+06 1.778e+07 7.544e+06 9.013e+06 1.225e+07 1.402e+07 4.737e+06 3.196e+06 3.119e+06 3.797e+06 6.904e+06 4.843e+06 1.028e+07 5.924e+06 1.508e+07 5.591e+06 3.318e+06 9.27e+06 1.562e+07 6.95e+06 2.73e+07 6.685e+06 1.824e+07 7.153e+06 
Average illumination values = 
406.7 396.7 394.9 387.6 392.3 399.5 408 426.1 394.1 410 396.4 394.9 421.6 399.5 399.7 421.1 399.8 404.9 439.9 420.2 396.4 433.5 406.8 409.5 418.4 399.9 397.1 413.3 395 416.6 420 387.8 395.4 397.8 394.8 443.1 408.1 424.7 392.2 393.3 395.3 409.5 394 429.2 404.1 388.1 404.9 395.6 393.5 408 389.8 401.4 412.1 404.2 391.8 446.1 429.6 400.8 409.3 396.3 398.3 412.6 402.9 411.2 397.7 434.5 404.6 416 419.9 428 433.7 443.4 401.1 416.2 426.4 416.2 411 462.1 422.1 401.3 409.7 390.9 418.8 401.4 420.5 397.5 408 436.3 418.6 416.6 399 405.6 392.8 408.1 413.3 392.5 413.2 415.9 404.2 452.2 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.000124 0.0003349 0.0005196 0.0008803 0.0002122 3.105e-05 1.107e-05 5.755e-05 0.0006968 9.435e-05 0.0001078 1.959e-05 2.515e-06 0.001311 0.0001567 0.0008402 3.402e-05 5.828e-05 0.000236 0.0002153 1.675e-05 0.001847 0.0002603 1.966e-05 3.547e-05 3.191e-06 0.0001987 0.0003933 0.0001221 0.0006109 1.363e-05 0.0003257 0.00311 2.417e-05 1.641e-05 0.002057 0.0002505 0.0001463 0.0003361 0.0008842 3.139e-05 9.101e-05 0.0001659 0.0009323 5.327e-05 0.0002947 0.000886 0.01028 0.000774 0.0002546 0.000113 0.0001136 0.000231 1.141e-05 0.0007641 7.266e-05 0.0002594 0.0001794 0.0005568 0.0002803 0.0001878 8.251e-05 1.568e-06 0.001416 1.557e-05 0.002048 0.0001172 0.003795 0.000435 0.00177 0.0002873 3.562e-06 0.0002991 9.789e-05 9.739e-05 2.375e-05 0.0001824 0.0009426 0.0006565 6.016e-05 3.061e-05 2.308e-06 0.0009203 8.936e-05 0.0001554 1.142e-05 2.657e-05 0.0001516 0.0001688 0.0004848 0.000301 0.0009543 0.0001365 6.955e-05 5.971e-05 0.00062 5.981e-05 0.0008546 0.0001347 0.001142 
Uniformity values = 
0.9428 0.9528 0.968 0.9658 0.9652 0.9531 0.9386 0.9151 0.9445 0.9435 0.952 0.9296 0.9381 0.9559 0.9277 0.9445 0.9111 0.946 0.9485 0.9186 0.9425 0.94 0.9161 0.9673 0.9623 0.9127 0.9549 0.9117 0.9347 0.9492 0.9389 0.9456 0.8979 0.9517 0.91 0.9343 0.9564 0.9386 0.9456 0.9437 0.9406 0.9437 0.9417 0.9518 0.9508 0.9458 0.9546 0.9403 0.9451 0.9281 0.9195 0.942 0.9538 0.9565 0.958 0.9456 0.9456 0.9545 0.9036 0.9071 0.906 0.9297 0.9359 0.9215 0.9133 0.8968 0.9366 0.9229 0.9111 0.9459 0.9308 0.9421 0.9566 0.9464 0.9716 0.9505 0.9406 0.9237 0.9201 0.9328 0.9016 0.8857 0.9532 0.9557 0.9529 0.9472 0.9114 0.9691 0.942 0.9536 0.9428 0.9496 0.9278 0.9148 0.9418 0.96 0.9336 0.9669 0.951 0.954 
Minimum rate values = 
3794 1.014e+04 1.548e+04 2.629e+04 6342 940.1 340.4 1814 2.128e+04 2885 3266 608.1 77.34 3.955e+04 4875 2.566e+04 1077 1778 7178 6763 512.8 5.665e+04 8197 586.3 1064 100.9 6004 1.245e+04 3768 1.856e+04 418.9 9936 9.976e+04 732.8 520.4 6.347e+04 7557 4499 1.025e+04 2.702e+04 963 2783 5082 2.825e+04 1617 8990 2.677e+04 3.138e+05 2.362e+04 7915 3546 3480 6989 344.3 2.3e+04 2217 7915 5423 1.777e+04 8915 5981 2561 48.35 4.432e+04 491.8 6.583e+04 3609 1.184e+05 1.377e+04 5.394e+04 8905 109.1 9020 2984 2892 721 5594 2.943e+04 2.058e+04 1861 979.5 75.17 2.784e+04 2698 4704 347.7 841.3 4513 5169 1.466e+04 9211 2.898e+04 4246 2194 1829 1.863e+04 1848 2.549e+04 4087 3.452e+04 
Average rate values = 
2.783e+06 6.741e+06 3.719e+06 3.723e+06 3.611e+06 4.189e+06 1.036e+07 3.565e+06 6.682e+06 4.748e+06 3.48e+06 4.059e+06 2.862e+06 3.136e+06 7.147e+06 3.783e+06 6.863e+06 7.214e+06 3.26e+06 3.692e+06 3.504e+06 5.021e+06 3.307e+06 8.22e+06 2.811e+06 4.106e+06 3.241e+06 2.88e+06 3.49e+06 3.429e+06 5.932e+06 5.504e+06 3.506e+06 1.195e+07 1.274e+07 8.345e+06 4.382e+06 3.188e+06 4.474e+06 4.593e+06 1.108e+07 3.915e+06 3.401e+06 3.21e+06 2.698e+06 3.435e+06 4.156e+06 2.8e+06 8.451e+06 6.331e+06 4.452e+06 2.991e+06 5.424e+06 3.332e+06 2.895e+06 2.754e+06 4.491e+06 3.502e+06 7.202e+06 3.011e+06 3.527e+06 5.372e+06 8.115e+06 9.853e+06 1.21e+07 3.754e+06 7.777e+06 3.245e+06 4.197e+06 3.13e+06 1.612e+07 6.02e+06 4.319e+06 1.403e+07 1.639e+07 2.934e+06 2.957e+06 2.951e+06 2.946e+06 1.455e+07 4.395e+06 2.145e+07 7.065e+06 9.814e+06 2.904e+06 1.026e+07 1.606e+07 7.285e+06 5.583e+06 4.496e+06 2.004e+07 2.888e+06 3.323e+06 4.903e+06 7.636e+06 3.09e+06 6.282e+06 2.678e+06 2.831e+06 3.381e+06 
Average illumination values = 
402.5 396.3 387.6 385.7 395.2 391.7 403.7 414.6 394.6 393.7 394.2 416.3 403.9 397.4 420.9 396.3 428.7 393.6 410.3 430.7 400.2 409.7 418.3 388.1 391.4 419.1 393.9 419 405.9 391.1 396.9 392.1 439.6 405.9 412.6 402.9 399.5 403.7 397.5 393.8 405 395.9 402.8 395.1 391.1 403 393.8 400.1 393.5 412.2 408.5 399.1 398 391.6 394.4 399.4 398.7 394.6 440.3 419.3 423.1 407.4 417.3 426.7 420.6 440.6 401 414.3 427.3 398.1 414.9 400.7 401.3 398.8 387.6 394.3 400.9 412.4 412.6 407.3 431.1 433.5 402.9 390.7 392.7 396.8 416.2 385.3 397.7 397.9 404.3 401.1 402.7 406.7 405.7 389.4 420.4 387.8 391.6 397.2 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001259 0.000101 0.0006054 0.001796 8.735e-05 2.379e-05 1.765e-06 0.0017 8.534e-05 0.0003033 9.786e-06 2.554e-06 0.001329 0.000168 0.0001111 1.075e-05 0.002282 0.0003109 9.006e-05 4.656e-05 0.002293 9.051e-06 4.221e-05 3.221e-06 0.0001584 7.725e-06 0.0005991 7.818e-05 3.936e-05 0.0002303 0.0002063 0.0001435 2.594e-05 0.0002804 7.399e-05 0.0004992 0.0009144 5.972e-06 0.0001163 0.0006743 0.0002785 3.665e-05 0.0001786 3.15e-05 0.0002478 0.0001361 0.0001656 0.0001139 0.0002299 4.396e-06 0.0009214 0.0001902 1.123e-05 0.0009578 5.661e-05 3.346e-05 8.879e-05 3.346e-06 0.001318 1.633e-05 0.0007907 0.0001272 0.004926 0.0004542 0.002678 7.812e-06 6.035e-05 0.001121 1.892e-05 1.543e-05 0.0005325 0.0001201 0.0006564 1.231e-05 1.199e-05 1.962e-05 0.0004911 0.0002876 3.51e-05 0.0005306 3.09e-05 1.574e-06 0.0001246 0.0002067 0.0009644 9.127e-05 0.0001494 9.673e-05 0.0001722 0.0001016 0.0003234 0.0007703 0.0008173 3.519e-05 0.0005642 7.418e-05 0.0002001 0.0006282 0.0001599 0.0002379 
Uniformity values = 
0.9418 0.9502 0.9656 0.9717 0.9487 0.935 0.9301 0.9738 0.9221 0.9744 0.9188 0.9469 0.9576 0.9326 0.941 0.887 0.9243 0.9612 0.9336 0.9503 0.9321 0.9497 0.9598 0.9161 0.9596 0.9153 0.9517 0.9469 0.9544 0.9067 0.9342 0.9269 0.9535 0.951 0.943 0.946 0.9451 0.9329 0.9721 0.9515 0.9473 0.897 0.9502 0.9571 0.939 0.9379 0.9478 0.9415 0.9602 0.944 0.9543 0.9467 0.9291 0.9521 0.9623 0.8973 0.9265 0.9479 0.9229 0.9215 0.9044 0.9519 0.938 0.9478 0.9611 0.8901 0.9385 0.9495 0.9561 0.964 0.9359 0.9239 0.9314 0.9224 0.9084 0.8861 0.9542 0.9642 0.9489 0.9433 0.9323 0.8984 0.9404 0.9342 0.9445 0.9332 0.9492 0.9441 0.9326 0.9495 0.9561 0.9632 0.8908 0.9559 0.9691 0.9423 0.9647 0.9295 0.9177 0.9576 
Minimum rate values = 
3856 3066 1.808e+04 5.327e+04 2656 734.1 54.76 5.033e+04 2670 8979 307.3 77.83 4.001e+04 5196 3408 349.8 7.114e+04 9330 2783 1414 7.091e+04 275 1269 101.4 4763 243.5 1.816e+04 2382 1190 7326 6370 4467 784.9 8507 2264 1.522e+04 2.79e+04 184.7 3452 2.044e+04 8480 1179 5424 949.5 7615 4186 5040 3492 6907 134.4 2.785e+04 5797 348.7 2.901e+04 1697 1076 2765 101.9 4.119e+04 511.2 2.522e+04 3856 1.511e+05 1.383e+04 8.029e+04 253.2 1855 3.403e+04 571.1 461.7 1.641e+04 3750 2.033e+04 385.1 380.8 638.9 1.485e+04 8607 1067 1.623e+04 956.5 50.55 3821 6384 2.944e+04 2822 4542 2956 5327 3087 9758 2.307e+04 2.646e+04 1062 1.679e+04 2271 5984 1.949e+04 5028 7167 
Average rate values = 
2.567e+06 8.609e+06 3.735e+06 4.381e+06 9.111e+06 1.398e+07 3.183e+06 3.229e+06 3.481e+06 3.901e+06 3.394e+06 2.61e+06 2.924e+06 8.578e+06 4.125e+06 1.185e+07 3.301e+06 3.14e+06 3.256e+06 2.779e+06 3.089e+06 5.297e+06 2.72e+06 3.836e+06 2.674e+06 2.936e+06 2.928e+06 3.393e+06 6.85e+06 3.15e+06 3.64e+06 3.997e+06 9.471e+06 5.067e+06 1.062e+07 2.764e+06 4.128e+06 9.719e+06 3.745e+06 2.574e+06 8.57e+06 2.603e+06 3.455e+06 2.898e+06 3.535e+06 1.195e+07 2.945e+06 2.776e+06 4.91e+06 8.236e+06 2.528e+06 4.326e+06 3.16e+06 3.69e+06 2.763e+06 3.478e+06 2.605e+06 4.272e+06 8.903e+06 1.446e+07 3.365e+06 9.458e+06 2.611e+06 5.598e+06 2.923e+06 4.286e+06 8.375e+06 9.036e+06 1.284e+07 2.688e+06 2.635e+06 2.736e+06 2.703e+06 1.559e+07 3.465e+06 3.793e+06 1.727e+07 2.601e+06 7.949e+06 3.592e+06 4.317e+06 2.281e+07 6.557e+06 2.006e+07 2.688e+06 2.749e+06 3.832e+06 3.396e+06 4.76e+06 2.921e+06 4.952e+06 3.66e+06 4.243e+06 6.485e+06 1.096e+07 3.398e+06 1.072e+07 3.393e+06 4.322e+06 2.829e+06 
Average illumination values = 
402.3 397.1 386.8 383.1 399.4 403.9 409.9 384.8 405 388 420.9 400.2 396.7 414.3 398.1 438 417.5 395.4 417.1 405.9 419.8 397.6 392.4 417.5 394.7 408.1 396.5 392.4 393.7 435.6 411.7 407.4 389.5 397.2 401.6 397.2 393.2 406.4 383.4 401.5 399 426.7 393.5 400.5 407.9 410.3 394.3 399.2 395.4 404.1 398 396.8 415.4 397 391.8 429 404.9 408.6 426 416.9 434.9 395.4 399.5 398.6 397.8 441.6 413.1 399.9 399.5 389.7 402.9 412.3 407.6 409.2 427.8 453 394.7 389.5 402.3 395.9 399.5 436.4 409.4 403.4 399.7 398.9 392.5 402.3 414.3 404.2 394.7 390.2 448.2 393.1 388 400.5 397.9 403.4 433.8 398.2 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001129 3.543e-06 0.0005522 0.0001388 2.298e-05 1.131e-05 6.088e-05 0.0001303 0.0003085 1.746e-05 2.963e-06 0.001399 0.0001736 0.0001019 1.014e-05 0.001633 0.0003222 1.891e-05 0.001918 0.0002672 7.743e-06 2.595e-05 5.462e-05 8.94e-05 9.429e-05 7.81e-05 4.575e-05 0.0002301 2.197e-05 3.325e-05 0.001701 9.767e-05 5.364e-05 0.001099 0.0002028 0 0.0001443 0.0003122 3.673e-05 0.0001534 1.351e-05 7.572e-05 0.0002392 6.331e-05 3.286e-05 1.356e-05 0.0005228 7.621e-05 0.0001745 8.39e-05 5.474e-05 3.6e-05 9.007e-05 3.545e-06 0.001444 1.333e-05 0.0008655 0.0006079 0.000389 0.001382 4.724e-05 4.314e-05 0.0003917 1.788e-05 1.542e-05 0.0001631 0.001046 0.0001213 2.991e-05 1.475e-06 5.584e-05 9.06e-05 2.93e-05 6.805e-05 0.0001377 1.513e-06 8.108e-05 0.0002069 0.001025 9.877e-05 0.0004364 3.321e-05 6.832e-05 0.0008999 5.898e-05 5.98e-05 0.0001912 0.0001343 0.0005885 0.0002036 0.0002215 0.0001603 0.0002725 1.712e-05 9.076e-05 0.000501 0.00311 4.533e-05 0.001978 1.53e-06 
Uniformity values = 
0.9433 0.9639 0.9744 0.9646 0.955 0.9437 0.9242 0.9388 0.9526 0.9569 0.9541 0.9498 0.939 0.9516 0.9008 0.9264 0.9445 0.9461 0.9502 0.9231 0.9664 0.9484 0.9759 0.9252 0.9438 0.9476 0.9692 0.9051 0.9407 0.9124 0.9314 0.9465 0.9381 0.9661 0.961 0.9499 0.941 0.9479 0.9066 0.9584 0.952 0.9417 0.9304 0.897 0.9315 0.96 0.9741 0.951 0.9313 0.9517 0.9606 0.8969 0.9273 0.9589 0.9219 0.9216 0.9515 0.9437 0.9457 0.9456 0.9321 0.9579 0.9572 0.9567 0.9609 0.9359 0.933 0.9375 0.9189 0.948 0.9457 0.961 0.955 0.9419 0.9412 0.895 0.9392 0.9341 0.9444 0.9411 0.9522 0.9499 0.9432 0.969 0.9688 0.9467 0.9334 0.9734 0.944 0.961 0.9303 0.9151 0.9668 0.9231 0.9289 0.9369 0.9415 0.9449 0.9512 0.936 
Minimum rate values = 
3455 106 1.635e+04 4151 694.3 345.7 1901 4005 9342 526.5 89.62 4.246e+04 5333 3090 324.9 5.083e+04 9842 576.7 5.819e+04 8350 231.2 789.4 1615 2788 2883 2378 1362 7333 673.8 1052 5.263e+04 2977 1650 3.282e+04 6089 0 4425 9502 1169 4618 409.3 2320 7417 2037 1018 407.6 1.548e+04 2312 5407 2543 1644 1158 2803 106.7 4.517e+04 417.4 2.624e+04 1.858e+04 1.187e+04 4.215e+04 1462 1299 1.181e+04 539.2 463 5027 3.232e+04 3733 939.2 44.9 1704 2720 885.2 2085 4220 48.78 2491 6391 3.13e+04 3028 1.322e+04 1009 2090 2.678e+04 1757 1822 5909 3981 1.798e+04 6111 6870 5053 8131 535.2 2819 1.543e+04 9.515e+04 1384 5.993e+04 47.16 
Average rate values = 
2.347e+06 6.437e+06 2.716e+06 3.716e+06 9.83e+06 9.81e+06 3.226e+06 2.935e+06 3.841e+06 2.613e+06 2.449e+06 2.742e+06 8.785e+06 3.364e+06 1.389e+07 3.06e+06 2.957e+06 3.262e+06 4.595e+06 2.997e+06 3.088e+06 3.061e+06 2.7e+06 2.513e+06 2.891e+06 3.156e+06 5.089e+06 4.549e+06 1.636e+07 3.142e+06 7.842e+06 3.385e+06 2.563e+06 6.16e+06 7.719e+06 3.631e+06 3.482e+06 6.888e+06 2.408e+06 5.142e+06 2.75e+06 3.148e+06 4.728e+06 1.613e+07 2.727e+06 6.635e+06 2.474e+06 2.394e+06 3.311e+06 3.313e+06 2.675e+06 3.044e+06 2.438e+06 4.271e+06 9.454e+06 2.989e+06 2.88e+06 2.593e+06 3.433e+06 2.329e+06 1.453e+07 5.437e+06 7.802e+06 8.823e+06 2.507e+06 2.456e+06 2.634e+06 2.347e+06 3.582e+06 1.146e+07 4.722e+06 8.936e+06 2.486e+06 9.668e+06 3.342e+06 2.928e+07 6.392e+06 1.921e+07 2.449e+06 2.528e+06 8.191e+06 3.099e+06 5.211e+06 2.312e+06 2.372e+06 3.079e+06 3.387e+06 1.143e+07 3.058e+06 1.136e+07 3.161e+06 4.069e+06 2.781e+06 3.31e+06 1.443e+07 2.372e+06 2.898e+06 3.377e+06 2.398e+06 8.3e+06 
Average illumination values = 
401.7 391.9 386.8 388.9 391.5 401.7 410.6 396.4 391.1 389.4 389.5 404.8 411.5 393.6 434.2 415.2 407.5 398.9 405.4 416.4 389.8 403.2 385.4 412.8 402.9 392.1 383.5 434.2 409.2 410.1 402.4 404 406.6 387.9 393.4 393.3 404.3 394.1 422.2 387.1 399.7 408.4 409.4 432.1 415.5 393.2 388.6 397.1 411.6 397.2 391.2 429.2 404.6 405.6 424.8 406.8 401.4 398.8 399.4 398.3 413.4 394.1 400.9 398.4 389.5 402.9 408.2 403.9 423.6 408 407.6 387.8 391.4 397.2 395.7 437.6 408.7 403.4 399.7 394.5 392.8 399.9 409.7 386.9 384.4 394.9 419.4 387.8 399.6 398.2 403 433.6 394.2 407.2 409.5 401.6 398.2 393.8 398.9 405.5 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001135 9.587e-05 0.0003956 0.000184 3.895e-05 7.15e-05 0.0009035 9.915e-05 9.557e-05 0.0001087 0.001161 0.0002923 0.0001079 1.019e-05 0.002539 0.0002361 3.807e-06 0.00296 8.168e-06 3.956e-05 4.355e-06 0.0001067 2.928e-06 0.0003135 1.628e-05 0.0003489 4.527e-05 3.32e-05 0.0002125 0.000139 6.698e-05 0.0008798 6.174e-06 3.717e-05 0.001085 5.376e-05 0.000194 0.002441 0.0002631 0.0001914 6.745e-05 2.5e-05 1.344e-05 0.0003896 8e-05 1.395e-05 0.001028 4.326e-05 4.568e-05 4.371e-05 3.655e-05 2.014e-05 0.0008688 8.725e-05 0.0003807 0.00146 4.586e-05 4.641e-05 0.000621 2.088e-06 2.937e-05 6.877e-05 0.0001284 8.528e-05 4.434e-06 2.248e-05 9.052e-05 0.0001252 1.15e-05 0.0001157 1.522e-06 8.142e-05 0.0001261 2.358e-05 7.85e-05 4.203e-05 0.0002223 0.0001062 0.0003785 0.0003212 0.0001722 0.0001972 0.0007963 5.7e-05 0.0002704 0.0001657 0.0002325 0.0002434 6.465e-05 0.0004488 2.501e-05 0.0007039 0.0001792 2.283e-06 0.0008626 0.0008719 0.0002152 0.0001944 0.0005824 5.256e-06 
Uniformity values = 
0.9436 0.9722 0.9721 0.9675 0.9566 0.9534 0.9742 0.9587 0.9464 0.9625 0.9665 0.963 0.9554 0.9008 0.9303 0.9462 0.9448 0.9477 0.9087 0.9793 0.9316 0.94 0.9073 0.9584 0.9543 0.9311 0.9454 0.9179 0.9126 0.9557 0.9455 0.9524 0.9375 0.9749 0.9522 0.9598 0.9601 0.9582 0.9506 0.949 0.928 0.9226 0.9587 0.9764 0.9575 0.939 0.9561 0.9443 0.9287 0.9507 0.9097 0.9449 0.9084 0.9536 0.9579 0.9493 0.9384 0.9666 0.9487 0.971 0.9481 0.9498 0.9521 0.9521 0.9126 0.9024 0.9648 0.9645 0.9461 0.9397 0.9015 0.939 0.9504 0.9546 0.9507 0.9542 0.939 0.9462 0.9585 0.9541 0.9243 0.9698 0.9562 0.9624 0.9462 0.9237 0.9621 0.9534 0.9336 0.9321 0.9252 0.9516 0.9641 0.9285 0.969 0.9419 0.9424 0.9103 0.9485 0.9173 
Minimum rate values = 
3471 2845 1.174e+04 5487 1175 2164 2.675e+04 2984 2914 3258 3.465e+04 8757 3257 326.3 7.866e+04 7199 116.3 8.997e+04 259.4 1166 134.9 3275 93.13 9437 492.3 1.081e+04 1381 1044 6717 4197 2044 2.664e+04 190 1100 3.286e+04 1616 5830 7.342e+04 7985 5818 2097 781.8 404.6 1.151e+04 2411 428.8 3.1e+04 1322 1419 1327 1159 615 2.758e+04 2640 1.146e+04 4.435e+04 1410 1385 1.888e+04 62.03 893.8 2089 3890 2584 140.2 718.9 2707 3746 350.7 3553 48.71 2502 3829 712.8 2382 1271 6830 3239 1.139e+04 9711 5376 5867 2.402e+04 1709 8244 5177 6971 7366 1998 1.389e+04 779.9 2.134e+04 5364 70.94 2.567e+04 2.67e+04 6588 6160 1.771e+04 165.3 
Average rate values = 
2.199e+06 6.262e+06 4.284e+06 3.163e+06 4.37e+06 3.043e+06 2.854e+06 3.479e+06 2.881e+06 2.583e+06 2.57e+06 3.546e+06 3.368e+06 1.355e+07 2.547e+06 2.474e+06 3.224e+06 5.712e+06 3.338e+06 2.288e+06 3.935e+06 3.229e+06 2.341e+06 2.859e+06 8.35e+06 2.83e+06 3.125e+06 2.918e+06 2.803e+06 2.365e+06 2.241e+06 4.765e+06 9.985e+06 3.575e+06 2.322e+06 2.168e+06 3.163e+06 2.574e+06 3.207e+06 5.019e+06 9.098e+06 2.586e+06 6.079e+06 2.348e+06 2.257e+06 3.247e+06 2.514e+06 2.387e+06 3.032e+06 4.003e+06 3.004e+06 9.238e+06 3.008e+06 2.7e+06 3.012e+06 2.193e+06 1.071e+07 6.206e+06 2.565e+06 9.38e+06 2.354e+06 4.539e+06 2.418e+06 3.161e+06 2.798e+06 3.983e+06 8.226e+06 2.356e+06 8.851e+06 3.173e+06 2.746e+07 6.095e+06 1.238e+07 2.247e+06 2.336e+06 6.636e+06 3.647e+06 2.614e+06 3.41e+06 2.721e+06 4.008e+06 2.766e+06 3.27e+06 1.074e+07 3.629e+06 3.988e+06 2.324e+06 2.335e+06 1.067e+07 2.15e+06 3.294e+06 2.308e+06 2.508e+06 2.826e+06 2.169e+06 2.244e+06 3.105e+06 6.031e+06 2.781e+06 4.965e+06 
Average illumination values = 
401.5 388.5 385.5 392.3 389 392.9 384.4 389.6 394.3 386.9 392.3 386.6 392.1 434.2 413.5 406.4 400 395.1 425.2 384.6 407.5 410.3 416.3 387.3 388.6 421.3 406.1 407.6 417.1 392.8 398 390.2 404.4 382.2 400.8 387.3 397 395.2 399.7 403.1 406.9 414.9 393.7 387 394.4 408.8 393.5 406.4 412.7 398.7 443.1 398.5 431.3 392.4 394.2 396.7 409.4 390.5 400.3 387.6 394.5 400.5 391.3 398.4 425.8 444.8 385.2 388 396.6 395.5 438.1 408.8 402 400.4 394.3 400.4 407.6 403.2 394.6 396.9 423 389.4 394.5 397.6 396.2 429.5 398.1 392.7 406.8 403.5 409.8 397.7 392 404.2 384.3 399.1 398.6 428.9 404.1 417.5 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001143 9.836e-05 0.0005168 0.0001734 1.777e-05 2.221e-06 0.0001486 0.0003443 1.176e-05 3.443e-06 0.0002751 1.478e-06 8.36e-06 0.001531 0.0002815 3.64e-06 0.00157 1.365e-05 2.836e-06 3.204e-05 9.564e-05 9.659e-05 2.209e-06 0.0003574 0.0003842 5.445e-05 2.613e-05 0.0001106 5.667e-05 0.0005596 0 3.67e-05 0.0007897 4.861e-05 0.0001535 1.772e-05 0.0007026 3.236e-05 0.0001192 2.02e-05 9.666e-05 8.292e-05 1.362e-05 0.0007699 4.678e-05 4.528e-05 1.121e-05 8.24e-05 1.145e-05 0.0006253 0.0004136 0.0004007 0.001019 4.008e-06 0.0003043 1.818e-05 1.512e-05 0.0001585 0.0001455 8.867e-05 2.622e-06 4.764e-05 8.974e-05 3.115e-05 0.0001612 3.487e-05 8.179e-05 0.0003965 0.0001436 7.43e-05 4.785e-05 0.000197 8.373e-05 0.0002687 0.0003755 0.0002109 4.284e-05 7.536e-05 0.000139 0.0003042 0.0001815 6.164e-06 0.0002345 0.0004265 9.815e-05 9.565e-05 0.0001018 2.351e-06 3.449e-05 0.0009117 0.0002169 8.42e-05 0.0002174 1.443e-05 6.426e-05 0.0001558 0.001437 3.912e-05 9.514e-05 1.115e-06 
Uniformity values = 
0.9537 0.9721 0.9733 0.9599 0.9401 0.925 0.9514 0.9567 0.9352 0.9632 0.9542 0.9599 0.9062 0.9274 0.9462 0.9422 0.9381 0.964 0.9574 0.9534 0.944 0.9457 0.9535 0.9537 0.9054 0.9279 0.953 0.9594 0.9392 0.952 0.9374 0.9667 0.9358 0.9338 0.9642 0.9479 0.9526 0.9515 0.9565 0.9615 0.9511 0.9537 0.9363 0.9529 0.9438 0.9297 0.9506 0.9362 0.9358 0.949 0.9357 0.9247 0.947 0.9561 0.9628 0.9559 0.9667 0.9444 0.9487 0.9561 0.9126 0.9035 0.9604 0.97 0.9567 0.9663 0.9533 0.9537 0.9683 0.9421 0.9618 0.9576 0.9207 0.959 0.97 0.9335 0.9734 0.9471 0.9553 0.934 0.9421 0.9438 0.9386 0.9499 0.948 0.9361 0.9486 0.9371 0.9657 0.9441 0.9428 0.9626 0.9499 0.9376 0.9652 0.9622 0.9539 0.9265 0.9234 0.9298 
Minimum rate values = 
3457 2920 1.532e+04 5212 545.5 69.28 4506 1.038e+04 362.9 103.1 8317 44.43 266.2 4.759e+04 8585 111.5 4.824e+04 408.7 85.47 969.5 2923 2947 66.86 1.081e+04 1.224e+04 1693 791 3326 1741 1.696e+04 0 1095 2.434e+04 1502 4592 539.5 2.127e+04 981.3 3596 606.1 2932 2508 419.8 2.33e+04 1430 1405 340.3 2539 353.2 1.901e+04 1.275e+04 1.25e+04 3.103e+04 121 9117 548.6 451.4 4843 4424 2676 82.89 1521 2696 926.5 4861 1041 2475 1.199e+04 4280 2275 1436 5935 2624 8083 1.117e+04 6516 1270 2296 4199 9397 5557 188.4 7208 1.295e+04 2987 2948 3098 72.4 1031 2.785e+04 6637 2524 6603 444.2 1921 4670 4.342e+04 1218 2973 34.59 
Average rate values = 
2.064e+06 5.916e+06 2.859e+06 2.922e+06 8.634e+06 2.634e+06 2.879e+06 3.283e+06 2.828e+06 2.371e+06 4.95e+06 3.104e+06 5.442e+06 2.692e+06 2.409e+06 2.708e+06 2.635e+06 3.154e+06 3.129e+06 2.836e+06 2.126e+06 2.588e+06 6.484e+06 5.282e+06 2.738e+06 3.375e+06 8.218e+06 3.438e+06 2.31e+06 4.512e+06 9.493e+06 3.306e+06 2.25e+06 2.062e+06 4.481e+06 2.135e+06 7.239e+06 3.743e+06 2.377e+06 4.28e+06 2.314e+06 2.143e+06 2.979e+06 2.824e+06 2.225e+06 2.821e+06 2.047e+06 1.022e+07 2.382e+06 2.619e+06 2.457e+06 3.606e+06 2.189e+06 6.397e+06 3.344e+06 8.567e+06 2.141e+06 2.115e+06 2.038e+06 3.11e+06 2.631e+06 4.063e+06 7.631e+06 2.208e+06 2.928e+06 4.192e+06 4.031e+06 2.26e+06 2.113e+06 2.277e+06 6.746e+06 2.338e+06 3.162e+06 3.567e+06 2.763e+06 3.423e+06 7.996e+06 2.813e+06 9.345e+06 2.306e+06 2.262e+06 1.085e+07 2.526e+06 2.104e+06 2.652e+06 4.601e+06 2.563e+06 2.992e+06 2.405e+06 2.108e+06 2.946e+06 2.398e+06 2.272e+06 2.443e+06 5.664e+06 2.076e+06 2.124e+06 3.544e+06 2.718e+06 3.122e+06 
Average illumination values = 
397.3 383.9 384.3 392.9 401.5 409.9 391.8 389.5 412.8 393.2 400.1 388.8 428.7 414.1 406.4 403.5 417.1 385.4 394.4 392.8 406 402.1 389.6 388.7 436 407 389.7 396.4 403.2 390.3 404.3 385.4 405.6 402.7 384.7 396.9 390.4 399.4 392.9 394.8 403.2 395.4 409.4 396.6 406.7 412.3 410.1 419.5 400.6 406.6 408.6 415.4 408.7 389.8 399.2 397.7 387.1 400.8 391.8 396.7 425.8 441.8 387.6 385.4 390.3 385.4 390.8 389.8 393.3 393.5 387.5 398.6 428.5 394.4 389.9 414.8 387.7 398.3 396.4 416.8 406.9 411.2 400.4 396.1 395.3 403.7 403.6 399.9 384.8 398.2 398.5 386.8 403.5 396.8 388.5 389.4 388.9 406.2 423.6 404.4 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001225 9.861e-05 0.0007762 8.153e-05 2.284e-06 4.647e-05 9.573e-05 6.562e-05 2.941e-06 0.001479 1.241e-06 3.337e-05 2.132e-05 0.0002679 4.081e-06 0.001657 1.38e-05 2.941e-06 4.968e-05 1.082e-05 0.0003558 1.533e-05 0.0002818 4.857e-05 1.81e-05 8.156e-05 3.983e-05 0.0001491 3.106e-05 3.471e-05 0.001072 5.134e-05 0.0001536 1.455e-05 0.0003722 5.204e-05 2.004e-05 1.729e-05 0.0004909 7.278e-05 7.341e-06 5.755e-05 3.03e-05 0.0001178 2.357e-06 1.207e-05 0.0008759 0.0005878 0.0003406 0.0008945 4.046e-06 3.801e-05 1.824e-06 2.342e-05 4.278e-05 0.0001152 3.098e-05 2.097e-06 0.0006056 7.407e-05 1.958e-05 3.619e-05 4.045e-06 0.0003991 0.0001447 0.0001395 5.863e-05 0.0002326 5.807e-05 4.743e-05 6.537e-05 4.323e-05 0.000256 8.607e-05 0.0001702 0.0001602 7.436e-05 1.296e-05 8.427e-05 9.847e-05 0.0001204 8.604e-05 2.307e-06 1.691e-05 7.829e-05 0.0001781 0.0001343 8.409e-06 1.308e-05 0.000115 1.497e-05 0.0001675 8.537e-05 1.265e-06 4.713e-05 2.186e-06 7.921e-05 0.0001802 0.0007003 0.0002198 
Uniformity values = 
0.9648 0.9771 0.974 0.9502 0.9444 0.943 0.9574 0.9484 0.9607 0.9541 0.9632 0.9574 0.929 0.9402 0.9463 0.9392 0.9659 0.9533 0.9787 0.9244 0.9692 0.9457 0.9318 0.9667 0.9565 0.9592 0.9505 0.9455 0.963 0.9716 0.9464 0.9417 0.9641 0.9443 0.9748 0.9603 0.9597 0.9642 0.9763 0.9408 0.956 0.9698 0.8967 0.9534 0.9098 0.939 0.9491 0.9439 0.9244 0.9493 0.9601 0.9496 0.9681 0.9494 0.9388 0.9523 0.918 0.9175 0.9715 0.974 0.9508 0.9702 0.9525 0.9556 0.9634 0.9565 0.9492 0.9477 0.9535 0.964 0.9628 0.9359 0.9719 0.9611 0.9533 0.9454 0.9553 0.9466 0.9466 0.9467 0.936 0.9581 0.9493 0.9635 0.9493 0.937 0.9555 0.9412 0.9642 0.9499 0.9592 0.9094 0.9098 0.9437 0.9535 0.9611 0.9439 0.9621 0.9668 0.9484 
Minimum rate values = 
3663 2912 2.298e+04 2476 69.79 1422 2885 1996 88.34 4.468e+04 37.19 1006 662.3 8221 124.4 5.087e+04 412.2 89.01 1465 337.8 1.059e+04 467.8 8725 1450 546.1 2453 1209 4549 930.6 1031 3.268e+04 1573 4596 444.6 1.102e+04 1564 602.6 517.5 1.45e+04 2232 221.6 1712 975 3564 74.74 371 2.662e+04 1.796e+04 1.063e+04 2.718e+04 121.6 1155 54.37 711.8 1315 3489 973.8 65.95 1.798e+04 2194 594.1 1076 122.5 1.205e+04 4334 4207 1782 7082 1757 1420 1959 1333 7600 2584 5151 4889 2246 395 2569 3001 3712 2591 70.11 506.5 2380 5483 4055 257.8 391.3 3492 450.4 5313 2707 38.69 1426 65.63 2421 5404 2.089e+04 6687 
Average rate values = 
1.977e+06 5.547e+06 3.894e+06 7.842e+06 9.797e+06 2.087e+06 2.945e+06 2.604e+06 2.009e+06 2.352e+06 3.532e+06 2.353e+06 2.541e+06 2.428e+06 3.142e+06 2.396e+06 3.014e+06 2.404e+06 2.315e+06 2.087e+06 2.421e+06 5.302e+06 2.341e+06 2.845e+06 9.159e+06 4.097e+06 2.378e+06 1.594e+07 6.962e+06 2.896e+06 2.069e+06 1.959e+06 4.246e+06 2.004e+06 2.956e+06 2.17e+06 2.092e+06 2.32e+06 1.974e+06 2.902e+06 2.85e+06 2.268e+06 2.28e+06 1.964e+06 2.726e+06 2.251e+06 2.532e+06 2.026e+06 2.877e+06 2.071e+06 6.183e+06 3.573e+06 7.031e+06 2.249e+06 2.038e+06 1.932e+06 3.056e+06 2.426e+06 8.621e+06 2.145e+06 2.852e+06 4.271e+06 3.581e+06 2.136e+06 1.999e+06 2.105e+06 2.447e+06 3.443e+06 2.213e+06 2.674e+06 2.615e+06 2.934e+06 2.517e+06 4.796e+06 3.253e+06 2.593e+06 2.097e+06 2.179e+06 2.082e+06 2.464e+06 2.438e+06 4.018e+06 2.459e+06 5.134e+06 1.973e+06 2.846e+06 2.11e+06 2.397e+06 2.317e+06 1.991e+06 2.187e+06 2.545e+06 2.681e+06 3.478e+06 2.423e+06 1.274e+07 2.348e+06 2.225e+06 2.295e+06 1.845e+06 
Average illumination values = 
392.7 384.4 381.5 397.4 401.4 401 390.1 393.5 386.8 402.9 391 391.5 413.8 405.9 399.7 415.7 384.6 397.1 384.3 406.7 383 392 420.4 384.5 393 393.8 397.9 398 392.5 383.7 400.4 399.4 384.8 398.4 388.7 387.4 389.5 391.5 387 401.1 391.1 387.3 429.2 395.7 443 399.3 400.1 400.2 415.5 405.9 392.5 399.9 391.2 393.6 402.8 397.7 422.5 427.8 384.8 384.2 392.6 383.8 391.2 390 391.9 388.1 400.3 403.9 402.7 390.5 388.3 415.6 385.3 398.3 393.3 412.8 404.3 395.5 398.8 400.9 403.7 399.6 395.3 385.6 395.1 397.6 408 393.8 387.8 397.5 389 414.8 424.8 398.4 391.9 392 401.9 393.3 389.1 395.1 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001282 0.0001003 2.086e-05 2.861e-05 2.475e-06 0.0001311 5.477e-05 1.219e-05 2.882e-06 0.0003235 3.445e-05 2.73e-05 0.0001278 2.555e-05 0.002259 9.537e-06 2.944e-06 2.945e-05 1.018e-05 0.0002041 2.328e-05 9.137e-05 4.343e-05 1.916e-05 0.0001761 7.436e-05 0.0001222 0 0.0001216 3.38e-05 0.0002326 6.549e-06 0.0003782 0 2.024e-05 1.449e-05 0.001027 1.396e-05 0.0001131 5.18e-05 4.196e-05 3.7e-06 5.324e-06 0.0001987 8.968e-05 0.0001559 0.0006697 6.759e-06 3.642e-05 1.644e-06 3.049e-05 4.325e-05 0.0001371 3.243e-05 4.604e-06 9.202e-05 3.4e-05 3.471e-05 2.022e-05 0.0001714 0.0001648 1.139e-05 0.0001224 3.519e-05 8.731e-05 6.186e-05 4.047e-05 4.319e-05 5.025e-06 8.465e-06 0.0002675 0.0001785 1.497e-05 3.851e-05 0.0005174 2.666e-05 8.286e-05 2.559e-06 2.813e-06 0.0006754 0.0002265 9.898e-05 9.783e-06 1.285e-05 0.0001135 1.467e-05 3.465e-05 0.000106 1.265e-06 4.4e-06 2.993e-05 9.953e-05 7.346e-05 0.0002008 0.0003514 3.154e-06 0.0001596 8.733e-05 0.0001066 1.393e-05 
Uniformity values = 
0.9651 0.9735 0.965 0.9616 0.9585 0.9726 0.9506 0.9386 0.9603 0.9672 0.9625 0.9225 0.9443 0.9598 0.9526 0.9176 0.9528 0.9787 0.9244 0.9679 0.9702 0.9042 0.9692 0.9435 0.9555 0.95 0.9322 0.9458 0.9472 0.9639 0.9596 0.9531 0.9673 0.9611 0.9606 0.9589 0.9714 0.9542 0.9693 0.9524 0.928 0.9459 0.917 0.9432 0.9514 0.9588 0.9578 0.9451 0.9624 0.9729 0.9556 0.9422 0.9527 0.9217 0.9199 0.966 0.9694 0.9488 0.974 0.9684 0.9183 0.9361 0.9665 0.9553 0.9243 0.9596 0.9601 0.9363 0.9718 0.9651 0.939 0.9521 0.9619 0.9469 0.9367 0.926 0.9535 0.9461 0.9608 0.9456 0.9486 0.9553 0.9637 0.9669 0.9491 0.9575 0.9241 0.9279 0.9429 0.9516 0.9541 0.9219 0.9533 0.9497 0.9561 0.9354 0.9599 0.9548 0.958 0.9529 
Minimum rate values = 
3832 2972 623.9 858.4 74.5 3890 1662 374.6 86.59 9651 1033 854 3905 768.2 6.833e+04 299.9 89.16 868.2 317.8 6083 692.5 2916 1293 585.9 5318 2259 3783 0 3705 1012 6994 198.3 1.128e+04 0 607.8 436 3.048e+04 422 3366 1569 1305 112.9 167.5 6079 2720 4691 2.017e+04 206.4 1092 48.75 920.7 1325 4151 1015 144.4 2748 1012 1056 598.9 5107 5176 351 3655 1063 2726 1860 1216 1331 149.2 253.1 8218 5409 449 1173 1.593e+04 830.7 2507 78.05 84.49 2.06e+04 6889 2990 292.9 383.3 3450 442.1 1082 3297 38.7 133.4 905.2 3115 2223 6102 1.06e+04 97.29 4797 2639 3211 421.8 
Average rate values = 
1.863e+06 5.678e+06 2.785e+06 6.637e+06 2.619e+06 4.318e+06 2.153e+06 2.622e+06 2.025e+06 3.556e+06 3.004e+06 3.407e+06 2.292e+06 2.056e+06 2.062e+06 3.436e+06 2.279e+06 2.193e+06 1.892e+06 2.354e+06 4.227e+06 2.337e+06 4.305e+06 9.391e+06 2.14e+06 1.907e+06 1.176e+07 3.005e+06 1.923e+06 3.526e+06 2.007e+06 1.943e+06 2.893e+06 2.056e+06 1.986e+06 2.068e+06 1.839e+06 2.909e+06 2.676e+06 1.989e+06 2.359e+06 2.299e+06 8.154e+06 2.263e+06 2.142e+06 2.121e+06 2.251e+06 2.071e+06 3.054e+06 5.437e+06 1.828e+06 1.931e+06 1.828e+06 3.091e+06 2.7e+06 7.559e+06 1.843e+06 2.711e+06 5.765e+06 1.985e+06 2.93e+06 2.498e+06 2.336e+06 2.116e+06 2.467e+06 2.521e+06 2.623e+06 2.773e+06 2.379e+06 5.589e+06 2.193e+06 2.024e+06 2.549e+06 3.537e+06 1.815e+06 2.708e+06 1.875e+06 2.263e+06 2.687e+06 1.904e+06 2.758e+06 1.962e+06 2.495e+06 2.164e+06 1.853e+06 2.037e+06 2.449e+06 2.618e+06 3.293e+06 2.195e+06 4.665e+06 2.119e+06 2.75e+06 1.763e+06 1.983e+06 2.524e+06 1.882e+06 1.813e+06 1.016e+07 2.014e+06 
Average illumination values = 
392.6 383.9 388.8 388.2 390.2 383.7 391.1 411.3 393.7 384.8 389 415.9 407.2 392.1 393.1 421.1 397.1 384.3 407 383.6 382.2 435.6 396.8 399.1 388.3 396.1 411.6 396.8 400.1 385.6 397.2 394.7 387.3 387.1 389.1 389.7 386.7 396 388.5 403 413 414.1 423.9 404.7 392.5 394 393.1 403.9 398.7 385.8 391.3 401.4 397.5 421 428.7 384.7 385.6 392.4 383.3 385.5 429.8 402 385 397.8 424.2 393.7 389.4 415.8 385.3 396.5 412.6 402.5 397.1 404 401.5 408.7 396.3 400.3 387.5 397.6 396 409 385.2 385.3 397.8 390.1 408.2 416.5 398.8 392.4 392.9 422.8 394.5 395.8 392.9 404 387.6 390.4 388 392.6 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001293 0.0001022 3.425e-05 1.254e-05 2.376e-06 0.0001473 8.151e-05 2.814e-06 0.00047 1.621e-06 8.539e-06 0.0001855 2.643e-05 4.749e-05 1.116e-05 3.02e-06 3.91e-05 1.071e-05 6.21e-05 2.358e-05 9.652e-05 2.847e-05 0.0003755 8.681e-05 4.834e-05 6.097e-06 3.559e-05 0.0006571 4.365e-05 0.000401 0.0001017 2.286e-05 4.087e-06 9.037e-06 0.0005428 1.386e-05 9.966e-05 5.538e-05 6.396e-05 4.118e-06 4.054e-05 0.0001263 0.0006069 0.0005017 0.000133 8.342e-05 2.619e-06 1.554e-05 0.0001365 2.967e-05 3.256e-05 2.109e-06 9.387e-05 3.426e-05 3.485e-05 4.813e-06 8.326e-05 7.774e-05 8.268e-05 5.91e-05 0.0002515 1.335e-05 3.614e-05 0.0002372 4.416e-05 9.354e-05 0.0002424 0.0001635 7.699e-05 0.0002479 0.0001534 2.899e-05 1.236e-05 2.672e-06 4.499e-06 0.0005277 0.0001801 5.692e-05 7.156e-06 1.404e-05 0.0001624 0.0004108 0.0001176 1.336e-06 5.056e-05 1.805e-06 9.091e-06 8.951e-05 0.0001462 0.000175 3.155e-06 0.0002978 9.05e-05 2.661e-05 0.0001854 7.096e-05 2.018e-06 0.0001498 3.165e-06 1.072e-05 
Uniformity values = 
0.9667 0.9742 0.9685 0.9544 0.9493 0.9566 0.9603 0.9618 0.9554 0.9689 0.9132 0.9406 0.9368 0.9426 0.9253 0.967 0.9769 0.9325 0.9683 0.9734 0.9068 0.9302 0.9551 0.9672 0.9523 0.9646 0.9688 0.9521 0.9233 0.9655 0.96 0.9525 0.9543 0.9603 0.9734 0.9508 0.9672 0.9386 0.9473 0.946 0.9493 0.9142 0.9458 0.9621 0.9497 0.9665 0.9407 0.9608 0.9461 0.9352 0.9257 0.9248 0.9667 0.9715 0.9488 0.9635 0.9405 0.9314 0.9432 0.9524 0.9505 0.9684 0.9743 0.9391 0.9727 0.971 0.9592 0.9487 0.96 0.9518 0.9483 0.9389 0.9535 0.9664 0.9699 0.9556 0.9594 0.9265 0.9485 0.9696 0.9615 0.9491 0.9203 0.957 0.9534 0.9607 0.9231 0.9481 0.9613 0.9569 0.9354 0.9602 0.9665 0.955 0.9627 0.9685 0.9655 0.9376 0.9312 0.966 
Minimum rate values = 
3860 3027 1020 379.1 72.2 4442 2449 84.41 1.419e+04 48.28 269.8 5690 814 1454 348.1 90.1 1155 331.5 1850 698.8 3071 883.2 1.134e+04 2590 1465 182.4 1060 1.991e+04 1364 1.198e+04 3057 692.4 123.6 271.5 1.608e+04 420.6 2973 1702 1948 125.6 1232 3987 1.851e+04 1.504e+04 4040 2490 80.34 466.7 4163 915.4 1015 65.81 2802 1018 1060 144.1 2554 2408 2529 1790 7633 397.7 1070 7288 1310 2780 7290 4973 2314 7515 4668 890.9 374.1 79.78 133.8 1.593e+04 5417 1773 217.7 417.8 4872 1.249e+04 3688 40.27 1530 54.2 284.1 2724 4388 5278 97.32 8949 2702 803.9 5557 2114 60.32 4609 98.08 320.2 
Average rate values = 
1.771e+06 5.812e+06 2.733e+06 5.231e+06 2.5e+06 2.129e+06 2.381e+06 1.783e+06 2.146e+06 2.999e+06 4.855e+06 2.052e+06 2.304e+06 1.945e+06 2.362e+06 2.86e+06 2.905e+06 1.821e+06 2.247e+06 4.12e+06 2.322e+06 2.887e+06 2.051e+06 1.837e+06 3.307e+06 6.57e+06 2.677e+06 1.899e+06 1.847e+06 2.045e+06 2.841e+06 3.281e+06 1.965e+06 6.412e+06 1.778e+06 2.748e+06 2.238e+06 1.88e+06 1.802e+06 2.181e+06 2.044e+06 2.524e+06 1.84e+06 1.953e+06 1.836e+06 2.079e+06 2.305e+06 1.825e+06 1.745e+06 1.964e+06 2.153e+06 2.157e+06 8.006e+06 1.751e+06 2.588e+06 2.403e+06 5.297e+06 3.036e+06 1.916e+06 2.207e+06 3.768e+06 1.736e+06 2.631e+06 3.562e+06 8.119e+06 2.337e+06 2.014e+06 2.4e+06 1.908e+06 1.964e+06 1.718e+06 2.821e+06 1.78e+06 2.173e+06 1.753e+06 1.81e+06 1.985e+06 2.557e+06 2.407e+06 2.095e+06 1.762e+06 2.836e+06 2.345e+06 3.068e+06 1.919e+06 4.517e+06 1.93e+06 1.908e+06 1.798e+06 1.881e+06 2.397e+06 1.771e+06 1.704e+06 2.014e+06 2.052e+06 4.4e+06 3.083e+06 2.011e+06 1.997e+06 2.345e+06 
Average illumination values = 
391.9 383.6 387.3 389.9 391.6 389.6 387.2 385.7 402.3 385 425.5 406 412.9 400.5 411.1 389.4 383.3 403.5 383.6 382.6 435.3 406 397 387.6 394.7 391.9 384.7 398.5 414.2 393.5 395.8 398.9 393.9 395.2 385.9 396.1 389.4 413.7 396 404.1 399.6 429.3 399.3 386 404.1 387.7 407.8 386.5 400.1 405.6 419 423.7 384.4 384.8 392.4 388.6 408.1 422.5 397.3 400.7 400.7 383.3 384.4 411.1 387.2 384.8 396.3 408.9 399.6 394.9 396.6 403 396.3 391.1 382.9 390.9 393.9 423.6 392.2 384.8 387.6 396.3 422 393.9 391.3 392.1 422 405.9 390.5 392.6 404 388.2 385.6 394.4 391.7 386.3 389.9 407.3 403.9 384.4 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.000132 2.543e-05 0.0001361 1.8e-05 3.578e-06 0.0001019 6.543e-06 3.702e-06 0.0003789 3.476e-05 2.582e-05 0.0002509 3.272e-06 0.0001126 1.749e-05 3.714e-06 1.176e-05 4.564e-05 2.374e-05 9.715e-05 3.485e-05 8.45e-05 5.573e-05 0.0001504 0 4.576e-05 3.364e-05 0.0001638 1.479e-05 0.0003001 2.958e-05 6.164e-06 3.194e-05 4.657e-05 7.374e-06 5.299e-05 3.841e-05 3.78e-06 4.056e-05 0.0001748 0.0006249 0.0007499 1.672e-06 0.0001101 1.669e-06 1.532e-05 7.528e-05 0.0001475 2.248e-06 5.099e-05 7.35e-05 2.014e-05 3.616e-05 3.53e-05 6.025e-05 1.823e-05 6.13e-05 5.249e-05 1.365e-05 6.692e-05 8.762e-06 0.0005015 9.845e-06 0.0002152 0.0002079 1.687e-05 0.0001449 1.16e-05 0.0001932 1.555e-06 1.084e-06 0.0007581 0.0001948 4.031e-05 6.949e-06 1.982e-05 0.0001576 0.000236 3.737e-05 1.289e-06 4.42e-06 2.221e-05 0.0001176 0.0001264 0.0001897 4.646e-06 0.0001004 9.684e-05 8.499e-07 1.482e-05 0.0001389 4.368e-05 0.0001166 3.178e-06 1.081e-05 1.578e-06 3.118e-05 5.902e-07 0.0003931 1.776e-06 
Uniformity values = 
0.9664 0.9729 0.9656 0.9469 0.9411 0.9602 0.9566 0.9711 0.9756 0.9613 0.9385 0.9423 0.9498 0.9341 0.9691 0.946 0.943 0.9696 0.9704 0.9072 0.9381 0.968 0.9704 0.9467 0.9469 0.9583 0.964 0.9592 0.9587 0.9529 0.9424 0.9368 0.9705 0.9466 0.9649 0.9504 0.94 0.945 0.9493 0.9451 0.9581 0.958 0.9184 0.956 0.9723 0.9496 0.941 0.9577 0.9032 0.9582 0.9662 0.9597 0.9703 0.9696 0.9269 0.9361 0.9529 0.9505 0.9711 0.9769 0.9383 0.9675 0.9658 0.9363 0.9527 0.9551 0.934 0.9513 0.9436 0.9599 0.9525 0.9523 0.9524 0.9555 0.9511 0.9692 0.9603 0.9431 0.9155 0.9452 0.9516 0.9546 0.9282 0.9571 0.9542 0.9633 0.9553 0.9625 0.9513 0.9547 0.956 0.9662 0.9418 0.9545 0.9673 0.9649 0.963 0.9638 0.957 0.9372 
Minimum rate values = 
3940 754.2 4066 548.4 109.7 3062 197.4 110 1.12e+04 1043 793.7 7681 99.4 3479 520.7 113.3 359.8 1358 705.8 3090 1072 2519 1657 4582 0 1378 1007 4926 445.2 9084 905.7 189.9 949.6 1420 220.5 1609 1179 115.4 1233 5335 1.881e+04 2.258e+04 52.52 3322 49.53 465.6 2308 4444 71.82 1535 2195 605.6 1075 1050 1876 562.1 1856 1593 405.5 1976 269.4 1.495e+04 294.1 6632 6296 509.8 4477 351.9 5908 46.73 32.85 2.296e+04 5903 1217 210.8 590.1 4736 7221 1178 39.35 134 671.4 3656 3810 5735 139.2 3032 2903 25.78 447.8 4192 1304 3572 96.06 322.6 47.17 934.2 17.67 1.185e+04 54.68 
Average rate values = 
1.688e+06 1.999e+06 2.553e+06 5.667e+06 1.789e+06 2.707e+06 2.396e+06 1.871e+06 2.674e+06 2.762e+06 2.103e+06 1.984e+06 1.99e+06 2.261e+06 1.753e+06 2.292e+06 1.623e+06 2.104e+06 4.042e+06 2.224e+06 2.259e+06 2.269e+06 1.713e+06 1.522e+07 2.959e+06 1.749e+06 3.159e+06 3.168e+06 1.704e+06 1.899e+06 7.568e+06 3.024e+06 1.735e+06 1.711e+06 2.423e+06 1.813e+06 1.976e+06 2.113e+06 1.946e+06 2.007e+06 1.701e+06 1.681e+06 2.469e+06 2.523e+06 5.244e+06 1.624e+06 1.755e+06 1.697e+06 2.257e+06 4.207e+06 1.595e+06 2.501e+06 3.679e+06 1.804e+06 3.257e+06 1.892e+06 2.162e+06 3.596e+06 1.658e+06 2.217e+06 2.7e+06 2.17e+06 4.281e+06 1.939e+06 1.84e+06 2.224e+06 1.902e+06 2.162e+06 1.701e+06 5.803e+06 7.355e+06 1.757e+06 2.108e+06 1.793e+06 3.115e+06 1.885e+06 1.675e+06 2.701e+06 2.214e+06 3.081e+06 1.989e+06 4.26e+06 2.079e+06 1.753e+06 1.579e+06 1.741e+06 1.804e+06 1.587e+06 7.52e+06 1.857e+06 1.714e+06 2.872e+06 1.856e+06 1.881e+06 2.25e+06 7.129e+06 1.602e+06 6.166e+06 1.699e+06 5.507e+06 
Average illumination values = 
392.1 383.6 389.6 398.7 401.7 388.6 390.2 383.1 383.1 389.2 406.3 404.6 397.9 408.5 384 401.3 401 382.9 382.1 435.1 398.8 388.4 386.5 397.5 398.5 395.5 385.6 397.4 392.4 395.1 401.2 417 388.1 399.6 387.5 402.5 407.7 409.7 399.6 404.5 390.9 393 430.4 400.4 385.1 393.6 400.7 395.6 439.9 391.2 383.7 389 383.8 385 426 400.3 400.5 400.7 383 386.3 415.6 385.3 396.2 413.7 402.4 393.5 413.9 398.8 396.4 397 394 391.7 394.5 408 396.2 384.9 387.4 398.8 420.8 397.8 392.4 391.8 419 392.2 392.2 387.1 390.9 387.8 395.2 390.9 392.1 390.2 405.1 393.3 384.5 389 387.1 389 392.4 401.9 

End of simulation
Obj Function for 2 users through 20 users 
0.1056 0.0515 0.0145 0.0082 0.0047 0.0030 0.0018 0.0012 0.0010 0.0006 0.0005 0.0004 0.0003 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.8909 0.8913 0.8942 0.9004 0.9068 0.9123 0.9172 0.9255 0.9285 0.9331 0.9389 0.9402 0.9433 0.9460 0.9477 0.9515 0.9513 0.9524 0.9530 
Minimum rate for 2 users through 20 users 
3.024e+06 1.532e+06 4.528e+05 2.584e+05 1.481e+05 9.348e+04 5.579e+04 3.78e+04 3.121e+04 1.704e+04 1.596e+04 1.198e+04 9349 8982 6216 4999 3643 3230 2767 
Average rate for 2 users through 20 users 
7.142e+07 4.18e+07 2.762e+07 1.849e+07 1.416e+07 1.21e+07 9.793e+06 8.379e+06 7.558e+06 6.989e+06 5.804e+06 5.494e+06 5.262e+06 4.306e+06 3.636e+06 3.271e+06 2.968e+06 2.624e+06 2.737e+06 
Average illumination for 2 users through 20 users 
449 442.1 440 429.9 424.2 421.3 417.6 412.6 411.9 409.4 404.3 404.9 402.4 401.4 399.9 397.4 397.7 397.3 396.7 


==> code/simulations/Bulb Radius/40cm/ssa_led_final_users_2_20_30_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95

==> code/simulations/Bulb Radius/40cm/ssa_led_final_users_2_20_40_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.5648 0.5011 0.7148 0.8207 0.2733 0.5498 0.8485 0.7231 0.2339 0.7682 0.6203 0.7949 0.5121 0.7905 0.3759 0.5124 0.402 0.6199 0.4024 0.7102 0.6214 0.6607 0.5149 0.6971 0.9077 0.8462 0.6628 0.7088 0.8401 0.8875 0.3142 0.5492 0.8675 0.4955 0.7979 0.6503 0.4669 0.8383 0.9092 0.7494 0.9163 0.6651 0.9056 0.7142 0.7303 0.722 0.5407 0.7737 0.7631 0.5409 0.8263 0.4168 0.8865 0.7481 0.4443 0.7721 0.7389 0.9007 0.8184 0.683 0.7268 0.7525 0.4929 0.8698 0.8496 0.7956 0.7154 0.8282 0.6676 0.7241 0.5933 0.605 0.8564 0.7071 0.8502 0.6604 0.6601 0.896 0.8428 0.6418 0.8046 0.3719 0.5013 0.8059 0.8395 0.2906 0.7028 0.8054 0.6936 0.6708 0.1973 0.6825 0.7819 0.5609 0.7453 0.6973 0.4923 0.5958 0.8555 0.7514 
Uniformity values = 
0.9359 0.9261 0.9002 0.9215 0.8919 0.9268 0.9166 0.9161 0.9233 0.9121 0.9018 0.9116 0.9271 0.9015 0.9229 0.9302 0.9091 0.9242 0.9206 0.9138 0.9467 0.9135 0.9127 0.9332 0.9375 0.9086 0.898 0.9386 0.9342 0.9308 0.9279 0.9417 0.9002 0.9248 0.9172 0.9251 0.9195 0.9126 0.9359 0.9183 0.9176 0.9196 0.9248 0.9275 0.9124 0.909 0.9087 0.9255 0.9218 0.9089 0.9279 0.9224 0.9154 0.9134 0.9164 0.9158 0.9394 0.919 0.9179 0.9149 0.9286 0.9381 0.9154 0.9216 0.955 0.9096 0.9075 0.9088 0.9349 0.9212 0.913 0.9179 0.9342 0.9025 0.9022 0.9147 0.9524 0.9113 0.9148 0.9478 0.9275 0.9184 0.9381 0.9074 0.9155 0.9134 0.9186 0.9089 0.9323 0.9207 0.8963 0.925 0.9187 0.912 0.9097 0.9408 0.9119 0.907 0.9081 0.9156 
Minimum rate values = 
1.362e+07 1.248e+07 1.686e+07 1.838e+07 7.713e+06 1.344e+07 1.891e+07 1.679e+07 6.514e+06 1.763e+07 1.51e+07 1.809e+07 1.269e+07 1.817e+07 9.858e+06 1.266e+07 1.057e+07 1.481e+07 1.046e+07 1.659e+07 1.456e+07 1.57e+07 1.291e+07 1.61e+07 1.954e+07 1.899e+07 1.595e+07 1.623e+07 1.851e+07 1.932e+07 8.414e+06 1.326e+07 1.947e+07 1.238e+07 1.806e+07 1.536e+07 1.185e+07 1.88e+07 1.958e+07 1.722e+07 1.998e+07 1.57e+07 1.97e+07 1.647e+07 1.697e+07 1.687e+07 1.347e+07 1.753e+07 1.74e+07 1.347e+07 1.838e+07 1.076e+07 1.954e+07 1.726e+07 1.141e+07 1.764e+07 1.674e+07 1.971e+07 1.839e+07 1.609e+07 1.668e+07 1.699e+07 1.243e+07 1.918e+07 1.836e+07 1.813e+07 1.677e+07 1.869e+07 1.555e+07 1.673e+07 1.445e+07 1.461e+07 1.877e+07 1.669e+07 1.916e+07 1.568e+07 1.519e+07 1.976e+07 1.884e+07 1.492e+07 1.802e+07 9.809e+06 1.235e+07 1.834e+07 1.878e+07 7.97e+06 1.64e+07 1.831e+07 1.605e+07 1.579e+07 5.74e+06 1.595e+07 1.777e+07 1.383e+07 1.727e+07 1.6e+07 1.246e+07 1.457e+07 1.915e+07 1.729e+07 
Average rate values = 
2.182e+07 2.268e+07 2.038e+07 2.01e+07 2.955e+07 2.194e+07 2.004e+07 2.04e+07 3.265e+07 2.021e+07 2.1e+07 2.014e+07 2.25e+07 2.012e+07 2.563e+07 2.253e+07 2.468e+07 2.114e+07 2.481e+07 2.046e+07 2.127e+07 2.075e+07 2.233e+07 2.061e+07 2.001e+07 2.004e+07 2.066e+07 2.057e+07 2.008e+07 2.002e+07 2.808e+07 2.207e+07 2.001e+07 2.276e+07 2.014e+07 2.089e+07 2.325e+07 2.005e+07 2.001e+07 2.03e+07 2e+07 2.075e+07 2e+07 2.049e+07 2.036e+07 2.038e+07 2.192e+07 2.023e+07 2.026e+07 2.192e+07 2.01e+07 2.444e+07 2.001e+07 2.029e+07 2.37e+07 2.021e+07 2.041e+07 2e+07 2.009e+07 2.061e+07 2.043e+07 2.035e+07 2.272e+07 2.002e+07 2.01e+07 2.013e+07 2.041e+07 2.006e+07 2.081e+07 2.042e+07 2.133e+07 2.124e+07 2.005e+07 2.043e+07 2.003e+07 2.076e+07 2.096e+07 2e+07 2.005e+07 2.109e+07 2.015e+07 2.571e+07 2.279e+07 2.01e+07 2.005e+07 2.899e+07 2.052e+07 2.011e+07 2.063e+07 2.072e+07 3.515e+07 2.066e+07 2.019e+07 2.169e+07 2.029e+07 2.064e+07 2.27e+07 2.126e+07 2.003e+07 2.028e+07 
Average illumination values = 
398.4 407.5 411.8 406.4 416.5 401.9 408.7 403.6 400.5 410 417.2 408 406 411.2 407.6 398.2 407.9 400.6 408.9 407.2 401 406.7 405.7 401.9 401.9 409.7 413.7 402.8 398.1 397.7 399 403.5 412 407 403 400.4 404.7 408.6 396.9 403.7 413.3 407.6 399.6 399.4 409.2 406.6 408.5 402 403.5 412.8 406.5 408.9 409.3 407.2 405.1 409.8 396.1 403.9 403 407.7 406.9 399 410.9 409.6 391.7 408.3 408.7 407.9 395.3 407.1 407.4 404 404.7 413.1 410.9 405.8 398.7 410.4 412.1 397.5 398.5 404.9 396.4 409.4 410.5 405.3 414 409.4 400.5 405.5 413.3 403.3 403.5 410.9 408.1 404.2 408.7 408.4 407.9 403.9 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1692 0.2512 0.2796 0.2771 0.2489 0.01764 0.2662 0.1223 0.2106 0.09184 0.01335 0.01553 0.09603 0.05417 0.04355 0.2418 0.3316 0.05114 0.02894 0.1601 0.1761 0.4215 0.1894 0.2296 0.3052 0.1737 0.141 0.3146 0.2943 0.3174 0.2542 0.1436 0.3871 0.1803 0.4136 0.313 0.3159 0.3343 0.1813 0.4289 0.4024 0.2229 0.05639 0.08001 0.07687 0.1804 0.284 0.2225 0.07717 0.2479 0.185 0.2518 0.2953 0.1779 0.05156 0.283 0.2163 0.2106 0.1726 0.02434 0.01757 0.06813 0.03017 0.2324 0.1452 0.1832 0.3785 0.1375 0.1337 0.2558 0.07825 0.03425 0.1311 0.1207 0.2146 0.4705 0.4701 0.2146 0.04678 0.3373 0.2934 0.1332 0.1348 0.01854 0.3259 0.1347 0.2492 0.1007 0.3849 0.1854 0.3975 0.2035 0.2818 0.1746 0.1927 0.2608 0.1619 0.02499 0.2462 0.4109 
Uniformity values = 
0.9462 0.9096 0.9283 0.925 0.9271 0.9284 0.9196 0.9116 0.9461 0.9207 0.9365 0.9288 0.918 0.9486 0.9168 0.9658 0.9426 0.907 0.9367 0.9332 0.9381 0.9257 0.9248 0.9309 0.9407 0.9359 0.9187 0.9198 0.9419 0.9321 0.923 0.9211 0.9384 0.928 0.9286 0.932 0.9164 0.945 0.919 0.9294 0.9391 0.936 0.9495 0.9207 0.9121 0.9456 0.937 0.9319 0.9256 0.91 0.93 0.9445 0.9279 0.9456 0.9507 0.9399 0.9155 0.9291 0.932 0.9207 0.9122 0.9191 0.9113 0.9364 0.9223 0.9081 0.9243 0.9272 0.8957 0.9304 0.9273 0.933 0.9319 0.923 0.9292 0.9424 0.9461 0.917 0.9069 0.931 0.9424 0.9316 0.918 0.9132 0.9217 0.9379 0.9465 0.9209 0.9426 0.9368 0.9353 0.93 0.9392 0.9249 0.9407 0.9539 0.9421 0.908 0.9424 0.9334 
Minimum rate values = 
4.747e+06 7.035e+06 7.597e+06 7.56e+06 6.861e+06 5.432e+05 7.336e+06 3.633e+06 5.8e+06 2.744e+06 4.083e+05 4.786e+05 2.871e+06 1.602e+06 1.339e+06 6.446e+06 8.698e+06 1.583e+06 8.78e+05 4.568e+06 4.964e+06 1.083e+07 5.375e+06 6.361e+06 8.107e+06 4.913e+06 4.119e+06 8.489e+06 7.847e+06 8.457e+06 7.019e+06 4.182e+06 9.966e+06 5.123e+06 1.063e+07 8.354e+06 8.545e+06 8.74e+06 5.197e+06 1.095e+07 1.029e+07 6.164e+06 1.665e+06 2.405e+06 2.335e+06 5.038e+06 7.64e+06 6.177e+06 2.311e+06 6.952e+06 5.235e+06 6.818e+06 7.972e+06 4.975e+06 1.524e+06 7.594e+06 6.119e+06 5.895e+06 4.902e+06 7.529e+05 5.505e+05 2.063e+06 9.398e+05 6.397e+06 4.218e+06 5.302e+06 9.904e+06 3.99e+06 4.015e+06 7.01e+06 2.337e+06 1.04e+06 3.798e+06 3.547e+06 5.996e+06 1.168e+07 1.164e+07 6.067e+06 1.451e+06 8.92e+06 7.821e+06 3.855e+06 3.953e+06 5.8e+05 8.736e+06 3.872e+06 6.743e+06 2.995e+06 9.88e+06 5.211e+06 1.022e+07 5.71e+06 7.572e+06 4.99e+06 5.378e+06 6.973e+06 4.577e+06 7.833e+05 6.698e+06 1.052e+07 
Average rate values = 
1.276e+07 1.216e+07 1.251e+07 1.229e+07 1.226e+07 1.557e+07 1.292e+07 1.516e+07 1.36e+07 1.356e+07 1.574e+07 1.484e+07 1.578e+07 1.39e+07 1.589e+07 1.234e+07 1.227e+07 1.49e+07 1.511e+07 1.371e+07 1.563e+07 1.174e+07 1.264e+07 1.474e+07 1.195e+07 1.261e+07 1.299e+07 1.228e+07 1.215e+07 1.192e+07 1.211e+07 1.351e+07 1.186e+07 1.369e+07 1.172e+07 1.215e+07 1.251e+07 1.197e+07 1.626e+07 1.172e+07 1.174e+07 1.378e+07 1.386e+07 1.369e+07 1.416e+07 1.309e+07 1.203e+07 1.264e+07 1.617e+07 1.234e+07 1.265e+07 1.27e+07 1.263e+07 1.33e+07 1.395e+07 1.206e+07 1.477e+07 1.297e+07 1.31e+07 1.579e+07 1.443e+07 1.366e+07 1.577e+07 1.295e+07 1.391e+07 1.497e+07 1.19e+07 1.304e+07 1.489e+07 1.212e+07 1.442e+07 1.644e+07 1.453e+07 1.65e+07 1.278e+07 1.17e+07 1.17e+07 1.312e+07 1.415e+07 1.187e+07 1.198e+07 1.689e+07 1.293e+07 1.542e+07 1.187e+07 1.304e+07 1.42e+07 1.327e+07 1.185e+07 1.289e+07 1.174e+07 1.245e+07 1.221e+07 1.323e+07 1.249e+07 1.232e+07 1.279e+07 1.452e+07 1.26e+07 1.177e+07 
Average illumination values = 
392.6 407.5 403.4 401.6 404.1 398 406.6 408 397.8 402.6 395 398.2 405.3 396.6 403.9 388.4 394.9 409.6 400.4 396.3 394.7 400.6 407 397 395.6 396.2 403.5 407.6 392.4 397.3 400.4 401.8 396.4 406.4 406.2 399.1 405.1 393.8 403.9 397.6 398.5 401.2 393.6 403.2 406.4 390.8 397 397.9 402.8 407.4 399.1 393.5 406 390.8 391.2 395.3 410.5 398 399.3 405.5 406 403.3 409.9 396.4 404 407.9 399.8 400.6 414 399.9 399.7 396.9 398.6 400.8 398.9 394.2 391.8 406.3 409.9 397.1 397.1 398.5 404 410.3 401 395 393.2 401.4 396.4 394.2 395.2 399.1 400 402.4 392.9 394.7 398.3 410 398 397.1 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1363 0.003044 0.02711 0.1078 0.03002 3.51e-05 0.02138 0.0224 0.005969 0.02282 0.2414 0.1642 0.195 0.04544 0.02381 0.008315 0.04429 0.2126 0.1688 0.2577 0.09116 0.2144 0.07761 0.03034 0.04632 0.009415 0.03834 0.09599 0.09585 0.265 0.186 0.02987 0.07978 0.07423 0.09247 0.04404 0.06721 0.04944 0.2258 0.1838 0.02496 0.005028 0.04938 0.06591 0.02404 0.01647 0.2579 0.07109 0.1402 0.01193 0.02668 0.1771 0.144 0.03026 0.02904 0.1077 0.04697 0.06761 0.1053 0.06392 0.2104 0.08164 0.01397 0.07943 0.1367 0.1078 0.05468 0.03021 0.189 0.04952 0.0666 0.2407 0.03674 0.02413 0.1215 0.003091 0.02066 0.04972 0.07077 0.1637 0.01697 0.03717 0.1125 0.0313 0.02775 0.006249 0.113 0.01173 0.08486 0.1419 0.1212 0.04781 0.009691 0.2913 0.05015 0.2131 0.04033 0.1859 0.2174 0.03355 
Uniformity values = 
0.9487 0.9256 0.926 0.9477 0.9306 0.9116 0.9335 0.9495 0.9329 0.9335 0.9584 0.956 0.9494 0.9473 0.9538 0.9424 0.9272 0.9383 0.9531 0.9602 0.9214 0.9431 0.9309 0.9355 0.9414 0.9366 0.9343 0.9339 0.941 0.9484 0.9623 0.9395 0.9654 0.9291 0.9513 0.9312 0.938 0.914 0.9597 0.9613 0.9445 0.9399 0.935 0.9214 0.9459 0.9378 0.9413 0.9411 0.9336 0.9227 0.9507 0.9 0.9424 0.9549 0.9438 0.9454 0.9463 0.9461 0.9427 0.9387 0.9594 0.9376 0.9371 0.9331 0.944 0.9357 0.9622 0.9432 0.9436 0.9465 0.9219 0.9735 0.9421 0.9402 0.9334 0.9197 0.9272 0.9392 0.9262 0.9347 0.9501 0.9385 0.9332 0.9308 0.9117 0.9102 0.9542 0.9502 0.9464 0.9448 0.9273 0.955 0.9131 0.9589 0.9487 0.9284 0.9273 0.9336 0.9636 0.9257 
Minimum rate values = 
3.874e+06 9.473e+04 8.326e+05 3.107e+06 9.16e+05 1111 6.534e+05 6.728e+05 1.84e+05 6.969e+05 6.483e+06 4.573e+06 5.389e+06 1.352e+06 7.116e+05 2.535e+05 1.346e+06 5.894e+06 4.706e+06 6.859e+06 2.722e+06 5.91e+06 2.31e+06 9.209e+05 1.386e+06 2.886e+05 1.16e+06 2.823e+06 2.799e+06 7.11e+06 5.099e+06 9.032e+05 2.291e+06 2.218e+06 2.677e+06 1.333e+06 1.997e+06 1.52e+06 6.096e+06 5.049e+06 7.527e+05 1.539e+05 1.485e+06 1.993e+06 7.24e+05 5.022e+05 6.987e+06 2.101e+06 4.037e+06 3.705e+05 7.986e+05 5.182e+06 4.103e+06 9.001e+05 8.743e+05 3.113e+06 1.398e+06 1.991e+06 3.054e+06 1.901e+06 5.722e+06 2.409e+06 4.268e+05 2.357e+06 3.903e+06 3.146e+06 1.595e+06 9.096e+05 5.268e+06 1.471e+06 2.013e+06 6.375e+06 1.104e+06 7.313e+05 3.531e+06 9.682e+04 6.359e+05 1.488e+06 2.124e+06 4.658e+06 5.109e+05 1.121e+06 3.284e+06 9.544e+05 8.652e+05 1.974e+05 3.229e+06 3.541e+05 2.478e+06 4.036e+06 3.543e+06 1.41e+06 3.046e+05 7.654e+06 1.486e+06 5.961e+06 1.228e+06 5.241e+06 5.87e+06 1.027e+06 
Average rate values = 
8.677e+06 9.275e+06 9.548e+06 9.262e+06 9.852e+06 1.159e+07 9.887e+06 9.072e+06 1.126e+07 9.691e+06 8.355e+06 8.74e+06 8.417e+06 1.023e+07 9.325e+06 1.127e+07 9.228e+06 8.73e+06 8.544e+06 8.379e+06 8.691e+06 8.477e+06 9.122e+06 9.809e+06 9.084e+06 1.126e+07 9.744e+06 9.638e+06 1.023e+07 8.359e+06 8.509e+06 1.02e+07 9.056e+06 9.023e+06 1.017e+07 9.567e+06 9.405e+06 9.085e+06 8.404e+06 8.591e+06 9.867e+06 9.677e+06 1.122e+07 1.164e+07 9.122e+06 9.143e+06 8.341e+06 9.713e+06 8.841e+06 9.756e+06 9.141e+06 8.621e+06 8.984e+06 1.021e+07 9.747e+06 1.096e+07 9.634e+06 9.376e+06 9.265e+06 9.27e+06 8.643e+06 9.85e+06 9.697e+06 8.905e+06 8.968e+06 8.821e+06 8.909e+06 9.562e+06 8.675e+06 9.245e+06 1.014e+07 8.366e+06 9.231e+06 9.344e+06 9.075e+06 9.616e+06 9.72e+06 9.315e+06 8.93e+06 8.993e+06 9.873e+06 9.763e+06 8.662e+06 9.361e+06 9.757e+06 1.075e+07 1.096e+07 1.004e+07 8.851e+06 9.021e+06 9.264e+06 9.68e+06 1.092e+07 8.306e+06 1.004e+07 8.395e+06 1.101e+07 8.628e+06 8.438e+06 1.097e+07 
Average illumination values = 
391.6 400.5 401.2 390.1 397.1 408 397.1 390.1 396.5 398.6 387.6 387.3 392 392.2 387.4 392.9 399.8 393.9 390.4 386.1 406.6 391.9 397 395.6 395.1 402.7 398.1 397.4 394.5 389.7 388.9 399.8 384.5 399 388.2 397.2 397.5 405.6 387.1 392 391.3 395.3 395.3 403.8 394.7 394.9 393.8 394.4 395.6 400.8 388.5 412.1 394.8 387.8 393.6 391.3 392.6 391.8 394.3 393.9 390 394.8 395.7 396.1 392.5 394.7 388 391.6 391.7 391.5 400.9 386.7 398.3 395.9 397.1 405.4 398.6 394.2 399.4 399 392.8 393.8 398.3 399.1 406.8 407.3 394.6 388.7 391.7 392.3 399.7 394.2 404.7 386.6 390.3 398.1 398.5 396.1 386.6 399.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03629 0.01664 0.03105 0.01555 3.668e-05 0.02512 0.001666 0.02276 0.01651 0.01815 0.03167 0.01988 0.007221 0.03576 0.1035 0.04215 0.05529 0.03395 0.00138 0.01713 0.00627 0.0199 0.01905 0.06922 0.07154 0.04455 0.02829 0.06637 0.04601 0.009909 0.03826 0.004505 0.02513 0.03009 0.005024 0.02693 0.01623 0.00345 0.03838 0.002157 0.02593 0.0122 0.03284 0.02862 0.03682 0.02352 0.02305 0.008885 0.03521 0.0449 0.02936 0.1283 0.02678 0.02237 0.01422 0.04967 0.07165 0.05232 0.01682 0.03621 0.003447 0.002484 0.03745 0.06813 0.01776 0.07091 0.01994 0.02953 0.007836 0.03141 0.01019 0.0197 0.03605 0.002226 0.006934 0.06115 0.02731 0.0076 0.01325 0.02115 0.03898 0.002465 0.0153 0.0002133 0.03278 0.01161 0.01864 0.01744 0.03575 0.02495 0.01508 0.003476 0.02547 0.01465 0.04367 0.06112 0.03382 0.006605 0.002164 0.01672 
Uniformity values = 
0.9551 0.9368 0.9428 0.9307 0.9262 0.9458 0.9443 0.9587 0.9574 0.9691 0.9479 0.9615 0.9422 0.9454 0.9511 0.9619 0.9307 0.9503 0.9313 0.9418 0.943 0.9458 0.9482 0.9696 0.965 0.9783 0.9155 0.9579 0.9312 0.9465 0.9601 0.9506 0.9684 0.9583 0.9367 0.9488 0.9425 0.9425 0.944 0.9227 0.9523 0.927 0.9575 0.9676 0.9559 0.9576 0.9564 0.9428 0.9565 0.9301 0.9363 0.9517 0.9431 0.9539 0.9485 0.9696 0.9465 0.969 0.9451 0.9522 0.9295 0.9158 0.9293 0.9493 0.9502 0.9399 0.9413 0.9123 0.9141 0.9494 0.948 0.9553 0.9496 0.9585 0.9443 0.9534 0.9284 0.9307 0.9579 0.9382 0.9614 0.9282 0.9624 0.9169 0.9581 0.9356 0.9207 0.928 0.9574 0.9413 0.9522 0.9632 0.9622 0.9392 0.9639 0.9274 0.9371 0.9456 0.9374 0.9406 
Minimum rate values = 
1.076e+06 5.08e+05 9.349e+05 4.781e+05 1143 7.565e+05 5.087e+04 6.77e+05 4.934e+05 5.354e+05 9.483e+05 5.904e+05 2.203e+05 1.071e+06 2.979e+06 1.237e+06 1.665e+06 1.013e+06 4.272e+04 5.201e+05 1.912e+05 6.008e+05 5.738e+05 1.99e+06 2.063e+06 1.285e+06 8.783e+05 1.933e+06 1.392e+06 3.005e+05 1.128e+06 1.364e+05 7.393e+05 8.921e+05 1.544e+05 8.077e+05 4.927e+05 1.054e+05 1.15e+06 6.736e+04 7.753e+05 3.772e+05 9.729e+05 8.409e+05 1.091e+06 7.002e+05 6.873e+05 2.706e+05 1.043e+06 1.36e+06 8.908e+05 3.649e+06 8.079e+05 6.689e+05 4.293e+05 1.441e+06 2.105e+06 1.517e+06 5.089e+05 1.077e+06 1.068e+05 7.815e+04 1.14e+06 2e+06 5.343e+05 2.099e+06 6.047e+05 9.193e+05 2.463e+05 9.391e+05 3.086e+05 5.89e+05 1.075e+06 6.694e+04 2.111e+05 1.794e+06 8.366e+05 2.347e+05 3.963e+05 6.433e+05 1.147e+06 7.653e+04 4.551e+05 6713 9.705e+05 3.557e+05 5.782e+05 5.372e+05 1.058e+06 7.548e+05 4.532e+05 1.039e+05 7.537e+05 4.467e+05 1.279e+06 1.842e+06 1.023e+06 2.008e+05 6.654e+04 5.084e+05 
Average rate values = 
7.214e+06 6.924e+06 6.89e+06 7.845e+06 7.073e+06 6.919e+06 1.005e+07 7.799e+06 6.804e+06 7.215e+06 8.499e+06 8.25e+06 7.282e+06 6.9e+06 7.159e+06 6.973e+06 6.947e+06 7.166e+06 7.347e+06 7.044e+06 8.934e+06 7.708e+06 8.363e+06 6.708e+06 6.895e+06 7.831e+06 8.653e+06 6.85e+06 7.247e+06 6.8e+06 7.526e+06 6.908e+06 6.925e+06 6.735e+06 7.995e+06 7.402e+06 7.379e+06 6.868e+06 6.965e+06 7.426e+06 6.845e+06 7.263e+06 8.256e+06 6.793e+06 7.757e+06 6.84e+06 7.003e+06 7.616e+06 6.98e+06 7.58e+06 7.201e+06 6.804e+06 7.814e+06 7.16e+06 7.228e+06 6.739e+06 6.87e+06 8.882e+06 7.729e+06 7.591e+06 6.943e+06 9.078e+06 9.414e+06 6.881e+06 6.98e+06 6.841e+06 8.806e+06 7.842e+06 7.071e+06 9.851e+06 8.605e+06 7.491e+06 7.345e+06 7.201e+06 7.56e+06 7.041e+06 6.844e+06 7.704e+06 6.857e+06 7.315e+06 7.099e+06 7.617e+06 7.004e+06 8.993e+06 6.818e+06 7.073e+06 9.019e+06 7.726e+06 6.822e+06 7.607e+06 7.052e+06 7.166e+06 6.739e+06 7.807e+06 7.097e+06 7.244e+06 6.842e+06 7.149e+06 7.803e+06 7.931e+06 
Average illumination values = 
389 395.7 394.1 397 401.6 391.9 391.8 388.1 386.7 387 391.9 384.3 392.5 390.9 388.6 385.4 397.1 389.7 396.6 394.9 399.9 392.4 391.5 380.9 387.8 382 404.9 385.6 397.2 391.6 386.6 390.8 381.6 387.7 394.8 393.3 392.9 393.8 394.5 400.8 387.8 399.9 387.1 383.9 387 387.1 388.7 392.2 387 398.7 394.7 389.3 391.6 387.2 389.7 382.2 390.5 386.3 393.9 389.3 401.1 403.5 398 392.4 392.8 393.2 395.5 406.3 405.5 389 391 388 390.4 385.8 391.3 388.4 398.1 397.1 386.2 394 386.1 399.9 391.1 404.3 386.9 394.7 401.4 402.3 385.7 393 392 384.6 384.1 393.5 383.2 398.3 395.6 393.2 397.4 396.9 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0322 0.01787 0.01769 2.634e-05 0.02096 0.001556 0.01365 0.006198 0.03288 0.01631 0.006337 0.02991 0.03815 0.07742 0.02958 0.001223 0.05179 0.004811 0.03308 0.01589 0.001796 0.05842 0.0392 0.0351 0.01082 0.0364 0.07766 0.005006 0.004481 0.02466 0.01548 0.003412 0.01907 0.02621 0.01397 0.03064 0.03008 0.01282 0.0002541 0.004437 0.04246 0.01624 0.02653 0.00586 0.01835 0.01125 0.003434 0.03424 0.02042 0.03212 0.002951 0.002441 0.05752 0.01178 0.03614 0.01871 0.006606 0.0315 0.003951 0.003268 0.02256 0.006269 0.02087 0.0322 0.005358 0.01163 0.01069 0.01987 0.001883 0.0001906 0.03354 0.0111 0.03618 0.03315 0.02017 0.01534 0.002625 0.02881 0.002416 0.03704 0.03005 0.005606 0.01479 0.02112 0.001745 0.01434 0.03741 0.02522 0.02072 0.04057 0.04047 0.02132 0.0001341 0.003413 0.008697 0.008038 0.003135 0.001177 0.01039 0.001632 
Uniformity values = 
0.9643 0.9387 0.9502 0.9368 0.9548 0.9566 0.956 0.9652 0.9493 0.964 0.9485 0.9527 0.9581 0.9359 0.9485 0.9508 0.9561 0.9506 0.9546 0.9696 0.965 0.9727 0.9597 0.9533 0.9465 0.9758 0.9611 0.9526 0.9462 0.9555 0.9498 0.9411 0.9378 0.9658 0.927 0.9582 0.9659 0.9493 0.9516 0.9436 0.9569 0.9396 0.9415 0.9511 0.9651 0.9491 0.9465 0.9607 0.9456 0.9555 0.9454 0.9385 0.9413 0.9636 0.9502 0.9556 0.9255 0.9564 0.9579 0.9636 0.9496 0.9516 0.963 0.9469 0.941 0.9643 0.9477 0.9691 0.9316 0.9388 0.9688 0.9197 0.9706 0.9579 0.9431 0.9563 0.964 0.9625 0.948 0.9497 0.9596 0.9442 0.9494 0.9605 0.949 0.9704 0.9455 0.9414 0.9715 0.9424 0.9498 0.9565 0.9455 0.9303 0.957 0.9318 0.9641 0.9459 0.9665 0.9532 
Minimum rate values = 
9.477e+05 5.441e+05 5.321e+05 811.1 6.265e+05 4.69e+04 4.092e+05 1.847e+05 9.823e+05 4.841e+05 1.921e+05 8.919e+05 1.127e+06 2.293e+06 8.862e+05 3.709e+04 1.522e+06 1.457e+05 9.83e+05 4.691e+05 5.364e+04 1.683e+06 1.155e+06 1.043e+06 3.28e+05 1.057e+06 2.242e+06 1.512e+05 1.363e+05 7.353e+05 4.664e+05 1.044e+05 5.809e+05 7.727e+05 4.316e+05 9.081e+05 8.849e+05 3.87e+05 7703 1.354e+05 1.253e+06 4.943e+05 8.019e+05 1.772e+05 5.434e+05 3.399e+05 1.045e+05 1.01e+06 6.164e+05 9.54e+05 8.991e+04 7.494e+04 1.711e+06 3.507e+05 1.077e+06 5.596e+05 2.052e+05 9.351e+05 1.188e+05 9.769e+04 6.773e+05 1.895e+05 6.185e+05 9.649e+05 1.638e+05 3.46e+05 3.238e+05 5.856e+05 5.827e+04 5856 9.82e+05 3.462e+05 1.056e+06 9.818e+05 6.107e+05 4.591e+05 7.846e+04 8.51e+05 7.343e+04 1.104e+06 8.898e+05 1.708e+05 4.462e+05 6.277e+05 5.301e+04 4.234e+05 1.12e+06 7.629e+05 6.088e+05 1.216e+06 1.204e+06 6.36e+05 4093 1.057e+05 2.61e+05 2.478e+05 9.367e+04 3.59e+04 3.086e+05 4.935e+04 
Average rate values = 
5.808e+06 6.094e+06 6.142e+06 5.811e+06 5.713e+06 6.317e+06 6.106e+06 6.252e+06 5.801e+06 7.261e+06 5.941e+06 5.671e+06 5.798e+06 5.537e+06 5.994e+06 5.78e+06 5.67e+06 6.448e+06 6.185e+06 5.781e+06 5.896e+06 5.685e+06 5.664e+06 5.733e+06 5.77e+06 5.592e+06 5.643e+06 7.013e+06 8.065e+06 5.922e+06 6.162e+06 6.703e+06 5.952e+06 5.591e+06 6.423e+06 7.202e+06 5.757e+06 6.493e+06 6.236e+06 6.229e+06 5.506e+06 6.508e+06 6.085e+06 5.891e+06 5.786e+06 5.909e+06 5.739e+06 6.077e+06 6.652e+06 6.556e+06 5.693e+06 6.7e+06 5.452e+06 5.854e+06 5.783e+06 6.463e+06 5.743e+06 6.283e+06 7.108e+06 6.113e+06 6.093e+06 6.347e+06 5.66e+06 5.628e+06 6.896e+06 5.731e+06 6.307e+06 5.7e+06 5.967e+06 6.787e+06 5.611e+06 5.792e+06 5.679e+06 5.827e+06 6.051e+06 5.822e+06 6.272e+06 5.686e+06 6.157e+06 5.984e+06 5.624e+06 5.835e+06 6.15e+06 6.563e+06 6.737e+06 5.987e+06 5.991e+06 5.894e+06 5.883e+06 5.737e+06 5.916e+06 7.281e+06 6.594e+06 6.303e+06 5.868e+06 6.568e+06 6.337e+06 6.307e+06 6.668e+06 5.746e+06 
Average illumination values = 
384.4 395.8 388.9 395.6 388.2 386.6 389.2 383.6 391.3 383.3 389.9 387.9 385.5 396.1 389.6 388.4 388.8 391.3 388.8 380.9 387.8 381.6 384.8 388 391.6 380.4 384.5 390 390.6 389.4 389.4 394.4 393.8 382.4 399.9 386.5 383 390.5 389.5 391.8 386.9 394.7 392.5 388.3 382.7 389.4 391.5 384.4 393.7 387.9 391.5 394.2 393 386.7 389 388.8 400.5 387.8 385.6 384.7 390.4 388.3 384.9 390.3 392.7 383.6 390 383 398.4 394.8 382.6 401.6 380.5 385.6 392.3 390.3 384.3 383.7 389.6 388.9 386.3 395.4 392.4 388.7 389.9 383.4 391.3 393.8 382.7 392.2 389.5 386.1 390.9 398.5 388.2 396.4 383.3 390.5 388.3 388.9 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002283 0.0182 0.01625 5.092e-05 0.001368 0.01385 0.006275 0.03204 0.006092 0.02322 0.009204 0.06918 0.03251 0.008497 0.007671 0.0003133 0.01023 0.001929 0.0003594 0.04097 0.04225 0.0545 0.004941 0.004946 0.0039 0.01989 0.003485 0.03618 0.007928 0.005418 0.03469 0.0297 0.01449 0.0181 0.01259 0.01709 0.01433 0.004673 0.006812 0.02854 0.0477 0.02065 0.01153 0.002945 0.0359 0.01108 0.01209 0.01868 0.006064 0.02431 0.009641 0.0153 0.0002009 0.02021 0.02803 0.004078 0.008445 0.01593 0.0009403 0.0001951 0.03004 0.00106 0.005519 0.008934 0.0132 0.002782 0.01306 0.01098 0.0229 0.003506 0.0006856 0.007314 0.001631 0.01136 0.01705 0.01573 0.02966 0.04001 0.02129 0.000135 0.002812 0.009254 0.01654 0.001277 0.01137 0.007716 0.02123 0.003648 0.01903 0.006788 0.02541 0.001147 0.01066 0.01721 0.02435 0.009973 0.005444 0.01361 0.003307 0.01179 
Uniformity values = 
0.9647 0.9537 0.941 0.954 0.959 0.9613 0.9652 0.9626 0.9695 0.9613 0.9516 0.9582 0.9485 0.9582 0.9522 0.956 0.9578 0.965 0.9714 0.9597 0.946 0.9588 0.9718 0.9585 0.9541 0.9611 0.9635 0.9717 0.9658 0.927 0.9606 0.9672 0.9693 0.9536 0.9632 0.9396 0.9554 0.961 0.9477 0.9736 0.9651 0.9544 0.956 0.9403 0.9459 0.9549 0.9557 0.9556 0.9255 0.9608 0.9697 0.9477 0.9673 0.9687 0.9469 0.9454 0.9588 0.9661 0.9157 0.944 0.9656 0.9197 0.9336 0.9602 0.9661 0.964 0.9626 0.9639 0.9634 0.958 0.9508 0.9605 0.9494 0.9728 0.9513 0.9615 0.9463 0.9666 0.9697 0.9616 0.9565 0.9588 0.9653 0.9581 0.9587 0.95 0.947 0.941 0.954 0.9648 0.9544 0.9569 0.9606 0.966 0.955 0.9622 0.9328 0.967 0.9629 0.967 
Minimum rate values = 
6.82e+04 5.453e+05 4.942e+05 1540 4.114e+04 4.127e+05 1.87e+05 9.446e+05 1.807e+05 6.888e+05 2.777e+05 2.011e+06 9.724e+05 2.547e+05 2.315e+05 9455 3.066e+05 5.762e+04 1.067e+04 1.206e+06 1.261e+06 1.595e+06 1.463e+05 1.485e+05 1.177e+05 5.912e+05 1.042e+05 1.055e+06 2.359e+05 1.681e+05 1.024e+06 8.728e+05 4.282e+05 5.424e+05 3.746e+05 5.201e+05 4.295e+05 1.4e+05 2.067e+05 8.337e+05 1.392e+06 6.177e+05 3.459e+05 9.023e+04 1.075e+06 3.328e+05 3.626e+05 5.586e+05 1.884e+05 7.21e+05 2.855e+05 4.621e+05 5991 5.959e+05 8.417e+05 1.242e+05 2.53e+05 4.719e+05 2.961e+04 5962 8.841e+05 3.324e+04 1.701e+05 2.672e+05 3.916e+05 8.316e+04 3.889e+05 3.268e+05 6.778e+05 1.054e+05 2.08e+04 2.189e+05 4.951e+04 3.35e+05 5.124e+05 4.682e+05 8.906e+05 1.17e+06 6.265e+05 4052 8.472e+04 2.771e+05 4.901e+05 3.844e+04 3.401e+05 2.334e+05 6.397e+05 1.116e+05 5.698e+05 2.023e+05 7.58e+05 3.456e+04 3.185e+05 5.096e+05 7.263e+05 2.975e+05 1.679e+05 4.034e+05 9.893e+04 3.498e+05 
Average rate values = 
4.98e+06 4.968e+06 5.003e+06 4.924e+06 5.451e+06 5.222e+06 5.443e+06 4.955e+06 4.973e+06 5.171e+06 5.062e+06 4.641e+06 4.698e+06 4.863e+06 4.903e+06 4.912e+06 5.623e+06 5.057e+06 4.934e+06 4.868e+06 5.1e+06 4.741e+06 4.809e+06 5.952e+06 6.543e+06 5.283e+06 4.949e+06 4.805e+06 4.88e+06 5.625e+06 4.953e+06 4.836e+06 5.16e+06 4.917e+06 4.913e+06 5.951e+06 5.099e+06 4.948e+06 5.584e+06 4.789e+06 4.892e+06 4.982e+06 5.353e+06 4.985e+06 4.867e+06 5.134e+06 4.89e+06 5.608e+06 5.015e+06 5.2e+06 5.045e+06 5.249e+06 5.161e+06 4.847e+06 4.832e+06 4.936e+06 5.034e+06 5.074e+06 6.489e+06 5.964e+06 4.798e+06 9.526e+06 4.976e+06 5.039e+06 4.962e+06 5.243e+06 4.929e+06 5.031e+06 4.831e+06 4.968e+06 5.285e+06 5.775e+06 5.777e+06 4.943e+06 4.987e+06 4.869e+06 4.846e+06 4.828e+06 6.21e+06 5.235e+06 5.232e+06 6.032e+06 4.709e+06 5.061e+06 6.041e+06 4.936e+06 6.309e+06 4.901e+06 4.988e+06 5.675e+06 5.624e+06 5.047e+06 5.035e+06 4.82e+06 4.99e+06 5.054e+06 4.989e+06 4.961e+06 5.672e+06 4.881e+06 
Average illumination values = 
384.2 389.5 392.7 388.6 385.7 387.1 383.6 385.9 381.2 384.2 388.3 385.4 389.6 385.4 394 388.3 385.6 387.8 381.6 384.8 391 386.6 381.5 385.5 387.4 384.3 384.7 380.1 382.4 399.9 385.5 382.5 382.4 389.8 383.9 394.7 386.8 384.3 389.7 380.7 382.7 390 387.7 393 390.9 390.1 386.7 388.8 400.5 384.4 382.3 391.1 382 382.7 390.3 390.9 385.2 384.2 405.4 392.7 382.5 401.6 397.9 384.6 382.9 384.3 383.7 383.2 383.4 388 391.8 388.7 389.8 381.9 388.9 385.5 391.7 382.1 380.8 384.3 387.7 387.4 382.6 385.5 388 390.2 390.5 392.8 389.1 382.8 387 386.5 386.4 383.3 386.7 383.8 397.9 382.7 385.3 382.5 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002416 0.01898 2.735e-05 0.015 0.004681 0.006216 0.0316 0.003745 0.006982 0.004246 0.021 0.001406 0.00626 0.0002784 0.009593 0.001545 0.0003424 0.02655 0.0122 0.00554 0.005055 0.00509 0.01722 0.003896 0.001376 0.005 0.006617 0.01425 0.01678 0.003791 0.01824 0.0001425 0.003544 0.00467 0.004935 0.03427 0.0111 0.002881 0.0024 0.01164 0.01344 0.02122 0.006972 0.00106 0.003682 0.005549 0.00632 0.01061 0.003667 0.006783 0.007915 0.001485 9.702e-05 0.00706 0.01567 0.007515 0.01383 0.00284 0.003458 0.004421 0.007183 0.000871 0.008027 0.001564 0.0117 0.0144 0.008779 0.01223 0.02674 0.0001262 0.001524 0.00287 0.00392 0.01011 0.001457 0.003725 0.003459 0.01452 0.004518 0.005686 0.009773 0.01875 0.0001943 0.0101 0.004571 0.004493 0.01375 0.007911 0.001857 0.0004435 0.007049 0.0003188 0.01285 0.006363 0.00586 0.02613 0.004069 0.008367 0.01172 0.001985 
Uniformity values = 
0.9664 0.9621 0.9453 0.9717 0.9716 0.9725 0.967 0.9695 0.9531 0.9698 0.9514 0.9539 0.9608 0.956 0.9696 0.9661 0.9695 0.9699 0.9506 0.9627 0.9699 0.9541 0.9672 0.9505 0.9466 0.9523 0.9596 0.9672 0.9693 0.969 0.9608 0.9445 0.9526 0.97 0.9703 0.9662 0.9544 0.9649 0.9449 0.9531 0.9714 0.9539 0.9255 0.9622 0.9659 0.9496 0.9619 0.9633 0.9554 0.9588 0.9718 0.9533 0.9684 0.9615 0.9706 0.9635 0.9702 0.9716 0.9564 0.9498 0.9596 0.9401 0.9605 0.955 0.9721 0.9466 0.9718 0.9427 0.97 0.9622 0.9596 0.9512 0.9663 0.9556 0.9561 0.9716 0.9534 0.9577 0.9656 0.9587 0.9655 0.9745 0.9598 0.9622 0.9487 0.9621 0.9733 0.9529 0.9628 0.9544 0.9401 0.9465 0.9727 0.9666 0.9633 0.9701 0.9669 0.9432 0.9653 0.9547 
Minimum rate values = 
7.204e+04 5.638e+05 834.8 4.42e+05 1.387e+05 1.838e+05 9.28e+05 1.112e+05 2.106e+05 1.261e+05 6.301e+05 4.251e+04 1.874e+05 8401 2.841e+05 4.611e+04 1.019e+04 7.794e+05 3.679e+05 1.656e+05 1.5e+05 1.535e+05 5.092e+05 1.18e+05 4.19e+04 1.511e+05 1.983e+05 4.219e+05 4.951e+05 1.127e+05 5.427e+05 4352 1.071e+05 1.386e+05 1.464e+05 1.006e+06 3.336e+05 8.601e+04 7.32e+04 3.502e+05 3.964e+05 6.347e+05 2.166e+05 3.176e+04 1.098e+05 1.681e+05 1.89e+05 3.16e+05 1.105e+05 2.034e+05 2.34e+05 4.492e+04 2891 2.111e+05 4.621e+05 2.242e+05 4.085e+05 8.422e+04 1.042e+05 1.34e+05 2.152e+05 2.672e+04 2.401e+05 4.721e+04 3.453e+05 4.357e+05 2.595e+05 3.718e+05 7.848e+05 3783 4.578e+04 8.692e+04 1.168e+05 3.035e+05 4.392e+04 1.104e+05 1.045e+05 4.343e+05 1.347e+05 1.706e+05 2.906e+05 5.498e+05 5841 3.012e+05 1.387e+05 1.344e+05 4.048e+05 2.386e+05 5.561e+04 1.341e+04 2.155e+05 9717 3.787e+05 1.893e+05 1.75e+05 7.67e+05 1.212e+05 2.548e+05 3.483e+05 5.994e+04 
Average rate values = 
4.385e+06 4.173e+06 4.375e+06 4.285e+06 4.417e+06 4.377e+06 4.265e+06 4.352e+06 4.559e+06 4.301e+06 4.145e+06 4.347e+06 4.341e+06 4.27e+06 4.438e+06 4.434e+06 4.45e+06 4.361e+06 4.258e+06 4.464e+06 4.348e+06 4.239e+06 4.601e+06 4.315e+06 4.427e+06 4.404e+06 4.353e+06 4.266e+06 4.572e+06 4.363e+06 4.193e+06 4.819e+06 4.666e+06 4.433e+06 4.222e+06 4.257e+06 4.582e+06 4.241e+06 4.313e+06 4.244e+06 4.312e+06 4.227e+06 4.469e+06 4.568e+06 4.436e+06 4.599e+06 4.355e+06 4.37e+06 4.206e+06 4.411e+06 4.399e+06 4.295e+06 4.406e+06 4.329e+06 4.143e+06 4.347e+06 4.336e+06 4.352e+06 4.762e+06 4.587e+06 4.295e+06 4.439e+06 5.238e+06 4.968e+06 4.294e+06 4.54e+06 4.584e+06 4.753e+06 4.257e+06 4.511e+06 4.589e+06 5.002e+06 4.295e+06 4.45e+06 4.376e+06 4.454e+06 4.21e+06 4.543e+06 4.99e+06 4.914e+06 4.526e+06 4.327e+06 4.385e+06 4.494e+06 4.605e+06 4.371e+06 4.632e+06 4.306e+06 4.242e+06 4.527e+06 4.473e+06 4.43e+06 4.239e+06 4.293e+06 4.528e+06 4.336e+06 4.923e+06 4.565e+06 4.133e+06 4.428e+06 
Average illumination values = 
383.6 384.3 391 380.7 380.7 380.7 384.2 381.2 387.8 380.8 388.5 387.2 386.9 388.3 380.9 387.4 382.4 380.8 389.9 385.9 381 387.4 381.8 390 390.2 387.8 384.9 382.5 382.4 381.6 385.3 391.3 387.7 380.7 380.6 382.3 390 383.3 390.9 387.5 380.2 388.6 400.5 383.8 383.8 390.4 384.2 383.6 386.8 385.2 381.9 389.4 382.8 384.1 380.5 383.3 381.3 381.1 386.2 388.9 386.3 396.3 388.7 387.5 380.5 391.6 382.5 392.1 380.7 384 386.3 388.3 382.2 386.8 387.7 380.6 387.7 387.6 382.5 387.2 383.1 381.2 384.8 383.8 391.3 384.6 381.2 388 384.2 388.4 395.2 391.6 379.7 383.5 384.8 380.7 382.5 393 382.6 388.3 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002447 0.01019 6.703e-06 0.001253 0.01034 0.0104 0.004365 0.006766 0.001828 0.01773 0.001373 0.003108 0.002819 0.00141 0.0002849 0.02402 0.01294 0.005061 0.004969 0.0234 0.003278 0.01672 0.01167 0.006498 0.01341 0.0002517 0.00142 0.0001261 0.003458 0.004768 0.009168 0.01955 0.01044 0.003275 0.002804 0.01174 0.009445 0.00686 0.002394 0.003379 3.322e-05 0.006906 0.004256 0.00789 0.01058 0.0007925 9.086e-05 0.007119 0.004909 0.007159 0.0001912 0.008138 0.002267 0.003906 0.002281 0.006883 0.001616 0.007951 0.001225 0.01379 0.004999 0.0001595 0.002191 0.002835 0.003094 0.0125 0.001284 0.001091 0.01107 0.007147 0.004907 0.0006544 0.01601 0.00024 0.001924 0.01557 0.004024 0.004057 0.001897 0.000435 0.003847 0.004897 0.02568 0.005965 0.005951 0.002154 0.008781 0.01161 0.002077 0.000899 0.01147 0.001276 0.01965 0.0104 0.001479 0.002431 0.003822 0.01499 0.007875 0.001458 
Uniformity values = 
0.9664 0.9617 0.972 0.966 0.9702 0.9748 0.9695 0.964 0.9709 0.9538 0.9591 0.9575 0.9547 0.9709 0.9717 0.9708 0.9539 0.9727 0.9612 0.9718 0.9715 0.9717 0.9658 0.9699 0.9713 0.968 0.967 0.9484 0.9554 0.9689 0.9713 0.9662 0.9699 0.9635 0.9458 0.964 0.9682 0.947 0.9632 0.9705 0.9496 0.9661 0.9469 0.9706 0.9616 0.9344 0.9639 0.9668 0.9709 0.9619 0.9563 0.9697 0.9639 0.9732 0.9403 0.9709 0.957 0.9719 0.9573 0.966 0.9693 0.9658 0.9619 0.9535 0.968 0.9681 0.9625 0.961 0.9727 0.9665 0.9559 0.9655 0.9721 0.9673 0.9593 0.9688 0.9739 0.9732 0.9604 0.9544 0.9384 0.9525 0.9722 0.9425 0.9727 0.9605 0.9609 0.9684 0.963 0.9653 0.9648 0.9658 0.9741 0.9741 0.9634 0.963 0.968 0.9641 0.9635 0.9708 
Minimum rate values = 
7.297e+04 3.042e+05 199 3.739e+04 3.058e+05 3.063e+05 1.296e+05 2.018e+05 5.428e+04 5.314e+05 4.129e+04 9.351e+04 8.508e+04 4.188e+04 8458 7.053e+05 3.888e+05 1.497e+05 1.488e+05 6.866e+05 9.719e+04 4.924e+05 3.465e+05 1.927e+05 3.956e+05 7503 4.235e+04 3837 1.042e+05 1.416e+05 2.711e+05 5.781e+05 3.09e+05 9.792e+04 8.541e+04 3.494e+05 2.801e+05 2.083e+05 7.162e+04 1.003e+05 1009 2.055e+05 1.294e+05 2.336e+05 3.156e+05 2.446e+04 2720 2.117e+05 1.455e+05 2.14e+05 5768 2.411e+05 6.777e+04 1.156e+05 6.99e+04 2.038e+05 4.867e+04 2.351e+05 3.689e+04 4.091e+05 1.484e+05 4765 6.565e+04 8.565e+04 9.207e+04 3.701e+05 3.846e+04 3.274e+04 3.267e+05 2.126e+05 1.477e+05 1.955e+04 4.712e+05 7157 5.781e+04 4.6e+05 1.19e+05 1.2e+05 5.692e+04 1.315e+04 1.181e+05 1.48e+05 7.521e+05 1.82e+05 1.76e+05 6.465e+04 2.625e+05 3.439e+05 6.215e+04 2.686e+04 3.409e+05 3.809e+04 5.764e+05 3.063e+05 4.426e+04 7.276e+04 1.137e+05 4.451e+05 2.349e+05 4.33e+04 
Average rate values = 
3.927e+06 3.909e+06 3.894e+06 4.02e+06 3.93e+06 3.976e+06 3.983e+06 3.969e+06 3.869e+06 3.64e+06 3.853e+06 3.872e+06 4.262e+06 3.88e+06 3.917e+06 3.684e+06 3.591e+06 3.795e+06 3.886e+06 3.71e+06 3.839e+06 3.824e+06 3.768e+06 3.842e+06 3.844e+06 3.886e+06 3.695e+06 4.591e+06 4.082e+06 3.891e+06 3.793e+06 3.844e+06 3.798e+06 3.775e+06 3.817e+06 3.781e+06 3.789e+06 3.704e+06 3.887e+06 3.98e+06 4.124e+06 3.829e+06 3.878e+06 3.811e+06 3.805e+06 4.183e+06 3.881e+06 3.885e+06 3.708e+06 3.842e+06 4.065e+06 3.763e+06 3.975e+06 3.8e+06 3.992e+06 3.948e+06 4.518e+06 3.869e+06 3.795e+06 3.758e+06 3.854e+06 3.967e+06 4.08e+06 4.517e+06 3.847e+06 3.804e+06 3.828e+06 4.424e+06 3.826e+06 3.887e+06 4.62e+06 4.013e+06 3.82e+06 3.862e+06 3.936e+06 3.909e+06 3.929e+06 3.821e+06 3.836e+06 4e+06 3.989e+06 3.949e+06 3.726e+06 4.007e+06 3.786e+06 3.919e+06 3.817e+06 3.673e+06 3.865e+06 3.818e+06 3.888e+06 3.952e+06 3.688e+06 3.812e+06 3.872e+06 3.901e+06 3.822e+06 3.895e+06 4.064e+06 3.891e+06 
Average illumination values = 
383.6 384.3 380.9 382.9 381.6 381.1 381.2 383.1 380.8 387.5 385.1 388.4 388.8 380.4 381.5 380.4 388.6 379.9 386.5 380 380.7 380.1 382.4 380.8 380.9 382.9 382.4 390.3 386.8 381.2 380.3 382.3 383.8 383.3 390.9 386.4 381.4 391.4 383.4 382 390.4 382.5 390.3 381 384.1 397.2 384.6 382 380.4 383.9 390.3 380.8 383.2 379.7 395.3 384.5 386.7 380.6 387.2 382.6 381.7 382.4 385.4 387.3 381.5 381.8 384.3 385 379.7 382.1 386.4 383.1 380.9 381.8 385 382 381 379.9 385.1 388.4 395 389.2 379.9 393.3 379.9 384.5 385.8 381.4 384.9 382.6 382.8 383.1 379.7 381.1 383.9 384 382.2 383.3 383.9 381.8 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002529 0.0002542 6.562e-06 0.001245 0.004867 0.01341 0.007341 9.41e-05 0.01954 0.001487 0.004252 0.008984 0.001086 0.0001932 0.0007148 0.004599 0.004433 0.004134 0.0006083 0.001349 0.00268 0.01273 0.008421 0.004222 0.008822 0.0001631 0.004673 0.005126 0.004324 0.009483 0.0003666 0.0008466 0.01259 0.008874 0.00287 0.0005493 3.103e-05 0.001293 0.001075 0.004814 0.0001499 0.0001242 0.001827 0.01551 0.006762 0.0001876 0.009867 0.004176 0.001954 0.000698 1.14e-05 0.004612 0.001167 0.005277 0.005111 0.00013 0.0001294 0.008395 0.001213 0.0005755 0.0009632 0.002572 0.005345 0.0001196 0.005211 0.01093 0.000158 0.002149 0.001075 0.007277 0.001625 0.0004693 0.003827 0.00525 0.000236 0.0003554 0.003227 0.001663 0.002579 0.002152 0.0009194 0.01139 0.002809 0.004266 0.003836 6.257e-06 0.008567 0.01005 0.001371 0.001409 0.0001869 0.0006354 5.305e-05 0.008963 0.001244 0.004127 0.008446 0.0001409 0.0004177 0.0003877 
Uniformity values = 
0.9664 0.9617 0.9739 0.9732 0.9725 0.9693 0.9619 0.9701 0.9538 0.9591 0.9584 0.9721 0.9796 0.9597 0.9606 0.9758 0.9699 0.9718 0.9715 0.9606 0.9523 0.9708 0.9713 0.9694 0.9678 0.9554 0.9693 0.9719 0.9716 0.9732 0.9451 0.9531 0.9719 0.9539 0.9655 0.9722 0.9722 0.9659 0.954 0.966 0.9723 0.9521 0.9692 0.9706 0.9635 0.9707 0.9697 0.9639 0.9596 0.9563 0.9706 0.9723 0.9604 0.966 0.9719 0.9668 0.96 0.9651 0.9613 0.9605 0.973 0.9679 0.9665 0.9559 0.9681 0.9704 0.9716 0.9726 0.9636 0.9704 0.9604 0.9621 0.9545 0.9596 0.973 0.9638 0.9711 0.9593 0.9727 0.9691 0.9653 0.9727 0.9659 0.9736 0.9657 0.9624 0.9694 0.964 0.9638 0.9717 0.9594 0.9685 0.9534 0.9668 0.9699 0.9663 0.9697 0.9535 0.955 0.9706 
Minimum rate values = 
7.54e+04 7625 194.4 3.688e+04 1.44e+05 3.965e+05 2.194e+05 2799 5.851e+05 4.471e+04 1.277e+05 2.654e+05 3.198e+04 5806 2.146e+04 1.357e+05 1.316e+05 1.225e+05 1.806e+04 4.05e+04 8.111e+04 3.758e+05 2.491e+05 1.254e+05 2.618e+05 4925 1.388e+05 1.518e+05 1.281e+05 2.798e+05 1.119e+04 2.562e+04 3.714e+05 2.672e+05 8.563e+04 1.63e+04 920.9 3.861e+04 3.25e+04 1.434e+05 4447 3764 5.433e+04 4.574e+05 2.018e+05 5576 2.921e+05 1.247e+05 5.868e+04 2.105e+04 338.9 1.365e+05 3.503e+04 1.572e+05 1.513e+05 3879 3888 2.499e+05 3.64e+04 1.728e+04 2.855e+04 7.657e+04 1.591e+05 3611 1.549e+05 3.232e+05 4691 6.368e+04 3.218e+04 2.156e+05 4.879e+04 1.407e+04 1.154e+05 1.574e+05 6999 1.064e+04 9.573e+04 4.996e+04 7.641e+04 6.399e+04 2.747e+04 3.359e+05 8.38e+04 1.261e+05 1.144e+05 187.6 2.539e+05 2.991e+05 4.1e+04 4.181e+04 5620 1.892e+04 1605 2.663e+05 3.698e+04 1.23e+05 2.502e+05 4263 1.262e+04 1.152e+04 
Average rate values = 
3.56e+06 3.476e+06 3.477e+06 3.546e+06 3.559e+06 3.495e+06 3.73e+06 3.47e+06 3.309e+06 3.504e+06 3.472e+06 3.461e+06 3.56e+06 3.463e+06 3.515e+06 3.482e+06 3.445e+06 3.576e+06 3.484e+06 3.514e+06 3.517e+06 3.477e+06 3.664e+06 3.434e+06 3.376e+06 3.622e+06 3.476e+06 3.411e+06 3.402e+06 3.417e+06 3.461e+06 3.412e+06 3.449e+06 3.331e+06 3.311e+06 3.606e+06 3.496e+06 3.48e+06 3.29e+06 3.535e+06 3.526e+06 3.463e+06 3.365e+06 3.366e+06 3.476e+06 3.593e+06 3.423e+06 3.483e+06 3.487e+06 3.573e+06 3.569e+06 3.335e+06 3.507e+06 3.415e+06 3.441e+06 3.614e+06 3.634e+06 3.432e+06 3.51e+06 3.549e+06 3.522e+06 3.463e+06 3.521e+06 3.968e+06 3.485e+06 3.404e+06 3.478e+06 3.452e+06 3.578e+06 3.505e+06 3.494e+06 3.441e+06 3.549e+06 3.519e+06 3.475e+06 3.471e+06 3.446e+06 3.578e+06 3.34e+06 3.503e+06 3.442e+06 3.446e+06 3.622e+06 3.292e+06 3.472e+06 3.47e+06 3.389e+06 3.591e+06 3.803e+06 3.511e+06 4.068e+06 3.447e+06 3.476e+06 3.463e+06 3.419e+06 3.497e+06 3.448e+06 3.531e+06 3.463e+06 3.557e+06 
Average illumination values = 
383.6 384.3 380.6 380.1 380.7 381.3 383.9 380.7 387.5 385.1 387.3 379.9 381.5 384.8 385.1 380.4 381 380 380.7 384.5 387.8 381.4 380.9 381.4 382.5 386.8 381 380 380.1 380.1 391 387.5 380 388.6 382.5 381.3 380.3 382.6 387.4 382.3 381.8 389.3 381.1 380.5 383.3 381.1 380.8 383.2 386.3 389.5 380.5 380.4 386 382.6 380 382 386.1 382.7 384.2 385.9 380.1 381.6 382.1 386.4 382.1 380.6 380.1 381.1 384.5 380.6 385.1 385.3 388.4 385.2 380.1 384.6 380.3 386.4 379.7 382.5 382.6 379.7 383 380.6 383.9 383.7 381.6 383.3 383.8 381.5 386.4 381.9 387.4 382 380.8 382.2 381.5 388.3 388.2 380.5 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.867e-05 0.000144 0.003245 0.004312 0.008988 0.002857 0.006329 0.01792 0.00156 0.003192 0.009299 0.001001 0.001128 0.01299 0.0002259 0.004042 0.01352 0.008963 0.004534 0.003246 0.007662 0.002191 0.0001216 0.002885 0.003049 0.003218 0.00526 0.003393 0.0006967 0.01404 0.004726 0.001236 0.0001546 3.086e-05 0.008925 0.001283 0.00829 2.72e-05 0.001992 0.0009711 0.006844 0.0005421 0.001701 0.003577 0.002164 0.007027 0.001525 1.319e-05 0.004985 0.003745 0.000103 0.0001754 0.003023 0.001453 0.001094 0.001044 0.000289 0.005773 0.0006342 0.0113 0.0001606 0.0003934 7.068e-05 0.004121 0.0003148 0.0003798 0.0003387 0.01869 0.0001051 0.002225 1.073e-06 0.002792 0.0007893 0.000574 0.001253 0.002595 0.002684 6.308e-06 0.004161 0.001046 0.001586 0.001439 1.005e-05 0.007882 0.001655 0.006903 5.866e-05 0.0001688 0.000196 0.0004094 0.0003881 0.002335 0.00905 0.005471 0.00458 0.007436 4.611e-05 0.001961 0.0004263 0.001407 
Uniformity values = 
0.9663 0.9614 0.9727 0.9721 0.9743 0.9716 0.9574 0.9701 0.9591 0.9584 0.9721 0.9737 0.9726 0.9742 0.9727 0.9721 0.9727 0.9726 0.9658 0.9708 0.9719 0.9714 0.9544 0.9584 0.9716 0.9707 0.9717 0.9637 0.9712 0.9719 0.9569 0.9704 0.9671 0.9715 0.9699 0.9706 0.9722 0.9525 0.9705 0.9706 0.9635 0.9711 0.9638 0.9655 0.9609 0.9705 0.971 0.9519 0.9692 0.9719 0.9701 0.9609 0.9719 0.9688 0.973 0.9534 0.9577 0.9682 0.971 0.9704 0.9716 0.9582 0.9737 0.9736 0.9725 0.9363 0.9466 0.9726 0.9653 0.9728 0.9593 0.9692 0.9631 0.9665 0.9653 0.9741 0.9757 0.9703 0.9722 0.964 0.9638 0.9741 0.9618 0.957 0.9572 0.9723 0.9671 0.9664 0.9731 0.9607 0.9722 0.9669 0.9726 0.9714 0.9589 0.9726 0.971 0.9721 0.9602 0.9729 
Minimum rate values = 
1752 4321 9.611e+04 1.277e+05 2.65e+05 8.472e+04 1.901e+05 5.283e+05 4.69e+04 9.594e+04 2.747e+05 2.964e+04 3.345e+04 3.822e+05 6701 1.197e+05 3.984e+05 2.647e+05 1.351e+05 9.633e+04 2.266e+05 6.5e+04 3676 8.671e+04 9.04e+04 9.55e+04 1.558e+05 1.014e+05 2.069e+04 4.138e+05 1.422e+05 3.671e+04 4611 916.5 2.643e+05 3.811e+04 2.45e+05 824 5.917e+04 2.886e+04 2.042e+05 1.61e+04 5.089e+04 1.067e+05 6.49e+04 2.082e+05 4.527e+04 399.7 1.48e+05 1.11e+05 3064 5266 8.961e+04 4.323e+04 3.241e+04 3.158e+04 8704 1.715e+05 1.884e+04 3.341e+05 4769 1.184e+04 2094 1.219e+05 9339 1.17e+04 1.032e+04 5.491e+05 3141 6.593e+04 32.28 8.3e+04 2.364e+04 1.713e+04 3.743e+04 7.675e+04 7.926e+04 187.6 1.232e+05 3.129e+04 4.744e+04 4.259e+04 301.6 2.367e+05 4.985e+04 2.041e+05 1750 5040 5811 1.229e+04 1.152e+04 6.959e+04 2.672e+05 1.621e+05 1.375e+05 2.198e+05 1370 5.815e+04 1.281e+04 4.171e+04 
Average rate values = 
3.242e+06 3.215e+06 3.145e+06 3.208e+06 3.19e+06 3.198e+06 3.226e+06 3.003e+06 3.113e+06 3.156e+06 3.189e+06 3.254e+06 3.035e+06 2.89e+06 3.104e+06 3.105e+06 3.179e+06 3.151e+06 3.145e+06 3.182e+06 3.355e+06 3.127e+06 3.139e+06 3.302e+06 3.191e+06 3.176e+06 3.139e+06 3.008e+06 3.068e+06 3.094e+06 3.038e+06 3.18e+06 3.236e+06 3.247e+06 3.118e+06 3.072e+06 3.118e+06 3.177e+06 3.077e+06 3.084e+06 3.177e+06 3.25e+06 3.261e+06 3.122e+06 3.227e+06 3.161e+06 3.372e+06 3.32e+06 3.115e+06 3.148e+06 3.277e+06 3.325e+06 3.088e+06 3.128e+06 3.248e+06 3.143e+06 3.261e+06 3.378e+06 3.199e+06 3.142e+06 3.189e+06 3.109e+06 3.272e+06 3.106e+06 3.092e+06 3.261e+06 3.228e+06 3.178e+06 3.153e+06 3.092e+06 3.269e+06 3.018e+06 3.147e+06 3.186e+06 3.162e+06 3.237e+06 3.152e+06 3.181e+06 3.064e+06 3.291e+06 3.372e+06 3.172e+06 3.378e+06 3.223e+06 3.158e+06 2.944e+06 3.206e+06 3.152e+06 3.209e+06 3.159e+06 3.211e+06 3.158e+06 3.114e+06 3.126e+06 3.239e+06 3.119e+06 3.177e+06 3.074e+06 3.207e+06 3.095e+06 
Average illumination values = 
383.6 384.4 380.3 380.5 380.1 380.3 386 380.7 385.1 387.3 379.9 381.2 379.7 380 379.9 380.2 379.7 379.7 382.4 381.4 380.6 380.6 387.2 385.3 380.1 380.5 383.1 383.2 380.7 380 387.4 380.6 383.3 380.4 380.8 380.5 379.9 389.3 380.6 380.5 383.3 381 383.2 382.5 386.8 380.5 380.9 388.6 382.5 380 380.7 386.6 380 381.5 380.1 387.6 387.6 381.5 380.9 380.6 380.1 387 381 379.7 380.3 395.9 391.6 379.7 384.8 379.7 386.4 381.1 383.5 382.1 382.8 379.7 380.4 381.1 380.4 383.3 383.8 380.6 384.5 386.6 385.9 379.8 383.1 382.8 380 385.9 379.9 382.6 379.9 380.2 385.2 380.3 381.8 379.9 385.1 380 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.891e-05 2.727e-05 0.001338 0.005962 0.01311 0.00508 0.001921 0.001145 0.003501 0.002174 0.001074 0.001159 0.009807 0.001559 0.00483 0.0006275 0.0008777 0.004234 0.0001366 0.0002543 0.000127 0.0007997 0.0005875 0.003141 0.01054 0.0004406 0.01085 0.003249 0.004675 0.0001451 2.188e-05 0.0004144 0.001391 0.008872 8.169e-05 0.001274 0.0003704 0.006037 0.001437 0.001935 0.001803 0.00459 0.001547 1.331e-05 0.005004 0.004154 0.0001125 0.0005624 0.001055 0.0003332 0.0005477 0.005094 0.0007325 0.0006742 0.01029 0.0001644 0.003526 0.00139 0.005055 0.0005119 0.003058 0.0001109 0.0003546 0.001492 0.001618 0.002702 0.0007819 0.0005198 0.00131 0.003914 0.001095 6.671e-06 0.003627 0.001398 0.001394 6.65e-05 0.006285 0.001584 0.001512 0.0002115 0.0003311 7.726e-05 0.002359 0.003211 0.01176 0.001365 0.0004127 0.007468 4.765e-05 0.0003034 0.001288 0.004027 0.001557 0.0004353 0.0003141 0.0005191 0.002253 0.002171 0.008504 0.001122 
Uniformity values = 
0.9663 0.9504 0.9725 0.9743 0.9723 0.9646 0.9698 0.9642 0.9612 0.9721 0.9737 0.9727 0.9745 0.9724 0.9718 0.9741 0.9728 0.9699 0.9713 0.9737 0.9687 0.9635 0.9722 0.968 0.9732 0.9526 0.9655 0.9696 0.9713 0.9722 0.9717 0.9699 0.9706 0.9722 0.9521 0.9691 0.9709 0.9707 0.9714 0.9639 0.9596 0.9704 0.9716 0.9519 0.9726 0.9719 0.9692 0.9633 0.9708 0.9605 0.973 0.9727 0.9672 0.9684 0.9704 0.9716 0.9716 0.9757 0.9681 0.968 0.9545 0.9727 0.9692 0.9728 0.9733 0.9727 0.9682 0.9721 0.9648 0.9741 0.9672 0.9658 0.9701 0.9664 0.9727 0.9674 0.957 0.9592 0.9728 0.9663 0.9727 0.9254 0.9688 0.9698 0.9705 0.9714 0.9604 0.9726 0.971 0.9701 0.9602 0.9549 0.9672 0.9554 0.9699 0.9723 0.9709 0.9748 0.9699 0.9653 
Minimum rate values = 
1759 827.9 3.966e+04 1.76e+05 3.865e+05 1.515e+05 5.71e+04 3.423e+04 1.049e+05 6.447e+04 3.18e+04 3.437e+04 2.889e+05 4.623e+04 1.43e+05 1.858e+04 2.602e+04 1.257e+05 4057 7534 3782 2.394e+04 1.743e+04 9.348e+04 3.108e+05 1.334e+04 3.225e+05 9.653e+04 1.386e+05 4307 649.7 1.233e+04 4.131e+04 2.621e+05 2475 3.792e+04 1.101e+04 1.789e+05 4.265e+04 5.788e+04 5.416e+04 1.362e+05 4.592e+04 403.6 1.481e+05 1.231e+05 3350 1.684e+04 3.135e+04 1.001e+04 1.624e+04 1.507e+05 2.184e+04 2.008e+04 3.044e+05 4880 1.045e+05 4.108e+04 1.503e+05 1.525e+04 9.229e+04 3289 1.056e+04 4.423e+04 4.792e+04 8.006e+04 2.329e+04 1.543e+04 3.916e+04 1.157e+05 3.265e+04 199.3 1.077e+05 4.172e+04 4.131e+04 1983 1.889e+05 4.76e+04 4.482e+04 6315 9819 2409 7.018e+04 9.537e+04 3.474e+05 4.051e+04 1.24e+04 2.207e+05 1416 9023 3.868e+04 1.214e+05 4.64e+04 1.314e+04 9342 1.54e+04 6.688e+04 6.42e+04 2.519e+05 3.353e+04 
Average rate values = 
2.991e+06 2.932e+06 2.917e+06 2.961e+06 2.885e+06 3.057e+06 2.884e+06 2.803e+06 2.876e+06 2.925e+06 3.032e+06 2.758e+06 2.864e+06 2.921e+06 2.744e+06 2.926e+06 2.849e+06 2.905e+06 2.965e+06 2.892e+06 2.797e+06 3.014e+06 2.891e+06 2.935e+06 2.823e+06 2.807e+06 2.719e+06 2.843e+06 2.891e+06 3.026e+06 2.929e+06 2.879e+06 2.694e+06 2.873e+06 2.926e+06 2.836e+06 2.813e+06 2.951e+06 2.748e+06 2.955e+06 2.903e+06 2.934e+06 3.111e+06 3.073e+06 2.826e+06 2.914e+06 3.029e+06 3.505e+06 2.899e+06 2.982e+06 2.973e+06 2.995e+06 3.291e+06 3.098e+06 2.897e+06 2.959e+06 2.953e+06 2.898e+06 2.868e+06 2.771e+06 2.855e+06 2.987e+06 2.9e+06 2.879e+06 2.941e+06 2.758e+06 2.867e+06 2.917e+06 3.019e+06 2.762e+06 2.921e+06 2.862e+06 2.813e+06 3.233e+06 2.927e+06 3.061e+06 2.973e+06 2.902e+06 2.748e+06 2.911e+06 2.887e+06 3.102e+06 2.924e+06 2.963e+06 2.779e+06 2.878e+06 2.976e+06 2.874e+06 2.904e+06 2.833e+06 2.948e+06 2.893e+06 2.886e+06 3.143e+06 2.909e+06 2.902e+06 2.907e+06 2.802e+06 2.952e+06 2.814e+06 
Average illumination values = 
383.6 388.8 380.3 380.1 380.1 382.9 380.8 383 386.8 379.9 381.2 379.7 380.4 380 380 379.7 379.7 380.8 380.9 379.7 382.1 383.3 379.9 381.6 380.1 387.7 382.5 380.9 381.7 379.9 380.3 380.8 380.5 379.9 389.3 381.1 380.4 381.1 380.2 383.2 386.3 383.1 380.9 388.6 379.7 380 381.1 383.4 380.4 385.9 380.1 379.7 381.9 381.9 380.6 380.1 380.9 380.3 381.7 382.9 388.4 379.7 382.5 379.7 380 379.7 381.5 379.9 382.8 379.7 383.3 382.4 381.3 382.4 381.1 382.3 386.6 385 379.7 382.2 380.2 400.6 381.2 381.1 380.8 380.2 384.6 380.3 381.8 380.7 385.1 389 381.8 388 380.8 379.8 380.4 380.4 381.8 382.6 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.949e-05 2.851e-05 0.001332 0.004865 0.002549 0.005195 0.000816 0.006986 0.0003053 0.0009933 0.0001773 0.009823 0.001361 0.003589 0.0006617 0.001085 0.002166 0.000201 0.00142 2.66e-06 0.0005487 0.0003786 0.005514 0.0004544 0.008966 0.0006402 0.001848 0.0001326 3.087e-05 0.001037 0.002143 0.000692 8.3e-05 0.0009887 0.005288 0.001489 0.001931 0.0001759 0.001846 0.001197 0.001209 0.001835 0.0001191 0.0001204 7.425e-05 0.0003664 0.0005771 0.002424 0.0008041 0.0005909 0.0001061 0.001735 0.0002788 0.004208 0.0003398 0.0001606 0.0003159 3.104e-05 0.001219 0.001657 0.002816 0.0007395 0.0005429 0.001389 0.004874 6.922e-06 0.003638 0.004707 0.00051 0.0001165 0.0006834 0.0005331 0.001503 0.0001007 0.0001821 0.000233 0.0003639 0.002472 0.0001044 0.003578 4.41e-05 5.838e-07 0.001347 0.0004197 0.00346 0.001548 0.001646 0.000447 0.0003337 0.00207 0.0006413 0.006906 0.0004363 0.0002317 0.002773 0.001501 0.001773 0.001032 0.003315 0.001032 
Uniformity values = 
0.9663 0.9674 0.9737 0.9727 0.9725 0.9594 0.9666 0.9722 0.9728 0.9709 0.9726 0.9736 0.9724 0.9721 0.9661 0.9658 0.9726 0.9719 0.9684 0.9564 0.972 0.9707 0.9731 0.9526 0.9655 0.9696 0.9704 0.9716 0.9726 0.9649 0.9702 0.9742 0.9705 0.9709 0.9666 0.9714 0.9639 0.9596 0.9706 0.9723 0.9627 0.9675 0.9697 0.9639 0.9719 0.9702 0.973 0.9727 0.9687 0.971 0.9704 0.9622 0.9704 0.9727 0.9725 0.9384 0.9619 0.9716 0.9731 0.9725 0.9727 0.9681 0.9727 0.9664 0.9755 0.9703 0.9722 0.9644 0.9711 0.9744 0.9689 0.9592 0.9728 0.9663 0.9732 0.9626 0.9722 0.973 0.9726 0.9612 0.9684 0.9704 0.9721 0.9602 0.9532 0.9672 0.971 0.974 0.9723 0.9721 0.9753 0.9717 0.9719 0.9709 0.9717 0.9728 0.9706 0.9731 0.9728 0.9739 
Minimum rate values = 
1478 850.4 3.945e+04 1.439e+05 7.554e+04 1.558e+05 2.435e+04 2.066e+05 9053 2.951e+04 5259 2.897e+05 4.034e+04 1.063e+05 1.976e+04 3.241e+04 6.419e+04 5966 4.229e+04 80.26 1.628e+04 1.125e+04 1.63e+05 1.376e+04 2.667e+05 1.905e+04 5.489e+04 3939 915.9 3.098e+04 6.367e+04 2.049e+04 2468 2.937e+04 1.574e+05 4.418e+04 5.776e+04 5289 5.482e+04 3.55e+04 3.622e+04 5.467e+04 3544 3605 2204 1.089e+04 1.711e+04 7.182e+04 2.394e+04 1.755e+04 3156 5.199e+04 8288 1.246e+05 1.008e+04 4937 9473 921.8 3.612e+04 4.912e+04 8.342e+04 2.203e+04 1.61e+04 4.146e+04 1.438e+05 205.8 1.078e+05 1.405e+05 1.515e+04 3449 2.035e+04 1.603e+04 4.454e+04 3005 5398 6982 1.08e+04 7.322e+04 3097 1.072e+05 1314 17.36 3.994e+04 1.261e+04 1.045e+05 4.614e+04 4.886e+04 1.324e+04 9900 6.136e+04 1.897e+04 2.043e+05 1.295e+04 6885 8.222e+04 4.45e+04 5.266e+04 3.059e+04 9.815e+04 3.057e+04 
Average rate values = 
2.775e+06 2.691e+06 2.668e+06 2.794e+06 2.749e+06 2.77e+06 2.569e+06 2.53e+06 2.685e+06 2.741e+06 2.599e+06 2.611e+06 2.688e+06 2.68e+06 2.646e+06 2.66e+06 2.675e+06 2.831e+06 2.637e+06 2.661e+06 2.689e+06 2.668e+06 2.695e+06 2.6e+06 2.516e+06 2.652e+06 2.649e+06 2.763e+06 2.748e+06 2.497e+06 2.593e+06 2.718e+06 2.582e+06 2.635e+06 2.702e+06 2.555e+06 2.73e+06 2.662e+06 2.687e+06 2.735e+06 2.684e+06 2.649e+06 3.509e+06 2.829e+06 2.645e+06 2.636e+06 2.78e+06 2.782e+06 2.623e+06 2.71e+06 2.659e+06 2.803e+06 2.725e+06 2.716e+06 2.647e+06 2.699e+06 2.743e+06 2.654e+06 2.697e+06 2.728e+06 2.51e+06 2.675e+06 2.763e+06 2.847e+06 2.653e+06 2.671e+06 2.614e+06 2.578e+06 2.671e+06 2.685e+06 2.696e+06 2.686e+06 2.536e+06 2.702e+06 2.659e+06 2.676e+06 2.721e+06 2.663e+06 2.633e+06 2.709e+06 2.69e+06 2.774e+06 2.625e+06 2.734e+06 2.687e+06 2.687e+06 2.512e+06 2.757e+06 2.727e+06 2.636e+06 2.702e+06 2.651e+06 2.687e+06 2.684e+06 2.499e+06 2.69e+06 2.851e+06 2.683e+06 2.654e+06 2.614e+06 
Average illumination values = 
383.6 382 379.9 380.7 380 384.9 382.1 379.9 381.1 380.4 379.7 379.9 380 379.9 383.7 382.4 379.7 380.6 381.8 386.4 380 380.5 382.4 387.7 382.5 380.9 380.6 381.5 379.9 383 380.7 381 380.6 380.4 382.7 380.2 383.2 386.3 380.5 380.4 385 381.7 380.8 384.6 380 380.7 380.1 379.7 381.3 380.9 380.6 383.8 381.9 379.7 380.3 395 384.3 380.6 379.7 379.8 379.7 381.5 379.7 382.7 379.9 381.1 380.4 383.2 381.7 380.4 381.7 385 379.7 382.2 380 385.1 379.9 380.2 379.9 384.2 381.6 381.6 379.9 385.1 388.9 381.8 380.4 381.3 379.8 379.9 380.1 380.1 380 380.6 380.1 379.7 380.5 380.9 379.7 380.1 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.305e-05 1.424e-06 0.001501 0.001183 0.0002722 9.753e-05 0.001143 0.0002846 0.0005757 0.0001699 0.0009357 0.0002294 0.003746 0.0006786 0.002569 0.001405 0.0002346 6.606e-05 0.0007268 0.0005248 6.02e-06 0.001476 0.0006535 0.002379 0.001941 0.000133 2.973e-05 0.0009708 0.00213 2.608e-05 0.000867 0.0003135 0.0001313 0.0008725 0.001765 0.0007727 0.000831 0.0003795 0.001372 0.0001116 3.169e-05 1.44e-05 0.0002996 0.001179 0.0002906 0.0001018 0.001772 0.0001795 0.0002915 9.791e-05 0.0007864 3.073e-05 0.0001009 3.524e-05 0.001539 1.013e-06 0.00259 0.0008517 0.000778 0.002198 5.781e-05 0.0001287 0.000301 0.0004929 0.000119 0.0005005 0.001809 0.0004566 9.62e-05 0.0001405 0.0001149 0.002804 0.002151 0.000618 5.724e-05 5.259e-07 0.0008203 0.0004206 0.003207 0.001602 0.0001364 0.0004827 0.0004426 0.0007466 0.00542 0.0001591 0.0002202 0.0002114 0.0007714 0.0005827 0.000709 0.003178 0.00108 0.003517 4.905e-05 0.002259 0.003042 5.629e-05 8.124e-05 0.0007311 
Uniformity values = 
0.9742 0.9726 0.9734 0.9743 0.9717 0.9701 0.9642 0.9584 0.9722 0.9692 0.9736 0.9727 0.9721 0.9727 0.9658 0.9725 0.9721 0.9681 0.972 0.9719 0.9718 0.97 0.9714 0.9721 0.9704 0.9734 0.973 0.9651 0.9722 0.9531 0.9692 0.9728 0.9726 0.9662 0.9727 0.9704 0.9726 0.9657 0.9728 0.9701 0.9683 0.9708 0.9605 0.9728 0.9683 0.9627 0.9741 0.9716 0.9716 0.9725 0.9725 0.9384 0.9619 0.9716 0.9728 0.9609 0.9723 0.9713 0.9693 0.9741 0.9691 0.9728 0.9641 0.9739 0.9744 0.9689 0.9616 0.9699 0.9719 0.9733 0.9702 0.9722 0.9707 0.9716 0.9727 0.9683 0.9725 0.9602 0.9532 0.9673 0.9723 0.9674 0.9723 0.9725 0.9743 0.9659 0.9732 0.9718 0.9727 0.9706 0.9757 0.9728 0.9726 0.9661 0.9617 0.9669 0.9728 0.9684 0.9709 0.9732 
Minimum rate values = 
1571 42.24 4.447e+04 3.503e+04 8082 2901 3.417e+04 8566 1.708e+04 5058 2.772e+04 6805 1.11e+05 2.012e+04 7.665e+04 4.166e+04 6961 1969 2.157e+04 1.558e+04 178.7 4.387e+04 1.941e+04 7.053e+04 5.765e+04 3941 881.7 2.901e+04 6.313e+04 789.6 2.58e+04 9296 3894 2.605e+04 5.23e+04 2.297e+04 2.464e+04 1.134e+04 4.068e+04 3319 944.2 428 8999 3.494e+04 8658 3052 5.245e+04 5329 8655 2905 2.332e+04 944.7 3026 1046 4.563e+04 30.42 7.677e+04 2.529e+04 2.315e+04 6.503e+04 1721 3818 9008 1.46e+04 3523 1.49e+04 5.423e+04 1.358e+04 2856 4164 3416 8.309e+04 6.388e+04 1.835e+04 1698 15.67 2.433e+04 1.264e+04 9.692e+04 4.774e+04 4049 1.439e+04 1.313e+04 2.214e+04 1.601e+05 4754 6527 6274 2.287e+04 1.732e+04 2.096e+04 9.41e+04 3.203e+04 1.049e+05 1472 6.732e+04 9.009e+04 1677 2414 2.167e+04 
Average rate values = 
2.45e+06 2.46e+06 2.444e+06 2.484e+06 2.56e+06 2.472e+06 2.42e+06 2.466e+06 2.586e+06 2.566e+06 2.328e+06 2.474e+06 2.535e+06 2.434e+06 2.514e+06 2.473e+06 2.535e+06 2.423e+06 2.514e+06 2.485e+06 2.361e+06 2.392e+06 2.443e+06 2.464e+06 2.47e+06 2.575e+06 2.544e+06 2.365e+06 2.452e+06 2.544e+06 2.452e+06 2.496e+06 2.518e+06 2.567e+06 2.461e+06 2.479e+06 2.548e+06 2.507e+06 2.461e+06 3.092e+06 2.511e+06 2.506e+06 2.495e+06 2.368e+06 2.581e+06 2.668e+06 2.489e+06 2.581e+06 2.51e+06 2.48e+06 2.472e+06 2.514e+06 2.559e+06 2.44e+06 2.459e+06 2.525e+06 2.48e+06 2.476e+06 2.489e+06 2.543e+06 2.537e+06 2.473e+06 2.432e+06 2.464e+06 2.498e+06 2.536e+06 2.457e+06 2.354e+06 2.482e+06 2.465e+06 2.501e+06 2.556e+06 2.385e+06 2.506e+06 2.513e+06 2.535e+06 2.429e+06 2.55e+06 2.511e+06 2.461e+06 2.497e+06 2.461e+06 2.549e+06 2.474e+06 2.493e+06 2.466e+06 2.454e+06 2.535e+06 2.393e+06 2.631e+06 2.501e+06 2.474e+06 2.427e+06 2.589e+06 2.578e+06 2.478e+06 2.294e+06 2.528e+06 2.496e+06 2.469e+06 
Average illumination values = 
380.5 379.9 380 380.1 380.1 380.7 383 387.3 379.9 381 379.9 379.9 379.9 379.7 382.4 380.3 381.3 381.9 380 380 380 380.8 380.2 379.9 380.6 380.8 379.8 382.9 379.9 388.9 381.1 379.7 380.2 382.3 379.7 383.1 380.5 383.1 379.7 380.7 382.8 380.4 385.9 379.7 381.4 383.6 380.1 380.1 380.9 379.8 380.3 395 384.3 380.6 379.7 385.8 379.9 380.2 381 379.7 382.5 379.7 383.3 379.8 380.4 381.7 384.1 380.8 380 380 380.7 380.1 380.7 380.1 379.7 383.2 379.8 385.1 388.9 381.8 379.9 383.9 379.8 379.8 380 382.4 379.7 380.2 379.7 380.5 379.9 379.7 379.9 383.7 384.5 382 379.7 381.4 380.4 379.9 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.358e-05 6.769e-06 0.000102 0.002057 0.00331 0.006382 0.001778 0.0002788 0.0001128 0.000507 0.0002039 0.004584 0.0006041 0.001015 0.001263 0.0002586 0 0.0001478 0.0003958 0.005548 0.0003316 0.0006215 0.0003147 6.57e-05 2.392e-05 0.00109 0.0006293 2.598e-05 0.0008124 0.0003046 6.503e-05 0.00189 0.0001788 1.241e-05 1.425e-05 0.005272 0.001654 0.0001207 7.871e-05 0.0003515 0.0006168 0.0002621 0.000102 0.001133 0.0001669 0.0002923 0.002546 0.0005293 1.388e-05 4.551e-05 0.0003238 5.202e-05 0.002816 0.0001691 0.001265 0.002135 5.765e-05 0.0001355 0.0001167 0.0001885 1.141e-05 5.355e-05 0.001224 5.598e-05 4.052e-05 0.0001922 0.0004166 0.00341 0.0004326 4.302e-05 5.258e-07 0.0002857 2.728e-05 0.0007179 0.0002851 0.000212 0.0003908 0.002036 0.0004928 0.0007893 0.002841 0.0001733 0.0008235 0.0002682 0.0007542 0.001999 0.0008419 4.721e-05 1.798e-05 0.0007201 1.122e-06 9.802e-05 0.0003132 1e-06 0.0001211 0.0006821 0.000708 0.001321 0.0002531 0.0008424 
Uniformity values = 
0.9742 0.9726 0.9738 0.9728 0.9659 0.9717 0.9722 0.9727 0.9727 0.9728 0.9731 0.9721 0.9727 0.9658 0.9725 0.9737 0.9677 0.9718 0.9722 0.9732 0.9526 0.9719 0.9569 0.9722 0.9717 0.9682 0.9726 0.9531 0.972 0.9635 0.9718 0.9654 0.9596 0.9706 0.9723 0.9726 0.9719 0.9677 0.9719 0.9728 0.9728 0.9684 0.9627 0.9724 0.9716 0.9704 0.9726 0.9725 0.9545 0.9727 0.9731 0.9725 0.9727 0.9666 0.9727 0.9741 0.9726 0.9725 0.9644 0.9727 0.9674 0.9717 0.9728 0.9727 0.9732 0.9627 0.9722 0.9727 0.9714 0.9727 0.9686 0.9727 0.9682 0.9617 0.9712 0.9724 0.9723 0.9722 0.9744 0.971 0.9727 0.9726 0.9727 0.9725 0.9741 0.9724 0.9723 0.9757 0.9728 0.9682 0.9728 0.967 0.9723 0.9727 0.9712 0.9728 0.9693 0.9733 0.973 0.9724 
Minimum rate values = 
1587 200.8 3023 6.093e+04 9.873e+04 1.889e+05 5.274e+04 8270 3347 1.504e+04 6044 1.357e+05 1.791e+04 3.032e+04 3.745e+04 7661 0 4389 1.175e+04 1.64e+05 1.004e+04 1.845e+04 9487 1950 710.2 3.245e+04 1.866e+04 786.6 2.411e+04 9122 1931 5.644e+04 5376 369 422.7 1.56e+05 4.907e+04 3597 2337 1.042e+04 1.829e+04 7809 3057 3.361e+04 4957 8691 7.545e+04 1.57e+04 419.7 1350 9598 1543 8.342e+04 5047 3.75e+04 6.317e+04 1710 4019 3491 5590 340.4 1590 3.629e+04 1660 1201 5759 1.236e+04 1.01e+05 1.285e+04 1276 15.66 8474 812.9 2.153e+04 8469 6289 1.159e+04 6.037e+04 1.459e+04 2.344e+04 8.416e+04 5140 2.442e+04 7955 2.233e+04 5.925e+04 2.497e+04 1396 533.3 2.145e+04 33.27 2924 9291 29.67 3598 2.022e+04 2.107e+04 3.913e+04 7505 2.499e+04 
Average rate values = 
2.298e+06 2.33e+06 2.407e+06 2.352e+06 2.442e+06 2.357e+06 2.215e+06 2.289e+06 2.421e+06 2.278e+06 2.33e+06 2.221e+06 2.296e+06 2.346e+06 2.354e+06 2.352e+06 2.222e+06 2.35e+06 2.287e+06 2.283e+06 2.27e+06 2.312e+06 2.223e+06 2.44e+06 2.391e+06 2.175e+06 2.245e+06 2.375e+06 2.289e+06 2.376e+06 2.345e+06 2.37e+06 2.336e+06 2.373e+06 2.315e+06 2.225e+06 2.321e+06 2.48e+06 2.308e+06 2.259e+06 2.251e+06 2.432e+06 2.5e+06 2.327e+06 2.358e+06 2.407e+06 2.346e+06 2.228e+06 2.302e+06 2.352e+06 2.32e+06 2.347e+06 2.2e+06 2.323e+06 2.311e+06 2.389e+06 2.361e+06 2.303e+06 2.373e+06 2.312e+06 2.283e+06 2.318e+06 2.307e+06 2.258e+06 2.278e+06 2.315e+06 2.366e+06 2.221e+06 2.344e+06 2.361e+06 2.372e+06 2.266e+06 2.355e+06 2.331e+06 2.275e+06 2.33e+06 2.333e+06 2.267e+06 2.361e+06 2.286e+06 2.364e+06 2.361e+06 2.284e+06 2.459e+06 2.329e+06 2.336e+06 2.229e+06 2.329e+06 2.343e+06 2.435e+06 2.305e+06 2.51e+06 2.235e+06 2.334e+06 2.291e+06 2.218e+06 2.285e+06 2.238e+06 2.354e+06 2.322e+06 
Average illumination values = 
380.5 379.9 379.8 379.9 382.4 380.1 379.9 379.7 381.1 379.7 379.7 379.9 379.7 382.4 380.3 379.7 381.9 380 379.9 380.1 387.7 380 387.4 379.9 380.3 381.7 379.7 388.9 380 383.3 380.1 382.6 386.3 380.5 380.4 379.7 380 381.7 380 379.7 379.7 381.4 383.6 379.8 380.1 381.9 379.7 380.3 388.4 379.7 379.7 379.8 379.7 382.1 379.7 379.7 380.2 380.3 383.2 381.1 382.3 380.1 379.7 379.7 380 385.1 379.9 379.9 380.2 379.7 383.2 379.7 381.9 385.5 380.3 379.8 379.8 379.9 380 380.3 379.7 379.8 379.7 379.8 379.8 379.8 379.9 379.9 379.7 381.4 379.7 384.2 379.8 379.7 380.3 379.7 381 379.7 381.5 380.8 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.344e-05 6.951e-06 0.0004625 0.001311 9.555e-05 0 0.0001196 0.000558 0.0001856 0.0001497 0.002851 0.0002132 3.551e-06 0.0009907 0.0002569 0 0.0005432 0.0004047 0.0001381 0.0003838 0.001212 0.001461 4.758e-06 0.0003447 0.0001083 5.463e-05 8.458e-05 0.0003202 6.903e-05 0.0005169 0.0001791 1.355e-05 1.277e-05 0.001471 0.0001428 3.114e-05 0.001023 0.0006097 0.002553 0.0001473 0.001044 9.741e-06 3.242e-05 0.001511 0.0001855 1.211e-05 3.906e-05 0.0009647 1.018e-06 0.002487 0.0006064 0.0005933 0.000199 6.897e-06 0.0009366 5.147e-06 7.465e-05 0.003172 0.000489 5.741e-05 2.372e-05 0.0002057 0.001456 2.535e-05 0.0004034 3.896e-05 4.613e-05 0.0004261 0.0009141 3.096e-05 4.737e-05 0.0002082 0.001705 0.0004239 0.0007945 0.00213 7.61e-05 0.0006997 0.0009751 0.001687 0.000923 0.0009471 4.025e-05 0.002135 0.002562 0.0001307 0.0002537 4.917e-05 6.047e-05 0.0006862 0.0007195 0.0006414 0.0001573 0.0008155 0.0001461 0.0001073 0.0001399 0.001019 3.937e-05 5.908e-07 
Uniformity values = 
0.9736 0.9726 0.9739 0.9723 0.9701 0.9676 0.9603 0.9722 0.9727 0.9745 0.9725 0.9727 0.9728 0.9728 0.9737 0.9677 0.972 0.9707 0.9737 0.9702 0.9721 0.9704 0.9712 0.9701 0.971 0.9757 0.9708 0.9728 0.9726 0.9654 0.9596 0.972 0.9725 0.9728 0.9704 0.9651 0.971 0.9736 0.9727 0.9687 0.9729 0.9716 0.9716 0.9727 0.9725 0.9684 0.9728 0.9728 0.9734 0.9728 0.9727 0.965 0.9755 0.9728 0.9714 0.9739 0.9731 0.9717 0.9728 0.9727 0.9732 0.972 0.9722 0.9729 0.9716 0.9727 0.974 0.97 0.9729 0.9673 0.9723 0.9723 0.9709 0.9744 0.971 0.9727 0.9726 0.9728 0.9708 0.9728 0.9747 0.9722 0.9708 0.9728 0.9728 0.9725 0.9723 0.9602 0.9712 0.9728 0.9693 0.9733 0.9737 0.9744 0.9728 0.9728 0.9731 0.9492 0.9703 0.9732 
Minimum rate values = 
1584 206.2 1.37e+04 3.887e+04 2842 0 3592 1.656e+04 5504 4433 8.446e+04 6324 105.3 2.937e+04 7611 0 1.612e+04 1.203e+04 4091 1.141e+04 3.595e+04 4.34e+04 141.4 1.025e+04 3219 1616 2514 9497 2048 1.545e+04 5386 402.4 378.9 4.36e+04 4245 931 3.037e+04 1.806e+04 7.563e+04 4386 3.094e+04 289.3 962.7 4.478e+04 5504 360.7 1159 2.86e+04 30.17 7.368e+04 1.798e+04 1.773e+04 5886 204.6 2.781e+04 152.5 2213 9.403e+04 1.45e+04 1703 703.3 6106 4.317e+04 751.7 1.198e+04 1156 1367 1.267e+04 2.71e+04 923.4 1406 6178 5.063e+04 1.255e+04 2.36e+04 6.312e+04 2258 2.075e+04 2.897e+04 5.001e+04 2.731e+04 2.809e+04 1196 6.325e+04 7.589e+04 3877 7529 1478 1796 2.035e+04 2.141e+04 1.901e+04 4660 2.414e+04 4332 3183 4147 3.096e+04 1171 17.52 
Average rate values = 
2.154e+06 2.183e+06 2.252e+06 2.2e+06 2.216e+06 2.077e+06 2.15e+06 2.297e+06 2.11e+06 2.218e+06 2.09e+06 2.189e+06 2.169e+06 2.184e+06 2.199e+06 2.09e+06 2.213e+06 2.178e+06 2.144e+06 2.074e+06 2.153e+06 2.034e+06 2.251e+06 2.208e+06 2.173e+06 2.265e+06 2.121e+06 2.167e+06 2.206e+06 2.229e+06 2.196e+06 2.255e+06 2.203e+06 2.171e+06 2.132e+06 2.162e+06 2.174e+06 2.166e+06 2.252e+06 2.157e+06 2.191e+06 2.234e+06 2.219e+06 2.189e+06 2.095e+06 2.233e+06 2.166e+06 2.208e+06 2.184e+06 2.133e+06 2.125e+06 2.333e+06 2.157e+06 2.163e+06 2.127e+06 2.173e+06 2.174e+06 2.162e+06 2.165e+06 2.128e+06 2.142e+06 2.2e+06 2.243e+06 2.11e+06 2.18e+06 2.186e+06 2.168e+06 2.185e+06 2.065e+06 2.168e+06 2.184e+06 2.169e+06 2.115e+06 2.204e+06 2.153e+06 2.204e+06 2.214e+06 2.176e+06 2.29e+06 2.054e+06 2.192e+06 2.194e+06 2.246e+06 2.157e+06 2.011e+06 2.218e+06 2.159e+06 2.181e+06 2.228e+06 2.088e+06 2.135e+06 2.097e+06 2.199e+06 2.153e+06 2.204e+06 2.205e+06 2.171e+06 2.151e+06 2.221e+06 2.138e+06 
Average illumination values = 
379.7 379.9 379.8 380.1 380.7 381.7 386.6 379.9 379.7 380.4 380 379.7 379.7 379.7 379.7 381.9 380 380.5 379.9 380.7 379.9 380.6 381.7 380.7 380.3 380.5 380.4 379.7 380.2 382.6 386.3 380 380.3 379.7 380.6 382.7 380.3 379.9 379.7 381.3 380 380.1 380.9 379.7 380.3 382.8 379.7 379.7 380 379.7 379.7 382.7 379.9 379.7 380.4 379.8 380 380.1 379.7 379.7 380 381.4 379.9 379.8 380.1 379.7 380.2 380.8 380 381.8 379.9 379.8 380.4 380 380.3 379.7 379.8 379.7 380.4 379.7 380.3 379.9 380.9 379.7 379.7 379.8 379.8 384.6 380.3 379.7 381 379.7 380.7 380 379.7 379.7 379.8 390.5 382 379.7 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.461e-05 7.063e-06 0.001772 0.0002832 0.0001006 0.001508 0.0002787 7.082e-05 0.0005698 0.0001933 0.001331 0.0009375 0.0002632 0.0001924 0 9.385e-05 0.0003862 0.0001561 0.0006458 0.0006724 5.494e-05 2.304e-05 0.0005296 0.0006984 2.125e-05 0.0004836 0.0001533 0.0009088 0.0001559 1.186e-05 1.291e-05 0.001529 0.0001189 3.031e-05 0.001484 0.0004867 0.0002387 0.0001042 1.26e-06 0.0003032 7.34e-05 0.0003957 2.116e-05 2.253e-05 6.535e-06 1.113e-06 0.001655 0.0005115 0.0005796 0.0001794 6.31e-06 0.0002432 0.0001641 1.122e-05 5.261e-05 0.0004348 0.0001115 7.273e-05 0.000387 0.002219 0.0004432 3.736e-05 6.004e-07 0.0001488 0.0007821 0.0005401 0.000116 0.0003678 0.0006399 0.005185 0.0001619 0.0002236 0.0007199 0.0005359 0.0004245 0.001869 0.0006351 4.761e-05 8.577e-05 0.002593 0.0001175 0.0003023 9.893e-07 9.564e-05 0.0002552 0.0001935 0.001243 0.001159 1.202e-05 0.0007078 9.773e-05 0.0002015 0.0001306 6.561e-07 0.0002945 2.85e-05 0.001865 0.0006047 0.0007772 0.0001602 
Uniformity values = 
0.9736 0.9726 0.9739 0.9727 0.9701 0.9727 0.9727 0.9727 0.9728 0.9727 0.9727 0.9728 0.9726 0.9719 0.9677 0.972 0.9709 0.9723 0.9714 0.9721 0.9727 0.9717 0.97 0.9722 0.9747 0.9709 0.9707 0.9714 0.9727 0.9718 0.9725 0.9728 0.9722 0.9706 0.9721 0.973 0.9727 0.9643 0.972 0.9702 0.977 0.9732 0.9545 0.9727 0.9731 0.9727 0.9723 0.9727 0.9684 0.9755 0.9691 0.9646 0.9736 0.9699 0.9728 0.9728 0.9719 0.9689 0.9722 0.9733 0.9716 0.9727 0.9744 0.97 0.9733 0.9712 0.9727 0.9723 0.9726 0.9749 0.9717 0.9733 0.9724 0.9726 0.9728 0.9724 0.9723 0.971 0.9728 0.9728 0.9725 0.9723 0.9727 0.9728 0.9728 0.9721 0.9732 0.9737 0.9729 0.9726 0.9731 0.971 0.9622 0.9732 0.9624 0.9659 0.9728 0.9743 0.9728 0.9724 
Minimum rate values = 
1618 209.5 5.245e+04 8401 2992 4.47e+04 8267 2101 1.69e+04 5733 3.945e+04 2.779e+04 7807 5710 0 2786 1.147e+04 4631 1.918e+04 1.995e+04 1630 684.3 1.575e+04 2.072e+04 629.1 1.437e+04 4556 2.698e+04 4624 352.2 383 4.531e+04 3529 900.9 4.402e+04 1.443e+04 7081 3116 37.39 9017 2168 1.173e+04 639.6 668.2 193.8 33.01 4.908e+04 1.517e+04 1.727e+04 5306 187.9 7274 4862 333.8 1561 1.289e+04 3311 2166 1.148e+04 6.57e+04 1.316e+04 1108 17.78 4425 2.317e+04 1.604e+04 3440 1.091e+04 1.898e+04 1.531e+05 4807 6627 2.135e+04 1.589e+04 1.259e+04 5.541e+04 1.884e+04 1415 2544 7.681e+04 3487 8969 29.35 2837 7570 5744 3.682e+04 3.433e+04 356.5 2.099e+04 2898 5986 3916 19.45 8829 851.3 5.527e+04 1.79e+04 2.304e+04 4753 
Average rate values = 
2.048e+06 2.057e+06 2.15e+06 2.079e+06 2.056e+06 1.952e+06 2.025e+06 2.159e+06 1.984e+06 2.041e+06 2.054e+06 2.071e+06 2.018e+06 2.069e+06 1.976e+06 2.088e+06 2.045e+06 1.996e+06 1.956e+06 2.072e+06 2.048e+06 2.122e+06 1.917e+06 1.976e+06 2.022e+06 1.994e+06 2.082e+06 2.102e+06 2.022e+06 2.097e+06 2.034e+06 2.033e+06 2.033e+06 2.092e+06 2.053e+06 2.125e+06 2.101e+06 2.234e+06 2.054e+06 2.125e+06 2.08e+06 2.06e+06 2.06e+06 2.04e+06 2.069e+06 2.079e+06 2.026e+06 2.029e+06 2.17e+06 2.034e+06 2.08e+06 2.041e+06 2.04e+06 2.009e+06 2.026e+06 1.89e+06 2.04e+06 2.01e+06 2.083e+06 2e+06 2.082e+06 2.082e+06 2.041e+06 2.059e+06 2.002e+06 2.039e+06 2.057e+06 2.053e+06 2.039e+06 2.04e+06 2.008e+06 2.048e+06 1.912e+06 2.09e+06 2.126e+06 2.055e+06 2.058e+06 2.12e+06 2.038e+06 1.9e+06 2.093e+06 1.96e+06 2.056e+06 2.05e+06 1.992e+06 2.031e+06 2.055e+06 2.043e+06 2.033e+06 2.099e+06 2.027e+06 2.065e+06 2.063e+06 1.996e+06 2.084e+06 2.062e+06 2.037e+06 2.093e+06 1.937e+06 2.072e+06 
Average illumination values = 
379.7 379.9 379.8 379.9 380.7 379.7 379.7 381.1 379.7 379.9 379.7 379.7 379.7 380.6 381.9 380 380.4 379.9 380.2 379.9 379.7 380.3 380.7 379.9 380.3 380.4 381.1 380.2 379.7 380 380.3 379.7 379.9 380.5 379.9 380.1 379.7 383 380 380.7 379.9 379.7 388.4 379.7 379.7 379.7 379.9 379.7 381.4 379.9 381.1 383.2 380.8 381.3 379.7 379.7 380 382.1 379.9 379.7 380.1 379.7 380 380.8 379.9 380.3 379.7 379.8 379.7 379.8 380.1 379.7 379.8 379.7 379.7 379.8 379.9 380.9 379.7 379.7 379.8 379.8 379.7 379.7 379.7 379.9 379.7 380.7 379.8 379.7 379.8 381.7 385.2 379.7 384 383.8 379.7 379.9 379.7 379.8 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.813e-05 7.087e-06 4.665e-05 0.0001743 0.0003355 6.696e-05 0.0001412 0.0001636 0.0001474 0.001046 0.0001707 0.002768 0.0001293 3.03e-05 4.619e-05 0.0004114 0.0001572 0.0001876 0.0001515 6.339e-05 2.143e-05 0.0001171 6.167e-05 7.434e-05 0.0002066 7.333e-05 0.001228 0.0001163 0.0004442 0.001213 0.0001256 2.601e-06 0.001188 9.568e-05 0.0002395 4.008e-05 1.228e-06 0.0003171 0.0001048 0.0001995 1.198e-05 2.103e-05 1.119e-05 0.003319 0.0001703 5.305e-05 0.002456 7.126e-06 0.0002666 0.0001627 1.14e-05 5.277e-05 0.0001886 0.0001962 6.581e-05 0.0004208 2.378e-05 3.707e-05 4.34e-05 0.000259 2.601e-05 0.0005965 7.131e-05 0.0002103 0.001708 0.0005799 0.0001751 0.0002245 0.0007257 0.00032 0.0002111 0.0009072 0.001055 1.792e-06 5.695e-05 9.669e-07 7.917e-05 0.0002019 5.935e-05 0.0006107 0.0007338 0.0005018 0.0001351 1.265e-05 0.0006955 1.352e-05 0.0003433 4.109e-05 6.06e-07 7.493e-05 1.187e-05 0.0003003 3.95e-05 0.000476 1.021e-05 0.0001567 0.0005204 0.000482 0.0007312 0.0001313 
Uniformity values = 
0.9733 0.9735 0.9743 0.9719 0.9717 0.9722 0.9722 0.9727 0.9731 0.9721 0.9727 0.9728 0.9719 0.9684 0.972 0.9722 0.9723 0.9714 0.9721 0.9727 0.9732 0.9719 0.9726 0.9717 0.9728 0.9718 0.9727 0.9704 0.9723 0.9725 0.9719 0.9651 0.9721 0.973 0.9727 0.9686 0.9722 0.9702 0.9727 0.9725 0.9684 0.9726 0.9728 0.9726 0.9682 0.9727 0.9741 0.9728 0.9716 0.9739 0.9699 0.9728 0.9728 0.9719 0.9627 0.9722 0.9729 0.9685 0.9731 0.9727 0.9733 0.9672 0.9728 0.9725 0.9723 0.9744 0.969 0.9733 0.9724 0.9726 0.9728 0.9727 0.9727 0.9741 0.9682 0.9728 0.9709 0.9723 0.9652 0.9728 0.9693 0.9733 0.9737 0.9729 0.9726 0.9731 0.971 0.9703 0.9732 0.9727 0.9745 0.9728 0.9713 0.9696 0.9728 0.9725 0.9727 0.9719 0.9695 0.9728 
Minimum rate values = 
1130 210.1 1381 5173 9960 1987 4191 4854 4371 3.103e+04 5063 8.198e+04 3838 902.8 1371 1.221e+04 4666 5571 4496 1880 635.2 3476 1829 2208 6127 2177 3.641e+04 3459 1.318e+04 3.596e+04 3729 77.75 3.524e+04 2837 7102 1194 36.45 9429 3108 5919 356.8 623.8 331.8 9.83e+04 5075 1574 7.267e+04 211.4 7916 4821 339.1 1565 5592 5824 1972 1.249e+04 705.3 1104 1287 7683 771 1.779e+04 2115 6237 5.065e+04 1.717e+04 5213 6656 2.153e+04 9491 6261 2.69e+04 3.128e+04 53.07 1697 28.68 2353 5993 1774 1.811e+04 2.183e+04 1.487e+04 4003 375.1 2.063e+04 400.9 1.02e+04 1222 17.97 2223 351.6 8905 1173 1.416e+04 302.9 4648 1.543e+04 1.431e+04 2.175e+04 3894 
Average rate values = 
1.94e+06 1.949e+06 2.027e+06 2.004e+06 2.001e+06 1.855e+06 2.007e+06 1.917e+06 1.955e+06 1.815e+06 1.923e+06 1.891e+06 1.988e+06 1.928e+06 1.959e+06 1.935e+06 1.886e+06 1.849e+06 1.947e+06 1.943e+06 1.971e+06 1.828e+06 1.91e+06 1.889e+06 1.934e+06 1.981e+06 1.94e+06 1.953e+06 1.91e+06 1.909e+06 1.947e+06 1.912e+06 1.853e+06 2.012e+06 1.991e+06 2.077e+06 1.934e+06 1.87e+06 1.971e+06 1.873e+06 1.983e+06 1.912e+06 1.941e+06 1.852e+06 1.95e+06 2.031e+06 1.9e+06 1.914e+06 1.867e+06 1.923e+06 1.908e+06 1.919e+06 1.834e+06 1.943e+06 1.925e+06 1.985e+06 1.901e+06 1.983e+06 1.945e+06 1.888e+06 1.94e+06 1.963e+06 1.997e+06 1.938e+06 1.879e+06 1.945e+06 1.932e+06 1.941e+06 1.812e+06 2.027e+06 1.839e+06 1.92e+06 1.953e+06 1.97e+06 2.062e+06 1.981e+06 1.968e+06 1.914e+06 1.979e+06 1.869e+06 1.92e+06 1.935e+06 1.937e+06 1.838e+06 1.97e+06 1.912e+06 1.908e+06 1.993e+06 1.907e+06 1.985e+06 1.897e+06 1.957e+06 1.951e+06 1.954e+06 1.964e+06 1.978e+06 1.828e+06 1.919e+06 1.966e+06 1.936e+06 
Average illumination values = 
379.7 380 380.1 380 380.1 379.9 379.9 379.7 379.7 379.9 379.7 379.7 380.6 381.8 380 379.9 379.9 380.2 379.9 379.7 379.7 380 379.7 380.1 379.7 380.1 379.7 383.1 380.4 379.8 380 382.7 379.9 380.1 379.7 381.3 379.9 380.7 379.7 380.3 382.8 379.7 379.7 379.7 381.5 379.7 379.7 379.7 380.4 379.8 381.3 379.7 379.7 380 385.1 379.9 379.8 381.3 380.1 379.7 379.9 381.8 379.7 379.8 379.9 380 381.1 379.7 379.8 379.7 379.7 379.9 379.7 379.7 381.4 379.7 380.4 379.9 382.7 379.7 381 379.7 380.7 379.8 379.7 379.8 381.7 382 379.7 379.7 379.7 379.7 380.2 380.9 379.7 379.8 379.7 380 380.9 379.7 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.684e-05 7.159e-06 6.432e-05 0.0001864 0 0.0001217 0.0001096 0.0002413 0.0001603 0.000214 3.877e-06 4.672e-05 0.0001926 2.044e-06 0.000126 0.0001371 0.0003649 0.0001544 6.369e-05 2.137e-05 0.0001262 4.354e-06 0.0008432 0.0001272 0.001012 0.0001655 1.253e-05 1.242e-05 0.001243 0.0001128 1.671e-05 6.22e-05 0.0001519 0.0001 1.278e-06 0.0003198 8.813e-05 6.001e-05 0.0001107 1.514e-06 1.746e-05 0.001776 0.0005154 0.0001901 5.878e-05 8.9e-05 7.391e-06 1.84e-05 6.026e-05 0.0004796 0.0001108 6.595e-05 0.0003778 2.391e-05 3.716e-05 6.372e-07 0.0002326 3.439e-05 3.352e-05 2.709e-05 5.388e-05 0.0007805 0.0002269 0.00014 8.399e-05 0.0004941 0.0001885 0.001937 0.0005583 4.163e-05 5.454e-05 1.022e-06 8.27e-05 0.0002011 6.197e-05 0.000725 0.0001889 4.061e-05 0.0008956 9.904e-06 0.0001163 0.000541 5.263e-05 6.637e-07 0.0002955 2.74e-05 0.0006101 3.341e-05 0.0005544 1.036e-05 1.113e-05 0.0005189 0.0003635 3.757e-05 0.001218 0.0003619 0.0008206 0.001022 9.747e-05 6.346e-05 
Uniformity values = 
0.9733 0.9735 0.9743 0.9675 0.9717 0.9728 0.9723 0.9728 0.9727 0.9727 0.9728 0.9725 0.9737 0.9725 0.9722 0.9737 0.9714 0.9721 0.9727 0.973 0.9715 0.9756 0.972 0.9728 0.9718 0.9727 0.972 0.9725 0.9728 0.9703 0.9719 0.9736 0.9727 0.9705 0.972 0.9702 0.9727 0.9725 0.9727 0.9731 0.9726 0.9727 0.9728 0.9741 0.9727 0.9725 0.9661 0.9731 0.9728 0.9728 0.9728 0.9728 0.9722 0.9729 0.9685 0.9734 0.9727 0.9729 0.9673 0.9727 0.9723 0.9727 0.9728 0.9727 0.9728 0.9728 0.9727 0.9728 0.9727 0.9711 0.968 0.9728 0.9709 0.9723 0.9712 0.9728 0.9728 0.9728 0.975 0.9728 0.9728 0.9752 0.9622 0.9732 0.9624 0.9741 0.9728 0.9739 0.9728 0.9728 0.9725 0.9727 0.9728 0.9727 0.9728 0.9726 0.9727 0.9728 0.9719 0.9727 
Minimum rate values = 
1092 212.2 1905 5558 0 3609 3252 7157 4754 6349 115 1386 5708 60.66 3739 4061 1.084e+04 4584 1889 633.7 3747 128.8 2.502e+04 3771 3.003e+04 4909 371.8 368.6 3.686e+04 3354 496.1 1843 4505 2973 37.94 9509 2614 1780 3282 44.9 518.1 5.263e+04 1.528e+04 5631 1744 2641 220.7 545.6 1788 1.422e+04 3287 1956 1.121e+04 709.2 1107 18.89 6899 1020 1000 803.7 1599 2.314e+04 6729 4153 2491 1.465e+04 5591 5.741e+04 1.656e+04 1237 1626 30.33 2458 5968 1841 2.15e+04 5602 1204 2.649e+04 293.8 3451 1.6e+04 1578 19.68 8858 811.6 1.809e+04 989.9 1.644e+04 307.4 330.2 1.539e+04 1.078e+04 1115 3.609e+04 1.073e+04 2.433e+04 3.03e+04 2894 1882 
Average rate values = 
1.827e+06 1.855e+06 1.931e+06 1.933e+06 1.771e+06 1.813e+06 1.912e+06 1.775e+06 1.833e+06 1.857e+06 1.8e+06 1.883e+06 1.873e+06 1.864e+06 1.832e+06 1.809e+06 1.761e+06 1.855e+06 1.847e+06 1.869e+06 1.725e+06 1.827e+06 1.785e+06 1.864e+06 1.83e+06 1.821e+06 1.866e+06 1.857e+06 1.847e+06 1.928e+06 1.823e+06 1.837e+06 1.835e+06 1.917e+06 1.856e+06 1.779e+06 1.849e+06 1.782e+06 1.845e+06 1.816e+06 1.854e+06 1.838e+06 1.806e+06 1.947e+06 1.849e+06 1.848e+06 1.924e+06 1.861e+06 1.858e+06 1.71e+06 1.825e+06 1.807e+06 1.862e+06 1.807e+06 1.884e+06 1.844e+06 1.808e+06 1.796e+06 1.838e+06 1.847e+06 1.854e+06 1.842e+06 1.812e+06 1.871e+06 1.862e+06 1.862e+06 1.898e+06 1.843e+06 1.838e+06 1.907e+06 1.845e+06 1.852e+06 1.867e+06 1.818e+06 1.896e+06 1.773e+06 1.816e+06 1.847e+06 1.817e+06 1.853e+06 1.822e+06 1.839e+06 1.858e+06 1.793e+06 1.873e+06 1.815e+06 1.825e+06 1.864e+06 1.837e+06 1.874e+06 1.877e+06 1.734e+06 1.82e+06 1.833e+06 1.813e+06 1.873e+06 1.751e+06 1.819e+06 1.854e+06 1.766e+06 
Average illumination values = 
379.7 380 380.1 381.7 380.1 381.2 379.9 379.7 379.9 379.7 379.7 380.3 379.7 379.8 379.9 379.9 380.2 379.9 379.7 379.8 380.2 380.3 380 379.7 380.1 379.7 380 380.3 379.7 380.6 380 379.9 379.7 380.6 380 380.7 379.7 380.3 379.7 380 379.7 379.7 379.7 379.7 379.7 380.3 382.3 380 379.7 379.7 379.7 379.9 379.9 379.8 381.3 380 379.7 380 381.8 379.7 379.8 379.7 379.7 379.7 379.7 379.7 379.7 379.7 379.7 380.9 381.5 379.7 380.4 379.9 380.3 379.7 379.7 379.9 379.8 379.7 379.7 380.1 385.2 379.7 384 379.7 379.7 380.2 379.7 379.7 379.8 379.7 379.7 379.7 379.7 379.7 379.7 379.7 380 379.7 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.801e-05 8.145e-06 5.231e-05 9.546e-05 0 8.91e-05 0.000101 8.785e-05 0.001016 0.0001729 0.0002511 0.000174 0 0.0006242 5.345e-06 0.0001852 0.000192 1.328e-05 2.15e-05 0.0001064 3.84e-06 0.0008126 0.0001439 0.0005547 0.000124 1.239e-05 0.001219 0.0001156 3.148e-05 0.0002824 0.0005174 0.0001551 0.0002152 4.239e-05 7.463e-05 0.0002019 1.218e-05 1.595e-06 1.162e-05 4.877e-05 0.0007056 0.001298 0 0.0009843 5.401e-06 1.204e-05 5.631e-05 6.135e-05 2.542e-05 0.0001177 0.001645 0.0003853 3.997e-05 0.0002696 2.714e-05 3.093e-05 2.939e-05 4.83e-05 0.0001332 0.0001474 0.0002818 0.000203 0.0003429 0.0002078 0.000943 1.193e-06 1.992e-05 1.744e-05 7.695e-05 9.608e-06 4.484e-05 0.0001633 0.0007162 1.442e-05 8.669e-05 9.985e-06 0.000122 0.0001956 2.542e-05 6.63e-07 7.672e-05 6.319e-06 0.0006891 1.654e-06 0.0001645 9.207e-06 9.465e-05 0.0001497 0.0001541 4.853e-06 3.913e-05 0.0006973 5.591e-05 9.502e-05 6.384e-05 4.107e-05 0.0001043 0 0.0006681 5.358e-05 
Uniformity values = 
0.9733 0.9741 0.9731 0.9701 0.9676 0.9727 0.9703 0.9736 0.9725 0.9727 0.9724 0.9733 0.9722 0.9722 0.9722 0.9709 0.9721 0.9727 0.9732 0.9715 0.9744 0.9728 0.9728 0.9714 0.9739 0.9726 0.9725 0.9722 0.9725 0.9728 0.9728 0.9698 0.9724 0.9727 0.9725 0.9725 0.9727 0.9735 0.9725 0.9727 0.9727 0.9741 0.9725 0.9731 0.9739 0.9699 0.9728 0.9728 0.9733 0.9722 0.9733 0.9716 0.9727 0.9725 0.9733 0.9673 0.9727 0.9723 0.9727 0.9728 0.9727 0.9727 0.9726 0.9728 0.9744 0.9741 0.9728 0.9728 0.9725 0.9723 0.9727 0.9728 0.9727 0.9733 0.975 0.9728 0.9728 0.9752 0.9622 0.9732 0.9727 0.9745 0.9728 0.9728 0.9724 0.9728 0.97 0.9743 0.9701 0.9728 0.9684 0.9723 0.9727 0.9727 0.9727 0.9727 0.9727 0.9714 0.9723 0.9728 
Minimum rate values = 
1127 241.3 1551 2839 0 2643 3004 2603 3.013e+04 5130 7450 5157 0 1.852e+04 158.6 5504 5698 394 637.5 3160 113.7 2.409e+04 4267 1.647e+04 3673 367.7 3.614e+04 3429 934 8375 1.534e+04 4613 6384 1257 2214 5990 361.3 47.27 344.7 1447 2.092e+04 3.842e+04 0 2.917e+04 160 358.2 1670 1820 753.4 3492 4.871e+04 1.144e+04 1186 7999 804.6 922.6 871.9 1433 3951 4372 8357 6020 1.017e+04 6162 2.791e+04 35.34 590.7 517.4 2283 285.1 1330 4843 2.124e+04 427.4 2565 296.2 3620 5787 762.3 19.66 2276 187.1 2.043e+04 49.05 4880 273.1 2815 4432 4583 143.9 1166 2.069e+04 1658 2818 1894 1218 3093 0 1.982e+04 1589 
Average rate values = 
1.74e+06 1.711e+06 1.727e+06 1.785e+06 1.686e+06 1.725e+06 1.817e+06 1.755e+06 1.604e+06 1.744e+06 1.699e+06 1.745e+06 1.67e+06 1.721e+06 1.729e+06 1.695e+06 1.76e+06 1.758e+06 1.783e+06 1.758e+06 1.795e+06 1.676e+06 1.768e+06 1.79e+06 1.793e+06 1.824e+06 1.727e+06 1.742e+06 1.723e+06 1.732e+06 1.701e+06 1.717e+06 1.75e+06 1.809e+06 1.781e+06 1.693e+06 1.748e+06 1.732e+06 1.763e+06 1.721e+06 1.637e+06 1.83e+06 1.715e+06 1.714e+06 1.74e+06 1.69e+06 1.697e+06 1.726e+06 1.701e+06 1.753e+06 1.704e+06 1.772e+06 1.757e+06 1.707e+06 1.751e+06 1.742e+06 1.736e+06 1.756e+06 1.626e+06 1.684e+06 1.74e+06 1.622e+06 1.763e+06 1.67e+06 1.726e+06 1.779e+06 1.725e+06 1.723e+06 1.783e+06 1.703e+06 1.773e+06 1.69e+06 1.715e+06 1.754e+06 1.725e+06 1.764e+06 1.746e+06 1.748e+06 1.775e+06 1.711e+06 1.783e+06 1.708e+06 1.787e+06 1.731e+06 1.764e+06 1.748e+06 1.767e+06 1.747e+06 1.828e+06 1.754e+06 1.753e+06 1.645e+06 1.707e+06 1.737e+06 1.683e+06 1.748e+06 1.708e+06 1.772e+06 1.817e+06 1.648e+06 
Average illumination values = 
379.7 379.7 379.7 380.7 381.7 379.7 380.6 379.9 379.8 379.7 379.8 379.7 380.1 379.9 379.9 380.4 379.9 379.7 379.7 380.2 380.4 379.7 379.7 380.2 380.4 379.7 379.8 379.9 379.8 379.7 379.7 380.8 379.8 379.7 379.8 380.3 379.7 379.9 379.8 379.7 379.7 379.7 379.8 379.7 379.8 381.3 379.7 379.7 380 379.9 379.7 380.1 379.7 379.8 379.9 381.8 379.7 379.8 379.7 379.7 379.7 379.7 379.7 379.7 379.9 379.7 379.7 379.7 379.8 379.8 379.7 379.7 379.7 379.7 379.8 379.7 379.7 380.1 385.2 379.7 379.7 379.7 379.7 379.7 379.8 379.7 380.8 379.8 380.7 379.7 381.4 379.9 379.7 379.7 379.7 379.7 379.7 380.2 379.8 379.7 

End of simulation
Obj Function for 2 users through 20 users 
0.6781 0.2022 0.0875 0.0274 0.0195 0.0144 0.0080 0.0063 0.0037 0.0033 0.0024 0.0016 0.0009 0.0008 0.0006 0.0005 0.0003 0.0002 0.0002 
Uniformity for 2 users through 20 users 
0.9199 0.9297 0.9397 0.9460 0.9523 0.9567 0.9603 0.9639 0.9657 0.9672 0.9679 0.9691 0.9696 0.9705 0.9714 0.9717 0.9718 0.9722 0.9724 
Minimum rate for 2 users through 20 users 
1.576e+07 5.516e+06 2.484e+06 8.133e+05 5.782e+05 4.273e+05 2.366e+05 1.859e+05 1.097e+05 9.806e+04 7.269e+04 4.669e+04 2.57e+04 2.354e+04 1.644e+04 1.418e+04 9836 7268 6075 
Average rate for 2 users through 20 users 
2.147e+07 1.336e+07 9.45e+06 7.456e+06 6.097e+06 5.201e+06 4.432e+06 3.905e+06 3.496e+06 3.171e+06 2.918e+06 2.686e+06 2.494e+06 2.324e+06 2.174e+06 2.047e+06 1.934e+06 1.839e+06 1.735e+06 
Average illumination for 2 users through 20 users 
405.7 400.2 395.1 392.1 389.1 387.2 385.5 383.9 383.1 382.4 382.1 381.5 381.3 380.9 380.5 380.3 380.2 380.1 380 


==> code/simulations/Bulb Radius/50cm-50deg/P_m.txt <==
0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.084143 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Bulb Radius/50cm-50deg/final_users_2_12_30.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06877 0.7427 0.002026 0.004952 0.5331 0.0279 0.02183 0.09293 0.06366 0.00385 0.002399 0.02121 0.008084 0.006583 0.04057 0.03229 0.003104 0.04352 0.0002355 0.0439 0.03268 0.01883 0.0315 0.01438 0.02738 0.001347 0.0005861 0.000425 0.07564 0.07855 0.07475 0.01769 0.001718 0.0005122 0.1254 0.06307 0.02387 0.002479 0.06709 0.3842 0.009831 0.2626 0.08058 0.04245 0.00347 0.06504 0.7545 0.05011 0.03131 0.2604 0.02837 0.001157 0.001897 0.02469 0.009248 0.000539 0.04325 0.4516 0.0367 0.006103 0.0009429 0.03434 0.1277 0.03317 0.08539 0.001334 0.002903 0.01577 0.05861 0.00109 0.02629 0.09444 0.0369 0.001496 0.001826 0.8733 0.02987 0.004725 0.01511 0.01036 0.1016 0.09634 0.07473 0.06151 0.00361 0.08834 0.00835 0.03893 0.05231 0.007845 0.000708 0.296 0.008294 0.02522 0.01954 0.01681 0.0145 0.0667 0.05828 0.07877 
Uniformity values = 
0.9813 0.981 0.9813 0.9821 0.9823 0.9804 0.9804 0.9823 0.9813 0.9812 0.9817 0.9809 0.9814 0.9819 0.9822 0.9805 0.9793 0.9831 0.9812 0.9819 0.9796 0.9804 0.9794 0.9813 0.9812 0.9805 0.9827 0.9804 0.9817 0.9801 0.9802 0.9836 0.9815 0.9808 0.9813 0.9803 0.9797 0.9817 0.9802 0.981 0.9817 0.9809 0.981 0.98 0.9817 0.9816 0.9811 0.9817 0.9806 0.9812 0.9811 0.981 0.9812 0.9808 0.9817 0.9826 0.9799 0.9825 0.9815 0.9807 0.9806 0.9807 0.9824 0.9811 0.9796 0.982 0.9813 0.98 0.98 0.9818 0.9804 0.9824 0.9803 0.9827 0.9801 0.9817 0.9795 0.9806 0.9811 0.981 0.9807 0.9819 0.9812 0.9826 0.9816 0.9809 0.9808 0.9817 0.9797 0.9819 0.9788 0.9802 0.9801 0.9811 0.9824 0.9798 0.9829 0.9814 0.9811 0.9808 
Minimum rate values = 
1.954e+06 1.626e+07 5.951e+04 1.451e+05 1.251e+07 8.095e+05 6.353e+05 2.608e+06 1.814e+06 1.13e+05 7.044e+04 6.173e+05 2.367e+05 1.928e+05 1.168e+06 9.348e+05 9.132e+04 1.25e+06 6926 1.262e+06 9.468e+05 5.488e+05 9.135e+05 4.197e+05 7.941e+05 3.962e+04 1.72e+04 1.251e+04 2.142e+06 2.225e+06 2.12e+06 5.142e+05 5.047e+04 1.506e+04 3.469e+06 1.799e+06 6.947e+05 7.275e+04 1.91e+06 9.535e+06 2.875e+05 6.844e+06 2.278e+06 1.223e+06 1.018e+05 1.851e+06 1.646e+07 1.436e+06 9.069e+05 6.792e+06 8.224e+05 3.401e+04 5.572e+04 7.174e+05 2.706e+05 1.582e+04 1.246e+06 1.091e+07 1.059e+06 1.79e+05 2.773e+04 9.932e+05 3.526e+06 9.595e+05 2.411e+06 3.918e+04 8.522e+04 4.606e+05 1.676e+06 3.2e+04 7.637e+05 2.648e+06 1.066e+06 4.389e+04 5.372e+04 1.836e+07 8.667e+05 1.387e+05 4.41e+05 3.031e+05 2.845e+06 2.701e+06 2.118e+06 1.752e+06 1.059e+05 2.488e+06 2.446e+05 1.122e+06 1.501e+06 2.296e+05 2.086e+04 7.613e+06 2.432e+05 7.323e+05 5.684e+05 4.907e+05 4.224e+05 1.897e+06 1.665e+06 2.229e+06 
Average rate values = 
6.06e+07 2.056e+07 1.585e+08 1.329e+08 2.265e+07 8.433e+07 9.105e+07 5.325e+07 6.255e+07 1.401e+08 1.537e+08 9.186e+07 1.189e+08 1.248e+08 7.429e+07 8.036e+07 1.462e+08 7.245e+07 2.205e+08 7.219e+07 8.001e+07 9.515e+07 8.099e+07 1.027e+08 8.486e+07 1.702e+08 1.943e+08 2.034e+08 5.824e+07 5.727e+07 5.85e+07 9.697e+07 1.633e+08 1.981e+08 4.631e+07 6.276e+07 8.857e+07 1.527e+08 6.12e+07 2.612e+07 1.134e+08 3.171e+07 5.667e+07 7.303e+07 1.431e+08 6.202e+07 2.05e+07 6.872e+07 8.119e+07 3.186e+07 8.389e+07 1.746e+08 1.604e+08 8.767e+07 1.151e+08 1.967e+08 7.253e+07 2.425e+07 7.694e+07 1.269e+08 1.805e+08 7.87e+07 4.592e+07 7.964e+07 5.522e+07 1.705e+08 1.482e+08 1.001e+08 6.462e+07 1.764e+08 8.594e+07 5.287e+07 7.676e+07 1.673e+08 1.615e+08 2.01e+07 8.244e+07 1.342e+08 1.013e+08 1.119e+08 5.11e+07 5.239e+07 5.853e+07 6.346e+07 1.42e+08 5.444e+07 1.18e+08 7.537e+07 6.755e+07 1.198e+08 1.887e+08 2.978e+07 1.182e+08 8.71e+07 9.417e+07 9.829e+07 1.025e+08 6.138e+07 6.48e+07 5.722e+07 
Average illumination values = 
676.6 675.5 675.6 675.6 675.1 676.7 676.4 675.7 675.6 675.7 674.2 678.6 675.5 675.9 674.2 676.6 673.9 674.3 675.7 675.8 676.7 676.4 673.7 675.5 676.3 676.4 674.7 676.2 675.6 676.6 676.3 674.1 675.4 675.9 675.5 676.4 676.8 675.3 676.6 675.9 675.3 675.8 676 676.5 676.1 675.3 675.7 676 676 675.2 676.5 675.2 677.1 675.9 675.4 675.9 677 675.3 675.9 676 676.1 676.9 674.2 675.9 677 676.2 676.4 676.5 676.8 675.6 678.6 675.9 676.5 675.3 677.7 675.9 676.8 679.7 675.9 675.8 675.9 674.6 676.7 675.2 675.9 675.9 674 675.9 676.7 675.9 673.8 676.3 676.4 675 675.5 676.7 675.2 675.5 675.7 675.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03651 2.579e-05 0.03987 0.02306 0.001346 0.002593 0.005368 0.03008 0.002531 0.0004185 0.009628 0.008001 0.0007835 0.0004213 0.02095 0.004351 0.0003606 0.0001961 0.002206 0.0003778 0.000808 0.007032 0.0005138 0.0006249 0.007676 0.0003842 0.0005375 0.0002779 0.06379 0.006157 0.0002774 0.005862 0.0004975 6.218e-05 0.0001557 0.02624 0.001309 0.000738 0.004248 0.006139 0.003777 0.007586 0.0001659 0.006341 0.001608 0.001272 0.007878 0.01718 0.0004699 0.0002287 0.008463 0.0008847 0.0009048 0.02642 0.0008639 0.009117 0.03534 4.958e-05 0.004759 0.0001533 0.0003204 0.02718 0.0009098 0.02643 0.003697 0.006918 0.0004554 0.006767 0.0002432 0.0009433 6.585e-06 0.01915 0.0001041 8.282e-05 0.002083 0.0004363 4.024e-05 0.0006168 0.009645 0.0003036 0.0174 0.009337 0.000117 0.0003633 0.0003412 6.515e-05 0.0006283 0.06465 0.001553 0.0004499 8.42e-05 0.0008875 0.0006701 0.007404 0.003642 6.977e-05 0.001789 0.03508 0.00183 0.008839 
Uniformity values = 
0.982 0.9787 0.9812 0.9808 0.9837 0.9809 0.9817 0.9801 0.9771 0.9826 0.981 0.9795 0.9819 0.9808 0.9772 0.982 0.9811 0.9793 0.9794 0.9823 0.9801 0.9791 0.9782 0.976 0.9798 0.98 0.981 0.9816 0.9805 0.9804 0.9815 0.9804 0.9816 0.9814 0.9809 0.9764 0.98 0.9814 0.9809 0.9791 0.9775 0.9802 0.9804 0.9796 0.9758 0.9772 0.9795 0.9806 0.9826 0.9767 0.979 0.9805 0.9819 0.9768 0.9809 0.9787 0.9807 0.9783 0.9789 0.9796 0.9802 0.9824 0.9788 0.9827 0.9795 0.9774 0.9794 0.9808 0.9811 0.9817 0.9803 0.9796 0.9809 0.9822 0.9801 0.9803 0.9796 0.9768 0.9828 0.9791 0.9797 0.9806 0.9804 0.9789 0.9826 0.9823 0.981 0.9806 0.9794 0.9823 0.9803 0.9818 0.9768 0.9809 0.9799 0.9811 0.9779 0.9797 0.9801 0.9822 
Minimum rate values = 
1.053e+06 760.2 1.149e+06 6.706e+05 3.947e+04 7.617e+04 1.574e+05 8.722e+05 7.465e+04 1.229e+04 2.818e+05 2.347e+05 2.302e+04 1.239e+04 6.121e+05 1.276e+05 1.06e+04 5776 6.491e+04 1.109e+04 2.378e+04 2.065e+05 1.515e+04 1.847e+04 2.252e+05 1.131e+04 1.581e+04 8169 1.819e+06 1.807e+05 8152 1.72e+05 1.462e+04 1828 4580 7.652e+05 3.853e+04 2.169e+04 1.247e+05 1.804e+05 1.113e+05 2.224e+05 4883 1.862e+05 4.751e+04 3.754e+04 2.311e+05 5.011e+05 1.38e+04 6756 2.484e+05 2.602e+04 2.658e+04 7.7e+05 2.54e+04 2.675e+05 1.021e+06 1462 1.4e+05 4514 9430 7.875e+05 2.681e+04 7.658e+05 1.087e+05 2.035e+05 1.341e+04 1.984e+05 7151 2.771e+04 193.8 5.587e+05 3063 2433 6.125e+04 1.284e+04 1185 1.821e+04 2.818e+05 8947 5.08e+05 2.734e+05 3444 1.071e+04 1.002e+04 1914 1.847e+04 1.842e+06 4.573e+04 1.321e+04 2478 2.607e+04 1.979e+04 2.17e+05 1.07e+05 2052 5.273e+04 1.015e+06 5.382e+04 2.585e+05 
Average rate values = 
1.975e+07 5.237e+07 1.064e+07 2.64e+07 2.71e+07 6.142e+07 6.889e+07 3.09e+07 6.432e+07 4.646e+07 4.415e+07 5.231e+07 4.812e+07 5.337e+07 3.935e+07 3.663e+07 1.307e+08 4.746e+07 5.428e+07 3.976e+07 1.16e+07 4.278e+07 5.221e+07 6.684e+07 1.577e+07 6.869e+07 6.693e+07 3.221e+07 1.095e+07 4.905e+07 4.669e+07 2.633e+07 1.123e+07 5.68e+07 1.155e+07 1.037e+07 2.376e+07 7.556e+07 4.376e+07 4.016e+07 3.721e+07 3.131e+07 4.429e+07 4.773e+07 6.61e+07 1.624e+07 4.854e+07 3.667e+07 5.014e+07 6.04e+07 3.836e+07 1.204e+08 1.629e+07 2.918e+07 3.01e+07 3.991e+07 1.313e+07 6.4e+07 1.109e+07 3.564e+07 3.997e+07 9.543e+06 4.163e+07 1.642e+07 4.225e+07 3.48e+07 4.143e+07 4.065e+07 1.099e+07 4.004e+07 2.427e+07 2.71e+07 6.784e+07 6.595e+07 1.069e+07 9.486e+07 4.879e+07 4.956e+07 2.865e+07 6.22e+07 9.141e+06 3.295e+07 4.898e+07 6.981e+07 1.373e+07 1.051e+08 4.677e+07 1.009e+07 1.991e+07 5.321e+07 1.163e+07 5.485e+07 7.526e+07 2.755e+07 3.623e+07 4.472e+07 4.536e+07 2.945e+07 3.884e+07 9.544e+06 
Average illumination values = 
674.7 675 675.6 676.6 673.9 674.7 675.7 674.6 672.8 675.3 676.4 673.7 676.5 676.3 673.7 673 675.7 674.2 677.2 675.8 674 674.1 675.2 674.6 676.1 674 676.6 675.7 674.1 676.6 676.3 675 676.2 676.4 675.8 674.2 676.4 675.9 677.9 675.1 673.3 674.7 675.3 674.8 674.8 674.9 676.2 676 675.4 673.1 675.6 674.4 674.7 673.7 676.1 672.9 674.4 675.4 675.1 675.2 676.7 677.2 675.5 674.6 671.4 674.9 677.4 675.5 676 674.9 675.2 673.7 675.6 676.5 674.7 674.9 676.4 674.7 673 675.5 675.5 676.1 678.4 675 676.8 675 672.4 674 676.9 673 676.2 674.7 673 677.5 675.1 675.7 674.1 673.5 679.5 672.3 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0009996 0.002304 0.0009372 0.0003364 0.0003131 0.0003418 9.32e-05 0.001088 0.0005024 0.0003141 0.001269 2.234e-05 0.001295 5.251e-05 0.003869 0.0004163 0.001385 0.000118 0.0002981 0.0003837 0.0004727 0.0005098 7.877e-05 0.0001626 0.001644 0.0007851 0.001562 0.004446 0.0001138 0.002436 0.000752 0.02597 0.0001944 0.0001522 1.063e-05 0.003256 0.0008295 0.005864 5.175e-05 0.0004375 0.0006514 0.002114 0.01513 0.006603 0.0005751 0.0001448 6.095e-06 0.00278 2.837e-05 0.002575 0.001005 1.289e-05 0.0004135 0.009099 0.000206 0.0005472 0.0001024 0.0005689 0.0006405 0.0006162 6.826e-05 1.695e-06 0.001336 6.285e-05 0.001408 0.001829 0.007021 0.0008215 6.439e-05 5.791e-05 0.00478 0.001494 0.0007384 0.0001989 0.0001936 0.0001147 0.0001623 0.01198 0.006294 0.002872 0.0009098 4.027e-05 3.946e-06 0.003206 0.000162 0.007199 0.0007038 0.0003667 0.003126 8.731e-05 4.091e-05 0.0007713 0.002346 0.0004204 0.004618 0.001364 0.02232 0.00131 0.0003963 0.000478 
Uniformity values = 
0.9818 0.9791 0.9804 0.9798 0.9798 0.9762 0.9807 0.978 0.9794 0.9787 0.9822 0.9812 0.9842 0.9793 0.9788 0.9746 0.9788 0.9787 0.9807 0.9807 0.9798 0.98 0.9806 0.9777 0.9788 0.9773 0.9825 0.9786 0.9796 0.9769 0.9786 0.98 0.9769 0.9811 0.98 0.9799 0.9771 0.98 0.9801 0.9803 0.9804 0.979 0.9802 0.9775 0.9813 0.9808 0.9816 0.9822 0.9793 0.979 0.98 0.9758 0.9836 0.98 0.9807 0.9786 0.9828 0.9809 0.9812 0.9824 0.9789 0.9748 0.9807 0.9798 0.9766 0.9746 0.9817 0.9816 0.9808 0.9817 0.9796 0.979 0.9785 0.9828 0.9793 0.9807 0.9797 0.9804 0.978 0.9788 0.9803 0.9813 0.9807 0.9799 0.9755 0.98 0.9794 0.9798 0.9811 0.9803 0.9801 0.9782 0.9766 0.9809 0.9803 0.9783 0.9788 0.9755 0.9787 0.9788 
Minimum rate values = 
2.936e+04 6.782e+04 2.757e+04 9905 9220 1.01e+04 2742 3.207e+04 1.48e+04 9259 3.726e+04 656.9 3.793e+04 1547 1.138e+05 1.232e+04 4.078e+04 3478 8768 1.129e+04 1.392e+04 1.501e+04 2317 4798 4.844e+04 2.317e+04 4.584e+04 1.308e+05 3351 7.186e+04 2.216e+04 7.548e+05 5741 4475 313 9.571e+04 2.448e+04 1.721e+05 1523 1.288e+04 1.916e+04 6.224e+04 4.42e+05 1.943e+05 1.691e+04 4260 179.2 8.155e+04 835.8 7.578e+04 2.959e+04 381.2 1.213e+04 2.667e+05 6060 1.613e+04 3005 1.673e+04 1.883e+04 1.809e+04 2012 50.16 3.929e+04 1851 4.155e+04 5.41e+04 2.056e+05 2.414e+04 1894 1702 1.404e+05 4.399e+04 2.177e+04 5838 5704 3375 4780 3.505e+05 1.851e+05 8.452e+04 2.677e+04 1184 116.1 9.424e+04 4791 2.112e+05 2.073e+04 1.08e+04 9.179e+04 2570 1204 2.274e+04 6.924e+04 1.236e+04 1.356e+05 4.021e+04 6.506e+05 3.872e+04 1.168e+04 1.409e+04 
Average rate values = 
1.453e+07 7.731e+06 2.383e+07 3.368e+07 3.806e+07 3.782e+07 2.294e+07 2.81e+07 7.478e+06 3.264e+07 2.525e+07 3.474e+07 3.155e+07 7.97e+06 7.477e+06 3.683e+07 1.025e+07 4.198e+07 1.062e+07 7.62e+06 1.75e+07 6.587e+06 1.057e+07 7.238e+06 9.061e+06 2.318e+07 2.413e+07 3.271e+07 2.528e+07 2.787e+07 1.934e+07 1.298e+07 4.526e+07 2.456e+07 2.505e+07 1.818e+07 1.923e+07 8.145e+06 3.833e+07 6.336e+06 7.604e+06 7.994e+06 1.211e+07 2.085e+07 1.853e+07 3.547e+07 3.231e+07 2.509e+07 4.825e+07 6.534e+06 7.883e+06 5.009e+07 2.149e+07 1.408e+07 8.151e+06 1.908e+07 9.559e+06 7.419e+06 7.111e+06 1.146e+07 3.844e+07 3.225e+07 1.988e+07 2.915e+07 2.34e+07 1.259e+07 1.055e+07 3.752e+07 2.711e+07 4.177e+07 2.853e+07 4.012e+07 8.247e+06 3.066e+07 3.768e+07 7.561e+06 1.334e+07 2.538e+07 3.25e+07 1.275e+07 3.945e+07 3.544e+07 4.083e+07 8.523e+06 4.997e+07 7.422e+06 1.673e+07 4.474e+07 1.129e+07 9.712e+06 1.419e+07 3.413e+07 1.636e+07 8.325e+06 1.102e+07 8.085e+06 1.14e+07 3.499e+07 4.599e+07 7.943e+06 
Average illumination values = 
674.8 673.8 671.6 675.4 674.2 673.3 674.6 672.7 675.2 672.2 672.6 672.9 673.7 674.6 672.6 674.8 675.7 674.9 674.3 676.3 674.1 675 675.4 673.3 677 676.2 672.3 671.8 674.9 674 673.9 674.4 673.1 673.8 674.8 671.5 674.1 673.8 673.2 674.8 673.1 673.1 671.3 672.5 675.2 674.3 673.6 671.4 674.5 674.4 675.1 673.6 672.5 675 676 675 676.4 672.5 673.6 673 675.5 674.4 675.3 672.9 673.6 675.2 671.9 675.2 674.4 674.5 673.2 671.3 675.1 673.4 674 674.2 674.6 671.8 672.2 673 675.3 674.2 674.8 673.9 673.9 673.7 674 672.8 673.9 674.2 675.2 673.8 673.3 674.4 673.4 674.6 671.7 673.7 673.7 673.9 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.885e-05 0.007256 0.0001461 0.000494 0.0003461 0.001069 0.0001289 0.002114 5.388e-06 0.0001238 1.702e-05 2.032e-05 0.0008182 2.179e-05 6.047e-05 0.0001936 2.181e-05 0.0001359 6.286e-05 0.001893 0.001434 0.000123 2.772e-07 0.002328 2.08e-05 6.951e-06 0.0004644 0.0001449 9.171e-05 0.0004284 0.00095 0.001539 0.008747 0.001002 0.0001689 7.048e-06 1.064e-05 0.000548 1.304e-05 0.0005749 5.871e-05 3.307e-05 4.388e-05 0.0003848 0.0001249 6.111e-05 0.0009774 7.491e-05 0.001637 9.275e-05 0.000221 3.607e-05 5.306e-05 0.001742 0.0001 0.0001965 0.0001088 7.458e-05 0.001649 0.0008407 0.0009636 0 0.0001286 0.0002683 0.005521 0.0002096 0.007029 3.028e-05 0.000317 0.001417 0.0004685 0.001763 0.002303 0.0004751 0.0003074 0.0001297 4.759e-05 0.0001296 0.0006944 5.952e-05 0.000378 0.00127 0.0003549 0.001643 0.000107 7.047e-05 0.0021 0.000861 1.293e-05 0.0001544 9.747e-05 2.339e-05 9.787e-05 2.097e-06 0.0001326 0.0006121 9.587e-06 0.0001286 0.005163 0.0001071 
Uniformity values = 
0.9802 0.9822 0.9788 0.982 0.9792 0.9808 0.9814 0.9783 0.9788 0.9814 0.9779 0.9762 0.9803 0.9815 0.982 0.9822 0.9809 0.9788 0.9787 0.983 0.9783 0.9803 0.9778 0.9813 0.9765 0.9799 0.9798 0.9798 0.9821 0.98 0.9805 0.9797 0.9796 0.9808 0.9769 0.9835 0.9796 0.981 0.9775 0.9785 0.9815 0.9802 0.9829 0.9809 0.9829 0.9807 0.9773 0.9808 0.9769 0.9761 0.9825 0.9816 0.9807 0.9762 0.9825 0.9824 0.9808 0.9827 0.9791 0.9779 0.9817 0.9828 0.9802 0.9788 0.9824 0.9809 0.9812 0.9807 0.9818 0.9779 0.9809 0.9783 0.9807 0.9787 0.9808 0.9782 0.9761 0.9813 0.9789 0.9832 0.9823 0.9804 0.9807 0.9769 0.9797 0.9796 0.9785 0.9815 0.9782 0.982 0.9801 0.9798 0.9823 0.9788 0.9802 0.9802 0.9819 0.9796 0.9811 0.9809 
Minimum rate values = 
554.7 2.124e+05 4307 1.451e+04 1.02e+04 3.142e+04 3789 6.227e+04 158.8 3640 502.2 600.5 2.407e+04 640.6 1777 5687 641.5 4005 1853 5.552e+04 4.225e+04 3619 8.181 6.838e+04 614.6 204.7 1.367e+04 4266 2694 1.261e+04 2.794e+04 4.528e+04 2.565e+05 2.946e+04 4989 206.8 313.6 1.611e+04 385 1.695e+04 1726 973.4 1288 1.132e+04 3666 1798 2.884e+04 2204 4.832e+04 2742 6489 1060 1561 5.146e+04 2938 5771 3200 2190 4.855e+04 2.48e+04 2.831e+04 0 3786 7907 1.617e+05 6165 2.059e+05 891 9316 4.18e+04 1.378e+04 5.196e+04 6.768e+04 1.4e+04 9042 3825 1407 3809 2.046e+04 1747 1.11e+04 3.736e+04 1.044e+04 4.849e+04 3150 2076 6.187e+04 2.53e+04 381.3 4535 2869 688.7 2875 61.82 3902 1.801e+04 281.7 3789 1.514e+05 3151 
Average rate values = 
1.215e+07 4.26e+06 2.236e+07 5.727e+06 1.632e+07 2.091e+07 5.641e+06 2.32e+07 3.059e+07 2.536e+07 2.727e+07 6.431e+06 8.205e+06 2.627e+07 5.116e+06 1.374e+07 5.747e+06 5.223e+06 6.127e+06 5.818e+06 1.827e+07 1.473e+07 3.411e+07 1.075e+07 2.326e+07 2.562e+07 1.469e+07 1.511e+07 7.036e+06 4.747e+06 4.964e+06 9.108e+06 5.419e+06 5.164e+06 1.212e+07 2.04e+07 5.935e+06 1.669e+07 3.535e+07 1.204e+07 2.027e+07 1.891e+07 5.411e+06 3.106e+07 8.85e+06 3.079e+07 2.19e+07 2.194e+07 1.351e+07 3.127e+07 3.304e+07 4.11e+07 2.35e+07 2.478e+07 6.519e+06 2.707e+07 5.17e+06 1.085e+07 2.176e+07 1.156e+07 2.963e+07 2.682e+07 7.052e+06 2.104e+07 5.023e+06 3.613e+07 4.502e+06 1.121e+07 2.299e+07 1.975e+07 6.154e+06 4.239e+06 9.225e+06 2.504e+07 1.671e+07 1.529e+07 2.777e+07 5.47e+06 1.261e+07 5.814e+06 4.88e+06 4.579e+06 4.576e+06 1.228e+07 1.604e+07 2.281e+07 5.414e+06 1.179e+07 2.056e+07 4.652e+06 1.996e+07 3.57e+07 1.201e+07 2.104e+07 1.557e+07 2.164e+07 5.019e+06 6.775e+06 2.418e+07 2.76e+07 
Average illumination values = 
673 673.7 671.8 672.1 671.4 670.6 673.2 671.9 672.3 672.2 672.3 673.7 673.3 674.8 672.7 671.9 673.8 671.8 674.8 670.3 672 673.9 673.2 673.1 673.2 674.4 671.1 672.1 671.6 673.4 671.9 671.8 670.8 673.2 673 670.5 673.8 674.1 672.4 672.7 673.2 673.9 676.4 671.8 672.7 673.2 672.7 672.3 673.1 675.1 673.8 673.5 672.5 673.2 672.1 672 673.9 672.7 671.8 672.1 672.7 673.2 673.2 671.7 671.8 672 672.8 673.4 671.3 672.4 673.9 674.6 670.1 671.5 672.5 672.3 673.9 673.4 671.4 671 672.2 673.3 673.5 672.9 673.7 673.8 672.6 670.6 673.6 675 673.4 674.2 673.3 674 673.8 671.8 671.6 674 671.3 674.7 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.639e-05 0.0001595 8.756e-07 0.000632 0.001083 0.000217 9.562e-06 0.0001001 3.281e-05 0.0003794 0.0001311 5.352e-05 0.00016 2e-06 0.0005673 0.001213 0.0006946 0.0001971 0.00108 1.642e-05 6.178e-06 0.0003399 0.0003844 0.0003031 0.0009622 0.001122 0.0003786 0.0002023 1.054e-05 1.776e-05 6.567e-06 1.049e-05 7.264e-05 0.00015 9.9e-05 0.0002569 2.265e-06 0.001358 8.551e-05 0.0001535 8.471e-05 1.163e-05 0.002562 0.000105 0.0003203 3.757e-05 7.416e-05 0.00065 0.0003358 0 1.401e-05 0.001751 0.0002384 2.574e-05 4.695e-05 0.0007599 0.0006383 0.001228 0.0005077 0.0001608 3.289e-05 2.222e-05 0.0002814 3.262e-05 0.0001664 0.0005634 0.0006667 0.0001007 5.317e-05 0.0006543 0.00055 5.44e-05 9.97e-05 5.009e-05 1.28e-05 1.807e-05 0.0006069 3.826e-06 0.0003069 0.0002273 0.000685 0.001347 0.0003368 0.000954 0.0001401 2.295e-06 2.823e-05 0.0008489 3.904e-05 2.804e-05 1.605e-05 0.0001211 3.432e-05 2.508e-05 7.219e-05 3.528e-05 8.264e-06 6.891e-07 1.007e-05 0.0004559 
Uniformity values = 
0.9813 0.9806 0.9804 0.9807 0.9819 0.9814 0.9799 0.9803 0.9789 0.9798 0.981 0.9821 0.9834 0.9796 0.978 0.983 0.9801 0.9798 0.9798 0.9786 0.9786 0.9811 0.9812 0.9841 0.98 0.9807 0.9778 0.9807 0.9842 0.9815 0.9773 0.9793 0.9819 0.9824 0.9822 0.9823 0.9799 0.9794 0.9776 0.9787 0.981 0.9809 0.9781 0.9806 0.9798 0.9827 0.9817 0.9796 0.982 0.9825 0.9797 0.9839 0.9794 0.9811 0.9824 0.9812 0.9802 0.9784 0.9802 0.9817 0.9794 0.9796 0.9821 0.9811 0.9823 0.9823 0.9798 0.9797 0.9803 0.9802 0.9798 0.9801 0.9809 0.9817 0.9836 0.9801 0.9812 0.9793 0.981 0.9801 0.98 0.9782 0.9792 0.9811 0.9804 0.9776 0.9761 0.9835 0.9831 0.9834 0.9812 0.9818 0.9779 0.9793 0.9826 0.981 0.9774 0.9801 0.9804 0.9818 
Minimum rate values = 
1070 4694 25.77 1.859e+04 3.182e+04 6379 281.6 2946 967.1 1.117e+04 3856 1572 4693 58.91 1.673e+04 3.557e+04 2.044e+04 5805 3.178e+04 484.1 182.1 9994 1.13e+04 8885 2.832e+04 3.299e+04 1.117e+04 5951 309 522.1 193.9 309.1 2134 4404 2908 7546 66.7 3.997e+04 2524 4524 2491 342 7.547e+04 3090 9431 1103 2180 1.914e+04 9865 0 412.7 5.131e+04 7021 756.9 1379 2.234e+04 1.878e+04 3.618e+04 1.494e+04 4726 968.9 654.3 8266 959.2 4887 1.654e+04 1.963e+04 2966 1565 1.925e+04 1.619e+04 1602 2933 1472 375.5 532 1.784e+04 112.7 9024 6692 2.016e+04 3.97e+04 9924 2.804e+04 4123 67.73 834.5 2.489e+04 1146 822.8 471.9 3558 1012 739.1 2120 1038 244 20.29 296.3 1.339e+04 
Average rate values = 
3.612e+06 1.38e+07 1.799e+07 4.69e+06 1.943e+07 4.456e+06 6.034e+06 2.167e+07 4.676e+06 5.702e+06 2.141e+07 6.913e+06 8.642e+06 1.189e+07 6.568e+06 4.697e+06 1.372e+07 1.28e+07 7.758e+06 1.208e+07 2.933e+07 3.82e+06 4.571e+06 3.916e+06 4.027e+06 6.644e+06 1.348e+07 4.39e+06 4.431e+06 3.853e+06 4.653e+06 1.017e+07 5.081e+06 4.104e+06 4.556e+06 4.732e+06 1.362e+07 1.476e+07 1.612e+07 8.499e+06 1.274e+07 3.08e+07 1.688e+07 5.791e+06 7.376e+06 4.55e+06 2.303e+07 5.875e+06 1.954e+07 2.319e+07 2.696e+07 4.466e+06 1.911e+07 3.825e+06 5.237e+06 1.44e+07 4.061e+06 4.262e+06 1.534e+07 1.456e+07 1.177e+07 1.797e+07 4.457e+06 4.477e+06 1.198e+07 4.066e+06 4.444e+06 4.617e+06 2.484e+07 4.411e+06 1.694e+07 3.773e+06 1.959e+07 9.98e+06 1.933e+07 5.431e+06 1.726e+07 2.993e+07 1.849e+07 4.315e+06 2.342e+07 4.17e+06 8.859e+06 4.915e+06 2.589e+07 2.004e+07 2.201e+07 1.08e+07 1.644e+07 3.35e+07 4.132e+06 1.069e+07 1.281e+07 1.552e+07 4.704e+06 2.23e+07 6.115e+06 1.595e+07 1.851e+07 2.141e+07 
Average illumination values = 
672.2 670.3 673.2 670.3 669.9 670.3 670.8 671.3 671.6 670.8 672.8 672.1 670.5 673 672.8 670.3 670.8 672.5 673 671.7 672.3 670.5 671.1 670.2 671.2 670.4 672.2 671.7 669.8 672.6 672.6 672.2 672.9 675.7 671.4 671.7 672.7 671.1 672.2 672.2 673.1 673.3 671.8 670.3 671 672.2 669.9 670.8 672.5 671.5 671 670.8 671.8 672.9 671.9 669.9 673.5 671.7 670.4 671.6 671.5 671.5 672.8 670.7 672.1 670.7 671.5 673.7 671.3 671 671.3 674.9 672.9 672.7 670.2 673.7 670.3 674.2 670.8 674.4 670.5 671.9 671.6 670.7 675.3 674.8 675.3 670.3 670.3 671.3 672 671.2 672.7 671.3 671.3 670.3 672.8 674.1 672 669.6 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.801e-05 0.000291 0.0002032 8.847e-05 8.37e-05 6.702e-06 3.573e-06 2.821e-05 0.0001609 3.4e-05 4.84e-05 9.173e-06 1.47e-06 0.0004656 9.14e-05 0.001054 1.11e-05 1.037e-05 0.0001309 6.969e-05 6.541e-06 0.002497 9.645e-05 6.726e-06 1.796e-05 1.977e-06 4.62e-05 4.889e-05 1.416e-05 0.0003018 2.265e-06 8.062e-05 0.001375 8.629e-06 7.484e-06 0.002215 9.026e-05 8.263e-05 8.103e-05 0.0006835 1.305e-05 8.224e-06 0.0004109 0.0004156 2.53e-05 4.676e-05 0.0002076 0.002194 0.0008252 3.591e-05 3.343e-05 6.572e-05 0.000116 5.804e-06 0.0006807 0.0009492 0.0001043 7.619e-05 0.0002773 5.257e-05 0.0001089 2.733e-05 8.525e-07 8.887e-05 3.618e-06 0.0006859 9.875e-05 0.0007232 0.0001804 0.0003612 0.0001277 2.909e-06 8.384e-05 4.042e-05 2.777e-05 1.161e-05 9.784e-05 0.0002255 0.000102 2.937e-05 8.092e-06 7.484e-07 0.0004944 7.475e-06 6.169e-05 5.883e-06 1.28e-05 3.795e-05 3.625e-05 3.545e-05 0.0001486 0.0002679 5.722e-05 1.584e-05 1.108e-05 0.0003193 4.198e-05 0.0001588 4.721e-05 0.0007361 
Uniformity values = 
0.9812 0.9815 0.9819 0.983 0.9829 0.9807 0.9808 0.9792 0.9802 0.9833 0.9833 0.9824 0.9835 0.9816 0.9805 0.9828 0.9807 0.9811 0.9832 0.9842 0.9816 0.9797 0.9797 0.9822 0.9836 0.9793 0.9805 0.9777 0.9834 0.9827 0.9789 0.9811 0.9794 0.9821 0.9809 0.9782 0.9804 0.9829 0.9826 0.9806 0.9825 0.9814 0.981 0.9799 0.9827 0.9827 0.9793 0.9804 0.981 0.9819 0.9796 0.9835 0.9805 0.9843 0.9832 0.9793 0.9824 0.9823 0.9815 0.9787 0.9811 0.9804 0.9799 0.9807 0.9826 0.9825 0.9805 0.9802 0.9793 0.9824 0.9807 0.9789 0.9837 0.982 0.9844 0.9818 0.9805 0.9791 0.981 0.9818 0.9783 0.9813 0.9832 0.9808 0.9811 0.9836 0.9787 0.9822 0.9795 0.9813 0.9811 0.9825 0.98 0.9801 0.9797 0.9841 0.9821 0.9844 0.9804 0.9811 
Minimum rate values = 
1118 8553 5972 2597 2457 197.2 105.1 831.2 4735 997.8 1420 269.4 43.13 1.368e+04 2690 3.093e+04 326.6 305 3840 2043 192.3 7.344e+04 2840 197.6 526.7 58.24 1359 1443 415.6 8860 66.77 2371 4.047e+04 253.5 220.1 6.525e+04 2656 2426 2379 2.01e+04 383.2 241.8 1.208e+04 1.223e+04 742.8 1373 6117 6.449e+04 2.426e+04 1055 984.6 1928 3412 170.1 1.997e+04 2.795e+04 3063 2238 8151 1550 3202 804.5 25.1 2615 106.2 2.014e+04 2906 2.128e+04 5316 1.061e+04 3758 85.73 2459 1188 814 341.3 2879 6645 3001 863.3 238.7 22.01 1.45e+04 219.9 1814 172.6 377.2 1115 1068 1042 4369 7867 1684 466.4 326.3 9360 1234 4655 1389 2.164e+04 
Average rate values = 
3.047e+06 4.496e+06 4.008e+06 1.04e+07 3.586e+06 7.456e+06 2.176e+07 4.56e+06 1.389e+07 6.087e+06 6.763e+06 3.421e+06 3.05e+06 3.796e+06 1.147e+07 6.127e+06 1.397e+07 1.012e+07 2.964e+06 3.303e+06 3.397e+06 7.083e+06 3.527e+06 1.794e+07 3.131e+06 3.897e+06 9.741e+06 5.454e+06 3.318e+06 4.05e+06 1.182e+07 1.266e+07 3.617e+06 1.844e+07 2.773e+07 1.486e+07 7.538e+06 3.59e+06 7.885e+06 5.004e+06 1.705e+07 3.935e+06 3.866e+06 3.524e+06 2.945e+06 4.292e+06 3.959e+06 2.768e+06 1.17e+07 1.22e+07 1.013e+07 3.339e+06 1.044e+07 3.439e+06 3.08e+06 2.822e+06 7.427e+06 3.546e+06 1.048e+07 3.074e+06 3.863e+06 9.415e+06 1.596e+07 1.678e+07 1.543e+07 3.545e+06 1.177e+07 5.186e+06 4.049e+06 4.193e+06 2.308e+07 1.075e+07 8.756e+06 1.843e+07 2.464e+07 3.182e+06 3.47e+06 3.201e+06 4.16e+06 1.812e+07 4.966e+06 2.873e+07 1.519e+07 1.404e+07 3.956e+06 1.68e+07 2.62e+07 1.759e+07 7.07e+06 9.242e+06 2.22e+07 4.766e+06 3.538e+06 1.239e+07 1.35e+07 3.495e+06 3.908e+06 3.987e+06 2.929e+06 3.843e+06 
Average illumination values = 
671.1 669.7 669.4 669.2 669.3 670.2 670.9 671.2 670.9 671.3 670.4 669.2 670.6 669.8 672 670.9 670.2 670.3 669.7 670.1 670.1 670.7 670.7 669.3 671 671.2 671.3 672.8 673.2 671 671.6 670.2 671.3 670.6 673.3 671.8 670.4 671.2 669.6 670.1 672.2 672.3 670.1 671.3 670.8 670.7 671.4 670.9 669.8 671.4 671.3 671 670.1 670.3 670.1 671.2 670.3 670.4 669.8 673.1 672.7 671.1 672.6 670.8 671.1 669.6 670.6 670.5 671.4 669.5 674.7 671.8 670.9 669.7 669.8 671.1 671 671.3 670.2 669.8 672.2 674.1 668.8 670.3 670.2 670.9 672 669.3 671.7 670.3 669.9 671.6 672.7 673.5 671.7 670 669.6 669.2 671.3 670.2 

End of simulation
Obj Function for 2 users through 12 users 
0.0754 0.0072 0.0020 0.0008 0.0003 0.0002 
Uniformity for 2 users through 12 users 
0.9811 0.9801 0.9796 0.9801 0.9806 0.9813 
Minimum rate for 2 users through 12 users 
1.904e+06 2.082e+05 5.898e+04 2.281e+04 9392 6636 
Average rate for 2 users through 12 users 
9.663e+07 4.135e+07 2.2e+07 1.591e+07 1.176e+07 8.693e+06 
Average illumination for 2 users through 12 users 
675.9 675.2 673.9 672.8 671.8 670.9 


==> code/simulations/Bulb Radius/50cm-50deg/final_users_2_12_70.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1813 0.1651 0.003015 0.002574 0.06124 0.01441 0.0455 0.03189 0.2299 0.01369 0.1673 0.008795 0.007183 0.01249 0.02553 0.009005 0.001967 0.008395 6.511e-05 0.3736 0.03447 0.01201 0.008133 0.04587 0.02685 0.0009745 0.1017 0.0006404 0.02069 0.02642 0.3117 0.05118 0.00183 0.0001615 0.1919 0.02179 0.01899 0.001256 0.1144 0.2747 0.03228 0.2834 0.03383 0.0125 0.02397 0.03864 0.7687 0.02477 0.01231 0.1211 0.07173 0.0003625 0.005426 0.009817 0.04402 0.002926 0.6416 0.06534 0.087 0.002673 0.0002789 0.5054 0.3542 0.05524 0.05678 0.004566 0.005566 0.03356 0.09587 0.002767 0.015 0.03308 0.07752 0.1626 0.01035 0.8544 0.02981 0.002952 0.04302 0.01247 0.4767 0.09032 0.03032 0.6694 0.01798 0.1266 0.00192 0.1627 0.06306 0.002899 0.0001389 0.45 0.0154 0.6433 0.08151 0.01063 0.004476 0.3908 0.08976 0.1883 
Uniformity values = 
0.8771 0.8752 0.8753 0.8685 0.8764 0.8746 0.8769 0.875 0.8675 0.8709 0.8767 0.8744 0.8722 0.876 0.8702 0.873 0.8683 0.8673 0.8723 0.8759 0.8708 0.8747 0.8677 0.8723 0.87 0.8744 0.8769 0.8678 0.8687 0.8749 0.8683 0.8693 0.8744 0.8728 0.8718 0.8735 0.8771 0.8665 0.8769 0.8767 0.8728 0.8686 0.8754 0.8717 0.8752 0.8674 0.8734 0.8769 0.8742 0.8759 0.8732 0.8685 0.8763 0.8739 0.8773 0.8735 0.8772 0.8774 0.8754 0.8686 0.8724 0.8752 0.8762 0.8705 0.8748 0.8749 0.8758 0.8769 0.8717 0.8742 0.8738 0.8758 0.8771 0.8768 0.8766 0.8765 0.8695 0.8738 0.8766 0.8685 0.8767 0.8686 0.8741 0.8768 0.8731 0.8689 0.8699 0.8754 0.8691 0.8731 0.8675 0.8734 0.8767 0.8774 0.8767 0.8703 0.8724 0.8733 0.8705 0.8758 
Minimum rate values = 
5.421e+06 4.986e+06 9.921e+04 8.538e+04 1.949e+06 4.717e+05 1.46e+06 1.033e+06 6.782e+06 4.499e+05 5.038e+06 2.888e+05 2.366e+05 4.085e+05 8.343e+05 2.961e+05 6.528e+04 2.78e+05 2154 1.025e+07 1.12e+06 3.933e+05 2.692e+05 1.479e+06 8.771e+05 3.214e+04 3.166e+06 2.129e+04 6.79e+05 8.584e+05 8.852e+06 1.651e+06 6.033e+04 5338 5.74e+06 7.109e+05 6.18e+05 4.178e+04 3.537e+06 7.866e+06 1.048e+06 8.147e+06 1.094e+06 4.11e+05 7.797e+05 1.257e+06 1.822e+07 8.037e+05 4.035e+05 3.737e+06 2.278e+06 1.204e+04 1.781e+05 3.224e+05 1.413e+06 9.649e+04 1.584e+07 2.073e+06 2.734e+06 8.867e+04 9224 1.315e+07 9.796e+06 1.775e+06 1.815e+06 1.502e+05 1.828e+05 1.084e+06 3.01e+06 9.12e+04 4.911e+05 1.07e+06 2.444e+06 4.908e+06 3.388e+05 1.963e+07 9.725e+05 9.733e+04 1.382e+06 4.114e+05 1.253e+07 2.854e+06 9.841e+05 1.637e+07 5.882e+05 3.926e+06 6.363e+04 4.92e+06 2.021e+06 9.565e+04 4618 1.199e+07 5.026e+05 1.587e+07 2.565e+06 3.505e+05 1.477e+05 1.067e+07 2.832e+06 5.619e+06 
Average rate values = 
3.633e+07 3.81e+07 1.438e+08 1.481e+08 6.068e+07 9.94e+07 6.829e+07 7.763e+07 3.189e+07 1.007e+08 3.788e+07 1.133e+08 1.19e+08 1.035e+08 8.349e+07 1.126e+08 1.559e+08 1.144e+08 2.541e+08 2.509e+07 7.542e+07 1.045e+08 1.153e+08 6.794e+07 8.211e+07 1.762e+08 4.85e+07 1.881e+08 8.92e+07 8.271e+07 2.726e+07 6.502e+07 1.581e+08 2.28e+08 3.515e+07 8.792e+07 9.183e+07 1.687e+08 4.585e+07 2.921e+07 7.724e+07 2.861e+07 7.606e+07 1.033e+08 8.536e+07 7.229e+07 2.012e+07 8.452e+07 1.038e+08 4.456e+07 5.667e+07 2.045e+08 1.271e+08 1.102e+08 6.916e+07 1.446e+08 2.07e+07 5.909e+07 5.208e+07 1.471e+08 2.122e+08 2.215e+07 2.573e+07 6.311e+07 6.254e+07 1.319e+08 1.263e+08 7.632e+07 4.972e+07 1.462e+08 9.827e+07 7.667e+07 5.489e+07 3.844e+07 1.088e+08 2e+07 7.927e+07 1.444e+08 6.974e+07 1.033e+08 2.264e+07 5.102e+07 7.895e+07 2.052e+07 9.321e+07 4.342e+07 1.566e+08 3.839e+07 5.974e+07 1.449e+08 2.321e+08 2.312e+07 9.762e+07 2.069e+07 5.367e+07 1.078e+08 1.324e+08 2.454e+07 5.122e+07 3.559e+07 
Average illumination values = 
551.4 549 551.6 548.4 551.3 550.1 551.5 548.9 547.6 550.3 549 552.1 548.3 551.7 547.9 549.1 546.9 547.6 549.9 551.8 548 552.6 547.2 547.7 546.8 553.4 549.9 548.5 547.1 550.2 548.3 546.4 552 549.8 551.4 552.8 550.5 548.7 551.2 550.9 552 549.5 552.2 550.1 551.7 548.4 552.1 549.6 550.6 550 548.6 548.2 551.6 550.8 550.2 553.3 550.3 550.3 552.2 549.2 550 551.1 548.4 549.5 548.7 551.4 551.1 550.5 548.2 551.5 554 550.1 551.4 551 551 551.3 547.9 552.7 552.1 547 550.9 547 548.2 550.9 550.7 550 547.4 551 548.1 553.4 547.5 549.9 550.7 550.4 550.8 547.6 548.1 552.1 550.7 551.4 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29

==> code/simulations/Bulb Radius/50cm-50deg/input_P_m.txt <==
0.02,0.02,0.1398,0.3,0.02,0.02,0.02,0.02,0.02,0.1985,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.1019,0.3,0.02,0.07136,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.11,0.02,0.02,0.03687,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.08852,0.02,0.02,0.02,0.02,0.1494,0.2524,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02431,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.2555,0.02,0.02,0.2446,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.1425,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1023,0.02,0.1982,0.02,0.2202,0.02,0.08462,0.02,0.02,0.02,0.02,0.02,0.02,0.0999,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.04727,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1502,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.02,0.02,0.02125,0.02,0.05899,0.02,0.02,0.02,0.02,0.02,0.1415,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.04798,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.1528,0.02,0.02,0.3,0.02,0.277,0.05814,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02



==> code/simulations/Bulb Radius/50cm-50deg/input_xi.txt <==
0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0



==> code/simulations/Bulb Radius/50cm-50deg/log_391_800_100_50.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 


==> code/simulations/Bulb Radius/50cm-50deg/nua_final_users_2_20_60_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1388 0.426 0.006367 0.01265 0.4122 0.04666 0.04647 0.2445 0.1415 0.005239 0.002879 0.03179 0.01841 0.007683 0.0332 0.05437 0.004401 0.0863 0.0008917 0.03998 0.05811 0.03013 0.04522 0.03551 0.08229 0.003589 0.001523 0.001379 0.1875 0.1417 0.1694 0.04116 0.005369 0.001879 0.0784 0.1395 0.08507 0.006633 0.16 0.2753 0.01241 0.2097 0.1429 0.1013 0.005939 0.1679 0.7911 0.08369 0.08534 0.1771 0.1086 0.002863 0.004458 0.07101 0.0293 0.001357 0.1308 0.3356 0.0786 0.0151 0.001885 0.09526 0.1364 0.08696 0.2181 0.0027 0.003488 0.06242 0.1325 0.001539 0.03806 0.1813 0.08684 0.002543 0.003836 0.7195 0.05513 0.006622 0.04433 0.02576 0.2852 0.0941 0.1376 0.1107 0.009587 0.06742 0.0112 0.06636 0.06199 0.01165 0.0007606 0.3542 0.03054 0.05349 0.02397 0.04175 0.03746 0.1596 0.04126 0.238 
Uniformity values = 
0.8522 0.9146 0.9107 0.9157 0.913 0.8718 0.9008 0.9165 0.9031 0.9011 0.9137 0.923 0.904 0.9023 0.9166 0.8755 0.919 0.9152 0.9041 0.8783 0.8916 0.8573 0.9205 0.9085 0.8961 0.8629 0.911 0.8963 0.9018 0.8726 0.895 0.917 0.9089 0.9003 0.9024 0.8943 0.8921 0.9055 0.8548 0.9061 0.9066 0.9002 0.8521 0.9032 0.8719 0.9046 0.902 0.858 0.9001 0.9121 0.9052 0.9039 0.8875 0.8995 0.9068 0.9062 0.894 0.9101 0.8682 0.8992 0.8976 0.8996 0.9182 0.9044 0.8966 0.9119 0.8954 0.8944 0.893 0.9075 0.8529 0.9078 0.9336 0.8705 0.8758 0.8998 0.8903 0.927 0.9347 0.9009 0.8931 0.9118 0.8795 0.9024 0.9132 0.9002 0.9188 0.9065 0.8929 0.8547 0.9189 0.8965 0.8991 0.9004 0.8959 0.8918 0.9113 0.9032 0.9008 0.9072 
Minimum rate values = 
4.353e+06 1.103e+07 2.01e+05 3.958e+05 1.075e+07 1.504e+06 1.451e+06 6.823e+06 4.199e+06 1.673e+05 9.077e+04 9.771e+05 5.818e+05 2.447e+05 1.027e+06 1.739e+06 1.379e+05 2.6e+06 2.844e+04 1.285e+06 1.822e+06 9.966e+05 1.384e+06 1.106e+06 2.535e+06 1.198e+05 4.82e+04 4.436e+04 5.452e+06 4.342e+06 5.002e+06 1.267e+06 1.699e+05 6.017e+04 2.404e+06 4.184e+06 2.628e+06 2.106e+05 4.949e+06 7.655e+06 3.923e+05 6.042e+06 4.472e+06 3.067e+06 1.959e+05 4.913e+06 1.817e+07 2.686e+06 2.613e+06 5.12e+06 3.269e+06 9.124e+04 1.446e+05 2.193e+06 9.177e+05 4.317e+04 3.94e+06 9.057e+06 2.501e+06 4.804e+05 6.054e+04 2.904e+06 3.996e+06 2.649e+06 6.283e+06 8.532e+04 1.122e+05 1.947e+06 3.992e+06 4.888e+04 1.26e+06 5.253e+06 2.566e+06 8.418e+04 1.261e+05 1.695e+07 1.734e+06 2.054e+05 1.337e+06 8.133e+05 7.996e+06 2.834e+06 4.193e+06 3.34e+06 3.013e+05 2.084e+06 3.497e+05 2.038e+06 1.937e+06 3.905e+05 2.387e+04 9.607e+06 9.637e+05 1.665e+06 7.618e+05 1.32e+06 1.162e+06 4.696e+06 1.292e+06 6.721e+06 
Average rate values = 
4.107e+07 2.411e+07 1.236e+08 1.044e+08 2.445e+07 6.748e+07 6.844e+07 3.177e+07 4.189e+07 1.289e+08 1.464e+08 7.915e+07 9.351e+07 1.18e+08 7.779e+07 6.366e+07 1.344e+08 5.333e+07 1.798e+08 7.171e+07 6.243e+07 7.861e+07 6.972e+07 7.576e+07 5.397e+07 1.384e+08 1.646e+08 1.67e+08 3.621e+07 4.113e+07 3.803e+07 7.209e+07 1.284e+08 1.582e+08 5.53e+07 4.197e+07 5.307e+07 1.223e+08 3.826e+07 2.968e+07 1.046e+08 3.412e+07 4.047e+07 4.926e+07 1.243e+08 3.842e+07 2.012e+07 5.253e+07 5.32e+07 3.753e+07 4.772e+07 1.462e+08 1.33e+08 5.764e+07 8.087e+07 1.678e+08 4.334e+07 2.69e+07 5.431e+07 9.889e+07 1.58e+08 5.059e+07 4.302e+07 5.287e+07 3.335e+07 1.482e+08 1.403e+08 6.071e+07 4.304e+07 1.642e+08 7.224e+07 3.699e+07 5.366e+07 1.485e+08 1.369e+08 2.036e+07 6.373e+07 1.23e+08 7.064e+07 8.419e+07 2.893e+07 5.12e+07 4.192e+07 4.721e+07 1.121e+08 5.895e+07 1.079e+08 5.952e+07 6.084e+07 1.047e+08 1.848e+08 2.601e+07 7.952e+07 6.479e+07 8.6e+07 7.098e+07 7.442e+07 3.94e+07 7.155e+07 3.206e+07 
Average illumination values = 
495.4 417.9 424.2 436.6 433.7 497.7 525 438.8 415.9 416.8 409.8 558.4 415.5 447.7 409.7 481.6 408.7 410.3 415.4 455.5 421.2 516.1 408 425.5 419.5 500.5 421.2 419.3 416.5 477.9 419.6 409.6 416.9 417.7 416.2 452.1 434 414.8 487.3 420 415.3 417.2 500.4 430.1 481.2 415.1 416.4 499.4 420.3 425.4 425.2 415.5 536.3 417.5 415.2 449.1 427.8 418.4 472.5 417.7 418.4 429 409.2 418.1 432.1 436.8 424.9 420 424.4 420.9 533 499.8 519.2 479.2 482.8 427.7 421.8 575.8 491.5 416.9 434.6 411.9 477.7 439.6 423.6 417.2 408.7 419.4 421.1 504.1 408.7 419 429 449.7 457.3 421.2 418.5 415.8 416.9 424.8 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06102 0.01401 0.01344 0.0319 0.02826 0.07116 0.0009904 0.01167 0.01639 0.1036 0.001252 0.01708 0.0009867 0.08731 0.000866 0.03138 0.06771 0.001266 0.002295 0.01802 0.1091 0.004051 5.879e-05 0.03342 0.03433 0.002213 0.03088 0.0009455 0.02016 0.005452 0.3256 0.00356 0.009423 0.001371 0.001082 0.002834 0.000419 0.1443 0.0009938 0.03178 0.001015 0.1191 0.054 0.001842 0.0001597 0.03752 0.001407 0.2314 0.0889 0.00507 0.1338 0.007739 0.01031 0.1418 0.007069 0.08609 0.0002708 0.009314 0.03561 0.0008405 0.0005237 0.03288 0.05894 0.05256 0.000972 0.01579 0.1508 0.02264 0.01754 0.07139 0.03017 0.01382 0.06757 0.02192 0.2795 0.02168 0.008669 0.0004217 0.04053 0.0004298 0.0008259 0.3668 0.002802 0.0007643 0.02465 0.03416 0.06309 0.1284 0.001113 0.01609 0.05312 0.0006923 0.005266 1.425e-05 0.003378 0.01771 0.005576 8.931e-05 0.009352 0.3426 
Uniformity values = 
0.8679 0.9291 0.9105 0.9012 0.8748 0.9228 0.8999 0.9081 0.9075 0.9116 0.8664 0.9298 0.9121 0.8963 0.8215 0.9062 0.904 0.915 0.9273 0.8875 0.9192 0.8917 0.9048 0.9152 0.8886 0.8635 0.9216 0.9045 0.8741 0.8716 0.8985 0.8736 0.903 0.9042 0.9054 0.8857 0.9113 0.9036 0.909 0.8959 0.9056 0.9116 0.8986 0.9027 0.899 0.8941 0.8958 0.9041 0.8966 0.8865 0.899 0.8879 0.942 0.9297 0.8694 0.8931 0.9238 0.9141 0.8972 0.8723 0.9202 0.9067 0.9143 0.893 0.9076 0.9194 0.9209 0.905 0.9052 0.8983 0.9007 0.9092 0.8855 0.9161 0.9101 0.8966 0.8884 0.918 0.8881 0.8747 0.8989 0.9069 0.8294 0.8912 0.9067 0.9141 0.9105 0.9137 0.8927 0.9084 0.8715 0.892 0.9034 0.9068 0.8972 0.9285 0.9084 0.9075 0.9027 0.9077 
Minimum rate values = 
1.961e+06 4.317e+05 4.229e+05 1.004e+06 9.175e+05 2.143e+06 3.174e+04 3.686e+05 5.165e+05 3.107e+06 4.166e+04 5.253e+05 3.12e+04 2.682e+06 3.04e+04 9.823e+05 2.084e+06 3.991e+04 7.132e+04 5.801e+05 3.236e+06 1.308e+05 1875 1.035e+06 1.094e+06 7.385e+04 9.51e+05 3.015e+04 6.58e+05 1.799e+05 8.922e+06 1.173e+05 2.995e+05 4.37e+04 3.447e+04 9.218e+04 1.326e+04 4.274e+06 3.153e+04 1.006e+06 3.234e+04 3.544e+06 1.684e+06 5.88e+04 5126 1.186e+06 4.529e+04 6.577e+06 2.728e+06 1.645e+05 4.003e+06 2.504e+05 3.14e+05 4.097e+06 2.336e+05 2.655e+06 8457 2.925e+05 1.123e+06 2.779e+04 1.642e+04 1.028e+06 1.802e+06 1.65e+06 3.088e+04 4.914e+05 4.374e+06 7.129e+05 5.539e+05 2.207e+06 9.506e+05 4.352e+05 2.122e+06 6.822e+05 7.727e+06 6.895e+05 2.802e+05 1.325e+04 1.288e+06 1.417e+04 2.65e+04 9.801e+06 9.733e+04 2.474e+04 7.74e+05 1.058e+06 1.933e+06 3.794e+06 3.595e+04 5.067e+05 1.707e+06 2.238e+04 1.677e+05 453.3 1.084e+05 5.451e+05 1.766e+05 2839 2.974e+05 9.241e+06 
Average rate values = 
2.626e+07 5.55e+07 6.515e+07 3.396e+07 3.611e+07 1.504e+07 4.599e+07 4.133e+07 5.782e+07 2.344e+07 7.331e+07 6.539e+07 7.519e+07 2.354e+07 9.398e+07 3.328e+07 3.181e+07 1.084e+08 6.046e+07 5.565e+07 2.062e+07 1.035e+08 1.838e+08 4.765e+07 3.502e+07 3.667e+07 1.483e+07 2.29e+07 2.489e+07 4.349e+07 1.209e+07 7.675e+07 4.589e+07 3.48e+07 1.122e+08 5.972e+07 7.675e+07 1.396e+07 1.867e+07 1.421e+07 3.633e+07 2.186e+07 1.512e+07 1.776e+07 8.847e+07 2.832e+07 4.308e+07 1.224e+07 1.832e+07 8.509e+07 1.301e+07 3.49e+07 7.337e+07 1.932e+07 3.878e+07 1.935e+07 1.322e+08 2.818e+07 1.446e+07 1.447e+08 6.695e+07 4.792e+07 3.248e+07 1.46e+07 6.051e+07 3.956e+07 1.522e+07 5.668e+07 2.017e+07 2.361e+07 3.601e+07 5.846e+07 2.336e+07 5.423e+07 1.219e+07 3.688e+07 6.97e+07 1.271e+08 1.724e+07 3.029e+07 5.698e+07 1.18e+07 7.242e+07 1.188e+08 3.538e+07 2.196e+07 2.029e+07 1.877e+07 3.906e+07 3.293e+07 3.368e+07 1.673e+07 6.14e+07 1.073e+08 3.57e+07 2.921e+07 5.035e+07 5.194e+07 5.483e+07 1.198e+07 
Average illumination values = 
455.1 440.9 449 423.3 444.3 407 463.3 412.4 434.8 412 464 403.9 419.9 419 505 426.6 465.2 422.5 405 461.7 408.6 421.7 415.6 439.2 435.7 482.4 412.9 415.2 450.4 484 418 490.5 457.2 416.8 414.8 522.8 413.1 418.4 414.1 419.2 438.1 412.1 418 417.4 420.2 420.8 421.8 446.6 418.6 469.4 428.6 491.8 487.7 413.7 469.3 444.2 418.8 410.9 419 491.8 408.1 414.6 437 421.5 420.2 404.9 418.1 459.6 414.9 418.2 417.1 442.7 436.3 409.9 430.6 433.9 422.7 409.1 441.3 487 417.8 440.7 522.6 449.4 486.3 442.1 414.5 412.9 541 424.5 483.7 421.8 461.1 414.2 419.3 409.3 444.1 413.8 432.1 419.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04707 4.797e-05 0.05704 0.02188 0.001566 0.002916 0.005429 0.01964 0.003348 0.001684 0.02312 0.01634 0.002057 0.001287 0.02336 0.00635 0.0007296 0.0007604 0.005252 0.001166 0.001033 0.02272 0.0004108 0.001875 0.02399 0.000894 0.0009069 0.0006042 0.05757 0.01431 0.001076 0.01029 0.001348 0.000119 0.0004918 0.02512 0.004226 0.00139 0.007252 0.009354 0.01235 0.007655 0.0002257 0.008446 0.001174 0.001003 0.0123 0.01702 0.0008879 0.001079 0.0194 0.001298 0.001731 0.02568 0.003457 0.01284 0.06356 6.722e-05 0.005121 0.0006777 0.0004137 0.03564 0.0006365 0.04831 0.004941 0.007397 0.001543 0.007716 0.0006673 0.001073 1.562e-05 0.02019 0.0002733 0.0001988 0.00202 0.0005618 7.307e-05 0.00226 0.0222 0.0005222 0.04945 0.02029 0.0003693 0.000301 0.001215 0.0001194 0.0007272 0.1193 0.003924 0.001874 0.0001858 0.001958 0.0006062 0.007495 0.005999 0.0001719 0.00599 0.05031 0.005613 0.009813 
Uniformity values = 
0.8742 0.9111 0.9086 0.8741 0.9192 0.9082 0.9104 0.9204 0.9312 0.9089 0.8891 0.9267 0.8902 0.8966 0.9314 0.9283 0.9007 0.9213 0.889 0.8899 0.9186 0.8907 0.8865 0.8791 0.9031 0.9258 0.8861 0.9082 0.9188 0.8729 0.9054 0.9088 0.8981 0.8962 0.9016 0.8959 0.8932 0.9027 0.8852 0.919 0.9173 0.9035 0.9153 0.918 0.9212 0.9091 0.9117 0.9084 0.9085 0.922 0.9 0.9156 0.9114 0.9284 0.8932 0.9326 0.9046 0.9046 0.8669 0.9078 0.8717 0.8939 0.8815 0.9143 0.95 0.912 0.9046 0.8866 0.8998 0.9169 0.9071 0.9263 0.9024 0.9045 0.9175 0.8789 0.8436 0.9083 0.9255 0.9078 0.9031 0.8819 0.8516 0.8778 0.8834 0.8987 0.9175 0.9206 0.8901 0.9326 0.8969 0.9146 0.9283 0.9031 0.9098 0.903 0.9234 0.8964 0.9197 0.9364 
Minimum rate values = 
1.513e+06 1519 1.757e+06 7.135e+05 4.913e+04 9.251e+04 1.716e+05 6.091e+05 1.035e+05 5.34e+04 7.407e+05 5.042e+05 6.66e+04 4.139e+04 7.146e+05 1.967e+05 2.336e+04 2.38e+04 1.699e+05 3.779e+04 3.242e+04 7.268e+05 1.337e+04 6.147e+04 7.566e+05 2.785e+04 2.951e+04 1.919e+04 1.754e+06 4.691e+05 3.426e+04 3.248e+05 4.327e+04 3831 1.573e+04 7.979e+05 1.362e+05 4.44e+04 2.354e+05 2.922e+05 3.86e+05 2.434e+05 7115 2.643e+05 3.676e+04 3.182e+04 3.866e+05 5.356e+05 2.819e+04 3.376e+04 6.152e+05 4.086e+04 5.476e+04 7.872e+05 1.115e+05 3.945e+05 1.959e+06 2144 1.699e+05 2.153e+04 1.369e+04 1.128e+06 2.083e+04 1.486e+06 1.497e+05 2.331e+05 4.917e+04 2.5e+05 2.139e+04 3.374e+04 496.8 6.22e+05 8739 6340 6.345e+04 1.844e+04 2499 7.172e+04 6.84e+05 1.659e+04 1.538e+06 6.563e+05 1.251e+04 9892 3.966e+04 3834 2.286e+04 3.516e+06 1.269e+05 5.791e+04 5977 6.171e+04 1.884e+04 2.385e+05 1.896e+05 5493 1.866e+05 1.576e+06 1.756e+05 3.008e+05 
Average rate values = 
1.517e+07 4.79e+07 9.246e+06 1.451e+07 1.732e+07 3.648e+07 5.119e+07 2.278e+07 6.218e+07 3.481e+07 2.433e+07 3.787e+07 2.866e+07 2.695e+07 3.264e+07 2.091e+07 1.026e+08 3.877e+07 2.911e+07 2.082e+07 1.266e+07 2.973e+07 3.753e+07 6.558e+07 1.358e+07 5.565e+07 5.312e+07 3.16e+07 1.001e+07 2.66e+07 2.749e+07 2.039e+07 9.85e+06 4.06e+07 1.15e+07 1.04e+07 1.456e+07 7.066e+07 2.602e+07 2.303e+07 2.705e+07 1.714e+07 2.43e+07 3.772e+07 4.037e+07 1.399e+07 3.089e+07 2.18e+07 2.904e+07 5.708e+07 2.258e+07 1.102e+08 1.967e+07 2.965e+07 1.893e+07 2.648e+07 1.116e+07 6.89e+07 1.065e+07 1.731e+07 2.739e+07 9.018e+06 2.447e+07 1.058e+07 3.551e+07 2.579e+07 2.22e+07 2.095e+07 1.103e+07 2.708e+07 1.566e+07 1.56e+07 4.48e+07 4.414e+07 1.053e+07 8.422e+07 4.175e+07 3.522e+07 1.944e+07 4.327e+07 8.895e+06 2.122e+07 2.983e+07 5.862e+07 1.452e+07 9.36e+07 5.145e+07 9.149e+06 2.316e+07 4.613e+07 1.22e+07 4.366e+07 7.752e+07 1.66e+07 2.554e+07 2.346e+07 3.024e+07 2.192e+07 2.572e+07 9.159e+06 
Average illumination values = 
451.8 413.1 424.9 444.6 408.6 412.3 433 416.6 403.2 421.4 464.5 417.1 463.6 428.3 416.6 404.6 417.1 418.7 435.6 442 408.8 442.1 476.7 485 429.6 410.8 520.7 419.5 409.2 450.4 426.2 412.6 419.5 421.5 417.4 439.2 420.2 456.2 495 464.3 418.9 426.1 420.3 414.1 441.3 413.2 455.2 457.9 419.8 404 462.1 410.2 412.4 417.2 437.2 409.1 431.4 415.2 455 416.3 525.7 466 454.3 437.6 397.3 417.7 457.1 433.6 418.1 453.7 414 410.7 443.2 444.4 412.9 520.9 517.2 413.6 404.6 420.7 416.1 460.7 475.6 475.8 452.3 487.5 479.6 408.4 422 403.8 418.8 411.6 404.6 476.6 488.5 416.2 412.7 434.9 499.1 401.1 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.005212 0.005939 0.008108 0.002096 0.002805 0.0004119 0.000729 0.001462 0.0008828 0.02327 0.001102 0.001014 0.00203 1.18e-05 0.007676 0.001243 0.0005856 0.01526 0.004703 0.02966 0.00051 0.0009688 0.002156 0.02518 0.001842 0.01118 4.912e-05 0.0002687 0.02998 0.004196 0.001139 0.004415 0.008076 0.004585 0.0001908 0.001763 0.0008334 0.03946 0.0004727 0.001087 0.0001344 0.0001927 0.004184 0.002892 0.02975 0.000604 0.0002651 0.00115 0.0004628 0.005207 0.01243 0.004999 0.001388 0.01687 0.0007544 0.001842 1.269e-05 0.009085 3.926e-05 0.001888 0.001873 0.0001938 0.003839 0.0007872 0.00185 0.0006354 0.0006608 0.001875 0.0004251 0.001202 0.008993 0.001851 0.0001481 1.583e-06 0.004304 0.01072 8.584e-05 0.003604 0.001718 0.001135 0.02442 0.0005075 0.0001075 0.0001353 0.006285 0.003682 0.003426 0.000193 0.0007811 0.0004514 0.0001172 0.008541 0.000115 0.01279 0.001642 0.002719 0.00232 0.003732 5.621e-06 0.0007441 
Uniformity values = 
0.8776 0.901 0.9117 0.9356 0.9072 0.9146 0.8794 0.9135 0.8622 0.936 0.9128 0.9187 0.9341 0.9019 0.911 0.8998 0.9129 0.8994 0.9174 0.9029 0.9249 0.8898 0.9094 0.8955 0.9159 0.9063 0.9187 0.9062 0.9032 0.8898 0.8966 0.9187 0.9063 0.9046 0.9106 0.929 0.9189 0.9098 0.9092 0.9212 0.9011 0.912 0.9206 0.9044 0.9222 0.9019 0.8693 0.9083 0.8799 0.8608 0.9206 0.9468 0.9124 0.9277 0.8928 0.915 0.9065 0.9332 0.8978 0.9139 0.8876 0.9311 0.9131 0.9198 0.9156 0.8983 0.9097 0.9033 0.9207 0.9392 0.9273 0.9308 0.9008 0.8881 0.9166 0.9176 0.9065 0.8754 0.9024 0.871 0.9079 0.9039 0.9201 0.8937 0.9332 0.9157 0.8906 0.9295 0.8798 0.8932 0.9105 0.907 0.891 0.9465 0.9159 0.9254 0.8896 0.9086 0.9071 0.9115 
Minimum rate values = 
1.708e+05 1.896e+05 2.555e+05 6.458e+04 8.907e+04 1.299e+04 2.391e+04 4.616e+04 2.953e+04 7.085e+05 3.482e+04 3.184e+04 6.263e+04 377.5 2.421e+05 3.983e+04 1.85e+04 4.856e+05 1.476e+05 9.327e+05 1.591e+04 3.14e+04 6.832e+04 8e+05 5.796e+04 3.538e+05 1543 8554 9.421e+05 1.357e+05 3.664e+04 1.383e+05 2.56e+05 1.459e+05 6044 5.472e+04 2.616e+04 1.225e+06 1.5e+04 3.402e+04 4302 6097 1.309e+05 9.212e+04 9.161e+05 1.932e+04 8798 3.65e+04 1.517e+04 1.74e+05 3.87e+05 1.519e+05 4.386e+04 5.199e+05 2.437e+04 5.802e+04 403.8 2.795e+05 1262 5.955e+04 6.081e+04 6004 1.21e+05 2.468e+04 5.824e+04 2.04e+04 2.095e+04 5.983e+04 1.332e+04 3.69e+04 2.785e+05 5.731e+04 4744 51.45 1.352e+05 3.352e+05 2732 1.185e+05 5.489e+04 3.758e+04 7.66e+05 1.62e+04 3371 4367 1.937e+05 1.158e+05 1.108e+05 5989 2.561e+04 1.458e+04 3713 2.704e+05 3723 3.874e+05 5.169e+04 8.464e+04 7.514e+04 1.183e+05 178.8 2.355e+04 
Average rate values = 
1.289e+07 1.018e+07 1.639e+07 1.484e+07 2.57e+07 3.02e+07 6.61e+07 1.631e+07 2.389e+07 2.41e+07 7.818e+06 2.867e+07 1.929e+07 2.27e+07 1.349e+07 2.155e+07 7.985e+06 7.759e+06 8.029e+06 8.211e+06 4.678e+07 3.022e+07 1.198e+07 8.044e+06 1.291e+07 1.143e+07 3.799e+07 8.362e+06 7.675e+06 1.205e+07 1.551e+07 2.015e+07 2.395e+07 1.327e+07 2.108e+07 2.171e+07 1.439e+07 1.265e+07 1.913e+07 5.719e+07 1.947e+07 1.938e+07 1.056e+07 1.06e+07 7.551e+06 2.606e+07 3.067e+07 7.591e+06 3.973e+07 8.729e+06 1.332e+07 2.727e+07 2.305e+07 1.378e+07 3.038e+07 1.16e+07 2.54e+07 7.551e+06 2.731e+07 7.739e+06 9.762e+06 9.788e+06 1.477e+07 1.655e+07 3.522e+07 9.41e+06 2.278e+07 9.178e+06 1.001e+07 2.274e+07 8.699e+06 3.772e+07 2.206e+07 2.08e+07 9.029e+06 1.299e+07 2.024e+07 2.933e+07 2.706e+07 3.467e+07 7.842e+06 2.041e+07 3.699e+07 5.23e+07 2.449e+07 9.948e+06 4.949e+07 3.679e+07 2.321e+07 2.523e+07 2.263e+07 8.041e+06 2.648e+07 2.467e+07 9.564e+06 1.661e+07 3.697e+07 1.878e+07 4.554e+07 4.729e+07 
Average illumination values = 
450 439.2 417.2 401.4 412.8 423.7 449.7 419.3 454.9 403.4 427.1 417.4 402.1 416.6 412.1 437.1 411.4 422.7 409.4 416 411.2 470.1 414.9 430 417.4 416.8 409.4 415.3 431.9 439.9 456.6 460.4 425.3 442.4 412.4 436.7 409.1 442.4 414 403.8 461.4 411.9 413.1 431.8 416.9 434 473.9 412.8 505.2 460.5 407.5 422.2 417.6 435.3 473.9 434.5 415 403.9 435.5 414.5 449.1 403.4 410.1 409.8 423.1 446.2 413.2 434 417.3 400.2 405.1 404.6 431.1 427.7 409 409.4 414.5 457.8 420.3 492.6 413.7 454.4 410.4 438.9 406.1 410.1 478 426.5 490.4 435.8 419.6 414.2 474.1 397 410.2 405.8 453.2 417.7 444.7 435.6 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003113 0.002159 0.00185 0.001488 0.0004106 0.0008386 0.0002237 0.001149 0.001062 0.00107 0.002427 6.34e-05 0.003092 0.0001211 0.007841 0.0002318 0.001644 0.0001698 0.0006963 0.0007163 0.002093 0.001203 0.0001391 0.0005863 0.004423 0.001128 0.003582 0.009576 0.0001292 0.001796 0.0007334 0.02901 0.0004219 0.0004572 2.741e-05 0.005464 0.003396 0.006171 8.309e-05 0.001252 0.001474 0.002059 0.02301 0.007728 0.002127 0.0004248 1.172e-05 0.004856 3.711e-05 0.002271 0.001694 3.156e-05 0.0008918 0.02487 0.0007173 0.0004108 0.0002184 0.002424 0.001429 0.002379 0.0001472 1.679e-06 0.003018 0.0001651 0.003586 0.002424 0.007552 0.00139 0.0001594 0.000126 0.005848 0.002048 0.002763 0.0004529 0.0004558 0.0002473 0.0003202 0.01984 0.01166 0.002149 0.002235 0.000182 1.025e-05 0.006562 0.0001604 0.007864 0.001296 0.001036 0.006685 0.0001182 0.0001059 0.001792 0.001455 0.001742 0.00673 0.004831 0.01954 0.001606 0.0006114 0.0007988 
Uniformity values = 
0.8892 0.9213 0.9193 0.9019 0.9192 0.918 0.9145 0.9161 0.9205 0.9381 0.9333 0.9311 0.9296 0.9134 0.9293 0.8845 0.9044 0.8625 0.9172 0.8971 0.9187 0.9098 0.9059 0.9048 0.8896 0.8977 0.9379 0.92 0.9132 0.9325 0.9195 0.9207 0.9166 0.9185 0.9121 0.9476 0.9064 0.9304 0.9286 0.8892 0.9281 0.9207 0.9447 0.9396 0.9229 0.906 0.897 0.9492 0.9002 0.9157 0.8842 0.9225 0.9313 0.9102 0.8977 0.8716 0.8777 0.9494 0.9251 0.933 0.9106 0.9017 0.9056 0.9261 0.8752 0.8748 0.9404 0.9039 0.917 0.8956 0.9333 0.9433 0.9077 0.8942 0.8997 0.921 0.9068 0.9472 0.9377 0.9283 0.89 0.9184 0.9108 0.9181 0.9114 0.9225 0.9167 0.8852 0.9288 0.8945 0.908 0.9135 0.9292 0.9139 0.9234 0.9261 0.9328 0.8912 0.8946 0.9212 
Minimum rate values = 
1.008e+05 6.753e+04 5.801e+04 4.755e+04 1.288e+04 2.635e+04 7058 3.615e+04 3.328e+04 3.29e+04 7.494e+04 1965 9.583e+04 3826 2.424e+05 7561 5.241e+04 5680 2.19e+04 2.303e+04 6.566e+04 3.813e+04 4429 1.869e+04 1.431e+05 3.623e+04 1.1e+05 2.988e+05 4082 5.553e+04 2.301e+04 8.952e+05 1.328e+04 1.436e+04 867 1.659e+05 1.079e+05 1.907e+05 2582 4.061e+04 4.58e+04 6.444e+04 6.942e+05 2.363e+05 6.643e+04 1.353e+04 377.1 1.472e+05 1189 7.147e+04 5.523e+04 987 2.762e+04 7.777e+05 2.305e+04 1.359e+04 7180 7.357e+04 4.455e+04 7.348e+04 4666 53.72 9.6e+04 5145 1.18e+05 7.985e+04 2.308e+05 4.434e+04 5014 4058 1.802e+05 6.256e+04 8.771e+04 1.461e+04 1.461e+04 7747 1.019e+04 5.982e+05 3.564e+05 6.673e+04 7.238e+04 5718 324.9 2.055e+05 5078 2.449e+05 4.075e+04 3.375e+04 2.069e+05 3813 3366 5.653e+04 4.515e+04 5.494e+04 2.095e+05 1.501e+05 5.981e+05 5.196e+04 1.971e+04 2.501e+04 
Average rate values = 
1.063e+07 7.069e+06 1.965e+07 1.564e+07 2.553e+07 2.786e+07 1.188e+07 1.868e+07 6.28e+06 3.186e+07 1.441e+07 2.415e+07 1.618e+07 7.46e+06 6.845e+06 2.84e+07 8.187e+06 3.137e+07 9.219e+06 7.002e+06 1.055e+07 6.229e+06 8.298e+06 7.336e+06 6.526e+06 1.299e+07 1.67e+07 2.952e+07 1.335e+07 2.006e+07 1.2e+07 9.633e+06 3.682e+07 1.531e+07 1.69e+07 1.558e+07 1.259e+07 6.764e+06 3.804e+07 6.518e+06 6.731e+06 7.218e+06 8.763e+06 1.453e+07 1.183e+07 2.604e+07 2.187e+07 1.729e+07 3.334e+07 5.91e+06 7.435e+06 4.687e+07 1.405e+07 9.74e+06 6.438e+06 1.32e+07 9.918e+06 7.267e+06 6.316e+06 9.936e+06 2.415e+07 2.229e+07 9.396e+06 1.866e+07 2.528e+07 1.103e+07 8.332e+06 2.244e+07 2.708e+07 2.563e+07 2.004e+07 3.495e+07 6.246e+06 1.997e+07 2.223e+07 6.681e+06 8.284e+06 1.929e+07 2.596e+07 1.134e+07 2.558e+07 1.941e+07 1.802e+07 7.445e+06 4.418e+07 6.634e+06 1.047e+07 4.26e+07 8.297e+06 8.511e+06 9.56e+06 1.889e+07 1.819e+07 7.043e+06 8.219e+06 7.126e+06 9.462e+06 2.149e+07 3.532e+07 9.246e+06 
Average illumination values = 
446.8 416.7 422.3 415.2 421.7 416.3 418.1 408.8 423.4 408.8 402.4 404.7 412.5 411.5 409.1 485.6 425.9 505.7 411.3 419.6 409 414.1 414.8 434.8 439.9 456.1 424.7 411.2 414 436.2 408.8 437 408.1 452 411.9 401.3 427.6 414.6 404.5 445.5 427.9 413.4 417.1 401.8 437.6 463.6 447.8 400.8 438.1 412.4 450.8 407.2 402.1 414 446.5 458.6 450.5 406.5 406.4 403.7 426.4 420.5 414.9 405.7 460.7 453 399.4 445.4 410.7 437.9 406.1 397 414.9 452.5 436.1 413.8 421.2 396.8 400.7 404.6 454.4 413.3 412.5 407.9 409.7 415.5 409.6 455.3 409.4 434.8 428.9 424.3 409.6 433 414.9 433.8 397.4 433.5 445.2 409 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.646e-05 0.04482 0.0004029 0.0009462 0.00147 0.0002495 0.001214 0.0003038 0.001441 1.512e-05 0.0004289 7.99e-05 0.0008288 0.0002781 0.0009279 0.0001077 0.0001466 0.0002809 7.011e-05 0.0001003 0.02193 0.0007759 0.004582 0.002003 0.0002113 0.0006539 0.007071 9.903e-05 0.0005643 2.832e-05 0.0008857 0.0003477 0.00187 0.0004744 0.001068 0.0006577 0.02162 0.001383 0.01096 0.0006464 2.214e-05 7.344e-05 0.001082 8.681e-06 0.003814 0.001154 0.0001281 0.0005177 0.0003559 0.0002569 0.004355 6.864e-05 2.527e-06 0.003113 8.904e-05 0.005021 0.000171 0.007081 0.000156 0.0001291 0.005442 0.003305 0.0002769 0.003133 0.0001097 0.0004848 0.01365 0.00218 0.001972 0.002168 0 0.007209 0.0002206 0.003032 0.0006849 0.001308 0.0002974 9.187e-05 0.001655 0.003465 0.001783 0.003764 0.00108 0.001501 0.0001602 0.001493 0.0001195 0.0001255 0.0002505 0.0004994 0.001435 1.362e-05 0.004262 0.003475 0.0004304 0.001854 0.000169 0.0002545 0.0003204 0.0007448 
Uniformity values = 
0.8864 0.9091 0.9462 0.9121 0.9373 0.9393 0.9283 0.9173 0.9255 0.9114 0.9255 0.9148 0.9333 0.8622 0.9234 0.9034 0.9378 0.9281 0.9107 0.9269 0.9133 0.9203 0.8981 0.9172 0.9102 0.9074 0.9123 0.9112 0.8747 0.9163 0.9501 0.9109 0.929 0.8959 0.9392 0.8875 0.9475 0.9306 0.9247 0.9316 0.9425 0.9195 0.9166 0.8533 0.9368 0.9313 0.8963 0.9182 0.8991 0.9216 0.9377 0.9327 0.9246 0.9224 0.9262 0.9083 0.894 0.9295 0.9147 0.9001 0.9424 0.938 0.9181 0.9398 0.9094 0.9109 0.9468 0.9363 0.8828 0.9176 0.9035 0.925 0.9217 0.9152 0.9261 0.9202 0.9143 0.9171 0.9236 0.9154 0.9089 0.9262 0.9406 0.8894 0.9013 0.9216 0.9475 0.8757 0.8831 0.9197 0.9391 0.941 0.9327 0.8769 0.9111 0.9266 0.9299 0.8901 0.8545 0.9272 
Minimum rate values = 
861.3 1.389e+06 1.228e+04 2.991e+04 4.522e+04 7663 3.772e+04 9556 4.49e+04 478.6 1.337e+04 2520 2.561e+04 9306 2.898e+04 3440 4511 8731 2221 3124 6.846e+05 2.432e+04 1.468e+05 6.294e+04 6697 2.079e+04 2.228e+05 3135 1.861e+04 891.6 2.689e+04 1.101e+04 5.803e+04 1.527e+04 3.278e+04 2.137e+04 6.51e+05 4.286e+04 3.399e+05 2.001e+04 677.9 2305 3.405e+04 293.6 1.172e+05 3.574e+04 4123 1.626e+04 1.142e+04 8041 1.337e+05 2123 78.88 9.721e+04 2774 1.591e+05 5518 2.19e+05 4921 4137 1.661e+05 1.015e+05 8702 9.603e+04 3479 1.535e+04 4.131e+05 6.712e+04 6.438e+04 6.811e+04 0 2.24e+05 6906 9.545e+04 2.133e+04 4.098e+04 9385 2890 5.165e+04 1.09e+05 5.656e+04 1.17e+05 3.311e+04 4.866e+04 5129 4.671e+04 3639 4134 8185 1.566e+04 4.404e+04 417.5 1.316e+05 1.141e+05 1.363e+04 5.768e+04 5243 8249 1.082e+04 2.317e+04 
Average rate values = 
9.603e+06 4.726e+06 1.813e+07 1.465e+07 2.425e+07 1.33e+07 2.061e+07 5.423e+06 1.916e+07 7.71e+06 1.384e+07 5.418e+06 6.075e+06 4.111e+07 1.246e+07 1.674e+07 5.47e+06 1.033e+07 5.421e+06 4.995e+06 5.87e+06 1.325e+07 5.705e+06 1.629e+07 6.901e+06 1.401e+07 9.092e+06 4.904e+06 1.856e+07 1.479e+07 5.73e+06 1.811e+07 7.322e+06 7.347e+06 1.935e+07 6.36e+06 6.96e+06 1.604e+07 6.017e+06 8.022e+06 7.146e+06 6.396e+06 1.252e+07 3.703e+07 1.283e+07 8.627e+06 1.7e+07 1.167e+07 5.721e+06 2.874e+07 6.012e+06 6.597e+06 1.107e+07 8.248e+06 1.666e+07 1.219e+07 3.013e+07 5.364e+06 2.344e+07 2.634e+07 2.331e+07 3.675e+07 2.016e+07 1.807e+07 1.21e+07 6.191e+06 1.592e+07 6.628e+06 2.197e+07 1.504e+07 3.619e+07 6.992e+06 2.025e+07 5.427e+06 9.172e+06 7.869e+06 9.828e+06 6.651e+06 1.377e+07 1.842e+07 5.604e+06 5.783e+06 1.5e+07 1.435e+07 3.441e+07 1.031e+07 1.221e+07 3.259e+07 5.603e+06 7.47e+06 4.921e+06 1.771e+07 1.36e+07 5.427e+06 6.83e+06 8.076e+06 4.383e+07 1.127e+07 3.481e+07 1.975e+07 
Average illumination values = 
442.3 413.1 399 411.6 404.7 407 403.4 423.8 410.4 412.3 413.1 409.9 407.3 463.7 417.1 448.9 401.3 404.8 413.7 405.2 420.1 455.5 436.5 412.5 415.3 433.6 439.6 413.9 449.2 410 400.4 429.9 422.6 438.9 405.6 438 415.8 409.4 430.1 424.5 399.2 409.9 421.3 499.6 399.7 404.5 452.8 423.2 430.6 451.2 401.4 402.7 407.2 407.3 405.7 429.2 479.6 404.2 448.8 435.7 402.2 396.1 418.8 401.5 419.4 418.5 396.9 401.3 465.8 413.7 445.9 404.7 404.4 422.5 412.2 415.2 422.7 424.6 419.7 409.1 446.6 421.6 430.7 435.2 442.6 409.3 396.5 462.8 445.6 413.8 400 400.3 424.8 461.3 438.3 414 406.1 446.8 498.8 420.1 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.816e-05 0.009283 0.000448 0.0006257 0.001369 0.001144 0.0003344 0.00153 1.515e-05 0.0003667 4.616e-05 4.34e-05 0.001329 4.185e-05 0.0001345 0.0006877 4.025e-05 0.0005196 5.291e-05 0.003299 0.002177 0.0001824 5.861e-07 0.002674 4.902e-05 1.335e-05 0.001124 0.0003718 0.0001543 0.001331 0.001238 0.001477 0.0118 0.003418 0.0002284 1.796e-05 2.293e-05 0.001081 2.485e-05 0.001154 0.0001277 7.835e-05 0.0001039 0.000594 0.000339 5.816e-05 0.0007183 0.0001409 0.004989 0.0001753 0.0005172 7.914e-05 0.0001213 0.001621 0.0002556 0.0006656 0.0002147 0.0001656 0.005147 0.0006054 0.003048 0 0.0001462 0.0003389 0.008212 0.0004033 0.01278 7.115e-05 0.0006105 0.001128 0.001678 0.005766 0.002611 0.0009338 0.0005457 0.0002234 8.491e-05 0.0002619 0.001423 0.0001405 0.0005459 0.001928 0.0004767 0.001967 0.0002519 0.0002034 0.001931 0.001614 2.488e-05 0.0004915 0.0002469 5.078e-05 0.0001809 4.484e-06 0.0003129 0.001341 2.085e-05 0.0003306 0.005698 0.0002681 
Uniformity values = 
0.8964 0.919 0.9361 0.9383 0.9375 0.9355 0.9351 0.9325 0.9387 0.9443 0.9033 0.9267 0.9288 0.9022 0.9344 0.9382 0.9231 0.9179 0.899 0.9391 0.9157 0.9207 0.9065 0.9166 0.9165 0.8861 0.9524 0.9281 0.9322 0.9025 0.9154 0.931 0.9504 0.9229 0.928 0.9604 0.9244 0.9198 0.8741 0.9305 0.9023 0.9126 0.8986 0.9306 0.9381 0.9287 0.885 0.9311 0.9084 0.8794 0.9171 0.8969 0.9427 0.9101 0.9373 0.922 0.9177 0.9254 0.9414 0.9356 0.9256 0.9194 0.9272 0.9314 0.9332 0.8889 0.9295 0.9236 0.9395 0.928 0.9205 0.9213 0.9476 0.9085 0.896 0.9097 0.8718 0.8893 0.9429 0.954 0.9347 0.9175 0.9265 0.9232 0.9176 0.9084 0.9387 0.9593 0.884 0.9323 0.9185 0.9276 0.916 0.9072 0.9219 0.9117 0.9465 0.9219 0.9253 0.908 
Minimum rate values = 
906.5 2.9e+05 1.381e+04 1.924e+04 4.21e+04 3.528e+04 1.032e+04 4.731e+04 465.7 1.12e+04 1475 1351 4.125e+04 1339 4152 2.114e+04 1258 1.633e+04 1698 1.012e+05 6.852e+04 5715 18.66 8.406e+04 1543 434.7 3.404e+04 1.156e+04 4775 4.251e+04 3.898e+04 4.574e+04 3.562e+05 1.067e+05 7099 539.7 715.8 3.391e+04 820.2 3.576e+04 4083 2477 3337 1.841e+04 1.043e+04 1807 2.341e+04 4367 1.58e+05 5750 1.627e+04 2546 3712 5.136e+04 7866 2.082e+04 6750 5162 1.573e+05 1.866e+04 9.486e+04 0 4550 1.05e+04 2.528e+05 1.309e+04 3.939e+05 2222 1.874e+04 3.505e+04 5.255e+04 1.8e+05 7.939e+04 2.964e+04 1.757e+04 7086 2810 8495 4.352e+04 4250 1.685e+04 6.056e+04 1.484e+04 6.142e+04 7920 6459 5.929e+04 4.851e+04 812 1.521e+04 7754 1579 5697 142.6 9791 4.241e+04 635.5 1.034e+04 1.771e+05 8519 
Average rate values = 
9.753e+06 4.433e+06 1.305e+07 4.918e+06 1.209e+07 1.413e+07 4.887e+06 1.7e+07 2.248e+07 1.324e+07 2.015e+07 5.57e+06 7.63e+06 1.548e+07 4.565e+06 9.674e+06 4.744e+06 5.169e+06 4.792e+06 5.929e+06 1.342e+07 7.269e+06 2.222e+07 8.668e+06 1.866e+07 1.429e+07 1.208e+07 1.004e+07 6.658e+06 4.585e+06 5.075e+06 6.607e+06 4.871e+06 4.537e+06 8.821e+06 1.401e+07 5.766e+06 1.119e+07 3.281e+07 7.476e+06 1.369e+07 1.057e+07 5.07e+06 2.656e+07 7.503e+06 1.834e+07 2.259e+07 1.958e+07 1.069e+07 3.07e+07 2.086e+07 2.738e+07 1.724e+07 2.377e+07 5.147e+06 1.887e+07 4.476e+06 7.549e+06 1.616e+07 1.267e+07 1.858e+07 1.753e+07 6.259e+06 1.28e+07 4.552e+06 3.405e+07 4.124e+06 8.82e+06 1.362e+07 1.492e+07 5.001e+06 4.349e+06 8.506e+06 1.804e+07 1.199e+07 1.361e+07 2.059e+07 4.981e+06 9.129e+06 5.571e+06 4.506e+06 4.482e+06 4.457e+06 8.141e+06 1.672e+07 1.311e+07 5.033e+06 8.67e+06 1.287e+07 5.087e+06 1.786e+07 2.602e+07 7.657e+06 9.977e+06 9.439e+06 1.533e+07 4.63e+06 5.643e+06 1.649e+07 1.665e+07 
Average illumination values = 
437.4 408.7 400 401.3 403.8 400.3 415.7 401.3 401.4 406.1 433.7 419.3 414.7 446.7 402.7 399.7 407.7 428.5 429.7 416.2 413.2 407.9 434.3 431.4 407.6 456.9 399.6 416.6 416.1 438.9 432.2 414.1 394.5 435 420.1 396.1 407.8 419.2 455.2 402.7 449.2 421.2 430.5 434.6 401.1 405.3 453.6 463.5 431.7 465.7 439 447.8 410.3 418.8 401.5 437.6 416 412.6 398.4 399.7 419.2 415.2 403.7 400.2 411.3 452.2 403.3 421.6 412.6 410.5 441 421.6 390.1 418.6 435.7 427.5 464.6 442.5 400.5 393.8 402.3 455.4 411 408.3 417.7 435.3 410.7 395.8 452.1 431.1 419.3 443.7 431.9 432.1 407.6 431.1 398.3 412.8 425.9 422.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.951e-05 0.001865 1.781e-06 0.001724 0.0002112 0.001215 0.0001025 1.566e-05 1.201e-05 9.758e-05 0.0006569 0.0002826 7.672e-05 0.0002756 5.052e-05 0.0002853 5.667e-05 0.004065 0.0001273 0.001221 0.0007515 4.669e-05 7.085e-06 0.0005919 0.0009322 5.425e-05 7.165e-05 1.155e-05 0.004801 0.001173 0.0002557 1.875e-05 2.398e-05 0.001776 5.137e-05 0.0001933 8.619e-05 0.0003161 0.0007181 0.0006785 3.094e-06 0.004062 0.0001048 0.003824 0.001092 0.0001835 0.0001123 0.00162 0.0002137 0.0004059 9.553e-05 0.0001947 0.001987 0.0001854 1.164e-05 0.0001454 0.0003451 0.001712 0.0003632 3.383e-05 0.0001267 0.001837 0.001568 0.006421 0.002006 0.0001905 0.0004806 0.0001803 0.0003428 0.0001139 0.001697 1.046e-05 0.00212 0.0006738 0.0005117 0.0004947 0.0005387 0.0003026 3.02e-05 0.0001852 0.0002472 0.0003637 9.842e-06 2.29e-06 0.0002887 8.552e-06 0.0003467 0.006927 0.0002666 0.0009164 0.01421 0.0002158 0.0007918 0.0004627 0.0002272 6.636e-06 0.0001847 0.0002571 6.617e-05 9.531e-05 
Uniformity values = 
0.9235 0.9513 0.9117 0.9393 0.9298 0.9476 0.9394 0.9477 0.9462 0.939 0.94 0.9112 0.923 0.9525 0.9261 0.9288 0.9091 0.9289 0.9277 0.9251 0.9029 0.929 0.908 0.9493 0.9351 0.9454 0.9008 0.902 0.9538 0.903 0.9373 0.9677 0.9283 0.9118 0.9416 0.938 0.9002 0.9061 0.9588 0.9448 0.9321 0.9442 0.9407 0.8634 0.9502 0.938 0.911 0.9094 0.9274 0.9297 0.9192 0.9497 0.9367 0.8854 0.9313 0.9231 0.9363 0.9393 0.9281 0.9152 0.9085 0.9337 0.9224 0.9389 0.944 0.9208 0.9201 0.941 0.9267 0.8971 0.9557 0.9347 0.8992 0.9368 0.9451 0.9364 0.9492 0.9349 0.8953 0.936 0.9186 0.9219 0.9234 0.9207 0.9027 0.9457 0.9328 0.9339 0.9198 0.9208 0.9407 0.927 0.9352 0.9446 0.8801 0.8946 0.9351 0.9222 0.9303 0.9375 
Minimum rate values = 
1547 5.652e+04 56.38 5.292e+04 6553 3.698e+04 3149 476.9 366.2 2998 2.016e+04 8946 2398 8347 1574 8860 1799 1.26e+05 3960 3.805e+04 2.401e+04 1450 225.1 1.799e+04 2.875e+04 1656 2295 369.6 1.449e+05 3.744e+04 7870 559 745.4 5.613e+04 1574 5947 2763 1.006e+04 2.16e+04 2.071e+04 95.78 1.239e+05 3213 1.275e+05 3.313e+04 5643 3557 5.137e+04 6649 1.26e+04 2999 5915 6.114e+04 6042 360.7 4543 1.063e+04 5.255e+04 1.129e+04 1067 4023 5.671e+04 4.899e+04 1.967e+05 6.125e+04 5967 1.507e+04 5528 1.067e+04 3663 5.12e+04 322.9 6.796e+04 2.075e+04 1.562e+04 1.524e+04 1.637e+04 9337 973.2 5708 7764 1.138e+04 307.6 71.77 9226 260.9 1.072e+04 2.132e+05 8361 2.87e+04 4.325e+05 6716 2.442e+04 1.413e+04 7449 214 5699 8044 2052 2933 
Average rate values = 
4.516e+06 6.981e+06 9.284e+06 1.849e+07 9.425e+06 4.502e+06 2.117e+07 6.1e+06 1.228e+07 4.73e+06 9.837e+06 1.886e+07 7.04e+06 7.438e+06 4.286e+06 4.528e+06 4.285e+06 4.794e+06 2.102e+07 9.978e+06 6.929e+06 4.15e+06 1.155e+07 8.92e+06 3.714e+06 2.565e+07 3.952e+06 4.356e+06 6.01e+06 1.154e+07 5.003e+06 1.509e+07 4.992e+06 4.973e+06 1.198e+07 7.383e+06 4.203e+06 4.699e+06 4.842e+06 4.954e+06 1.712e+07 1.323e+07 1.601e+07 4.721e+06 4.161e+06 1.533e+07 1.513e+07 2.194e+07 6.768e+06 1.662e+07 4.873e+06 1.928e+07 5.518e+06 1.134e+07 1.804e+07 5.614e+06 1.226e+07 4.201e+06 1.124e+07 5.493e+06 4.936e+06 6.48e+06 3.952e+06 4e+06 1.088e+07 2.727e+07 6.984e+06 4.318e+06 4.293e+06 1.067e+07 4.63e+06 4.039e+06 4.13e+06 3.937e+06 8.729e+06 6.057e+06 5.175e+06 1.14e+07 1.437e+07 4.559e+06 1.646e+07 9.329e+06 1.327e+07 3.616e+07 1.25e+07 1.624e+07 4.857e+06 1.056e+07 1.384e+07 2.095e+07 4.127e+06 7.004e+06 4.201e+06 4.314e+06 1.682e+07 7.809e+06 1.316e+07 1.748e+07 1.287e+07 2.601e+07 
Average illumination values = 
414.1 394.8 411.6 400.6 399.5 408.1 403 397.7 405.3 404.9 397.5 433.8 407.8 394.5 406.3 422.5 425 419.4 407.6 429.5 431.7 400 447.2 400.9 413.7 409.3 434.9 429.5 412.7 427.4 447.6 393.1 406.1 432.7 397.7 401.7 440.6 428.2 400.6 398.4 403.8 393.2 399.1 459.5 395.3 430.5 430.5 418.7 414.6 421.7 408.9 403.4 399.7 440.6 407.4 405.5 398.1 409 406.6 422.3 421.4 396.5 440.3 413.7 393.7 432.4 407.6 399.2 415.3 440 393.1 402.3 450.2 404.3 400.4 406.8 404.8 415.2 444.1 429.4 419.3 440.7 431.3 424.1 436.9 400 407.9 421.9 417.2 438 410.4 417.4 408.6 406.8 451.9 434.8 425.9 429.9 420.7 402.4 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.227e-05 0.0004958 2.293e-06 0.001605 0.001193 0.0007643 2.311e-05 0.00027 9.779e-05 0.001024 0.000244 0.000116 0.0005322 4.701e-06 0.001781 0.002357 0.002083 0.0002345 0.000819 3.838e-05 1.336e-05 0.0007955 0.001055 0.0005516 0.001142 0.002028 0.001161 0.000264 2.672e-05 3.477e-05 5.807e-06 2.665e-05 0.0001992 0.0003177 0.0002787 0.0006884 2.434e-06 0.003833 0.0001097 0.0003021 0.000186 2.564e-05 0.002553 0.0003152 0.0007903 7.335e-05 0.0001967 0.0004975 0.000427 0 2.484e-05 0.004227 0.0002375 5.577e-05 0.0001286 0.001005 0.001987 0.001395 0.001426 0.0003024 7.493e-05 5.139e-05 0.0001908 7.466e-05 0.0002694 0.0006012 0.001392 0.000205 0.0001247 0.001436 0.00123 0.0001091 0.000247 9.424e-05 2.981e-05 3.699e-05 0.001372 7.413e-06 0.0009462 0.0004445 0.0005787 0.005045 0.0007479 0.003203 0.0001936 3.506e-06 5.854e-05 0.002155 5.128e-05 4.089e-05 4.204e-05 0.0002041 8.108e-05 6.302e-05 0.0001323 8.551e-05 1.824e-05 1.421e-06 2.395e-05 0.0005044 
Uniformity values = 
0.9353 0.9617 0.9252 0.9603 0.9428 0.9545 0.9531 0.944 0.9401 0.9449 0.9034 0.9396 0.9544 0.9294 0.9259 0.9417 0.928 0.9259 0.9035 0.9343 0.9064 0.9431 0.9501 0.9254 0.9024 0.95 0.907 0.9522 0.9685 0.9345 0.882 0.9365 0.913 0.8994 0.9584 0.9501 0.9323 0.9473 0.8993 0.898 0.9225 0.9077 0.9348 0.955 0.9481 0.9356 0.9524 0.9491 0.9375 0.9279 0.8932 0.9477 0.8939 0.928 0.934 0.9516 0.9273 0.945 0.9391 0.9037 0.9237 0.9235 0.8999 0.9557 0.9324 0.9104 0.9409 0.9163 0.9149 0.9556 0.9062 0.9339 0.924 0.9054 0.9365 0.9039 0.9259 0.8869 0.9155 0.9097 0.927 0.9374 0.9251 0.9516 0.9102 0.8473 0.8925 0.9582 0.9373 0.952 0.9412 0.944 0.9416 0.9294 0.9376 0.925 0.8942 0.9025 0.9141 0.9143 
Minimum rate values = 
1921 1.487e+04 71.51 4.818e+04 3.65e+04 2.309e+04 699.6 8252 3001 3.125e+04 7793 3562 1.609e+04 145.9 5.546e+04 7.212e+04 6.468e+04 7306 2.614e+04 1185 425.4 2.433e+04 3.202e+04 1.719e+04 3.648e+04 6.152e+04 3.69e+04 8000 796.1 1073 190 821.1 6296 1.019e+04 8389 2.09e+04 75.32 1.165e+05 3520 9704 5818 815.2 7.869e+04 9521 2.404e+04 2262 5960 1.512e+04 1.314e+04 0 802.3 1.284e+05 7664 1734 3972 3.045e+04 6.176e+04 4.257e+04 4.377e+04 9654 2340 1605 6117 2254 8337 1.905e+04 4.266e+04 6455 3933 4.332e+04 3.914e+04 3370 7712 3003 918.4 1181 4.273e+04 241.2 2.981e+04 1.409e+04 1.801e+04 1.549e+05 2.332e+04 9.695e+04 6137 119.4 1892 6.481e+04 1578 1239 1289 6238 2484 1956 4071 2667 588.7 45.42 756 1.591e+04 
Average rate values = 
3.515e+06 9.731e+06 9.324e+06 4.497e+06 1.395e+07 4.238e+06 5.269e+06 1.268e+07 4.294e+06 4.992e+06 1.649e+07 5.535e+06 5.71e+06 6.44e+06 4.743e+06 5.003e+06 1.043e+07 9.193e+06 5.836e+06 7.037e+06 2.234e+07 3.858e+06 3.94e+06 3.732e+06 4.149e+06 4.995e+06 9.723e+06 4.615e+06 4.143e+06 3.508e+06 4.596e+06 6.335e+06 4.115e+06 3.797e+06 4.257e+06 4.537e+06 6.654e+06 9.499e+06 1.716e+07 8.431e+06 9.456e+06 1.947e+07 1.478e+07 5.117e+06 5.514e+06 3.982e+06 1.88e+07 5.758e+06 1.224e+07 1.823e+07 2.169e+07 3.642e+06 1.522e+07 3.455e+06 4.366e+06 1.061e+07 3.943e+06 3.794e+06 1.157e+07 1.264e+07 9.406e+06 1.285e+07 4.087e+06 4.207e+06 7.742e+06 3.948e+06 3.673e+06 4.259e+06 2.246e+07 4.16e+06 1.686e+07 4.121e+06 1.445e+07 8.3e+06 1.555e+07 4.809e+06 1.335e+07 1.769e+07 1.37e+07 3.816e+06 2.028e+07 3.729e+06 7.365e+06 4.16e+06 1.984e+07 1.837e+07 1.504e+07 9.415e+06 1.281e+07 2.217e+07 3.892e+06 6.92e+06 9.129e+06 1.001e+07 4.153e+06 1.76e+07 5.506e+06 9.126e+06 1.199e+07 1.868e+07 
Average illumination values = 
406.7 394.7 405.5 392.2 397.2 401 394.2 401.7 404.4 394.9 443.4 400.6 392.9 404.8 404.5 414.9 407.6 429.4 431.4 398.2 445 410.7 402.4 424.6 428.5 404.5 425 440.6 389.1 404.1 439 400.1 433.6 431.8 400.8 396.2 402.4 396.4 439.2 438.9 433.6 431.8 399.7 391.1 396 401.7 402.4 394 410.6 422.6 433.3 403.3 439.2 404.7 409.9 399.3 434.1 420.1 403.2 430.8 417.1 425.8 436.1 393.1 420.5 439.4 398.7 419 422.9 402.8 438.9 430.4 416.9 440 424.8 432 424.4 449.1 430.9 438.9 435 412.1 411.8 402.3 439.6 483.9 440.1 402.2 419.7 396.2 401.8 411.6 424.1 414.7 427.2 411.3 433.5 431.3 419.8 422.5 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.869e-05 0.000819 0.000442 0.000234 0.001299 8.094e-05 6.357e-05 3.551e-05 6.617e-05 0.0003436 5.383e-05 0.001594 1.799e-05 5.267e-05 0.001008 0.0001208 1.021e-06 3.098e-05 7.507e-06 0.0007516 0.001213 7.962e-05 1.334e-05 0.002612 0.0003752 2.192e-05 3.19e-05 2.993e-05 2.473e-05 0.0001525 0.0003146 0.0002944 4.284e-05 2.665e-06 0.0001401 0.003355 2.034e-05 1.261e-05 0.0008561 0.0003192 0.0004081 6.124e-05 0.0006937 0.0001811 1.105e-05 0.0001287 0.0004273 0.001415 0.0003105 0.0001399 0.0008487 0.003422 0.002166 0.0004478 0.000841 4.74e-05 3.544e-05 0.0005666 4.553e-06 0.000716 0.001486 0.0001483 8.858e-06 0.0002997 6.213e-05 0.0001647 0.0001068 9.928e-06 4.139e-06 0.000296 5.88e-06 0.003785 0.0001721 0.005184 8.106e-05 0.0005904 0.0006173 3.969e-06 5.384e-05 0.001225 5.14e-05 0.0001012 1.256e-05 0.0005835 0.0006127 0.0004274 8.826e-05 1.789e-05 1.687e-06 2.402e-05 0.0004215 0.0001049 0.0003654 0.0001 2.707e-05 0.0001052 3.634e-05 7.306e-05 0.0002141 0.0007761 
Uniformity values = 
0.9377 0.9614 0.9176 0.9684 0.9726 0.9444 0.9509 0.921 0.9423 0.9227 0.942 0.9534 0.9493 0.9492 0.9278 0.9335 0.9045 0.9222 0.9138 0.9429 0.9682 0.9225 0.9052 0.9447 0.9386 0.9531 0.9483 0.9138 0.9503 0.9283 0.9041 0.9652 0.9502 0.9424 0.9504 0.8645 0.9175 0.8972 0.9521 0.9507 0.9522 0.9327 0.9597 0.8846 0.9341 0.9495 0.956 0.9486 0.9413 0.9413 0.95 0.954 0.8959 0.9472 0.9576 0.8751 0.8954 0.956 0.9527 0.9267 0.9399 0.9317 0.9476 0.9415 0.9427 0.8852 0.9213 0.9338 0.918 0.926 0.8869 0.8961 0.9462 0.9609 0.8992 0.9327 0.9235 0.8483 0.8934 0.96 0.9344 0.9633 0.8955 0.9446 0.9316 0.955 0.9522 0.8889 0.924 0.9147 0.9147 0.94 0.9461 0.9351 0.9237 0.9361 0.9096 0.9336 0.9428 0.9044 
Minimum rate values = 
2113 2.457e+04 1.389e+04 6973 3.851e+04 2473 1929 1113 2026 1.074e+04 1649 4.819e+04 546.7 1601 3.132e+04 3733 32.57 969.2 237 2.299e+04 3.612e+04 2490 425.2 7.966e+04 1.153e+04 663.7 970.4 945.1 750.9 4741 1.004e+04 8800 1301 81.61 4253 1.117e+05 639.8 405.4 2.593e+04 9687 1.236e+04 1894 2.085e+04 5907 341.5 3911 1.289e+04 4.3e+04 9517 4288 2.576e+04 1.033e+05 6.969e+04 1.364e+04 2.533e+04 1563 1142 1.71e+04 137.9 2.228e+04 4.559e+04 4592 269.7 9182 1902 5369 3345 306.8 130.1 9223 191.3 1.216e+05 5248 1.553e+05 2601 1.826e+04 1.928e+04 135 1739 3.68e+04 1587 3030 404.7 1.782e+04 1.897e+04 1.291e+04 2674 580.7 52.68 757.8 1.329e+04 3220 1.114e+04 3087 845.7 3242 1153 2258 6552 2.475e+04 
Average rate values = 
3.109e+06 4.061e+06 1.102e+07 9.881e+06 3.857e+06 1.604e+07 1.599e+07 1.537e+07 5.503e+06 1.067e+07 5.184e+06 4.872e+06 3.498e+06 3.353e+06 3.33e+06 1.123e+07 7.933e+06 9.259e+06 1.236e+07 3.534e+06 3.9e+06 3.375e+06 3.884e+06 5.396e+06 3.502e+06 1.201e+07 4.189e+06 4.062e+06 4.924e+06 4.29e+06 3.428e+06 4.031e+06 5.634e+06 7.434e+06 9.01e+06 4.009e+06 1.37e+07 2.23e+07 1.296e+07 4.81e+06 5.094e+06 3.409e+06 1.333e+07 1.943e+07 1.141e+07 3.951e+06 3.598e+06 3.537e+06 3.09e+06 4.343e+06 9.778e+06 3.165e+06 4.015e+06 4.16e+06 5.31e+06 2.045e+07 3.687e+06 1.688e+07 1.288e+07 3.584e+06 3.478e+06 4.335e+06 4.328e+06 8.667e+06 3.607e+06 5.109e+06 5.211e+06 1.11e+07 4.388e+06 1.236e+07 1.649e+07 3.761e+06 1.008e+07 4.5e+06 1.85e+07 3.745e+06 3.288e+06 1.704e+07 9.34e+06 9.213e+06 1.219e+07 1.841e+07 6.277e+06 3.333e+06 3.201e+06 5.741e+06 1.185e+07 5.017e+06 9.706e+06 1.121e+07 1.748e+07 4.187e+06 3.985e+06 9.316e+06 2.213e+07 1.308e+07 3.546e+07 1.205e+07 1.887e+07 1.123e+07 
Average illumination values = 
403.5 394.4 410.9 389.4 396.9 396.2 400.1 421.3 396.5 426.4 399.5 393.3 424.9 407.2 416.9 421.1 424 415.4 442.1 410.2 394.9 424.6 427.5 413.2 424.2 406.8 395.6 425.3 394.3 426.5 429.1 397.8 396 397.3 394.3 458.5 425.8 447.7 392.6 390.9 394.3 408.7 390.8 450.8 406.2 394.2 400.8 397.1 398.2 406.7 399.9 399.9 436 407.8 391.5 462.5 438.4 400.7 415.6 426 396.5 409.4 404.7 413.2 397.8 434.6 430.5 426.5 425.1 424.4 449.1 446.4 404.7 406.6 436.9 416.2 436 481.7 441.3 401.4 418.8 396.3 434.3 400.5 425.7 401 415 435.6 421.2 419.5 422.3 412.6 398.2 408.4 434.4 402 421.6 420.7 399.2 446.5 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.35e-05 0.000914 0.0005188 0.0002653 0.0002363 1.819e-05 9.868e-06 6.451e-05 0.0004146 7.601e-05 0.0001195 1.926e-05 2.945e-06 0.001249 0.0001155 0.0008258 2.26e-05 2.471e-05 0.0003049 0.0001104 1.324e-05 0.00258 0.0002147 1.964e-05 4.039e-05 4.024e-06 0.0001266 0.0001102 3.393e-05 0.0007402 2.637e-06 0.0002351 0.001594 2.043e-05 1.656e-05 0.002284 0.0002277 0.0001875 0.0002114 0.000566 3.494e-05 2.154e-05 0.0004517 0.001165 5.608e-05 0.0001314 0.0005763 0.008895 0.001089 6.801e-05 8.459e-05 0.0001362 0.0002992 1.352e-05 0.0007558 0.001911 0.000279 0.0002125 0.0005869 0.000105 0.0002068 5.634e-05 1.88e-06 0.0002432 7.274e-06 0.001785 0.0001609 0.001266 0.0002364 0.0009387 0.0001797 3.295e-06 0.0002367 5.985e-05 4.158e-05 2.655e-05 0.0002395 0.0006401 0.0002539 7.169e-05 1.793e-05 1.723e-06 0.0006713 2.213e-05 0.0001657 1.592e-05 2.703e-05 0.0001094 7.367e-05 0.0001264 0.0004104 0.000729 0.0001213 4.081e-05 1.74e-05 0.0007659 8.673e-05 0.0006124 0.0001208 0.0007438 
Uniformity values = 
0.9466 0.9677 0.9634 0.9599 0.9621 0.9555 0.9521 0.9162 0.927 0.9484 0.9547 0.9387 0.9292 0.9467 0.9315 0.923 0.9042 0.9605 0.9584 0.9269 0.9144 0.9443 0.9379 0.9656 0.9482 0.8949 0.9429 0.9194 0.932 0.9553 0.9459 0.9571 0.8736 0.9194 0.9081 0.9363 0.9477 0.9419 0.9599 0.9555 0.935 0.9366 0.9418 0.9495 0.9481 0.9469 0.9217 0.955 0.9491 0.9053 0.9467 0.9294 0.9551 0.9592 0.9284 0.9404 0.9552 0.9576 0.914 0.9031 0.8941 0.9357 0.9195 0.9223 0.9132 0.8985 0.9459 0.9564 0.9131 0.9637 0.9157 0.9072 0.9565 0.9478 0.9692 0.9471 0.9455 0.9329 0.9502 0.9308 0.8998 0.9016 0.9454 0.9584 0.9531 0.9512 0.915 0.9541 0.9362 0.9554 0.9599 0.9415 0.9256 0.9236 0.9075 0.9601 0.928 0.9657 0.9417 0.9517 
Minimum rate values = 
2240 2.724e+04 1.553e+04 7974 7087 549.2 299.1 2031 1.29e+04 2312 3611 592 91.44 3.804e+04 3577 2.58e+04 721.1 742.4 9178 3436 417.7 7.873e+04 6604 586.8 1229 129.7 3874 3457 1050 2.235e+04 80.44 7085 5.261e+04 641.1 526.3 7.031e+04 6933 5745 6353 1.709e+04 1078 663.5 1.384e+04 3.539e+04 1707 4004 1.804e+04 2.675e+05 3.31e+04 2168 2578 4228 9038 406.8 2.348e+04 5.857e+04 8426 6403 1.852e+04 3353 6672 1737 59 7608 229.8 5.727e+04 4909 3.818e+04 7468 2.809e+04 5661 104.8 7140 1822 1238 808.9 7309 1.979e+04 7709 2222 574.8 55.15 2.048e+04 666.4 5016 483 852.3 3309 2270 3816 1.233e+04 2.233e+04 3782 1275 553.1 2.301e+04 2697 1.829e+04 3702 2.254e+04 
Average rate values = 
2.879e+06 4.177e+06 3.826e+06 7.63e+06 3.326e+06 6.023e+06 1.287e+07 4.493e+06 1.144e+07 5.018e+06 4.517e+06 3.374e+06 2.843e+06 3.406e+06 8.287e+06 4.817e+06 1.251e+07 8.28e+06 2.916e+06 3.138e+06 3.546e+06 4.874e+06 3.22e+06 1.234e+07 2.932e+06 3.87e+06 6.841e+06 3.983e+06 3.153e+06 3.527e+06 6.601e+06 9.187e+06 3.721e+06 1.293e+07 1.716e+07 1.35e+07 5.7e+06 3.236e+06 6.739e+06 4.661e+06 1.079e+07 3.341e+06 3.47e+06 3.274e+06 2.748e+06 3.613e+06 3.479e+06 2.728e+06 8.516e+06 1.084e+07 7.413e+06 3.117e+06 8.263e+06 3.178e+06 3.165e+06 2.732e+06 6.803e+06 3.291e+06 1.095e+07 3.129e+06 3.713e+06 7.35e+06 7.398e+06 1.186e+07 1.149e+07 3.504e+06 7.309e+06 4.198e+06 4.318e+06 3.6e+06 1.801e+07 6.184e+06 7.415e+06 1.534e+07 1.775e+07 3.05e+06 3.101e+06 3.002e+06 4.136e+06 1.445e+07 4.48e+06 2.476e+07 1.143e+07 9.769e+06 3.324e+06 9.324e+06 2.247e+07 1.374e+07 6.856e+06 6.748e+06 2.036e+07 4.676e+06 3.173e+06 6.632e+06 1.127e+07 3.098e+06 3.799e+06 3.367e+06 2.896e+06 3.241e+06 
Average illumination values = 
397.8 392 388.4 386.7 397.7 391.5 400.2 412.3 403.4 396.9 392.8 418 419.7 396.9 426.8 422.2 433.9 395.5 401.4 422.5 422.8 413.4 424 386.1 396.2 432.7 397.2 430.2 420.7 393.7 398 391.5 453.5 424.9 431.5 400.2 405.7 405.1 397.7 391 409.4 400 400 396.7 395.4 404.3 419.1 408.6 392.4 430 402.7 415 395.6 392 425.3 396.3 398.5 399.9 431.7 422.5 439.3 421.8 424.1 425.9 435.5 445.2 404.8 407.2 431.2 396.6 436.9 428.5 404.3 405.2 389.1 399.2 400.1 419.8 422.7 408.7 431.2 431.4 405.2 397.4 393.3 400.9 436.4 394.5 400.6 396.6 398.6 408.5 413.4 406.5 428.4 390.6 422.7 387.6 395.8 398.6 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.723e-05 0.0001332 0.0006695 0.001305 9.448e-05 1.504e-05 2.522e-06 0.0008292 4.446e-05 0.0003282 5.36e-06 2.875e-06 0.001253 0.0001195 0.0001 7.554e-06 0.0007333 0.0001786 9.605e-05 0.001082 0.002045 1.064e-05 5.354e-05 4.095e-06 0.0001091 8.32e-06 0.000311 8.024e-05 3.737e-06 0.0001648 9.193e-05 0.0001333 2.805e-05 0.0002661 8.232e-05 0.0003684 0.0005946 5.236e-06 0.0001357 0.001097 0.000317 4.62e-05 0.0001932 0.00345 0.0002558 4.068e-05 0.0001039 9.549e-05 0.0002994 5.646e-06 0.0008781 0.0001488 8.338e-06 0.0006329 7.076e-05 0.0001727 6.175e-05 3.362e-06 0.0002474 7.694e-06 0.0007644 0.0001764 0.001518 0.0001906 0.0007391 9.43e-06 5.965e-05 0.0004035 2.249e-05 1.737e-05 0.0003769 0.0001412 0.0002472 8.46e-06 1.968e-05 1.409e-05 0.0004391 0.0001589 3.31e-05 0.0003424 2.231e-05 2.108e-06 5.016e-05 0.0002251 0.0001779 0.0001054 5.671e-05 3.297e-05 0.0002294 0.0001283 0.0002991 0.0003786 0.0002908 2.517e-05 0.0003295 6.406e-05 0.0001517 0.0001104 0.0002349 3.303e-05 
Uniformity values = 
0.9488 0.9555 0.965 0.9586 0.9521 0.95 0.9407 0.9661 0.9302 0.9698 0.9503 0.9389 0.9467 0.9263 0.9338 0.8919 0.9329 0.9633 0.9226 0.9394 0.9377 0.9597 0.9508 0.9018 0.9476 0.9241 0.9512 0.9623 0.9399 0.9033 0.9014 0.9319 0.9553 0.9409 0.9485 0.9618 0.9583 0.9279 0.9652 0.9552 0.9382 0.916 0.9327 0.9539 0.8994 0.9183 0.9547 0.9285 0.9602 0.95 0.9298 0.9551 0.9175 0.9505 0.9558 0.8889 0.9262 0.9435 0.9257 0.9234 0.9031 0.9501 0.9487 0.941 0.9594 0.8659 0.9191 0.9562 0.9404 0.9556 0.9445 0.9304 0.9587 0.9251 0.905 0.8895 0.9218 0.9586 0.9391 0.9546 0.9287 0.9015 0.9392 0.946 0.942 0.9304 0.9626 0.9126 0.933 0.9437 0.9304 0.9617 0.9053 0.9421 0.9558 0.9531 0.9501 0.9432 0.9281 0.9626 
Minimum rate values = 
828.2 4022 2.001e+04 3.924e+04 2863 456.8 77.35 2.475e+04 1379 9765 162.7 88.37 3.815e+04 3722 3090 244.4 2.267e+04 5350 3004 3.32e+04 6.285e+04 319.9 1625 131 3323 259.8 9434 2406 114.7 5263 2943 4128 847.3 8160 2504 1.105e+04 1.79e+04 162.8 4058 3.312e+04 9746 1455 5977 1.042e+05 8207 1278 3139 2967 8995 171.5 2.724e+04 4494 262.2 1.921e+04 2136 5605 1924 102.8 7710 240.4 2.441e+04 5355 4.614e+04 5845 2.222e+04 314.3 1873 1.217e+04 690.1 524.6 1.151e+04 4379 7438 263.9 627.6 457.2 1.374e+04 4784 1017 1.035e+04 693.2 67.46 1541 6864 5449 3268 1700 1042 7094 3923 9274 1.136e+04 9268 771 9945 1939 4608 3376 7302 990.2 
Average rate values = 
2.663e+06 1.095e+07 4.152e+06 6.882e+06 1.174e+07 1.436e+07 3.336e+06 3.596e+06 7.189e+06 5.358e+06 3.03e+06 2.604e+06 3.165e+06 1.119e+07 5.846e+06 1.287e+07 2.978e+06 3.41e+06 3.106e+06 2.612e+06 3.056e+06 8.227e+06 2.922e+06 3.629e+06 5.059e+06 3.756e+06 2.821e+06 3.299e+06 9.512e+06 4.164e+06 6.68e+06 7.374e+06 1.21e+07 8.963e+06 1.308e+07 2.69e+06 4.324e+06 8.911e+06 3.48e+06 2.888e+06 8.221e+06 2.752e+06 4.005e+06 2.739e+06 3.004e+06 1.554e+07 5.531e+06 2.89e+06 7.564e+06 7.708e+06 2.648e+06 7.661e+06 5.605e+06 3.296e+06 3.353e+06 4.216e+06 3.035e+06 7.289e+06 1.099e+07 1.414e+07 3.209e+06 9.574e+06 3.052e+06 6.853e+06 3.211e+06 3.886e+06 1.146e+07 9.149e+06 1.635e+07 2.822e+06 2.722e+06 2.784e+06 3.655e+06 1.449e+07 2.859e+06 3.516e+06 2.06e+07 2.758e+06 8.149e+06 3.339e+06 8.14e+06 2.607e+07 1.138e+07 2.039e+07 4.358e+06 2.804e+06 5.812e+06 3.36e+06 3.29e+06 3.001e+06 6.71e+06 4.665e+06 3.887e+06 7.863e+06 1.521e+07 6.172e+06 1.102e+07 3.608e+06 3.221e+06 2.799e+06 
Average illumination values = 
396.1 391.9 387.9 387.6 397.9 398.5 404.1 386.2 428.5 386.7 424.5 415.3 396.9 419 422.1 439.8 409.2 394.4 433 411 425.2 402.7 394.4 429.3 396.4 412.7 408.6 391.1 401.8 445.5 432.1 416.7 391.3 402.1 401.9 395.7 389.8 412.4 385.7 400.1 402 420.9 403.2 400.7 433.2 423.7 395.2 415 393.5 412.1 425.2 394.6 427.7 397.4 391.9 432.5 430.3 412.8 424.4 430.7 440.6 397.3 404.4 403.6 399.1 466 429 400.1 412.3 394.9 400.5 419.7 417.8 411.2 428.3 450.8 418.8 398.9 411.8 397.1 407.7 434.9 417.5 397.8 408.3 411 391.7 422.1 417.3 407.2 405.7 390.5 435.3 412.5 400.2 406.6 407.5 399.5 429.6 392.5 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.565e-05 2.459e-06 0.000432 0.0001494 1.427e-05 1.02e-05 6.595e-05 8.327e-05 0.0001083 8.991e-06 3.009e-06 0.001334 0.000122 9.098e-05 8.073e-06 0.0001975 0.0001894 1.517e-05 0.001694 0.0003396 1.114e-05 3.161e-05 2.91e-05 7.99e-05 3.284e-05 8.098e-05 3.975e-06 0.0001332 1.783e-05 3.258e-05 0.001687 9.854e-05 6.782e-05 0.0005925 0.0003447 0 0.0004455 0.0003654 4.619e-05 0.0002201 1.885e-05 8.739e-05 7.518e-05 5.573e-05 3.687e-05 1.093e-05 0.0003962 0.0004634 0.000125 7.857e-05 6.715e-05 0.0001622 6.187e-05 3.443e-06 0.0002492 1.863e-05 0.0009658 0.000407 0.0001838 0.0009749 4.126e-05 7.61e-06 0.0003402 2.121e-05 1.74e-05 0.0002111 0.000716 0.0001073 1.715e-05 1.838e-06 2.549e-05 2.252e-05 3.382e-05 8.702e-05 5.677e-05 2.035e-06 2.366e-05 0.0002253 0.0001807 0.0001047 0.0001548 4.51e-05 6.324e-05 0.0006323 7.42e-05 0.0002643 5.705e-05 0.0001442 0.0003172 0.0001528 0.0001107 0.0002349 3.958e-05 4.572e-05 0.0001532 0.0002716 0.0002143 2.206e-05 0.003136 1.44e-06 
Uniformity values = 
0.9511 0.9562 0.9696 0.9557 0.9555 0.9544 0.9215 0.9454 0.9585 0.9643 0.9651 0.9264 0.9316 0.9366 0.9026 0.9494 0.9601 0.9173 0.9347 0.9424 0.9748 0.9206 0.9673 0.9254 0.9415 0.9645 0.9625 0.9186 0.9053 0.9123 0.93 0.9368 0.9467 0.9715 0.9528 0.9432 0.9351 0.9446 0.9193 0.9536 0.954 0.9342 0.9139 0.9055 0.9233 0.9629 0.9378 0.9538 0.9242 0.9568 0.9574 0.8894 0.9249 0.9439 0.9264 0.9388 0.9322 0.9621 0.9268 0.9636 0.9042 0.9151 0.9628 0.9493 0.9567 0.9445 0.9245 0.9532 0.9175 0.9394 0.9268 0.9534 0.9578 0.9509 0.9397 0.8984 0.9345 0.946 0.9422 0.9376 0.9749 0.9149 0.9424 0.9681 0.9645 0.9466 0.9166 0.9671 0.9532 0.9401 0.945 0.9267 0.9702 0.9322 0.9235 0.9475 0.9571 0.9487 0.9503 0.9218 
Minimum rate values = 
778 74.19 1.285e+04 4510 430.8 308.2 2065 2541 3260 269 89.97 4.153e+04 3779 2803 258.1 6003 5690 477.1 5.224e+04 1.04e+04 329.6 990.6 867.9 2491 1007 2422 119.2 4184 568.1 1030 5.228e+04 3035 2067 1.759e+04 1.044e+04 0 1.374e+04 1.116e+04 1450 6660 570.2 2699 2373 1776 1152 327.6 1.219e+04 1.402e+04 3903 2369 2024 5261 1930 105.3 7760 572.5 2.988e+04 1.22e+04 5720 2.918e+04 1317 240 1.019e+04 644.8 524.8 6448 2.234e+04 3247 539.2 56.46 793.5 681.6 1019 2640 1743 65.35 730.5 6871 5534 3221 4582 1422 1936 1.884e+04 2220 8054 1796 4303 9600 4690 3381 7313 1177 1415 4786 8270 6460 670.8 9.507e+04 45.08 
Average rate values = 
2.419e+06 8.027e+06 3.15e+06 3.151e+06 1.209e+07 1.385e+07 4.001e+06 4.814e+06 6.156e+06 2.587e+06 3.097e+06 2.504e+06 1.15e+07 4.361e+06 1.735e+07 2.801e+06 2.53e+06 2.982e+06 4.177e+06 2.926e+06 2.993e+06 2.946e+06 5.28e+06 3.56e+06 2.646e+06 3.094e+06 8.08e+06 6.583e+06 1.675e+07 5.441e+06 1.353e+07 4.86e+06 2.563e+06 1.027e+07 7.425e+06 3.047e+06 3.132e+06 6.082e+06 2.517e+06 3.872e+06 2.53e+06 3.085e+06 9.383e+06 1.522e+07 2.793e+06 1.15e+07 2.746e+06 2.361e+06 7.897e+06 2.934e+06 3.071e+06 3.334e+06 2.836e+06 7.266e+06 1.172e+07 3.123e+06 3.89e+06 2.882e+06 3.277e+06 2.394e+06 1.657e+07 5.401e+06 7.984e+06 9.913e+06 2.63e+06 2.538e+06 2.707e+06 2.962e+06 3.519e+06 1.11e+07 7.43e+06 9.543e+06 2.881e+06 8.354e+06 3.174e+06 2.581e+07 1.131e+07 1.952e+07 4.084e+06 2.76e+06 1.015e+07 3.096e+06 3.393e+06 2.945e+06 2.404e+06 2.925e+06 2.828e+06 1.546e+07 5.52e+06 1.148e+07 3.369e+06 3.006e+06 2.795e+06 4.858e+06 1.659e+07 2.729e+06 2.995e+06 5.012e+06 2.434e+06 1.148e+07 
Average illumination values = 
395.1 392 386.3 390.5 390.1 396.4 412 407.4 391.8 390.1 388 416.8 416.6 418.2 434.6 405.1 400 422.2 411.4 420.5 386.6 422.1 387.2 422.6 416.4 390.2 385.7 422.4 434.6 421.6 399.6 409.9 404.6 386.7 396 397.2 405.3 397.2 419.4 388.2 400.2 410.2 420.1 443.1 422.7 391.2 421.9 392.8 421.7 399.8 391.2 432.3 430 412.2 421.7 405.1 414 394.1 409.4 396.6 433.9 425.3 400.3 408.4 394.4 400.5 414.1 412.6 423.5 411.3 414.2 392.6 391.4 401.3 401.5 437 416 397.8 408.2 409.4 392.7 421.1 412.2 386.6 386.4 396.3 437 399.7 404.4 409.5 398.8 429.7 387.3 411.4 412.5 411.9 396.6 392.9 395.4 418.1 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.571e-05 2.492e-06 0.0002524 0.0002223 1.79e-05 8.336e-05 0.0005482 4.775e-05 4.956e-05 0.0001138 0.0009561 0.0002504 9.536e-05 8.103e-06 0.0003048 0.0001338 4.195e-06 0.00142 1.081e-05 4.954e-05 6.265e-06 8.746e-05 3.531e-06 0.0004263 3.109e-06 0.000274 2.74e-05 3.259e-05 0.0002265 0.0001486 8.131e-05 0.000494 5.491e-06 7.403e-05 0.001507 5.559e-05 0.0001531 0.00186 0.000308 6.858e-05 6.608e-05 3.045e-05 1.095e-05 0.0003363 0.000518 1.002e-05 0.0006716 6.294e-05 4.057e-05 1.486e-05 3.288e-05 9.159e-06 0.0006833 0.0001274 0.0001981 0.001038 3.958e-05 8.286e-06 0.0002667 2.185e-06 3.293e-05 7.712e-05 9.618e-05 0.0001155 6.836e-06 1.684e-05 2.22e-05 0.0001306 1.597e-05 5.695e-05 2.053e-06 2.386e-05 0.0001123 1.968e-05 6.071e-05 1.144e-05 0.0003023 0.0001368 0.0003839 0.0002672 6.473e-05 0.0002121 0.000349 4.521e-05 0.0001365 0.0002413 2.061e-05 0.0001233 7.112e-05 0.0002615 3.854e-07 0.0007705 0.0005996 0 0.001076 0.0002441 0.0003055 0.0001497 0.0005305 1.938e-06 
Uniformity values = 
0.9511 0.9604 0.9684 0.9541 0.9656 0.9419 0.9667 0.9339 0.9533 0.9683 0.9471 0.9593 0.9352 0.9024 0.952 0.962 0.9159 0.9456 0.9337 0.9752 0.9335 0.9285 0.9108 0.9632 0.9545 0.94 0.905 0.918 0.9143 0.9551 0.9627 0.9662 0.9365 0.9661 0.9581 0.9617 0.9604 0.9245 0.9359 0.9249 0.9448 0.9228 0.9627 0.9384 0.9556 0.9277 0.9673 0.9348 0.9012 0.9571 0.9295 0.9445 0.9054 0.9588 0.9491 0.9647 0.9094 0.9272 0.9564 0.9699 0.9502 0.9333 0.9533 0.9359 0.9106 0.91 0.9596 0.9608 0.9519 0.9399 0.9042 0.9395 0.9666 0.9421 0.9379 0.9161 0.948 0.9441 0.9353 0.9615 0.9242 0.9558 0.9626 0.9415 0.9616 0.9303 0.9619 0.9595 0.9353 0.9469 0.9386 0.9481 0.9719 0.9245 0.9675 0.9381 0.9474 0.9288 0.9481 0.9164 
Minimum rate values = 
780 74.86 7518 6721 534.8 2553 1.636e+04 1475 1500 3392 2.911e+04 7530 2942 259.1 9238 4013 132.2 4.329e+04 333.9 1466 193.6 2718 111.9 1.277e+04 93.99 8408 873.6 1024 7148 4488 2437 1.475e+04 169.2 2211 4.535e+04 1668 4599 5.798e+04 9494 2140 2018 952.1 328.2 1.034e+04 1.564e+04 311.6 2.003e+04 1943 1299 448.1 1021 279.8 2.177e+04 3835 6022 3.104e+04 1256 257.9 8046 65.01 1000 2384 2911 3560 216.6 534 667.5 3922 484.1 1748 65.51 732.9 3352 602.7 1868 360.3 9199 4180 1.184e+04 8016 2021 6401 1.046e+04 1385 4094 7482 618.1 3706 2194 7969 11.85 2.344e+04 1.78e+04 0 3.207e+04 7507 9303 4649 1.614e+04 61.01 
Average rate values = 
2.265e+06 7.857e+06 6.736e+06 2.788e+06 9.224e+06 3.33e+06 3.187e+06 8.317e+06 3.802e+06 3.138e+06 2.545e+06 2.62e+06 4.531e+06 1.711e+07 2.268e+06 2.459e+06 2.554e+06 7.048e+06 3.331e+06 2.404e+06 2.843e+06 3.243e+06 2.448e+06 2.921e+06 1.008e+07 2.703e+06 5.57e+06 5.023e+06 2.971e+06 2.591e+06 2.316e+06 8.378e+06 9.502e+06 3.284e+06 2.231e+06 2.207e+06 3.398e+06 2.475e+06 2.603e+06 8.412e+06 1.031e+07 2.619e+06 1.099e+07 2.571e+06 2.213e+06 9.08e+06 2.512e+06 2.317e+06 3.041e+06 6.42e+06 3.01e+06 1.011e+07 2.822e+06 2.776e+06 2.706e+06 2.275e+06 1.104e+07 6.325e+06 2.542e+06 1.291e+07 2.493e+06 5.577e+06 3.352e+06 5.089e+06 2.456e+06 3.752e+06 8.123e+06 2.684e+06 7.764e+06 2.982e+06 2.551e+07 1.089e+07 1.571e+07 3.663e+06 2.798e+06 9.381e+06 2.684e+06 2.713e+06 3.962e+06 2.614e+06 3.309e+06 2.773e+06 6.862e+06 1.107e+07 4.099e+06 2.867e+06 2.323e+06 5.682e+06 1.17e+07 2.453e+06 2.75e+06 2.34e+06 2.766e+06 2.916e+06 2.47e+06 2.375e+06 2.708e+06 8.896e+06 2.702e+06 6.506e+06 
Average illumination values = 
395.1 390.7 386 395.3 387.3 395.2 385.8 412.6 393.1 386.8 408.4 386.4 416.7 434.5 404 399.2 421.9 404.5 434.2 384.5 405.8 422.5 429.8 390.4 388.9 413 430.4 419 413.1 392.8 395.9 386.9 408.6 385.3 399.9 389.8 398.6 418.8 407 419.8 412 422.6 391.2 420.7 390 416.5 391.3 412.4 435.8 409.2 434.6 412.5 438.4 387.7 399.1 394.1 430.6 419.7 400 388.5 397.9 410.1 396 406.2 425.7 440.6 392 390.1 400.6 401.4 436.1 416.1 396.2 409.5 407.5 424.4 406.5 405.7 404.4 395.1 420.1 408.8 400.5 408.9 391.5 428.3 395.8 392.8 407.7 412.2 407.6 396.2 390.5 409.8 384.1 398.2 391.6 427.1 402.2 425.7 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.52e-05 2.68e-06 0.0002593 0.0002168 1.59e-05 2.934e-06 9.02e-05 0.0001249 6.051e-06 4.068e-06 0.0001497 1.355e-06 4.133e-06 0.0001956 0.0001654 4.088e-06 0.001849 1.43e-05 2.441e-06 1.806e-05 8.621e-05 3.391e-05 9.636e-06 0.0002529 0.0003766 5.542e-05 2.847e-05 0.000112 7.34e-05 0.0004941 0 7.784e-05 0.0009992 5.842e-05 0.0002144 2.469e-05 0.0009581 6.906e-05 9.947e-05 2.392e-05 7.044e-05 0.000551 9.691e-06 0.0006419 6.797e-05 4.022e-05 1.366e-05 6.848e-05 1.555e-05 0.0004803 0.0006671 0.0001907 0.0006255 3.951e-06 0.0002376 1.24e-05 1.732e-05 0.0001927 0.0001199 0.0001196 4.266e-06 2.977e-05 2.219e-05 3.351e-05 0.0001798 2.42e-05 4.475e-05 0.0005874 0.0001293 5.138e-05 1.394e-05 0.000145 0.0001316 0.0001922 0.0002991 6.409e-05 4.781e-05 6.628e-05 0.0001036 0.0002994 1.527e-05 1.422e-05 0.0001137 0.0002277 8.071e-05 6.791e-05 0.000137 0 3.823e-05 0.0002649 0.0003079 6.08e-05 7.83e-05 8.891e-06 0.0003892 0.0002313 0.001226 6.95e-06 9.318e-05 9.942e-07 
Uniformity values = 
0.9589 0.9621 0.9685 0.9514 0.9451 0.9195 0.9311 0.9608 0.9404 0.9474 0.9449 0.9444 0.9072 0.9521 0.962 0.9031 0.9467 0.9747 0.9434 0.951 0.9382 0.9441 0.9619 0.956 0.8832 0.9352 0.9561 0.9589 0.9563 0.9658 0.9365 0.9636 0.9466 0.941 0.959 0.958 0.9521 0.9416 0.9416 0.965 0.9169 0.9588 0.9267 0.9557 0.9348 0.9015 0.9604 0.9378 0.9553 0.9411 0.9541 0.9183 0.9378 0.9259 0.9608 0.9461 0.9663 0.9323 0.9535 0.9411 0.9106 0.9114 0.9544 0.966 0.9668 0.9545 0.9511 0.9609 0.9587 0.9415 0.9652 0.9217 0.9307 0.9354 0.9686 0.9055 0.966 0.9573 0.9363 0.9467 0.9487 0.9307 0.9367 0.9567 0.9624 0.9285 0.9366 0.9325 0.9616 0.9419 0.9479 0.9644 0.9527 0.9317 0.953 0.9621 0.9593 0.9388 0.9381 0.9293 
Minimum rate values = 
758.4 80.38 7723 6575 485.5 92.08 2795 3751 185.7 123.9 4571 41.38 131.4 5927 4962 130.6 5.63e+04 423.4 74.67 547.9 2651 1036 289 7633 1.23e+04 1710 859.3 3370 2215 1.476e+04 0 2331 3.044e+04 1791 6450 743.7 2.902e+04 2116 3048 715.1 2217 1.658e+04 301.8 1.937e+04 2098 1287 410.5 2107 469.7 1.472e+04 2.017e+04 5991 1.924e+04 123.1 7135 378.1 517.3 5964 3629 3667 135.2 942.6 670.9 1001 5367 731.5 1358 1.763e+04 3891 1575 416.7 4539 4080 5928 8910 2042 1428 1998 3191 9123 464.4 440.9 3503 6865 2420 2110 4219 0 1147 8114 9370 1819 2371 275.4 1.178e+04 6937 3.684e+04 213.6 2866 30.87 
Average rate values = 
2.124e+06 6.456e+06 5.999e+06 2.647e+06 1.109e+07 3.221e+06 5.516e+06 5.203e+06 2.667e+06 2.228e+06 9.297e+06 4.676e+06 1.011e+07 2.44e+06 2.184e+06 2.269e+06 2.613e+06 6.01e+06 5.62e+06 6.612e+06 3.365e+06 2.36e+06 9.098e+06 1.056e+07 2.945e+06 6.39e+06 1.115e+07 5.716e+06 2.322e+06 7.941e+06 9.01e+06 3.258e+06 2.542e+06 2.133e+06 3.246e+06 2.051e+06 7.021e+06 7.413e+06 2.505e+06 7.082e+06 2.267e+06 2.036e+06 7.362e+06 2.537e+06 2.164e+06 2.834e+06 2.154e+06 1.317e+07 2.418e+06 2.519e+06 3.242e+06 3.503e+06 2.259e+06 5.666e+06 5.714e+06 9.418e+06 2.24e+06 2.179e+06 2.441e+06 5.225e+06 2.308e+06 3.63e+06 7.865e+06 2.49e+06 2.6e+06 8.683e+06 4.901e+06 2.498e+06 2.733e+06 2.409e+06 8.636e+06 2.484e+06 2.461e+06 5.246e+06 2.557e+06 2.746e+06 9.816e+06 5.603e+06 1.04e+07 2.195e+06 2.267e+06 1.573e+07 3.083e+06 2.281e+06 2.731e+06 8.431e+06 2.303e+06 2.88e+06 2.451e+06 2.241e+06 2.56e+06 3.433e+06 2.211e+06 2.471e+06 4.826e+06 2.016e+06 2.555e+06 3.377e+06 2.4e+06 4.915e+06 
Average illumination values = 
390.9 386.4 384.7 395.8 397.4 410.8 401.6 390.2 416.1 411.2 400.5 411.3 432.4 404 399.2 433.4 421.1 384.7 399.4 391 416.8 415.3 391.4 388.1 448.5 415.3 391.3 400.4 400.4 387.1 408.6 386.3 404.3 406.9 386 398.5 391.1 410.2 409.3 391.5 441.3 390.7 420.5 395.2 412.4 435.6 407.7 418.5 398.1 412.4 400.5 424.5 423.7 419.7 401.6 407.7 390.6 411.3 395.3 404 425.7 437.2 392.2 388 392.1 394.2 393.8 386.2 401.2 406.2 389.5 420.4 421.6 404.3 387.8 430.3 400.2 402.6 406 410.2 404.2 427.3 401 405.6 394.4 409.8 407.3 406.3 386.5 396.5 391.4 391.7 400.2 410.4 393.8 391.1 389.8 409.8 413.8 416.2 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.691e-05 2.697e-06 0.0002821 6.718e-05 2.002e-06 6.091e-05 4.714e-05 5e-05 2.908e-06 0.0007743 1.098e-06 5.193e-05 1.944e-05 0.0001716 4.633e-06 0.001722 1.449e-05 3.699e-06 2.583e-05 1.036e-05 8.673e-05 2.919e-06 0.0002708 4.049e-05 1.757e-05 8.028e-05 5.328e-05 8.511e-05 3.401e-05 2.157e-05 0.0006576 6.536e-05 0.0002145 1.924e-05 0.0003701 8.96e-05 1.026e-05 1.724e-05 0.0003521 5.058e-05 7.185e-06 6.955e-05 5.178e-05 7.933e-06 3.369e-06 1.657e-05 0.000517 0.0009531 0.0001778 0.0005334 3.67e-06 1.521e-05 2.437e-06 2.409e-05 5.142e-05 0.0001027 1.776e-05 3.051e-06 0.0007071 8.027e-05 2.607e-05 2.5e-05 4.693e-06 0.0005885 0.0001296 0.0001582 1.809e-05 0.0003145 7.103e-05 5.16e-05 0.0001342 3.514e-05 0.0003229 6.911e-05 0.0001361 0.0001867 0.0001565 1.124e-05 4.242e-05 7.754e-05 0.0001238 6.038e-05 0 0.0002403 3.927e-05 9.904e-05 0.0001093 3.51e-06 3.952e-05 0.0001458 1.789e-05 6.025e-06 9.84e-05 1.096e-06 4.6e-05 8.819e-06 2.561e-05 0.0001474 0.0004789 0.0001432 
Uniformity values = 
0.9672 0.9661 0.9656 0.955 0.9551 0.9425 0.9358 0.9542 0.9687 0.9326 0.9249 0.9589 0.9445 0.9585 0.9153 0.9498 0.9775 0.921 0.9717 0.9284 0.9703 0.9601 0.9436 0.9407 0.9494 0.9454 0.9553 0.9676 0.9534 0.9658 0.9564 0.9565 0.9587 0.9604 0.9698 0.9722 0.9526 0.9666 0.9419 0.9505 0.9441 0.9677 0.8902 0.9461 0.9295 0.963 0.9338 0.959 0.9202 0.9396 0.9251 0.9564 0.9656 0.9416 0.9318 0.9639 0.917 0.9276 0.9619 0.9689 0.9559 0.9611 0.9489 0.962 0.9592 0.952 0.9205 0.9548 0.9429 0.9446 0.9577 0.9237 0.9724 0.9551 0.9639 0.9495 0.9637 0.9484 0.9396 0.9596 0.9292 0.9451 0.9398 0.9546 0.945 0.9596 0.9421 0.9469 0.94 0.9525 0.9725 0.9156 0.9266 0.9441 0.9533 0.9541 0.9325 0.957 0.9561 0.9317 
Minimum rate values = 
802.8 80.55 8427 2030 60.47 1865 1453 1512 86.63 2.395e+04 34.27 1563 593.9 5166 146 5.225e+04 427.7 115.9 767.1 321.8 2579 87.72 8281 1242 533.8 2450 1609 2538 1029 644.3 1.983e+04 1971 6456 577.9 1.101e+04 2659 310.7 514.5 1.078e+04 1535 219.6 2074 1678 241.9 104.6 496.5 1.597e+04 2.866e+04 5575 1.638e+04 114.5 458.9 72.81 738.1 1592 3073 558.7 94.89 2.12e+04 2390 787 750.5 142.7 1.765e+04 3897 4796 567.2 9502 2174 1576 4042 1098 9581 2088 4074 5673 4686 342 1302 2332 3844 1843 0 7264 1199 2978 3346 107 1213 4416 530.9 189.9 3064 33.5 1392 266.7 792.4 4443 1.445e+04 4434 
Average rate values = 
2.041e+06 6.163e+06 6.067e+06 1.005e+07 1.494e+07 1.988e+06 6.959e+06 3.427e+06 2.474e+06 2.102e+06 6.163e+06 2.804e+06 2.294e+06 2.075e+06 2.26e+06 2.412e+06 5.906e+06 2.319e+06 5.094e+06 2.583e+06 2.791e+06 6.025e+06 2.349e+06 2.623e+06 1.198e+07 7.1e+06 2.429e+06 1.652e+07 6.469e+06 2.683e+06 1.985e+06 2.062e+06 3.069e+06 2.042e+06 2.582e+06 4.03e+06 2.123e+06 2.763e+06 2.059e+06 3.601e+06 2.391e+06 2.607e+06 2.516e+06 2.306e+06 2.706e+06 2.32e+06 3.565e+06 2.337e+06 2.967e+06 2.133e+06 5.962e+06 6.291e+06 6.465e+06 3.073e+06 2.06e+06 2.657e+06 3.027e+06 2.23e+06 8.877e+06 2.504e+06 2.402e+06 9.241e+06 4.144e+06 2.357e+06 2.584e+06 2.255e+06 2.592e+06 2.426e+06 2.427e+06 3.508e+06 2.504e+06 2.404e+06 2.535e+06 6.437e+06 3.611e+06 2.163e+06 2.057e+06 3.342e+06 2.405e+06 2.348e+06 2.442e+06 7.109e+06 2.517e+06 8.156e+06 2.041e+06 5.069e+06 2.047e+06 3.474e+06 2.39e+06 2.108e+06 2.737e+06 2.51e+06 2.299e+06 6.047e+06 2.804e+06 1.19e+07 2.548e+06 2.021e+06 2.131e+06 2.218e+06 
Average illumination values = 
387.5 387.5 385.6 396.7 395.4 397.2 411.8 392.7 386.6 414.1 414.2 392.7 403.6 398.4 422.9 417.6 383.6 416.6 385.4 414.5 391.4 392 411 404.1 411.6 400.2 399 397.1 395.7 385.4 399.4 400.3 386.1 397.6 394 388.2 402.2 388.9 418 403 396.9 387.1 431.9 417.6 434.6 394.9 413.3 394.3 423.6 423 420.5 399.9 395 400.7 413.7 404.6 422.2 422.7 390.8 386.9 396.6 393.4 395.2 386.3 401 400.8 420.3 402.2 405.8 399.7 391.7 430.9 389.8 406.9 389.4 409.1 395.2 395.1 420.8 396.1 409.2 403.9 403.2 389.9 396.2 397 416.6 397.2 398.9 401.4 392.5 422.3 417.9 409.7 389.8 398.9 415.1 392.2 394.8 407.4 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.864e-05 2.768e-06 2.926e-05 1.672e-05 3.153e-06 0.0001342 4.974e-05 6.324e-06 3.201e-06 0.000277 4.259e-05 1.28e-05 0.0001167 1.893e-05 0.00267 1.182e-05 3.704e-06 1.962e-05 9.956e-06 0.0001263 4.076e-06 0.0001117 3.366e-05 1.905e-05 0.0002193 9.119e-05 7.416e-05 0 0.0003361 3.239e-05 0.0001916 9.179e-06 0.0004642 0 1.07e-05 1.748e-05 0.0003349 1.509e-05 9.619e-05 7.683e-05 3.838e-05 4.623e-06 6.009e-06 0.000146 7.145e-05 0.0002347 0.0007286 6.157e-06 1.484e-05 1.954e-06 3.527e-05 5.181e-05 0.0001194 1.865e-05 3.878e-06 2.263e-05 3.752e-05 6.126e-05 1.203e-05 4.913e-05 0.000188 1.23e-05 5.801e-05 4.266e-05 0.0001324 5.972e-05 5.526e-05 3.522e-05 6.579e-06 8.768e-06 0.0001528 1.844e-05 3.978e-05 3.363e-05 0.0003011 4.015e-07 0.0007061 2.786e-06 3.159e-06 0.0002051 0.0003277 9.677e-05 3.986e-06 3.85e-05 0.0001448 1.782e-05 6.314e-06 0.0001045 1.115e-06 5.301e-06 1.048e-05 6.897e-05 2.404e-05 0.0001379 0.00026 4.276e-06 9.411e-05 5.99e-05 0.0001172 8.186e-06 
Uniformity values = 
0.9705 0.9679 0.9536 0.9631 0.9501 0.9637 0.9582 0.9456 0.9456 0.9645 0.9259 0.9285 0.9526 0.9305 0.9554 0.9375 0.921 0.9717 0.9243 0.9642 0.9649 0.8828 0.9412 0.9288 0.9558 0.9682 0.921 0.9494 0.9424 0.9625 0.9622 0.9606 0.9583 0.9719 0.9556 0.9667 0.9257 0.9489 0.9546 0.9446 0.9065 0.9584 0.9301 0.9609 0.9576 0.9484 0.9711 0.8907 0.9618 0.9666 0.9517 0.9347 0.9646 0.9178 0.9293 0.9609 0.9644 0.9613 0.9605 0.9671 0.9381 0.9349 0.9748 0.9176 0.9333 0.9417 0.9576 0.9237 0.9725 0.9506 0.9462 0.9606 0.9609 0.9382 0.953 0.9397 0.9568 0.9327 0.959 0.9429 0.9589 0.9419 0.968 0.942 0.9578 0.9716 0.9313 0.9458 0.9436 0.9482 0.9577 0.9137 0.9607 0.9396 0.9532 0.9385 0.9632 0.9633 0.9598 0.9545 
Minimum rate values = 
851.5 82.53 885.4 500.8 95.77 4018 1498 193 97.69 8286 1327 397.9 3533 586.9 8.052e+04 363.8 116 582.4 310.8 3780 121.9 3650 1032 591.8 6618 2717 2323 0 1.029e+04 970.9 5744 275.7 1.397e+04 0 323 521.8 1.044e+04 458.9 2907 2347 1222 139.2 186.4 4385 2153 7140 2.164e+04 199.5 445.2 58.33 1069 1599 3571 586.3 120.4 679.5 1122 1839 361.4 1466 5783 379.6 1717 1342 4094 1830 1665 1100 195.2 266.1 4659 553.9 1195 1034 9115 12.33 2.129e+04 86.19 95.03 6275 9858 2964 118.8 1179 4360 529.1 195.6 3187 34.1 161.3 315.7 2178 722 4234 7868 131.5 2819 1794 3522 247.5 
Average rate values = 
1.905e+06 6.478e+06 2.38e+06 9.425e+06 2.889e+06 6.514e+06 3.904e+06 2.473e+06 1.966e+06 2.303e+06 4.208e+06 4.183e+06 2.014e+06 2.637e+06 2.134e+06 3.105e+06 2.197e+06 4.832e+06 2.361e+06 2.776e+06 5.994e+06 2.507e+06 4.846e+06 1.303e+07 1.992e+06 1.966e+06 1.575e+07 2.502e+06 2.238e+06 4.748e+06 2.268e+06 1.848e+06 2.52e+06 3.827e+06 2.045e+06 2.138e+06 1.977e+06 3.841e+06 2.252e+06 1.957e+06 2.414e+06 2.523e+06 1.066e+07 2.161e+06 2.265e+06 1.951e+06 2.545e+06 1.991e+06 5.322e+06 6.278e+06 1.925e+06 1.953e+06 2.507e+06 3.085e+06 2.444e+06 7.556e+06 2.047e+06 2.518e+06 1.168e+07 3.067e+06 2.603e+06 2.378e+06 4.196e+06 2.258e+06 2.114e+06 3.322e+06 2.413e+06 2.279e+06 2.394e+06 6.89e+06 2.067e+06 1.899e+06 3.661e+06 7.447e+06 2.191e+06 2.329e+06 1.927e+06 2.43e+06 4.291e+06 2.01e+06 2.383e+06 1.934e+06 4.117e+06 2.215e+06 1.969e+06 2.579e+06 2.445e+06 2.203e+06 6.17e+06 2.439e+06 4.234e+06 2.119e+06 4.941e+06 1.908e+06 1.852e+06 2.584e+06 1.979e+06 2.039e+06 1.253e+07 2.31e+06 
Average illumination values = 
387.3 386.8 391.3 387.7 390.8 385.5 391.7 413.9 412 384.2 412.5 419.6 398.8 412.1 395.5 430.6 416.6 385.4 416.4 393.9 384.7 448 411 415.5 385.8 392.8 425.5 399.4 398.2 389.9 397.8 397.4 392.3 387.9 401 388.9 416.4 399.5 395.8 408.1 433 410.7 420.1 397.1 388.2 398.6 393.1 447 400.7 390 395.8 412.4 405 422.3 423.4 391.1 388 394.3 392 388.9 417.1 412 385.2 419.9 418.5 400.8 391.8 430.9 389.8 408.7 406.2 398.9 394.2 407.6 409.5 406 392.1 410.6 387.5 396.1 387.8 417 388.6 398.2 401.5 392.9 415.2 408.6 410 391.9 400.1 425.7 399.6 403.7 398.9 403.6 392 392.3 387 406.4 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.878e-05 2.802e-06 4.414e-05 2.016e-05 3.045e-06 9.924e-05 8.283e-05 2.702e-06 3.821e-05 1.38e-06 4.174e-06 0.0002586 3.087e-05 0.0008002 1.441e-05 2.584e-06 2.148e-05 1.033e-05 6.818e-05 3.984e-06 0.0001186 2.747e-05 0.0003414 5.68e-05 5.856e-05 5.328e-06 7.257e-05 0.000662 5.895e-05 0.0001158 7.245e-05 3.232e-05 5.031e-06 9.658e-06 0.0003871 1.51e-05 8.958e-05 7.716e-05 4.374e-05 4.432e-06 2.124e-05 0.000166 0.0004705 0.0002781 0.0001063 1.207e-05 3.308e-06 1.759e-05 0.0001725 4.753e-05 2.511e-05 3.012e-06 2.315e-05 3.745e-05 6.144e-05 5.603e-06 2.413e-05 0.0001186 6.07e-05 1.831e-05 0.0001187 1.326e-05 3.458e-05 7.422e-05 4.904e-05 7.678e-05 0.0001632 0.0001763 7.403e-05 0.0001295 0.0001528 4.455e-07 6.661e-05 2.94e-06 5.371e-06 0.0001672 0.0001735 7.217e-05 3.526e-06 5.088e-05 0.0002424 0.0002993 0.0001265 1.244e-06 4.92e-05 6.998e-06 3.372e-05 4.7e-05 9.886e-05 0.0001597 4.276e-06 0.0002702 9.521e-05 2.271e-05 0.0001302 0.0001447 2.653e-06 9.751e-05 3.613e-06 1.726e-05 
Uniformity values = 
0.9726 0.9706 0.957 0.9614 0.9402 0.9457 0.9699 0.9666 0.934 0.9371 0.9143 0.9588 0.9108 0.9296 0.9502 0.9648 0.967 0.9309 0.9642 0.9652 0.8847 0.9377 0.9513 0.9699 0.9707 0.9548 0.9648 0.9518 0.9414 0.9342 0.9404 0.9431 0.9443 0.9675 0.9262 0.9491 0.9577 0.9312 0.9287 0.9465 0.9639 0.9135 0.9612 0.9627 0.9142 0.9316 0.9543 0.9687 0.9355 0.9349 0.9252 0.9352 0.9621 0.9641 0.9613 0.9433 0.9334 0.9477 0.9447 0.9213 0.9499 0.9707 0.9684 0.9095 0.9553 0.9705 0.9614 0.9567 0.965 0.9563 0.9592 0.9529 0.9543 0.9561 0.9689 0.9487 0.9592 0.9105 0.9524 0.9551 0.9656 0.9419 0.9407 0.9522 0.9525 0.9478 0.9205 0.9432 0.9488 0.9561 0.9385 0.9646 0.9735 0.9375 0.9601 0.9642 0.9647 0.9446 0.9267 0.9624 
Minimum rate values = 
853.7 83.29 1331 605.1 93.46 3028 2464 80.64 1180 42.48 131.7 7781 977.9 2.482e+04 437.7 77.28 641 320.1 2040 119.1 3869 845.3 1.035e+04 1690 1741 161 2170 2.006e+04 1807 3575 2223 989 153.7 288 1.206e+04 459 2699 2391 1359 135.1 635.7 5243 1.412e+04 8333 3356 373.9 100 523.9 5319 1467 783.1 92.92 694.2 1121 1844 171.4 745.9 3612 1854 573.3 3605 394.3 1030 2355 1481 2283 4899 5315 2213 3908 4595 13.49 2014 88.74 160 5086 5217 2287 106.8 1537 7242 9169 3880 37.69 1490 213 1057 1438 3006 4819 131.5 8082 2822 698.9 3913 4329 79.34 2979 112.5 517.4 
Average rate values = 
1.81e+06 6.433e+06 2.312e+06 7.147e+06 2.725e+06 3.357e+06 3.759e+06 2.099e+06 1.9e+06 4.289e+06 8.853e+06 1.799e+06 2.238e+06 1.875e+06 2.282e+06 5.428e+06 6.358e+06 2.305e+06 2.638e+06 6.149e+06 2.541e+06 5.52e+06 2.241e+06 1.945e+06 5.609e+06 6.075e+06 2.519e+06 1.985e+06 1.837e+06 1.955e+06 2.144e+06 6.673e+06 2.068e+06 9.744e+06 1.885e+06 3.653e+06 2.032e+06 1.886e+06 2.133e+06 2.81e+06 2.086e+06 2.369e+06 2.157e+06 1.97e+06 1.926e+06 3.723e+06 2.27e+06 1.905e+06 1.779e+06 2.829e+06 2.034e+06 1.953e+06 8.105e+06 1.94e+06 2.398e+06 2.252e+06 1.005e+07 2.693e+06 1.934e+06 2.356e+06 2.417e+06 2.439e+06 3.628e+06 2.416e+06 1.088e+07 4.896e+06 2.051e+06 1.977e+06 1.857e+06 3.052e+06 2.056e+06 2.372e+06 1.829e+06 2.358e+06 2.016e+06 1.911e+06 2.036e+06 2.458e+06 2.135e+06 2.15e+06 1.686e+06 2.308e+06 1.946e+06 4.455e+06 2.319e+06 4.012e+06 2.02e+06 1.903e+06 1.845e+06 1.761e+06 2.454e+06 1.868e+06 1.97e+06 3.619e+06 2.179e+06 4.77e+06 2.239e+06 2.098e+06 2.163e+06 4.741e+06 
Average illumination values = 
386.4 385.7 389.9 388.5 394.3 392.3 386.6 387.4 413.5 409 429 399 426.6 409.2 414.5 390.7 384.6 413.4 393.9 384.9 447.8 414.2 393.8 387.2 393.4 395.2 385.8 399.3 409 417.2 405 409.3 408.1 393 416.1 399.4 394.5 417.7 418.8 407.6 394.6 434.4 393.2 386.6 427.7 416.4 402 389.1 409.2 415.4 418.1 417.9 390.5 388.1 394.3 398.9 415.5 411.8 407.7 420.5 398.8 385.6 385.2 427.8 399.3 386.7 402.3 405 394.6 393.1 406.8 400.4 392 404.1 383.5 392.4 389.4 433.1 400.3 390.4 389.5 401.8 408.9 404.1 390.1 399.1 424.1 403.7 400.4 397.7 403.6 391.4 388.1 407.4 400.9 386.7 397.8 411.1 414.8 387.4 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.936e-05 4.819e-06 0.0001213 1.682e-05 5.307e-06 5.172e-05 1.854e-06 4.611e-06 0.0003006 4.221e-05 2.113e-05 0.000159 3.819e-06 0.0001168 2.236e-05 5.809e-06 1.132e-05 5.273e-05 4.123e-06 0.0001196 3.366e-05 0.0001245 5.137e-05 8.473e-05 0 7.422e-05 3.264e-05 0.000168 1.886e-05 0.0001235 3.037e-05 2.056e-06 1.375e-05 9.069e-05 6.994e-06 7.953e-05 3.486e-05 4.681e-06 2.124e-05 0.0001627 0.0008377 0.0009338 1.838e-06 0.000113 1.962e-06 1.854e-05 2.506e-05 0.0001434 3.387e-06 2.403e-05 6.048e-05 2.807e-05 1.369e-05 3.156e-05 8.7e-05 1.841e-05 1.923e-05 6.498e-05 1.338e-05 2.543e-05 9.87e-06 0.0003171 9.918e-06 0.0001463 1.892e-05 2.096e-05 0.0001415 1.561e-05 0.0001886 1.481e-06 0 0.0002389 0.0002827 5.267e-05 3.892e-06 6.944e-05 0.0002439 0.0002948 5.839e-05 1.107e-06 5.324e-06 1.051e-05 8.433e-05 7.311e-05 0.0001176 5.695e-06 8.571e-05 6.296e-05 1.136e-06 8.603e-06 0.0002611 5.131e-05 6.595e-05 3.518e-06 1.728e-05 1.934e-06 1.67e-05 1.813e-06 9.944e-06 1.765e-06 
Uniformity values = 
0.9724 0.9712 0.9584 0.9571 0.9438 0.9371 0.9635 0.9672 0.9688 0.9282 0.964 0.9555 0.9101 0.9442 0.9756 0.9397 0.9409 0.9715 0.9654 0.8854 0.9357 0.9637 0.9713 0.9592 0.9522 0.9425 0.9651 0.9655 0.963 0.9567 0.9548 0.9302 0.9256 0.967 0.9453 0.9417 0.9131 0.9532 0.9639 0.9499 0.9694 0.9582 0.8843 0.9256 0.9607 0.9485 0.9226 0.9425 0.8948 0.9565 0.9725 0.9694 0.9644 0.9619 0.9418 0.9369 0.9224 0.9499 0.9699 0.9709 0.9105 0.9726 0.957 0.9439 0.9641 0.9631 0.9013 0.9628 0.9537 0.9444 0.949 0.9518 0.9627 0.9421 0.9478 0.9552 0.9666 0.9379 0.9404 0.9451 0.9482 0.9542 0.9241 0.962 0.9365 0.9586 0.9583 0.9579 0.9573 0.9496 0.9512 0.9631 0.9477 0.9555 0.9624 0.9581 0.9662 0.9341 0.9645 0.9398 
Minimum rate values = 
871.2 143.2 3652 507.2 162.2 1593 55.52 137.5 8952 1312 632.5 4800 121.1 3570 661.2 178.4 347.2 1566 123.2 3898 1038 3727 1526 2549 0 2272 975.8 5019 565 3724 917.9 63.78 428.5 2706 213.5 2437 1101 141.7 635.9 4941 2.492e+04 2.811e+04 59.98 3523 58.92 564 783.8 4391 109.2 724.9 1794 835.7 409.7 946.6 2665 566.8 601.4 1974 398 755.6 312.8 9405 299 4470 566.3 628 4529 467.8 5705 45.26 0 7242 8471 1613 118.5 2098 7279 9070 1792 33.79 162 317.8 2633 2193 3622 171.4 2581 1896 34.24 261.4 7920 1537 2008 106.3 518.2 58.23 498.7 55.99 297.5 54.17 
Average rate values = 
1.721e+06 2.773e+06 2.118e+06 8.945e+06 1.677e+06 6.033e+06 3.363e+06 1.732e+06 1.968e+06 3.907e+06 1.802e+06 1.744e+06 1.763e+06 2.166e+06 1.823e+06 2.009e+06 2.34e+06 2.475e+06 5.699e+06 2.442e+06 3.982e+06 2.064e+06 2.451e+06 1.53e+07 2.255e+06 2.058e+06 4.376e+06 2.464e+06 1.728e+06 2.597e+06 8.451e+06 2.742e+06 1.975e+06 1.624e+06 2.001e+06 1.788e+06 2.017e+06 2.472e+06 1.985e+06 2.086e+06 2.242e+06 1.754e+06 2.426e+06 2.144e+06 5.964e+06 1.685e+06 1.79e+06 2.503e+06 2.04e+06 5.486e+06 1.697e+06 2.142e+06 7.931e+06 2.829e+06 2.565e+06 1.88e+06 2.351e+06 2.302e+06 2.346e+06 2.038e+06 2.134e+06 2.271e+06 5.685e+06 1.829e+06 1.732e+06 2.966e+06 2.036e+06 2.047e+06 1.718e+06 8.696e+06 9.388e+06 1.905e+06 1.928e+06 1.751e+06 2.417e+06 1.991e+06 1.603e+06 2.202e+06 1.857e+06 5.399e+06 2.214e+06 3.908e+06 2e+06 1.729e+06 1.938e+06 1.822e+06 1.841e+06 1.79e+06 6.859e+06 2.185e+06 1.927e+06 2.102e+06 1.962e+06 1.983e+06 4.544e+06 8.612e+06 1.635e+06 7.615e+06 1.674e+06 7.63e+06 
Average illumination values = 
386.5 385.1 390.7 391.4 397.3 411.2 389 394.7 383.4 412.1 397.7 397.6 428.7 411.9 384.4 403.2 409 390.9 384.8 447.4 411 385.1 386.2 396.7 405.5 400.4 388.8 396.5 396.5 396.9 407.7 420.8 420.1 393.9 396.4 407.3 427.9 406.8 394.6 404.4 393.5 392.2 456.1 419.4 389.3 397.1 411.4 402.7 443 393.6 388.1 391.1 392.1 388.7 415.5 411.1 420 398.8 385.5 386.6 431.2 389.8 405.9 407.1 397.7 395.3 437.9 394.8 392.3 407.6 404.9 388.9 386.3 416.6 402.3 390.4 389.1 403.6 409 409.3 391.9 399.3 422.1 397.1 405.2 403.1 394.4 389.8 388.1 405.6 404.2 398.4 406.5 402.3 387.4 394 387 404.1 391.4 417.3 

End of simulation
Obj Function for 2 users through 20 users 
0.0961 0.0430 0.0106 0.0047 0.0031 0.0023 0.0012 0.0009 0.0006 0.0005 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.8985 0.9004 0.9047 0.9084 0.9143 0.9170 0.9218 0.9279 0.9284 0.9318 0.9379 0.9381 0.9412 0.9435 0.9452 0.9492 0.9487 0.9487 0.9498 
Minimum rate for 2 users through 20 users 
2.724e+06 1.266e+06 3.313e+05 1.459e+05 9.64e+04 7.262e+04 3.871e+04 2.699e+04 1.987e+04 1.491e+04 1.316e+04 8633 6737 6597 5223 4129 3324 2717 2335 
Average rate for 2 users through 20 users 
7.817e+07 4.629e+07 3.111e+07 2.086e+07 1.62e+07 1.384e+07 1.188e+07 9.921e+06 9.072e+06 8.453e+06 6.849e+06 6.484e+06 6.09e+06 5.051e+06 4.559e+06 3.847e+06 3.539e+06 3.11e+06 3.085e+06 
Average illumination for 2 users through 20 users 
441.4 436.6 436.1 428 423.3 422.6 420.4 415.6 416.8 415 409.3 410.3 407 406.1 404.6 402.2 402.4 402 401.6 


==> code/simulations/Bulb Radius/50cm-50deg/ssa_led_final_users_2_20_30_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.6726 0.7934 0.8801 0.9114 0.8214 0.5463 0.8392 0.5694 0.2306 0.6535 0.6329 0.7148 0.5098 0.5959 0.4368 0.488 0.4005 0.575 0.6806 0.6192 0.4237 0.5911 0.5143 0.6765 0.8849 0.773 0.8834 0.7305 0.7446 0.9063 0.2793 0.5208 0.7892 0.4369 0.6783 0.5971 0.6474 0.8588 0.8402 0.9154 0.8261 0.6014 0.7537 0.6403 0.7044 0.8126 0.4802 0.8386 0.8086 0.7685 0.9171 0.4 0.9171 0.6583 0.7286 0.9121 0.6496 0.6318 0.678 0.5926 0.774 0.6828 0.7106 0.8097 0.7689 0.7254 0.7893 0.732 0.6095 0.7692 0.5433 0.557 0.9067 0.7466 0.6899 0.6041 0.4967 0.7938 0.7326 0.7196 0.7774 0.3265 0.5044 0.6404 0.6665 0.2528 0.6953 0.7269 0.6433 0.5933 0.2515 0.6285 0.7169 0.6682 0.4887 0.6132 0.6331 0.6135 0.8993 0.8747 
Uniformity values = 
0.9495 0.9318 0.9238 0.9391 0.9142 0.9325 0.9298 0.9391 0.9406 0.9278 0.916 0.9237 0.9264 0.9205 0.944 0.9356 0.9314 0.9451 0.9249 0.9301 0.9462 0.9254 0.9358 0.942 0.9429 0.9196 0.9159 0.9517 0.9507 0.9365 0.9416 0.9457 0.9241 0.9269 0.9286 0.9325 0.9271 0.9298 0.9513 0.9401 0.9273 0.9275 0.9363 0.9261 0.9293 0.9338 0.9189 0.9344 0.9214 0.9212 0.9375 0.935 0.9212 0.9234 0.9264 0.9237 0.9494 0.9305 0.924 0.9269 0.9335 0.9454 0.923 0.9353 0.9563 0.9261 0.9287 0.926 0.935 0.9336 0.9252 0.9404 0.9432 0.9228 0.9166 0.9299 0.9566 0.9238 0.9194 0.9661 0.9347 0.9355 0.9393 0.9236 0.9298 0.9368 0.923 0.9249 0.9375 0.9225 0.9205 0.9234 0.9335 0.9254 0.9203 0.941 0.9253 0.9212 0.9283 0.9269 
Minimum rate values = 
1.545e+07 1.777e+07 1.931e+07 1.957e+07 1.85e+07 1.331e+07 1.856e+07 1.368e+07 6.326e+06 1.538e+07 1.516e+07 1.654e+07 1.265e+07 1.44e+07 1.097e+07 1.211e+07 1.032e+07 1.371e+07 1.591e+07 1.472e+07 1.068e+07 1.425e+07 1.264e+07 1.562e+07 1.91e+07 1.76e+07 1.948e+07 1.644e+07 1.669e+07 1.953e+07 7.496e+06 1.266e+07 1.781e+07 1.114e+07 1.582e+07 1.428e+07 1.528e+07 1.888e+07 1.826e+07 1.962e+07 1.838e+07 1.442e+07 1.704e+07 1.517e+07 1.628e+07 1.806e+07 1.213e+07 1.848e+07 1.818e+07 1.75e+07 1.968e+07 1.028e+07 1.994e+07 1.553e+07 1.674e+07 1.982e+07 1.504e+07 1.495e+07 1.588e+07 1.426e+07 1.742e+07 1.569e+07 1.647e+07 1.799e+07 1.703e+07 1.669e+07 1.775e+07 1.681e+07 1.448e+07 1.734e+07 1.333e+07 1.342e+07 1.944e+07 1.71e+07 1.619e+07 1.444e+07 1.207e+07 1.79e+07 1.691e+07 1.606e+07 1.746e+07 8.639e+06 1.24e+07 1.52e+07 1.559e+07 6.893e+06 1.62e+07 1.673e+07 1.508e+07 1.433e+07 6.969e+06 1.498e+07 1.644e+07 1.568e+07 1.229e+07 1.448e+07 1.504e+07 1.473e+07 1.955e+07 1.917e+07 
Average rate values = 
2.085e+07 2.019e+07 2.002e+07 2.001e+07 2.008e+07 2.204e+07 2.008e+07 2.179e+07 3.322e+07 2.088e+07 2.098e+07 2.047e+07 2.254e+07 2.135e+07 2.418e+07 2.3e+07 2.499e+07 2.176e+07 2.068e+07 2.119e+07 2.454e+07 2.144e+07 2.255e+07 2.079e+07 2.003e+07 2.022e+07 2.001e+07 2.05e+07 2.043e+07 2.001e+07 3.005e+07 2.253e+07 2.018e+07 2.399e+07 2.071e+07 2.142e+07 2.093e+07 2.005e+07 2.011e+07 2.001e+07 2.01e+07 2.134e+07 2.034e+07 2.098e+07 2.055e+07 2.014e+07 2.299e+07 2.008e+07 2.012e+07 2.024e+07 2e+07 2.505e+07 2e+07 2.082e+07 2.042e+07 2e+07 2.103e+07 2.107e+07 2.069e+07 2.143e+07 2.025e+07 2.076e+07 2.049e+07 2.015e+07 2.034e+07 2.043e+07 2.019e+07 2.04e+07 2.131e+07 2.027e+07 2.202e+07 2.196e+07 2.001e+07 2.032e+07 2.058e+07 2.133e+07 2.304e+07 2.017e+07 2.037e+07 2.062e+07 2.024e+07 2.765e+07 2.275e+07 2.096e+07 2.08e+07 3.158e+07 2.058e+07 2.042e+07 2.102e+07 2.139e+07 3.138e+07 2.106e+07 2.05e+07 2.076e+07 2.284e+07 2.131e+07 2.103e+07 2.118e+07 2.001e+07 2.002e+07 
Average illumination values = 
395.1 401.7 406.5 398.6 410.2 397.6 403.4 393.3 392.7 399.6 408.6 400.9 405.4 406.6 397.9 395.1 397 390.5 406.1 403 396.9 400.6 395.7 396.7 397.9 407.9 409.5 394.6 389.1 394.5 392.7 397.1 406.4 405.2 397.1 396.2 404.6 397.9 394.3 399.2 404.8 402.3 395.2 398.7 403.6 394.9 402.1 396.8 401.9 406.3 400.2 401.7 406.3 401 405.4 405.2 395.1 403.1 399.4 400.9 402.3 396.7 405.5 401.5 392.3 404.2 403 405.6 394.3 401.7 400.7 393.3 397.6 405.6 409.2 403.5 392.6 403.7 408 388.7 395.1 395.4 393.8 405.3 403.4 395.6 406.9 405.7 395.1 401.6 401.4 401.5 402.3 404.5 406.7 399.1 399.8 401.1 397.8 398.3 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1061 0.3903 0.2973 0.149 0.2742 0.02244 0.2715 0.1282 0.2208 0.07958 0.01386 0.01245 0.0734 0.03479 0.03918 0.3108 0.3134 0.1242 0.02659 0.1462 0.1531 0.314 0.2327 0.222 0.4035 0.1634 0.1282 0.2735 0.1745 0.3088 0.2445 0.1459 0.2745 0.1707 0.3448 0.312 0.2793 0.2846 0.191 0.4143 0.3914 0.1495 0.05553 0.09481 0.2313 0.2734 0.2983 0.335 0.1677 0.1883 0.3074 0.2337 0.3216 0.1691 0.05179 0.2274 0.2786 0.2359 0.1043 0.007355 0.02581 0.03442 0.06999 0.3503 0.16 0.1782 0.3578 0.116 0.06977 0.2381 0.03963 0.03286 0.1023 0.1003 0.1815 0.323 0.3901 0.2347 0.03748 0.3838 0.3561 0.1042 0.1205 0.02191 0.3308 0.1203 0.2526 0.09534 0.3807 0.2119 0.2782 0.3111 0.322 0.301 0.16 0.2486 0.09255 0.0382 0.2716 0.3598 
Uniformity values = 
0.962 0.9315 0.9401 0.9325 0.9365 0.9483 0.9331 0.9237 0.9335 0.9458 0.9431 0.9491 0.9248 0.9554 0.9274 0.9705 0.9444 0.9196 0.953 0.9387 0.9497 0.9427 0.9269 0.9394 0.933 0.942 0.9366 0.9275 0.9393 0.9399 0.9364 0.9314 0.9314 0.9375 0.935 0.9306 0.9264 0.9497 0.9305 0.943 0.9378 0.9451 0.9704 0.9286 0.9294 0.9424 0.9452 0.9431 0.9432 0.9271 0.938 0.9547 0.9305 0.945 0.9488 0.9418 0.9298 0.9419 0.9415 0.9225 0.9346 0.9335 0.9261 0.9436 0.926 0.9283 0.9365 0.9367 0.9196 0.9303 0.9386 0.9472 0.9435 0.9328 0.9374 0.9481 0.9615 0.9319 0.9213 0.9374 0.9592 0.9422 0.9324 0.9227 0.9377 0.9496 0.9573 0.9288 0.9401 0.9374 0.9414 0.9384 0.9523 0.9439 0.9398 0.961 0.94 0.9198 0.9425 0.9382 
Minimum rate values = 
3.018e+06 1.01e+07 7.929e+06 4.277e+06 7.409e+06 6.748e+05 7.369e+06 3.751e+06 6.125e+06 2.331e+06 4.209e+05 3.759e+05 2.204e+06 1.032e+06 1.194e+06 8.017e+06 8.269e+06 3.655e+06 7.94e+05 4.178e+06 4.312e+06 8.295e+06 6.462e+06 6.122e+06 1.037e+07 4.614e+06 3.701e+06 7.456e+06 4.917e+06 8.198e+06 6.694e+06 4.2e+06 7.452e+06 4.826e+06 9.057e+06 8.343e+06 7.602e+06 7.564e+06 5.386e+06 1.051e+07 1.006e+07 4.237e+06 1.606e+06 2.805e+06 6.413e+06 7.351e+06 7.915e+06 8.772e+06 4.721e+06 5.335e+06 8.18e+06 6.319e+06 8.564e+06 4.75e+06 1.534e+06 6.242e+06 7.562e+06 6.45e+06 3.031e+06 2.291e+05 7.861e+05 1.045e+06 2.102e+06 9.109e+06 4.598e+06 5.066e+06 9.337e+06 3.369e+06 2.11e+06 6.576e+06 1.193e+06 9.84e+05 2.971e+06 2.947e+06 5.106e+06 8.459e+06 9.827e+06 6.481e+06 1.15e+06 9.902e+06 9.11e+06 3.028e+06 3.507e+06 6.77e+05 8.718e+06 3.443e+06 6.756e+06 2.82e+06 9.811e+06 5.879e+06 7.471e+06 8.262e+06 8.403e+06 7.986e+06 4.535e+06 6.639e+06 2.71e+06 1.174e+06 7.306e+06 9.366e+06 
Average rate values = 
1.326e+07 1.175e+07 1.24e+07 1.28e+07 1.205e+07 1.625e+07 1.281e+07 1.444e+07 1.308e+07 1.354e+07 1.616e+07 1.468e+07 1.379e+07 1.423e+07 1.655e+07 1.196e+07 1.194e+07 1.323e+07 1.517e+07 1.396e+07 1.887e+07 1.198e+07 1.232e+07 1.522e+07 1.173e+07 1.284e+07 1.344e+07 1.232e+07 1.261e+07 1.193e+07 1.222e+07 1.385e+07 1.222e+07 1.366e+07 1.183e+07 1.24e+07 1.215e+07 1.263e+07 1.382e+07 1.179e+07 1.176e+07 1.331e+07 1.398e+07 1.376e+07 1.364e+07 1.222e+07 1.201e+07 1.194e+07 1.541e+07 1.276e+07 1.193e+07 1.257e+07 1.236e+07 1.371e+07 1.429e+07 1.244e+07 1.332e+07 1.306e+07 1.327e+07 1.567e+07 1.436e+07 1.449e+07 1.545e+07 1.209e+07 1.377e+07 1.556e+07 1.214e+07 1.323e+07 1.44e+07 1.224e+07 1.411e+07 1.737e+07 1.399e+07 1.75e+07 1.268e+07 1.22e+07 1.179e+07 1.309e+07 1.552e+07 1.176e+07 1.191e+07 1.659e+07 1.311e+07 1.543e+07 1.186e+07 1.309e+07 1.38e+07 1.343e+07 1.189e+07 1.27e+07 1.218e+07 1.222e+07 1.2e+07 1.262e+07 1.288e+07 1.22e+07 1.369e+07 1.435e+07 1.23e+07 1.208e+07 
Average illumination values = 
389.9 402.8 398.2 397.6 399.7 389 397.4 400.9 401 397.1 391.9 388.8 405.6 392.8 399.3 384.6 396.4 407.9 393.8 393.2 389.1 398.4 405.2 392.5 396.5 393.1 399 402.3 393.9 392.8 393.8 396.7 397.6 400.2 401.7 397.9 405.4 394.1 403.1 391.1 400 396 387 403.1 402.7 391.2 392.3 392.2 397.6 403.7 400 388.5 403.1 390.8 389.9 392.8 403.4 393.1 398.5 401.6 395.4 402.3 404.2 398 399.5 397.8 393.7 400.4 408.4 397.2 400.1 390.1 397.6 395.8 400.2 395.6 390.6 398 406.3 393.5 391.5 393.7 397.1 405.7 393.7 389.7 387.5 397.1 395.7 393.4 392 400.2 393 394.5 392.4 389.5 399 402.6 397.2 394.7 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07908 0.00282 0.124 0.1017 0.03668 0.0002082 0.009779 0.02359 0.006897 0.01113 0.2001 0.1269 0.186 0.08764 0.02337 0.009398 0.03798 0.2357 0.1398 0.2239 0.05858 0.1838 0.04822 0.03129 0.08285 0.01958 0.03463 0.08197 0.05062 0.1747 0.185 0.06126 0.09367 0.1466 0.07538 0.05063 0.1205 0.0796 0.225 0.2013 0.03172 0.01064 0.04811 0.06751 0.007671 0.01679 0.2505 0.1523 0.1536 0.008802 0.01894 0.08972 0.1221 0.02998 0.004359 0.08138 0.0359 0.08676 0.07183 0.058 0.2091 0.1521 0.0166 0.1185 0.1283 0.1024 0.01856 0.05078 0.1868 0.05102 0.05522 0.1917 0.02703 0.0117 0.1147 0.003268 0.02285 0.05085 0.07126 0.08421 0.01036 0.05213 0.1016 0.03416 0.02107 0.002391 0.08689 0.01329 0.1788 0.1199 0.156 0.1303 0.01236 0.2069 0.06524 0.1446 0.033 0.1731 0.2186 0.03609 
Uniformity values = 
0.9618 0.941 0.9325 0.9571 0.95 0.9259 0.9335 0.9549 0.9544 0.9393 0.9551 0.9647 0.9462 0.9562 0.9562 0.9541 0.9377 0.9422 0.9471 0.9712 0.9275 0.94 0.9394 0.9339 0.9336 0.9444 0.9336 0.936 0.95 0.9468 0.9599 0.9407 0.9648 0.939 0.9464 0.9447 0.9551 0.9288 0.9632 0.966 0.9474 0.9418 0.9497 0.9356 0.9415 0.9403 0.9458 0.9438 0.9432 0.9309 0.948 0.9228 0.9369 0.9518 0.9463 0.9381 0.9478 0.9615 0.9444 0.9399 0.9612 0.9462 0.9474 0.9445 0.9557 0.9393 0.9511 0.9462 0.9399 0.9573 0.9357 0.9673 0.94 0.9384 0.9382 0.9261 0.9392 0.9532 0.9426 0.9298 0.9459 0.9475 0.9356 0.9286 0.923 0.9219 0.9589 0.9498 0.9631 0.9473 0.9359 0.9429 0.9371 0.9525 0.947 0.9365 0.9458 0.9371 0.9591 0.9446 
Minimum rate values = 
2.28e+06 8.635e+04 3.603e+06 2.915e+06 1.093e+06 6487 3.007e+05 7.04e+05 2.078e+05 3.398e+05 5.488e+06 3.566e+06 5.178e+06 2.53e+06 6.967e+05 2.828e+05 1.146e+06 6.443e+06 3.972e+06 5.987e+06 1.767e+06 5.152e+06 1.444e+06 9.508e+05 2.453e+06 5.921e+05 1.051e+06 2.422e+06 1.498e+06 4.887e+06 5.085e+06 1.82e+06 2.673e+06 4.187e+06 2.211e+06 1.507e+06 3.428e+06 2.373e+06 6.058e+06 5.462e+06 9.502e+05 3.241e+05 1.426e+06 2.01e+06 2.341e+05 5.108e+05 6.78e+06 4.318e+06 4.353e+06 2.715e+05 5.709e+05 2.677e+06 3.534e+06 8.949e+05 1.326e+05 2.4e+06 1.073e+06 2.493e+06 2.115e+06 1.728e+06 5.68e+06 4.302e+06 5.011e+05 3.411e+06 3.634e+06 2.987e+06 5.577e+05 1.508e+06 5.23e+06 1.498e+06 1.655e+06 5.216e+06 8.18e+05 3.576e+05 3.329e+06 1.016e+05 6.935e+05 1.5e+06 2.103e+06 2.502e+06 3.143e+05 1.545e+06 2.976e+06 1.043e+06 6.513e+05 7.475e+04 2.503e+06 4.01e+05 4.914e+06 3.44e+06 4.449e+06 3.735e+06 3.781e+05 5.672e+06 1.922e+06 4.143e+06 9.895e+05 4.89e+06 5.923e+06 1.082e+06 
Average rate values = 
8.96e+06 9.175e+06 9.439e+06 9.069e+06 9.535e+06 1.114e+07 9.287e+06 9.067e+06 1.126e+07 9.204e+06 8.586e+06 8.778e+06 8.47e+06 9.852e+06 9.392e+06 1.118e+07 9.179e+06 8.454e+06 8.546e+06 8.386e+06 8.922e+06 9.041e+06 9.201e+06 9.557e+06 8.947e+06 1.113e+07 1.008e+07 9.257e+06 1.033e+07 8.464e+06 8.444e+06 9.817e+06 8.916e+06 8.824e+06 1.008e+07 9.081e+06 9.23e+06 9.674e+06 8.399e+06 8.461e+06 1.004e+07 9.74e+06 1.011e+07 1.045e+07 9.204e+06 9.103e+06 8.4e+06 9.225e+06 8.748e+06 9.411e+06 9.176e+06 9.178e+06 8.958e+06 9.348e+06 1.005e+07 1.161e+07 9.443e+06 9.553e+06 9.334e+06 9.057e+06 8.687e+06 9.502e+06 9.588e+06 8.779e+06 9.525e+06 9.377e+06 9.17e+06 9.66e+06 8.478e+06 9.091e+06 1.059e+07 8.856e+06 9.198e+06 9.565e+06 9.494e+06 9.473e+06 9.535e+06 9.522e+06 8.85e+06 9.093e+06 9.624e+06 9.538e+06 8.679e+06 8.987e+06 9.53e+06 1.076e+07 1.159e+07 1.02e+07 8.603e+06 9.067e+06 9.402e+06 9.299e+06 1.09e+07 8.563e+06 9.943e+06 8.516e+06 1.156e+07 8.769e+06 8.513e+06 1.069e+07 
Average illumination values = 
389.2 397.8 397.6 385.9 388.3 400 401 386.7 386.7 399.1 388.2 383.6 395.6 392.3 386 387.3 400.5 391.3 390.6 386 402.2 392.6 392.6 395.6 396.6 397.3 396.7 399.9 394.8 389.5 390.8 397.9 388 398.6 389.3 391.4 391.9 403 385 388.3 389.5 392.8 389.5 401 393.5 393 395.7 396.6 391 396.6 388.6 407 394.3 388.2 396.4 393.6 394.9 390.6 392.7 392.5 390.2 390.7 392.2 390.9 387.2 392.6 391.1 389.3 392.6 386 394.1 387 399 394.6 394.7 401.3 392.6 387.4 393.4 397.4 396.6 389.1 400.1 398.3 405.6 406.9 391.1 387.8 389.9 396.4 397.6 397 393.5 389.3 390.1 393.7 389.8 394 387.2 390.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03743 0.07293 0.03461 0.02074 0.0002183 0.02692 0.001657 0.01124 0.01784 0.02311 0.01582 0.02011 0.008333 0.07475 0.04193 0.04072 0.05237 0.01437 0.001583 0.04166 0.007808 0.0136 0.005194 0.04902 0.1298 0.06268 0.03926 0.05423 0.05732 0.003823 0.03934 0.004644 0.0328 0.02006 0.001327 0.008673 0.00823 0.001827 0.03614 0.002346 0.01894 0.01071 0.01907 0.004245 0.02461 0.01478 0.01821 0.04758 0.02885 0.04189 0.1391 0.1266 0.02828 0.02005 0.0156 0.04931 0.0622 0.05155 0.02608 0.03952 0.003565 0.0008259 0.0376 0.06276 0.01102 0.05012 0.0204 0.02316 0.002999 0.02896 0.01121 0.01319 0.03537 0.00213 0.0084 0.07924 0.01801 0.006268 0.0154 0.01691 0.02058 0.05212 0.009164 0.004432 0.03496 0.01285 0.0176 0.01185 0.03256 0.0264 0.04715 0.004541 0.01274 0.0173 0.05623 0.06604 0.02536 0.005119 0.02942 0.01396 
Uniformity values = 
0.9662 0.9445 0.946 0.9504 0.9339 0.956 0.9501 0.9612 0.954 0.9713 0.9532 0.9623 0.9552 0.9416 0.9504 0.9624 0.9399 0.941 0.9411 0.9336 0.9444 0.9393 0.9525 0.9618 0.9596 0.9764 0.9301 0.9532 0.9447 0.9597 0.9647 0.9576 0.9611 0.9526 0.9445 0.9452 0.9403 0.9458 0.9445 0.9309 0.948 0.9303 0.9544 0.9603 0.9472 0.9593 0.9597 0.9406 0.9585 0.9413 0.9448 0.9557 0.9432 0.9571 0.9437 0.962 0.9445 0.9694 0.9439 0.9476 0.9303 0.9363 0.9461 0.9447 0.9471 0.9388 0.9418 0.923 0.9239 0.9498 0.9652 0.9576 0.9491 0.9545 0.9479 0.9491 0.9365 0.9429 0.9543 0.948 0.959 0.9334 0.9544 0.9241 0.9638 0.9465 0.9424 0.9314 0.9511 0.9422 0.9552 0.9586 0.9585 0.9577 0.9634 0.9461 0.9416 0.946 0.939 0.9405 
Minimum rate values = 
1.097e+06 2.146e+06 1.037e+06 6.229e+05 6743 8.014e+05 5.028e+04 3.355e+05 5.346e+05 6.786e+05 4.751e+05 5.966e+05 2.506e+05 2.204e+06 1.246e+06 1.196e+06 1.564e+06 4.374e+05 4.85e+04 1.26e+06 2.376e+05 4.149e+05 1.569e+05 1.434e+06 3.661e+06 1.795e+06 1.193e+06 1.597e+06 1.7e+06 1.147e+05 1.153e+06 1.396e+05 9.684e+05 6.013e+05 4.05e+04 2.635e+05 2.514e+05 5.569e+04 1.083e+06 7.261e+04 5.707e+05 3.303e+05 5.71e+05 1.273e+05 7.402e+05 4.412e+05 5.425e+05 1.424e+06 8.555e+05 1.256e+06 3.963e+06 3.591e+06 8.523e+05 5.982e+05 4.731e+05 1.442e+06 1.84e+06 1.495e+06 7.866e+05 1.179e+06 1.104e+05 2.544e+04 1.125e+06 1.856e+06 3.339e+05 1.501e+06 6.182e+05 7.152e+05 9.352e+04 8.667e+05 3.331e+05 3.948e+05 1.056e+06 6.431e+04 2.546e+05 2.314e+06 5.496e+05 1.912e+05 4.62e+05 5.102e+05 6.126e+05 1.568e+06 2.757e+05 1.38e+05 1.028e+06 3.892e+05 5.339e+05 3.649e+05 9.712e+05 7.973e+05 1.39e+06 1.363e+05 3.811e+05 5.167e+05 1.637e+06 1.947e+06 7.669e+05 1.557e+05 8.901e+05 4.25e+05 
Average rate values = 
7.307e+06 7.002e+06 6.883e+06 7.649e+06 7.047e+06 7.386e+06 1.041e+07 7.387e+06 7.044e+06 7.258e+06 7.637e+06 7.813e+06 7.203e+06 6.805e+06 7.196e+06 6.936e+06 7.098e+06 7.27e+06 7.55e+06 7.1e+06 8.758e+06 6.986e+06 7.314e+06 6.771e+06 6.631e+06 7.582e+06 7.517e+06 6.925e+06 7.086e+06 6.862e+06 7.174e+06 6.874e+06 7.144e+06 6.775e+06 7.836e+06 7.205e+06 7.438e+06 7.198e+06 6.918e+06 7.069e+06 6.909e+06 7.379e+06 7.505e+06 6.886e+06 7.655e+06 6.877e+06 7.253e+06 7.683e+06 6.943e+06 7.375e+06 6.613e+06 7.248e+06 7.285e+06 7.094e+06 7.171e+06 6.85e+06 7.029e+06 8.446e+06 8.083e+06 7.045e+06 6.946e+06 9.176e+06 9.503e+06 6.982e+06 7.135e+06 6.891e+06 8.923e+06 8.273e+06 7.044e+06 9.626e+06 7.941e+06 7.695e+06 7.327e+06 7.161e+06 7.743e+06 6.971e+06 6.996e+06 8.205e+06 6.868e+06 7.329e+06 7.301e+06 6.887e+06 6.983e+06 8.18e+06 7.112e+06 7.411e+06 9.577e+06 7.857e+06 6.902e+06 7.88e+06 6.849e+06 7.184e+06 6.819e+06 7.497e+06 7.026e+06 7.138e+06 6.937e+06 7.141e+06 8.611e+06 7.805e+06 
Average illumination values = 
386.8 396.3 391.9 388 396.5 391.6 388.6 389.4 388 384.3 393.5 383.5 386.4 391.6 388 384.8 392.3 392.4 391.4 396.6 397.3 394.2 393 383.1 390.1 383.4 402.4 386.5 391.4 390 388 387.3 384 388.3 392 391.9 393 395.7 391.6 396.6 388.6 397.2 387.6 386.4 389.8 391 386.5 392.2 386.6 393.3 390.8 387.2 391 385.3 391.1 384.1 390.5 384.5 392.3 390.8 399.5 393.8 392 391.1 395.2 392.7 392.7 405.6 405.9 387.9 388.6 392.2 392 386.5 389.3 389.3 393.7 391 386.9 388.9 386.1 401.8 393 405.8 385.3 389.5 391.3 402.7 387.3 392.3 392.7 387.8 384.8 385.6 382.4 389.4 397.5 391.4 398.6 398 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.02088 0.01984 0.02311 0.0001589 0.009307 0.001588 0.006576 0.006918 0.01613 0.017 0.007267 0.02429 0.03809 0.05855 0.01463 0.001488 0.06992 0.002388 0.04531 0.03183 0.002106 0.06055 0.01707 0.0436 0.004097 0.03638 0.09667 0.00944 0.0056 0.00821 0.007805 0.001968 0.02298 0.01835 0.01237 0.01249 0.004477 0.008726 0.0003359 0.003555 0.03449 0.01885 0.02906 0.00665 0.01234 0.01532 0.00841 0.04612 0.014 0.04034 0.003052 0.0008053 0.05798 0.007782 0.02294 0.01963 0.002424 0.03046 0.01323 0.004678 0.02981 0.006794 0.01554 0.03198 0.004784 0.01475 0.008464 0.01636 0.001657 0.003732 0.03871 0.01372 0.02112 0.01464 0.0133 0.04848 0.003655 0.0337 0.003964 0.04093 0.02231 0.004631 0.01424 0.01683 0.001793 0.007025 0.04238 0.02251 0.01329 0.04323 0.02454 0.0198 0.0001533 0.003291 0.009514 0.02595 0.003513 0.001483 0.009695 0.000769 
Uniformity values = 
0.9681 0.9445 0.9587 0.9513 0.9583 0.963 0.9581 0.9667 0.9462 0.9623 0.9571 0.951 0.9565 0.9396 0.9423 0.9486 0.9492 0.9445 0.9581 0.9618 0.9596 0.9764 0.954 0.953 0.9597 0.9691 0.9576 0.9513 0.9555 0.946 0.9476 0.9438 0.9473 0.9609 0.9303 0.9554 0.9603 0.9527 0.9585 0.9406 0.9607 0.9461 0.9519 0.9547 0.9612 0.9437 0.9573 0.9567 0.9362 0.9481 0.9458 0.9532 0.9509 0.9467 0.9482 0.9449 0.9334 0.9608 0.9559 0.9676 0.9498 0.9491 0.9585 0.9507 0.9488 0.9566 0.9503 0.9595 0.9385 0.9442 0.9679 0.939 0.9604 0.9518 0.9422 0.9549 0.9586 0.962 0.9542 0.9543 0.952 0.9416 0.953 0.9598 0.9508 0.9723 0.9451 0.942 0.9627 0.9386 0.9447 0.9525 0.9487 0.9321 0.9611 0.9356 0.9606 0.9446 0.9614 0.9463 
Minimum rate values = 
6.156e+05 5.998e+05 6.875e+05 4820 2.789e+05 4.753e+04 1.974e+05 2.058e+05 4.878e+05 5.052e+05 2.183e+05 7.278e+05 1.127e+06 1.744e+06 4.445e+05 4.522e+04 2.051e+06 7.285e+04 1.333e+06 9.396e+05 6.325e+04 1.736e+06 5.117e+05 1.291e+06 1.229e+05 1.063e+06 2.775e+06 2.849e+05 1.686e+05 2.493e+05 2.367e+05 6.01e+04 6.916e+05 5.458e+05 3.811e+05 3.748e+05 1.342e+05 2.631e+05 1.011e+04 1.088e+05 1.018e+06 5.691e+05 8.676e+05 2.003e+05 3.681e+05 4.646e+05 2.524e+05 1.358e+06 4.283e+05 1.202e+06 9.294e+04 2.436e+04 1.708e+06 2.362e+05 6.898e+05 5.934e+05 7.482e+04 9.005e+05 3.967e+05 1.392e+05 8.917e+05 2.058e+05 4.64e+05 9.548e+05 1.451e+05 4.415e+05 2.558e+05 4.879e+05 5.091e+04 1.138e+05 1.131e+06 4.185e+05 6.277e+05 4.404e+05 4.046e+05 1.429e+06 1.098e+05 9.936e+05 1.196e+05 1.212e+06 6.685e+05 1.416e+05 4.279e+05 5.014e+05 5.437e+04 2.077e+05 1.266e+06 6.814e+05 3.957e+05 1.299e+06 7.399e+05 5.938e+05 4661 1.017e+05 2.842e+05 7.892e+05 1.053e+05 4.526e+04 2.895e+05 2.344e+04 
Average rate values = 
5.841e+06 6.025e+06 6.24e+06 5.822e+06 5.946e+06 6.341e+06 6.206e+06 6.279e+06 5.615e+06 6.784e+06 6.09e+06 5.757e+06 5.767e+06 5.493e+06 6.084e+06 5.737e+06 5.665e+06 6.695e+06 5.773e+06 5.726e+06 5.658e+06 5.76e+06 5.634e+06 5.681e+06 5.918e+06 5.58e+06 5.4e+06 6.763e+06 7.394e+06 5.76e+06 6.255e+06 6.363e+06 5.82e+06 5.657e+06 6.529e+06 6.387e+06 5.866e+06 6.595e+06 6.326e+06 6.232e+06 5.526e+06 6.335e+06 5.901e+06 6.268e+06 5.813e+06 5.882e+06 5.778e+06 6.477e+06 6.481e+06 6.049e+06 5.696e+06 6.714e+06 5.51e+06 5.965e+06 5.811e+06 6.009e+06 5.785e+06 6.281e+06 6.898e+06 6.227e+06 5.83e+06 6.344e+06 5.69e+06 5.719e+06 6.415e+06 5.625e+06 6.273e+06 5.779e+06 5.912e+06 6.269e+06 5.611e+06 5.835e+06 5.703e+06 5.883e+06 6.108e+06 5.559e+06 6.244e+06 5.931e+06 6.484e+06 5.959e+06 5.684e+06 5.749e+06 6.238e+06 6.345e+06 6.62e+06 5.989e+06 5.794e+06 5.845e+06 5.873e+06 5.784e+06 5.991e+06 6.913e+06 6.59e+06 6.462e+06 5.943e+06 6.425e+06 6.361e+06 6.515e+06 6.496e+06 5.744e+06 
Average illumination values = 
386.1 392.6 384.8 389.3 390.6 383.2 391.3 382.9 395.6 383.5 385.6 387.7 385.8 395.3 391.7 388.3 390.1 392.1 390.7 383.1 390.1 383.4 386.1 387.3 390 382.7 385.6 388.9 387 391.6 389.7 396.6 389.3 383.4 397.2 386.7 384.5 392.9 387 392.2 385.7 391.3 387.3 385.9 383.6 391.1 386 385 395.5 390.5 390.7 387.3 390 390.3 388.8 391.4 401 390.3 385.4 388.1 391.7 388.5 386.9 387.9 388.6 386 388 385.9 399.7 397.2 383.7 392.6 383.9 387 392.3 392 387.8 382.9 386.1 386 389 397.5 392.8 388.6 388.4 385 391.2 393.1 384.6 392.5 390.8 386.8 388.3 401.6 389.5 393.7 383.8 390 389.4 391.3 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002385 0.003108 0.02244 0.0002328 0.001394 0.006638 0.006983 0.01473 0.006182 0.0316 0.02368 0.058 0.01723 0.01032 0.009397 0.000367 0.02753 0.002257 0.0005036 0.01782 0.04656 0.05841 0.005287 0.009397 0.001039 0.006337 0.001698 0.03444 0.006003 0.00364 0.01225 0.02254 0.01005 0.01498 0.01177 0.0194 0.02736 0.006021 0.00284 0.02597 0.04701 0.01414 0.01106 0.0007342 0.03944 0.009055 0.01166 0.02158 0.002613 0.02481 0.002589 0.009005 0.0003092 0.01513 0.01839 0.004391 0.007061 0.009418 0.001566 0.003803 0.0361 0.001218 0.01265 0.01456 0.003016 0.00362 0.01763 0.01345 0.02333 0.002361 0.0008398 0.008613 0.001683 0.006321 0.0255 0.01636 0.01632 0.0241 0.01951 0.000178 0.004019 0.005717 0.01355 0.00162 0.01083 0.007778 0.02453 0.001048 0.01246 0.008949 0.02813 0.002271 0.003538 0.01574 0.02921 0.0359 0.003969 0.00571 0.003455 0.01201 
Uniformity values = 
0.9633 0.9545 0.9584 0.9424 0.9645 0.9637 0.9667 0.9647 0.9658 0.9599 0.9505 0.9593 0.9414 0.9493 0.9464 0.947 0.955 0.9596 0.9764 0.954 0.9581 0.9647 0.9641 0.9616 0.9581 0.9625 0.956 0.9643 0.9589 0.9314 0.9554 0.9603 0.9702 0.9452 0.9635 0.9461 0.9581 0.9596 0.9477 0.9657 0.9614 0.9458 0.9481 0.9475 0.9565 0.9475 0.954 0.9449 0.9334 0.9532 0.9762 0.9511 0.962 0.9624 0.9507 0.9485 0.955 0.9631 0.9238 0.9469 0.9606 0.939 0.9359 0.9585 0.9623 0.9586 0.9621 0.9634 0.9563 0.952 0.953 0.9598 0.9514 0.9723 0.9477 0.9556 0.9473 0.9604 0.9632 0.9549 0.9618 0.954 0.9597 0.956 0.9522 0.9516 0.9603 0.9409 0.9551 0.9583 0.9532 0.9549 0.9613 0.9647 0.9578 0.9561 0.942 0.9629 0.9622 0.9542 
Minimum rate values = 
7.136e+04 9.38e+04 6.679e+05 7127 4.168e+04 1.981e+05 2.077e+05 4.373e+05 1.841e+05 9.346e+05 7.099e+05 1.694e+06 5.232e+05 3.121e+05 2.851e+05 1.118e+04 8.199e+05 6.777e+04 1.488e+04 5.34e+05 1.369e+06 1.696e+06 1.578e+05 2.806e+05 3.126e+04 1.894e+05 5.121e+04 1.012e+06 1.801e+05 1.125e+05 3.677e+05 6.695e+05 2.975e+05 4.538e+05 3.504e+05 5.858e+05 8.123e+05 1.805e+05 8.633e+04 7.656e+05 1.377e+06 4.283e+05 3.345e+05 2.235e+04 1.166e+06 2.744e+05 3.505e+05 6.515e+05 8.066e+04 7.415e+05 7.642e+04 2.719e+05 9273 4.5e+05 5.528e+05 1.333e+05 2.126e+05 2.808e+05 4.889e+04 1.157e+05 1.065e+06 3.739e+04 3.875e+05 4.351e+05 9.03e+04 1.088e+05 5.239e+05 4e+05 6.955e+05 7.147e+04 2.542e+04 2.578e+05 5.099e+04 1.87e+05 7.661e+05 4.897e+05 4.928e+05 7.15e+05 5.785e+05 5378 1.203e+05 1.724e+05 4.047e+05 4.885e+04 3.264e+05 2.349e+05 7.277e+05 3.211e+04 3.74e+05 2.682e+05 8.391e+05 6.855e+04 1.06e+05 4.67e+05 8.667e+05 1.064e+06 1.213e+05 1.706e+05 1.034e+05 3.608e+05 
Average rate values = 
5.002e+06 4.949e+06 4.958e+06 5.009e+06 5.439e+06 5.3e+06 5.458e+06 5.05e+06 5.046e+06 5.173e+06 5.085e+06 4.62e+06 4.885e+06 4.933e+06 4.968e+06 4.825e+06 5.596e+06 4.887e+06 5.001e+06 4.739e+06 5.209e+06 4.713e+06 4.828e+06 5.765e+06 6.103e+06 5.256e+06 5.001e+06 4.741e+06 4.886e+06 5.715e+06 4.891e+06 4.712e+06 5.133e+06 4.941e+06 4.917e+06 5.687e+06 5.002e+06 4.832e+06 5.164e+06 4.814e+06 4.993e+06 4.979e+06 5.125e+06 4.976e+06 4.868e+06 5.209e+06 4.878e+06 5.213e+06 5.018e+06 5.291e+06 5.006e+06 5.362e+06 5.107e+06 4.854e+06 4.96e+06 4.972e+06 5.057e+06 5.35e+06 5.486e+06 5.453e+06 4.76e+06 9.292e+06 4.943e+06 5.094e+06 4.911e+06 5.178e+06 5.15e+06 5.036e+06 4.874e+06 4.973e+06 5.603e+06 5.605e+06 5.69e+06 5.012e+06 4.922e+06 4.875e+06 4.887e+06 4.845e+06 5.853e+06 5.191e+06 5.272e+06 5.698e+06 4.728e+06 5.076e+06 5.805e+06 4.957e+06 5.914e+06 4.918e+06 4.719e+06 5.427e+06 5.57e+06 5.134e+06 5.095e+06 4.857e+06 4.558e+06 5.098e+06 5.467e+06 4.976e+06 5.52e+06 4.839e+06 
Average illumination values = 
385.9 388.4 384.7 392.9 382.6 388.3 382.9 388.8 381.9 383.8 388 384.6 391.6 388 395.5 391 385.7 390.1 383.4 386.1 385.9 388 384.7 383.8 386 382.8 387.8 382 384.2 396.7 386.7 384.5 385.8 392.4 382.7 391.3 384.8 383.9 388.7 382.7 383.2 391.5 390.5 389.2 386 390 386.5 391.4 401 386.5 384.2 390.4 383.2 384.7 387.9 388.7 385.8 384.5 406 396.1 383.5 392.6 400 384.3 383.7 387.8 382.9 382.4 385.2 389 392.8 388.6 388.4 385 389.6 387.5 395.2 383.6 382.5 386.1 389.2 388.7 383.8 385.3 388.9 391.7 384.3 392 391.9 384.4 386.5 386.3 389.4 383.3 385.1 386 397.9 384.2 384.5 386.6 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002531 0.003314 0.0001621 0.007103 0.005382 0.007117 0.0146 0.005497 0.02091 0.001822 0.01337 0.001745 0.008009 0.0003211 0.002583 0.001686 0.0005705 0.01642 0.004816 0.005814 0.01013 0.001334 0.005186 0.00233 0.001729 0.003718 0.002697 0.003958 0.01171 0.003022 0.01124 0.02153 0.004178 0.001865 0.006508 0.0474 0.006056 0.003143 0.0008191 0.01187 0.01049 0.02426 0.002868 0.001572 0.0008221 0.006423 0.007201 0.006986 0.004109 0.00569 0.007766 0.001369 0.0001268 0.009033 0.009866 0.01046 0.003222 0.001201 0.004723 0.006349 0.004868 0.001141 0.008258 0.001628 0.007595 0.01303 0.001922 0.004563 0.02383 0.0001655 0.001643 0.0006083 0.004452 0.009525 0.0007876 0.003235 0.0009423 0.008967 0.01386 0.004095 0.01771 0.004369 9.163e-05 0.01311 0.003664 0.004909 0.01431 0.00811 0.002662 3.126e-05 0.009552 0.0002235 0.01559 0.01103 0.006344 0.01157 0.01218 0.008108 0.0135 0.001437 
Uniformity values = 
0.965 0.9653 0.9556 0.9649 0.9664 0.9675 0.9651 0.9658 0.951 0.9662 0.9486 0.9493 0.9519 0.947 0.9636 0.9607 0.9727 0.962 0.9615 0.9632 0.9636 0.9581 0.9586 0.953 0.9501 0.948 0.9566 0.9603 0.9702 0.9617 0.9599 0.9549 0.9547 0.9653 0.9627 0.9617 0.9458 0.9626 0.9546 0.9495 0.9619 0.9449 0.9334 0.9553 0.9729 0.9498 0.9528 0.9541 0.9545 0.955 0.9624 0.9545 0.9676 0.9536 0.9629 0.9587 0.9641 0.9679 0.9608 0.9544 0.952 0.9404 0.9598 0.9514 0.9664 0.9448 0.9627 0.9386 0.9655 0.9582 0.9618 0.9456 0.9631 0.9547 0.9491 0.9636 0.9513 0.9601 0.9583 0.9584 0.9574 0.9777 0.9631 0.9561 0.9503 0.9609 0.9649 0.9614 0.9536 0.9519 0.9369 0.9508 0.9631 0.9748 0.966 0.9636 0.9642 0.9387 0.9655 0.9527 
Minimum rate values = 
7.557e+04 9.89e+04 4894 2.116e+05 1.602e+05 2.115e+05 4.333e+05 1.638e+05 6.277e+05 5.437e+04 4.038e+05 5.298e+04 2.418e+05 9782 7.725e+04 5.058e+04 1.692e+04 4.883e+05 1.442e+05 1.736e+05 3.017e+05 4.016e+04 1.557e+05 7.047e+04 5.246e+04 1.129e+05 8.124e+04 1.187e+05 3.462e+05 9.051e+04 3.358e+05 6.432e+05 1.26e+05 5.569e+04 1.944e+05 1.388e+06 1.841e+05 9.406e+04 2.475e+04 3.585e+05 3.129e+05 7.315e+05 8.853e+04 4.744e+04 2.437e+04 1.945e+05 2.173e+05 2.105e+05 1.239e+05 1.714e+05 2.319e+05 4.137e+04 3781 2.72e+05 2.941e+05 3.132e+05 9.626e+04 3.577e+04 1.415e+05 1.913e+05 1.472e+05 3.498e+04 2.472e+05 4.934e+04 2.259e+05 3.952e+05 5.755e+04 1.399e+05 7.036e+05 4982 4.925e+04 1.855e+04 1.331e+05 2.864e+05 2.393e+04 9.672e+04 2.857e+04 2.682e+05 4.144e+05 1.23e+05 5.289e+05 1.287e+05 2745 3.929e+05 1.11e+05 1.47e+05 4.249e+05 2.424e+05 8.043e+04 947.6 2.927e+05 6782 4.634e+05 3.246e+05 1.889e+05 3.444e+05 3.621e+05 2.482e+05 4.007e+05 4.349e+04 
Average rate values = 
4.403e+06 4.138e+06 4.377e+06 4.341e+06 4.444e+06 4.449e+06 4.351e+06 4.432e+06 4.61e+06 4.282e+06 4.328e+06 4.329e+06 4.344e+06 4.27e+06 4.372e+06 4.538e+06 4.369e+06 4.321e+06 4.322e+06 4.48e+06 4.432e+06 4.246e+06 4.594e+06 4.32e+06 4.27e+06 4.482e+06 4.303e+06 4.161e+06 4.518e+06 4.364e+06 4.19e+06 4.836e+06 5.012e+06 4.419e+06 4.233e+06 4.328e+06 4.52e+06 4.215e+06 4.29e+06 4.316e+06 4.367e+06 4.155e+06 4.446e+06 4.514e+06 4.494e+06 4.486e+06 4.504e+06 4.244e+06 4.17e+06 4.416e+06 4.465e+06 4.316e+06 4.286e+06 4.299e+06 4.178e+06 4.407e+06 4.208e+06 4.25e+06 4.861e+06 4.565e+06 4.342e+06 4.471e+06 4.973e+06 4.756e+06 4.118e+06 4.503e+06 4.49e+06 4.483e+06 4.235e+06 4.47e+06 4.642e+06 4.809e+06 4.418e+06 4.47e+06 4.253e+06 4.502e+06 4.291e+06 4.643e+06 4.864e+06 4.806e+06 4.591e+06 4.368e+06 4.266e+06 4.536e+06 4.539e+06 4.395e+06 4.569e+06 4.334e+06 4.281e+06 4.6e+06 4.538e+06 4.564e+06 4.226e+06 4.254e+06 4.611e+06 4.428e+06 5.072e+06 4.448e+06 4.179e+06 4.531e+06 
Average illumination values = 
385.2 382.7 386 382.7 381.9 382.6 387.9 381.9 387.7 381.9 388.7 388 389 391 382.3 389.6 384.8 382.9 389.3 385 383 386 384.4 392.8 388.2 388.6 385.1 384.5 385.8 383.4 385.2 386.5 385.9 381.6 382.6 383.1 391.5 384.5 385.9 388 383.3 391.4 401 385.6 386 391.7 387 386.5 386.3 385.8 384.8 392.9 383.8 386.6 382.9 384.2 383 383.8 383.4 386 389 398 388.6 388.4 382.6 391.9 384.6 392.5 381.6 384.4 389.2 389.6 382.5 385.8 390.2 383 387.7 389.9 384.4 387 385.3 382.9 382.8 386 393.9 385 383.4 383.5 387.2 388.4 395.2 393.7 382.5 384 385.8 382.3 382.8 395 381.6 391.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002686 0.01053 0.0001086 0.001314 0.005786 0.005531 0.004849 0.009121 0.001772 0.01253 0.0017 0.002018 4.644e-05 0.001635 0.0004368 0.01604 0.005181 0.005325 0.009363 0.007155 0.001613 0.01378 0.000911 0.002572 0.003578 0.0003489 0.0008872 0.0001442 0.004921 0.006091 0.01317 0.0219 0.005556 0.003532 0.000921 0.009334 0.009146 0.00263 0.003409 0.0007567 1.287e-05 0.00925 0.004666 0.006614 0.008114 0.001338 0.000123 0.009129 0.01081 0.01278 0.002576 0.01367 0.003856 0.004732 0.004321 0.006899 0.001662 0.009022 0.001417 0.005491 0.0119 0.0001786 0.002348 0.0005813 0.004062 0.002327 0.00047 0.003232 0.00682 0.006779 0.007954 0.001713 0.003712 0.0001219 0.003172 0.006484 0.004175 0.001371 0.002918 3.384e-05 0.001563 0.004794 0.02192 0.007592 0.003867 0.0009195 0.009697 0.01453 0.001501 0.001104 0.007634 0.0006212 0.00158 0.005957 0.00114 0.002579 0.003717 0.01256 0.009621 0.002827 
Uniformity values = 
0.965 0.964 0.9646 0.9645 0.9642 0.9733 0.9658 0.961 0.9662 0.9486 0.9523 0.9506 0.9581 0.9654 0.9764 0.9654 0.9623 0.9627 0.9562 0.9643 0.9638 0.9643 0.9609 0.9653 0.9621 0.9662 0.9648 0.9578 0.9581 0.9612 0.962 0.9617 0.9594 0.9584 0.9565 0.9526 0.9618 0.9426 0.9532 0.9751 0.9498 0.9587 0.9506 0.9648 0.9605 0.9403 0.9651 0.9606 0.9629 0.9585 0.9549 0.9628 0.9643 0.9666 0.9423 0.9606 0.9514 0.9671 0.9524 0.9563 0.9603 0.9624 0.963 0.948 0.9631 0.9641 0.9571 0.9621 0.9653 0.9583 0.9552 0.9574 0.9672 0.9605 0.9563 0.9629 0.9649 0.965 0.955 0.9519 0.9369 0.9539 0.9655 0.9491 0.9661 0.9555 0.9533 0.9655 0.9584 0.96 0.9593 0.962 0.9667 0.9711 0.9619 0.9563 0.9609 0.9635 0.9647 0.962 
Minimum rate values = 
8.021e+04 3.136e+05 3247 3.927e+04 1.726e+05 1.635e+05 1.445e+05 2.726e+05 5.287e+04 3.787e+05 5.146e+04 6.117e+04 1399 4.884e+04 1.291e+04 4.756e+05 1.549e+05 1.592e+05 2.812e+05 2.133e+05 4.824e+04 4.093e+05 2.734e+04 7.678e+04 1.071e+05 1.042e+04 2.652e+04 4344 1.478e+05 1.823e+05 3.922e+05 6.497e+05 1.666e+05 1.061e+05 2.777e+04 2.814e+05 2.731e+05 8.039e+04 1.03e+05 2.238e+04 390.9 2.77e+05 1.413e+05 1.971e+05 2.427e+05 4.104e+04 3678 2.729e+05 3.222e+05 3.823e+05 7.775e+04 4.068e+05 1.151e+05 1.409e+05 1.32e+05 2.065e+05 5.037e+04 2.679e+05 4.289e+04 1.652e+05 3.555e+05 5356 7.026e+04 1.769e+04 1.214e+05 6.957e+04 1.417e+04 9.678e+04 2.031e+05 2.034e+05 2.393e+05 5.157e+04 1.105e+05 3663 9.555e+04 1.936e+05 1.246e+05 4.096e+04 8.804e+04 1026 4.809e+04 1.446e+05 6.478e+05 2.299e+05 1.153e+05 2.775e+04 2.92e+05 4.311e+05 4.516e+04 3.317e+04 2.287e+05 1.863e+04 4.712e+04 1.765e+05 3.417e+04 7.771e+04 1.114e+05 3.738e+05 2.863e+05 8.466e+04 
Average rate values = 
3.961e+06 3.721e+06 3.895e+06 4.068e+06 3.966e+06 3.958e+06 4.065e+06 4.006e+06 3.846e+06 3.765e+06 3.905e+06 3.887e+06 3.86e+06 3.835e+06 4.038e+06 3.659e+06 3.624e+06 3.798e+06 3.955e+06 3.676e+06 3.861e+06 3.753e+06 3.875e+06 3.813e+06 3.85e+06 3.896e+06 3.714e+06 4.387e+06 4.009e+06 3.899e+06 3.84e+06 3.91e+06 3.851e+06 3.743e+06 3.879e+06 3.937e+06 3.816e+06 3.739e+06 4.234e+06 4.006e+06 4.021e+06 3.834e+06 3.945e+06 3.836e+06 3.941e+06 3.904e+06 3.788e+06 3.859e+06 3.68e+06 3.851e+06 3.852e+06 3.789e+06 3.979e+06 3.827e+06 3.952e+06 3.996e+06 4.272e+06 3.821e+06 3.809e+06 3.759e+06 3.916e+06 4.123e+06 4.156e+06 4.326e+06 3.708e+06 3.941e+06 3.84e+06 4.416e+06 3.765e+06 3.94e+06 4.577e+06 4.096e+06 3.841e+06 3.56e+06 3.92e+06 3.929e+06 3.958e+06 3.788e+06 3.889e+06 4.183e+06 4.019e+06 4.076e+06 3.579e+06 3.837e+06 3.825e+06 3.806e+06 3.803e+06 3.569e+06 3.919e+06 3.899e+06 3.886e+06 3.907e+06 3.728e+06 3.893e+06 3.889e+06 3.921e+06 3.896e+06 4.183e+06 4.062e+06 3.874e+06 
Average illumination values = 
385.2 382.6 383.9 382.6 383.8 383.5 381.9 383.3 381.9 388.7 386.8 389.5 390.7 381.6 383.4 381.6 389 383.2 386.9 382.1 383.1 382 383.4 381.6 383.8 383.9 382.2 386 384.8 383.6 383.4 383.1 386 384.4 386 387.9 383 392.4 386.5 384.6 391.7 384.6 387.8 382.3 383.5 398.9 385.1 383.5 382.9 384.3 392 382.6 382 381.6 397.2 388.3 388.4 382.3 388.8 385.2 384.5 382.8 388.7 388.6 382.5 382.1 385.8 383.8 381.6 384.4 385.6 385.3 382.3 384.1 385.9 384.2 383.4 382.1 386.6 388.4 395.2 392.4 381.6 394.4 381.8 385.5 388.5 381.6 386.1 383.7 384 383.8 382 382.4 383.4 385.9 384.3 382.7 382.6 384.9 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.00278 0.0003335 9.873e-05 0.001301 0.007093 0.007784 0.00937 0.000182 0.0142 0.00177 0.002141 0.002528 0.001189 0.0001003 0.001217 0.004335 0.009035 0.00111 0.001663 0.0017 0.001797 0.003432 0.006493 0.003352 0.0108 0.0062 0.006247 0.006615 0.002919 0.005603 2.344e-05 0.0007061 0.004433 0.01139 0.001306 0.00076 1.138e-05 0.00166 0.001073 0.001329 0.0001739 0.001552 0.002375 0.01115 0.01125 0.002477 0.01237 0.006264 0.001574 0.0008903 0.0001459 0.005257 0.001332 0.001316 0.01223 0.0001704 0.0001798 0.01807 0.001608 0.0003644 0.002737 0.0006618 0.004308 0.0001657 0.001699 0.01294 4.984e-05 0.003344 0.001212 0.006564 0.002518 3.677e-05 0.001535 0.003276 0.0003439 0.0009582 0.003963 0.001112 0.003088 0.001548 0.001127 0.007479 0.0006645 0.003791 0.00227 5.015e-06 0.004165 0.01038 0.001704 0.002758 0.0002616 0.0008884 6.759e-05 0.006772 0.000814 0.004764 0.01221 0.0001124 0.001189 0.0009139 
Uniformity values = 
0.965 0.9638 0.9664 0.9664 0.9675 0.9623 0.9619 0.9652 0.9486 0.9523 0.9514 0.9654 0.9764 0.954 0.9644 0.9691 0.9649 0.9643 0.9638 0.9615 0.948 0.9597 0.9632 0.9642 0.9669 0.9581 0.9636 0.9627 0.9653 0.9694 0.95 0.9495 0.9619 0.9449 0.9593 0.9762 0.9665 0.9595 0.9539 0.9578 0.9624 0.9545 0.9631 0.9637 0.9587 0.9684 0.9629 0.9643 0.952 0.9531 0.9637 0.9664 0.9526 0.9563 0.9638 0.9624 0.9618 0.9654 0.956 0.9534 0.9661 0.9608 0.9583 0.9552 0.9574 0.9662 0.9659 0.9649 0.9609 0.961 0.955 0.9579 0.9434 0.9444 0.9662 0.966 0.9655 0.9612 0.9654 0.9683 0.96 0.9655 0.962 0.9621 0.9656 0.9587 0.9584 0.9638 0.9651 0.9645 0.958 0.963 0.948 0.9627 0.9644 0.9625 0.9624 0.9478 0.9516 0.9647 
Minimum rate values = 
8.301e+04 9984 2948 3.88e+04 2.108e+05 2.325e+05 2.797e+05 5440 4.287e+05 5.359e+04 6.488e+04 7.547e+04 3.512e+04 3033 3.64e+04 1.288e+05 2.689e+05 3.319e+04 4.974e+04 5.096e+04 5.465e+04 1.03e+05 1.938e+05 1.001e+05 3.205e+05 1.861e+05 1.865e+05 1.976e+05 8.713e+04 1.663e+05 712 2.145e+04 1.327e+05 3.457e+05 3.925e+04 2.246e+04 339.7 4.989e+04 3.244e+04 3.999e+04 5214 4.689e+04 7.108e+04 3.32e+05 3.367e+05 7.372e+04 3.684e+05 1.868e+05 4.767e+04 2.694e+04 4368 1.565e+05 4.032e+04 3.969e+04 3.639e+05 5107 5392 5.351e+05 4.849e+04 1.102e+04 8.161e+04 1.987e+04 1.294e+05 5005 5.116e+04 3.839e+05 1489 9.983e+04 3.637e+04 1.964e+05 7.599e+04 1108 4.691e+04 9.992e+04 1.027e+04 2.86e+04 1.182e+05 3.337e+04 9.215e+04 4.61e+04 3.386e+04 2.227e+05 1.992e+04 1.135e+05 6.776e+04 150.9 1.251e+05 3.09e+05 5.089e+04 8.239e+04 7878 2.66e+04 2057 2.023e+05 2.434e+04 1.425e+05 3.639e+05 3421 3.603e+04 2.732e+04 
Average rate values = 
3.641e+06 3.481e+06 3.526e+06 3.56e+06 3.626e+06 3.538e+06 3.733e+06 3.463e+06 3.409e+06 3.576e+06 3.482e+06 3.435e+06 3.63e+06 3.411e+06 3.589e+06 3.543e+06 3.422e+06 3.563e+06 3.545e+06 3.4e+06 3.573e+06 3.384e+06 3.716e+06 3.436e+06 3.385e+06 3.24e+06 3.463e+06 3.451e+06 3.355e+06 3.441e+06 3.475e+06 3.492e+06 3.485e+06 3.39e+06 3.428e+06 3.632e+06 3.498e+06 3.469e+06 3.358e+06 3.507e+06 3.634e+06 3.481e+06 3.308e+06 3.38e+06 3.41e+06 3.398e+06 3.44e+06 3.451e+06 3.518e+06 3.679e+06 3.593e+06 3.318e+06 3.505e+06 3.407e+06 3.47e+06 3.56e+06 3.702e+06 3.295e+06 3.572e+06 3.403e+06 3.55e+06 3.397e+06 3.55e+06 3.862e+06 3.546e+06 3.411e+06 3.498e+06 3.562e+06 3.598e+06 3.518e+06 3.611e+06 3.464e+06 3.582e+06 3.584e+06 3.506e+06 3.547e+06 3.494e+06 3.629e+06 3.358e+06 3.587e+06 3.522e+06 3.473e+06 3.593e+06 3.361e+06 3.507e+06 3.481e+06 3.426e+06 3.622e+06 3.791e+06 3.495e+06 3.627e+06 3.346e+06 3.482e+06 3.451e+06 3.4e+06 3.547e+06 3.33e+06 3.665e+06 3.421e+06 3.561e+06 
Average illumination values = 
385.2 382.6 383.2 381.9 382.6 383.5 383 381.7 388.7 386.8 389.2 381.6 383.4 386.1 383.1 382.7 382.3 382.1 383.1 383.1 388.6 385 383.4 382.4 382.4 384.8 382.6 382.6 381.6 381.8 388.1 388 383.3 391.4 384 384.2 381.7 384.7 386.5 384.6 384.8 392.9 382.5 382.6 384.2 383.4 382.6 382 389 392.7 382.2 382.6 388.7 385.2 382.2 382.8 389.2 381.6 385.3 388.4 382 383.4 384.4 385.6 385.3 381.6 382.1 383 385 383.3 386.6 386 392.5 390.1 382 385.8 381.6 389.4 381.6 385.3 383.7 381.6 383.8 384.1 387.6 384.2 385.7 382.7 382.4 383.9 390.2 383.2 388.6 382.6 382.5 383.4 383.7 389.8 389.6 382.2 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.03e-05 0.0003062 0.006351 0.005258 0.005268 0.004406 0.001502 0.008506 0.001878 0.002205 0.002613 0.001054 0.0002962 0.005038 0.0003091 0.0011 0.005315 0.01244 0.0008682 0.000803 0.006514 0.001323 0.0001441 0.002267 0.001822 0.001774 0.002931 0.0008743 0.0005708 0.004889 0.002027 0.001755 0.0002091 4.171e-06 0.007909 0.001336 0.006703 4.167e-05 0.0009212 0.001197 0.004447 0.000492 0.003736 0.004393 0.002013 0.006371 0.001292 0.005055 0.001248 0.005007 0.0001332 0.0001636 0.003934 0.001662 0.0003895 0.0009953 0.0004113 0.007522 0.001633 0.00243 5.079e-05 0.00318 0.0001233 0.001388 0.002375 0.0006378 0.0002461 0.01532 8.758e-05 0.0009387 1.589e-06 0.00342 0.00151 0.0008383 0.001656 0.001145 0.001353 4.979e-06 0.003869 0.001378 0.00199 0.002866 2.929e-05 0.002951 0.0006222 0.007348 0.0001143 0.0004966 0.0001084 0.001006 0.0009192 0.003742 0.004485 0.006195 0.000554 0.009558 6.752e-05 0.002303 0.000537 0.001948 
Uniformity values = 
0.9648 0.9637 0.9649 0.9664 0.9674 0.9659 0.953 0.9652 0.9523 0.9514 0.9654 0.9764 0.9654 0.9661 0.9648 0.964 0.963 0.9655 0.9609 0.9597 0.9649 0.9662 0.9598 0.9547 0.9653 0.9644 0.9636 0.9595 0.9662 0.9619 0.9487 0.9594 0.9639 0.9663 0.9579 0.9649 0.9639 0.9545 0.9636 0.9637 0.9587 0.9684 0.9645 0.9563 0.952 0.9628 0.9651 0.9501 0.9627 0.9638 0.9631 0.9573 0.9654 0.9641 0.9661 0.9513 0.9601 0.9608 0.9618 0.9662 0.9659 0.9502 0.9648 0.9662 0.9647 0.9324 0.9508 0.9655 0.966 0.9655 0.9612 0.9654 0.9574 0.9594 0.9626 0.9667 0.9711 0.9644 0.9646 0.9638 0.9651 0.9689 0.955 0.9524 0.9504 0.9655 0.955 0.9602 0.9661 0.9565 0.9647 0.9625 0.9662 0.9628 0.9524 0.9662 0.9575 0.9651 0.9662 0.968 
Minimum rate values = 
307.9 9167 1.893e+05 1.566e+05 1.567e+05 1.313e+05 4.543e+04 2.532e+05 5.684e+04 6.68e+04 7.8e+04 3.113e+04 8853 1.501e+05 9242 3.292e+04 1.588e+05 3.694e+05 2.606e+04 2.413e+04 1.941e+05 3.95e+04 4332 6.844e+04 5.44e+04 5.302e+04 8.762e+04 2.628e+04 1.704e+04 1.463e+05 6.157e+04 5.274e+04 6258 124.6 2.373e+05 3.994e+04 1.999e+05 1260 2.757e+04 3.58e+04 1.335e+05 1.466e+04 1.116e+05 1.323e+05 6.096e+04 1.903e+05 3.862e+04 1.531e+05 3.737e+04 1.495e+05 3990 4930 1.174e+05 4.971e+04 1.163e+04 3.017e+04 1.236e+04 2.25e+05 4.895e+04 7.248e+04 1517 9.642e+04 3686 4.143e+04 7.095e+04 1.973e+04 7466 4.543e+05 2616 2.804e+04 47.71 1.02e+05 4.548e+04 2.52e+04 4.961e+04 3.416e+04 4.016e+04 149 1.155e+05 4.122e+04 5.945e+04 8.521e+04 885 8.927e+04 1.888e+04 2.188e+05 3454 1.492e+04 3237 3.034e+04 2.748e+04 1.12e+05 1.336e+05 1.851e+05 1.678e+04 2.84e+05 2035 6.877e+04 1.603e+04 5.8e+04 
Average rate values = 
3.311e+06 3.237e+06 3.202e+06 3.219e+06 3.153e+06 3.196e+06 3.261e+06 3.009e+06 3.18e+06 3.171e+06 3.169e+06 3.311e+06 2.986e+06 2.907e+06 3.101e+06 3.13e+06 3.145e+06 3.103e+06 3.195e+06 3.095e+06 3.4e+06 3.129e+06 3.088e+06 3.33e+06 3.11e+06 3.184e+06 3.179e+06 3.024e+06 3.099e+06 3.12e+06 3.077e+06 3.334e+06 3.26e+06 3.367e+06 2.993e+06 3.085e+06 3.098e+06 3.199e+06 3.024e+06 3.098e+06 3.116e+06 3.064e+06 3.026e+06 3.141e+06 3.183e+06 3.193e+06 3.394e+06 3.263e+06 3.1e+06 3.175e+06 3.273e+06 3.203e+06 2.969e+06 3.196e+06 3.28e+06 3.221e+06 3.255e+06 3.391e+06 3.247e+06 3.134e+06 3.206e+06 3.233e+06 3.296e+06 3.076e+06 3.049e+06 3.268e+06 3.269e+06 3.236e+06 3.225e+06 3.154e+06 3.31e+06 2.993e+06 3.172e+06 3.19e+06 3.162e+06 3.262e+06 3.061e+06 3.197e+06 3.097e+06 3.321e+06 3.356e+06 3.172e+06 3.14e+06 2.943e+06 3.198e+06 3.006e+06 3.182e+06 3.172e+06 3.282e+06 3.137e+06 3.234e+06 3.163e+06 3.11e+06 3.13e+06 3.262e+06 3.153e+06 3.091e+06 3.137e+06 3.223e+06 3.106e+06 
Average illumination values = 
384.3 382.6 382.7 381.9 382.1 381.9 386.9 381.7 386.8 389.2 381.6 383.4 381.6 382 382.5 382.8 382.6 381.6 383.4 385 382.7 381.6 384.3 385.9 381.6 382 384.3 383.9 382.1 383.3 389.8 384 385.2 381.6 384.6 381.8 382.2 392.9 382.3 382.6 384.2 383.4 381.9 385.2 389 382.6 382.6 388.6 384.6 382.2 382.5 387.4 381.6 382.1 382 387.7 389.9 383.4 383.5 381.6 382.1 389.1 383.4 381.6 382.7 397.2 393.7 381.6 385.8 381.6 389.4 381.6 384.8 384.5 383.2 382 382.4 382.4 382.6 382.7 382.4 382.2 386.4 387.7 387.6 381.6 387.2 384.5 382.4 387.6 382.2 383.6 381.6 382.8 386.8 382 386.7 381.7 381.6 381.8 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.034e-05 0.0001669 0.00146 0.005657 0.007801 0.007285 0.001995 0.001341 0.002291 3.392e-05 0.001111 0.000303 0.003805 0.002774 0.001248 0.001706 0.001161 0.000736 9.057e-05 0.000369 0.0001479 0.00103 0.001848 0.001698 0.005928 2.826e-05 0.009549 0.003736 0.00205 0.0001706 1.481e-06 0.008812 0.001451 0.007514 0.0001626 0.001713 0.001052 0.0005162 0.001265 0.002373 0.001565 0.001828 0.001657 0.004867 0.001246 0.00746 0.0001451 0.0001873 0.001481 0.000136 0.0005331 0.00119 0.0003519 0.001452 0.002455 5.038e-05 0.002324 0.0001026 0.006221 3.967e-05 0.001682 0.0003389 0.0002076 0.0007014 0.001047 0.003312 0.001494 0.000744 0.0006306 0.0008064 0.0005713 5.324e-06 0.003801 0.001733 0.00274 0.0001256 0.002997 0.0005831 0.001704 0.0002734 0.0002717 1.396e-06 0.003273 0.008036 0.002789 0.0009225 9.239e-05 0.009582 7.545e-05 0.0004029 0.001436 0.003608 0.002392 0.0005129 0.0002546 0.002748 0.00292 0.003153 0.007843 0.0006873 
Uniformity values = 
0.9648 0.9584 0.9668 0.9675 0.9663 0.9631 0.9662 0.9505 0.9519 0.9654 0.9764 0.9654 0.9691 0.9648 0.9643 0.9675 0.9655 0.9653 0.9632 0.9662 0.9675 0.9593 0.9653 0.9644 0.9694 0.9571 0.9572 0.9618 0.9725 0.964 0.9663 0.9579 0.9649 0.9639 0.9545 0.963 0.9655 0.9641 0.965 0.9643 0.952 0.9668 0.9665 0.9501 0.9645 0.9655 0.959 0.9553 0.9639 0.9534 0.9661 0.9653 0.9583 0.9618 0.9662 0.9659 0.9636 0.9649 0.9643 0.9634 0.9434 0.9631 0.9774 0.9654 0.9653 0.9654 0.9627 0.9667 0.9621 0.9664 0.9699 0.9586 0.964 0.9642 0.9663 0.96 0.9524 0.9504 0.9655 0.9625 0.9667 0.9332 0.9663 0.9647 0.9646 0.9635 0.9513 0.9662 0.9595 0.9654 0.9662 0.9589 0.9594 0.9482 0.9621 0.9653 0.9655 0.9702 0.9627 0.9643 
Minimum rate values = 
309.1 5023 4.353e+04 1.682e+05 2.32e+05 2.174e+05 5.95e+04 4.069e+04 6.937e+04 1014 3.282e+04 9054 1.131e+05 8.283e+04 3.733e+04 5.084e+04 3.467e+04 2.199e+04 2713 1.102e+04 4409 3.097e+04 5.519e+04 5.077e+04 1.759e+05 852 2.864e+05 1.119e+05 6.075e+04 5106 44.23 2.642e+05 4.335e+04 2.24e+05 4915 5.127e+04 3.142e+04 1.545e+04 3.778e+04 7.091e+04 4.74e+04 5.451e+04 4.943e+04 1.474e+05 3.725e+04 2.221e+05 4365 5657 4.43e+04 4116 1.592e+04 3.555e+04 1.059e+04 4.353e+04 7.321e+04 1505 6.95e+04 3068 1.856e+05 1188 5.141e+04 1.015e+04 6129 2.095e+04 3.128e+04 9.882e+04 4.474e+04 2.22e+04 1.89e+04 2.407e+04 1.699e+04 160.2 1.135e+05 5.182e+04 8.17e+04 3776 9.066e+04 1.77e+04 5.087e+04 8194 8107 43.17 9.756e+04 2.394e+05 8.329e+04 2.761e+04 2802 2.847e+05 2269 1.204e+04 4.284e+04 1.084e+05 7.186e+04 1.56e+04 7636 8.202e+04 8.714e+04 9.362e+04 2.341e+05 2.056e+04 
Average rate values = 
3.056e+06 2.924e+06 2.954e+06 2.975e+06 2.925e+06 3.094e+06 2.882e+06 2.893e+06 2.899e+06 2.891e+06 3.067e+06 2.687e+06 2.901e+06 2.698e+06 2.811e+06 2.986e+06 2.777e+06 2.876e+06 2.965e+06 2.851e+06 2.802e+06 3.034e+06 2.832e+06 2.966e+06 2.844e+06 2.847e+06 2.791e+06 2.846e+06 2.954e+06 3.041e+06 2.921e+06 2.766e+06 2.688e+06 2.803e+06 2.97e+06 2.787e+06 2.808e+06 2.847e+06 2.785e+06 2.927e+06 2.918e+06 3.003e+06 3.141e+06 3.019e+06 2.816e+06 2.937e+06 3.081e+06 3.279e+06 2.766e+06 2.755e+06 3.023e+06 3.016e+06 3.1e+06 3.156e+06 2.895e+06 2.942e+06 2.975e+06 2.893e+06 3.001e+06 2.754e+06 2.863e+06 3.072e+06 2.799e+06 2.913e+06 2.959e+06 2.743e+06 2.888e+06 2.899e+06 3.007e+06 2.799e+06 2.949e+06 2.889e+06 2.811e+06 3.227e+06 2.919e+06 2.885e+06 2.715e+06 2.941e+06 2.807e+06 2.9e+06 2.784e+06 3.353e+06 2.91e+06 2.961e+06 2.83e+06 2.88e+06 2.996e+06 2.905e+06 2.812e+06 2.854e+06 2.961e+06 2.935e+06 2.841e+06 3.241e+06 2.896e+06 2.953e+06 2.929e+06 2.868e+06 2.976e+06 2.743e+06 
Average illumination values = 
384.3 384.7 381.8 382.6 381.9 382.5 381.9 387.6 389 381.6 383.4 381.6 382.7 382.5 382.1 381.7 381.6 381.6 383.4 381.6 382.1 384 381.6 382 381.8 384.9 384.8 383 384.9 382.1 381.6 384.6 381.8 382.2 392.9 382.5 381.6 383 381.7 382 389 385.9 382.3 388.6 381.9 381.6 384.1 385.6 382.2 388.4 382 381.6 384.4 383.5 381.6 382.1 383.7 383.4 382.4 383.8 392.5 382.5 383 381.6 382.3 381.6 382.7 381.6 382.9 381.9 385.9 384.3 383 382.4 383.2 384.4 387.7 387.6 381.6 383.4 381.7 402 381.6 382.4 382.2 382.3 387.2 382 385.9 381.6 381.6 390.4 384 389.7 382.9 381.6 381.6 382.8 384 382 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.343e-06 0.0001877 0.001489 0.004347 0.004559 0.0002909 0.001022 0.004693 3.909e-05 0.001079 9.442e-05 0.003765 0.002268 0.000977 0.002044 0.0008521 0.0006403 0.0002342 0.000917 1.709e-06 0.001425 0.001813 0.003068 2.909e-05 0.006758 0.002761 0.001163 0.0001797 4.277e-06 0.001096 0.00131 0.001112 0.0001099 0.001355 0.0005271 0.001275 0.002371 0.0004281 0.001909 0.001518 0.001448 0.0009513 0.0001451 0.0001288 9.897e-05 0.0001286 0.0005663 0.0005456 0.0003836 0.001251 3.193e-05 0.0005222 0.001042 0.001424 0.002268 0.0005245 0.0002193 0.0001413 0.0006658 0.001054 0.003606 0.001453 0.0006876 0.0006593 0.002952 5.484e-06 0.003659 0.006018 0.001392 0.0001996 0.0009849 0.000573 0.001676 0.0001438 0.0001878 0.000332 0.0008589 0.00409 6.316e-05 0.001673 5.992e-05 7.172e-07 0.001781 0.0008678 0.002209 0.002442 0.001988 0.0003864 0.001939 0.003243 0.001385 0.006433 0.0005949 0.000301 0.003512 0.001067 0.00121 0.001366 0.002292 0.003594 
Uniformity values = 
0.9648 0.9632 0.9668 0.9675 0.9659 0.9555 0.9599 0.9655 0.9645 0.9654 0.9654 0.9661 0.9661 0.9654 0.9577 0.9609 0.9653 0.9649 0.9662 0.9601 0.9653 0.9644 0.9636 0.9571 0.9572 0.9618 0.9614 0.9674 0.9663 0.9631 0.9578 0.9622 0.9636 0.9637 0.9623 0.965 0.9643 0.952 0.9654 0.9664 0.9553 0.9604 0.9631 0.9581 0.9654 0.9655 0.9661 0.9653 0.9608 0.9618 0.9662 0.957 0.9655 0.9654 0.9659 0.9369 0.9512 0.9667 0.9665 0.9649 0.9654 0.9627 0.9655 0.9625 0.968 0.9644 0.9646 0.9643 0.9669 0.9759 0.9631 0.9504 0.9655 0.9625 0.9667 0.9565 0.9647 0.9632 0.9663 0.9533 0.9589 0.9636 0.9651 0.9662 0.9589 0.9594 0.9644 0.9635 0.9653 0.9653 0.9717 0.9654 0.9655 0.9662 0.9654 0.9629 0.9654 0.9675 0.9655 0.97 
Minimum rate values = 
40.18 5622 4.44e+04 1.293e+05 1.359e+05 8784 3.07e+04 1.399e+05 1169 3.222e+04 2822 1.122e+05 6.767e+04 2.918e+04 6.152e+04 2.558e+04 1.913e+04 7002 2.737e+04 51.35 4.257e+04 5.42e+04 9.172e+04 877.1 2.03e+05 8.27e+04 3.487e+04 5360 127.7 3.281e+04 3.945e+04 3.333e+04 3291 4.054e+04 1.58e+04 3.809e+04 7.086e+04 1.297e+04 5.701e+04 4.527e+04 4.37e+04 2.857e+04 4347 3879 2958 3843 1.691e+04 1.63e+04 1.152e+04 3.749e+04 953.5 1.574e+04 3.111e+04 4.254e+04 6.766e+04 1.615e+04 6652 4216 1.987e+04 3.149e+04 1.076e+05 4.353e+04 2.054e+04 1.976e+04 8.785e+04 164.1 1.092e+05 1.795e+05 4.151e+04 5899 2.949e+04 1.739e+04 5.006e+04 4311 5603 1.001e+04 2.568e+04 1.223e+05 1886 5.058e+04 1803 21.48 5.321e+04 2.59e+04 6.641e+04 7.336e+04 5.941e+04 1.157e+04 5.789e+04 9.679e+04 4.111e+04 1.916e+05 1.777e+04 8988 1.048e+05 3.195e+04 3.615e+04 4.071e+04 6.843e+04 1.067e+05 
Average rate values = 
2.833e+06 2.624e+06 2.649e+06 2.838e+06 2.747e+06 2.779e+06 2.539e+06 2.567e+06 2.645e+06 2.775e+06 2.555e+06 2.636e+06 2.638e+06 2.66e+06 2.59e+06 2.745e+06 2.651e+06 2.864e+06 2.634e+06 2.672e+06 2.657e+06 2.698e+06 2.713e+06 2.642e+06 2.588e+06 2.596e+06 2.744e+06 2.798e+06 2.853e+06 2.446e+06 2.571e+06 2.727e+06 2.536e+06 2.556e+06 2.701e+06 2.588e+06 2.706e+06 2.738e+06 2.707e+06 2.785e+06 2.691e+06 2.563e+06 3.224e+06 2.939e+06 2.537e+06 2.574e+06 2.859e+06 2.799e+06 2.551e+06 2.759e+06 2.68e+06 2.845e+06 2.826e+06 2.717e+06 2.608e+06 2.768e+06 2.801e+06 2.61e+06 2.723e+06 2.749e+06 2.503e+06 2.695e+06 2.743e+06 2.781e+06 2.638e+06 2.706e+06 2.636e+06 2.544e+06 2.673e+06 2.586e+06 2.526e+06 2.725e+06 2.582e+06 2.702e+06 2.626e+06 2.681e+06 2.733e+06 2.697e+06 2.637e+06 2.729e+06 2.713e+06 2.761e+06 2.577e+06 2.749e+06 2.725e+06 2.648e+06 2.529e+06 2.722e+06 2.782e+06 2.591e+06 2.745e+06 2.633e+06 2.702e+06 2.659e+06 2.45e+06 2.71e+06 2.92e+06 2.583e+06 2.683e+06 2.62e+06 
Average illumination values = 
384.3 382.8 381.8 382.6 381.9 385.5 383.8 381.6 383.3 381.6 381.6 382 381.8 381.7 386.3 383.4 381.6 382.7 381.6 384 381.6 382 384.3 384.9 384.8 383 383.2 383.9 381.6 382.8 384.6 384.8 382.3 382.6 383.7 381.7 382 389 381.6 382.6 387.6 383.6 382.5 387 381.6 381.6 382 381.6 383.4 383.5 381.6 385.6 383.2 381.6 382.3 395.2 387.3 381.7 381.6 381.8 381.6 382.7 381.6 383.6 381.8 382.4 382.6 382.4 385 383 383.2 387.6 381.6 383.4 381.7 387.6 382.2 383.3 381.6 386.4 384.5 383.2 381.7 381.6 390.4 384 382 384.3 381.6 381.6 382.2 381.6 381.6 381.6 381.6 382.6 381.6 383 381.6 383 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001163 0.001557 0.0003509 0.0003421 0.0002016 0.0006661 0.000311 0.0006628 8.953e-05 0.0009495 0.0003308 0.001025 0.002086 0.0008269 0.002744 0.000327 6.69e-05 0.0009952 0.001185 0.0006906 0.0008494 0.0005901 0.001838 0.001292 0.0001801 4.369e-06 0.0009906 0.001322 4.589e-05 0.001066 0.0009499 0.0001795 0.001172 0.00144 0.0008868 0.0009662 0.0004678 0.0006236 0.0001406 1.764e-06 2.077e-05 0.0001003 0.001118 0.0004044 0.0001445 0.001372 5.636e-05 0.001928 9.97e-05 0.001061 4.358e-05 0.0002218 0.0001564 0.0007191 1.579e-06 0.00426 0.001295 0.0007871 0.0003104 6.602e-05 8.112e-05 0.0004282 0.001301 0.0002166 0.0007905 0.0006692 0.0006119 0.0001522 0.0001109 0.0002144 0.003533 0.003028 0.001692 8.26e-05 6.632e-07 0.001455 0.0005317 0.0009343 0.002424 0.0003492 0.0004139 0.00162 0.002596 0.00662 0.0001593 0.0002767 0.0002932 0.00072 0.0007284 0.0005409 0.002302 0.004034 0.001767 8.479e-05 0.001723 0.0006216 0.0001294 7.387e-05 0.0008291 
Uniformity values = 
0.969 0.9638 0.9664 0.9674 0.9652 0.9652 0.9505 0.9519 0.9654 0.9623 0.9661 0.9648 0.9654 0.9655 0.9609 0.9645 0.968 0.9654 0.9654 0.9641 0.9655 0.9613 0.9654 0.9618 0.9614 0.9673 0.9663 0.9631 0.9655 0.9545 0.9631 0.9654 0.966 0.9655 0.9655 0.9668 0.9665 0.9578 0.9646 0.9631 0.9614 0.9639 0.9534 0.9655 0.9583 0.9595 0.9672 0.9643 0.9636 0.9653 0.9659 0.9369 0.9512 0.9667 0.9655 0.9539 0.9655 0.9623 0.9643 0.9664 0.9663 0.9655 0.9635 0.9671 0.9759 0.9631 0.9528 0.9644 0.9671 0.9661 0.9665 0.9654 0.9646 0.9635 0.9655 0.9634 0.9652 0.9662 0.9589 0.9594 0.9654 0.9595 0.9655 0.9651 0.9687 0.9655 0.9663 0.9641 0.9654 0.9654 0.9687 0.9655 0.9644 0.9616 0.9571 0.9571 0.9655 0.9645 0.9663 0.9622 
Minimum rate values = 
43.19 3481 4.644e+04 1.046e+04 1.023e+04 6025 2.021e+04 9425 1.98e+04 2684 2.835e+04 9892 3.061e+04 6.229e+04 2.482e+04 8.198e+04 9745 1999 2.973e+04 3.546e+04 2.063e+04 2.549e+04 1.763e+04 5.51e+04 3.875e+04 5373 130.5 2.966e+04 3.95e+04 1387 3.191e+04 2.838e+04 5362 3.501e+04 4.3e+04 2.646e+04 2.883e+04 1.409e+04 1.865e+04 4211 52.93 621.9 3037 3.338e+04 1.217e+04 4345 4.091e+04 1686 5.768e+04 2980 3.167e+04 1342 6727 4666 2.148e+04 47.75 1.27e+05 3.88e+04 2.354e+04 9267 1971 2424 1.282e+04 3.878e+04 6402 2.367e+04 2.026e+04 1.83e+04 4539 3311 6398 1.054e+05 9.045e+04 5.062e+04 2468 19.86 4.347e+04 1.587e+04 2.81e+04 7.28e+04 1.043e+04 1.245e+04 4.837e+04 7.75e+04 1.965e+05 4762 8262 8775 2.151e+04 2.176e+04 1.611e+04 6.873e+04 1.204e+05 5.298e+04 2556 5.19e+04 1.857e+04 3870 2206 2.485e+04 
Average rate values = 
2.457e+06 2.413e+06 2.461e+06 2.496e+06 2.567e+06 2.474e+06 2.488e+06 2.475e+06 2.541e+06 2.608e+06 2.358e+06 2.496e+06 2.515e+06 2.347e+06 2.547e+06 2.366e+06 2.529e+06 2.426e+06 2.454e+06 2.529e+06 2.346e+06 2.433e+06 2.451e+06 2.464e+06 2.537e+06 2.61e+06 2.555e+06 2.402e+06 2.43e+06 2.555e+06 2.405e+06 2.54e+06 2.421e+06 2.529e+06 2.465e+06 2.528e+06 2.594e+06 2.509e+06 2.381e+06 2.94e+06 2.512e+06 2.335e+06 2.515e+06 2.402e+06 2.564e+06 2.728e+06 2.495e+06 2.523e+06 2.579e+06 2.473e+06 2.419e+06 2.58e+06 2.615e+06 2.356e+06 2.493e+06 2.521e+06 2.467e+06 2.414e+06 2.479e+06 2.521e+06 2.554e+06 2.428e+06 2.347e+06 2.456e+06 2.368e+06 2.305e+06 2.433e+06 2.42e+06 2.433e+06 2.512e+06 2.501e+06 2.556e+06 2.463e+06 2.5e+06 2.568e+06 2.525e+06 2.398e+06 2.563e+06 2.548e+06 2.399e+06 2.501e+06 2.457e+06 2.606e+06 2.505e+06 2.499e+06 2.406e+06 2.447e+06 2.525e+06 2.377e+06 2.675e+06 2.407e+06 2.5e+06 2.34e+06 2.591e+06 2.648e+06 2.414e+06 2.351e+06 2.564e+06 2.46e+06 2.537e+06 
Average illumination values = 
382.6 382.6 381.9 382.1 381.7 381.7 387.6 389 381.6 382.8 382 382.5 381.7 381.6 383.4 382.6 383.2 381.9 381.6 382.1 381.6 383.2 381.6 383 383.2 383.4 381.6 382.8 381.6 392.9 382.5 381.6 382.2 381.6 381.6 385.9 382.3 385.5 381.9 382.5 385.7 382.2 388.4 381.6 384.4 383.9 382.3 382 383.7 381.6 382.3 395.2 387.3 381.7 381.6 388.2 381.6 382.8 382 381.9 385.3 381.6 382.7 381.6 383 383.2 386.6 382.5 381.6 382 381.7 382.1 382.2 382.3 381.6 384.1 381.7 381.6 390.4 384 381.6 385.9 381.6 381.7 381.7 381.6 381.6 382.2 381.6 381.6 382.6 381.6 382.7 386.6 385.6 384.9 381.6 381.9 381.6 383.5 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.46e-06 0.000104 0.0001352 0.001825 0.001511 0.007649 0.002138 3.61e-05 0.0001467 0.001024 0.0002795 0.0012 0.001846 0.0008042 0.002319 0.0003709 0 0.000258 0.001771 0.003072 2.906e-05 0.000916 8.169e-05 9.035e-05 1.629e-06 0.001137 0.0008724 4.567e-05 0.001012 0.0009474 9.454e-05 0.002374 0.0004345 0.0001531 0.002922 0.001393 0.00129 0.0001685 0.0001022 0.0001385 0.0006248 0.0003775 0.0001449 0.0008043 5.468e-05 0.0004092 0.00143 4.091e-05 1.916e-05 9.037e-05 0.0008479 7.493e-05 0.001663 0.0002595 0.001637 0.0002872 6.524e-05 8.346e-05 0.002602 0.001602 3.334e-05 7.511e-05 0.0006361 0.0001074 5.842e-05 0.0002783 0.001102 0.002377 0.0003409 6.248e-05 6.638e-07 0.0004068 0.0004157 0.001074 0.0002215 0.0002858 0.0001427 0.002644 0.001153 0.0005234 0.002165 0.00191 0.0008984 0.0003669 0.0005635 0.00126 0.001498 0.001375 2.514e-05 0.001022 1.547e-06 8.88e-05 0.0002815 1.444e-06 0.0004393 0.00043 0.0009314 0.001448 0.00031 0.0008494 
Uniformity values = 
0.969 0.9663 0.9664 0.9662 0.9631 0.9652 0.9655 0.9654 0.9764 0.9654 0.9665 0.9654 0.9655 0.9609 0.9645 0.9662 0.9655 0.9653 0.9643 0.9682 0.957 0.9645 0.9494 0.964 0.9663 0.9631 0.9655 0.9553 0.9655 0.9587 0.965 0.9655 0.952 0.9637 0.9659 0.9654 0.9655 0.9591 0.9654 0.9655 0.9655 0.9583 0.9595 0.9662 0.9669 0.9655 0.9654 0.9647 0.9483 0.9655 0.9665 0.9649 0.9654 0.9627 0.9655 0.9664 0.9653 0.9646 0.9643 0.9663 0.96 0.9655 0.9655 0.9671 0.9667 0.9565 0.9663 0.9663 0.9635 0.9655 0.9634 0.9654 0.9662 0.9608 0.9633 0.9655 0.9653 0.9655 0.9677 0.9643 0.9655 0.9658 0.9654 0.9654 0.9657 0.9649 0.9671 0.9725 0.9655 0.9586 0.9637 0.9562 0.9662 0.9647 0.9654 0.9655 0.9624 0.9663 0.9651 0.9662 
Minimum rate values = 
43.49 3106 4036 5.445e+04 4.522e+04 2.277e+05 6.384e+04 1079 4335 3.059e+04 8342 3.585e+04 5.51e+04 2.414e+04 6.929e+04 1.107e+04 0 7711 5.295e+04 9.141e+04 876 2.739e+04 2482 2704 48.65 3.405e+04 2.606e+04 1379 3.024e+04 2.85e+04 2827 7.087e+04 1.317e+04 4584 8.716e+04 4.159e+04 3.854e+04 5068 3053 4140 1.867e+04 1.136e+04 4356 2.401e+04 1632 1.223e+04 4.272e+04 1224 583 2701 2.53e+04 2241 4.967e+04 7776 4.887e+04 8573 1950 2497 7.775e+04 4.779e+04 1002 2245 1.901e+04 3204 1744 8393 3.289e+04 7.09e+04 1.021e+04 1867 19.88 1.216e+04 1.241e+04 3.225e+04 6633 8541 4264 7.891e+04 3.435e+04 1.566e+04 6.462e+04 5.7e+04 2.684e+04 1.096e+04 1.683e+04 3.765e+04 4.466e+04 4.076e+04 751.5 3.074e+04 46.3 2679 8406 43.18 1.313e+04 1.285e+04 2.791e+04 4.321e+04 9267 2.535e+04 
Average rate values = 
2.303e+06 2.32e+06 2.409e+06 2.38e+06 2.48e+06 2.325e+06 2.229e+06 2.231e+06 2.53e+06 2.289e+06 2.392e+06 2.238e+06 2.277e+06 2.382e+06 2.388e+06 2.3e+06 2.229e+06 2.338e+06 2.314e+06 2.286e+06 2.303e+06 2.323e+06 2.209e+06 2.448e+06 2.366e+06 2.13e+06 2.19e+06 2.384e+06 2.23e+06 2.318e+06 2.256e+06 2.358e+06 2.403e+06 2.397e+06 2.332e+06 2.203e+06 2.34e+06 2.591e+06 2.2e+06 2.129e+06 2.23e+06 2.425e+06 2.558e+06 2.324e+06 2.329e+06 2.492e+06 2.391e+06 2.195e+06 2.296e+06 2.279e+06 2.349e+06 2.392e+06 2.188e+06 2.311e+06 2.326e+06 2.387e+06 2.37e+06 2.321e+06 2.163e+06 2.307e+06 2.278e+06 2.305e+06 2.195e+06 2.193e+06 2.237e+06 2.306e+06 2.391e+06 2.255e+06 2.34e+06 2.41e+06 2.364e+06 2.25e+06 2.299e+06 2.343e+06 2.092e+06 2.373e+06 2.369e+06 2.207e+06 2.402e+06 2.293e+06 2.359e+06 2.375e+06 2.26e+06 2.496e+06 2.212e+06 2.339e+06 2.195e+06 2.385e+06 2.358e+06 2.249e+06 2.342e+06 2.457e+06 2.236e+06 2.331e+06 2.258e+06 2.276e+06 2.3e+06 2.217e+06 2.358e+06 2.333e+06 
Average illumination values = 
382.6 381.6 381.9 381.6 382.5 381.7 381.6 381.6 383.4 381.6 381.6 381.6 381.6 383.4 382.6 381.6 381.9 381.6 382 381.7 384.9 381.9 389.5 382.1 381.6 382.8 381.6 392.6 381.6 384.2 381.7 381.6 389 382.2 382.3 381.6 381.6 384.1 381.6 381.6 381.6 384.4 383.9 381.6 381.7 383.2 381.6 382.7 390.5 381.6 381.6 381.8 381.6 382.7 381.6 381.9 382.1 382.6 382.4 383.2 384.4 381.6 381.6 381.6 381.7 387.6 381.6 381.6 382.3 381.6 384.1 381.6 381.6 389.6 382.4 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 382.4 381.8 381.6 382.3 381.6 384.3 382.6 387.3 381.6 381.9 381.6 381.6 382.8 381.6 383.7 382.1 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001075 0.00037 0.004209 0.0001346 0 0.0001575 0.0005947 9.867e-05 0.001995 0.001198 0.0002727 4.62e-06 0.0004554 0.0003613 0 0.0008252 0.001928 0.0001772 0.000157 0.001246 0.001453 7.014e-06 0.0005584 0.0001411 5.782e-05 0.000112 0.000969 9.429e-05 0.001235 0.0004375 0.000165 0.001814 0.000763 0.0001732 1.749e-06 0.00137 0.0004241 0.0005321 0.0002245 0.000765 1.226e-05 4.54e-05 0.001433 4.273e-05 1.655e-05 8.069e-05 0.000634 1.576e-06 0.001775 0.0007577 0.0006441 0.0002306 5.432e-06 0.001206 6.983e-06 0.0001457 0.0006956 0.0002177 0.0001104 1.238e-05 0.0006059 0.001211 3.301e-05 0.001455 5.16e-05 7.696e-05 0.0002592 0.002288 1.992e-05 6.358e-05 0.0004147 0.00121 0.0009911 0.0005278 0.0003011 0.000291 0.0006514 0.0006581 0.002115 0.000808 0.0008643 0.0007318 0.001588 0.000337 0.0001235 0.0002577 0.0002115 1.35e-05 0.000358 0.00094 0.0003695 0.0002297 0.0008855 2.982e-05 6.729e-05 0.0007926 0.002003 5.449e-05 8.316e-07 
Uniformity values = 
0.9678 0.9663 0.9671 0.9661 0.9652 0.9571 0.9519 0.9654 0.9654 0.9691 0.9661 0.9655 0.9655 0.9655 0.9662 0.9663 0.9653 0.9644 0.9694 0.9643 0.9645 0.9614 0.9674 0.9579 0.9649 0.9636 0.9639 0.9655 0.966 0.9655 0.952 0.9637 0.9659 0.9645 0.9655 0.9553 0.9639 0.9661 0.9654 0.9608 0.9658 0.9643 0.9661 0.9654 0.9647 0.9603 0.9655 0.9654 0.9659 0.9655 0.9655 0.9621 0.968 0.9655 0.9665 0.9671 0.9656 0.9655 0.9655 0.9671 0.9667 0.9647 0.9662 0.9663 0.9646 0.9655 0.9669 0.9654 0.968 0.9594 0.9655 0.9655 0.9655 0.9677 0.9643 0.9655 0.9656 0.9655 0.9654 0.9655 0.9782 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9627 0.9654 0.9655 0.9624 0.9663 0.967 0.9651 0.9655 0.9655 0.964 0.9537 0.9718 0.9663 
Minimum rate values = 
43.23 3209 1.104e+04 1.254e+05 4024 0 4774 1.777e+04 2949 5.934e+04 3.574e+04 8148 138.1 1.361e+04 1.079e+04 0 2.466e+04 5.763e+04 5274 4698 3.725e+04 4.358e+04 209.2 1.681e+04 4219 1731 3352 2.895e+04 2816 3.69e+04 1.326e+04 4938 5.415e+04 2.282e+04 5175 52.83 4.097e+04 1.266e+04 1.59e+04 6741 2.285e+04 366.8 1356 4.28e+04 1278 497.1 2412 1.894e+04 47.09 5.301e+04 2.264e+04 1.931e+04 6872 162.4 3.597e+04 208.3 4354 2.078e+04 6506 3293 369.6 1.812e+04 3.614e+04 985.6 4.349e+04 1542 2296 7745 6.811e+04 599.2 1900 1.239e+04 3.614e+04 2.954e+04 1.579e+04 8998 8694 1.946e+04 1.966e+04 6.315e+04 2.382e+04 2.577e+04 2.182e+04 4.741e+04 1.007e+04 3695 7695 6338 403.4 1.07e+04 2.817e+04 1.103e+04 6855 2.646e+04 891.2 2011 2.371e+04 6.052e+04 1618 24.83 
Average rate values = 
2.155e+06 2.176e+06 2.256e+06 2.235e+06 2.228e+06 2.029e+06 2.133e+06 2.328e+06 2.051e+06 2.275e+06 2.077e+06 2.184e+06 2.113e+06 2.178e+06 2.152e+06 2.094e+06 2.195e+06 2.196e+06 2.142e+06 2.171e+06 2.163e+06 2.097e+06 2.284e+06 2.198e+06 2.093e+06 2.387e+06 2.079e+06 2.188e+06 2.108e+06 2.219e+06 2.266e+06 2.3e+06 2.197e+06 2.099e+06 2.153e+06 2.132e+06 2.165e+06 2.225e+06 2.316e+06 2.055e+06 2.217e+06 2.217e+06 2.288e+06 2.188e+06 2.08e+06 2.291e+06 2.14e+06 2.247e+06 2.156e+06 2.138e+06 2.082e+06 2.296e+06 2.138e+06 2.224e+06 2.119e+06 2.165e+06 2.053e+06 2.168e+06 2.094e+06 2.061e+06 2.107e+06 2.19e+06 2.241e+06 2.142e+06 2.215e+06 2.212e+06 2.104e+06 2.136e+06 2.085e+06 2.111e+06 2.186e+06 2.167e+06 2.104e+06 2.239e+06 2.161e+06 2.193e+06 2.208e+06 2.183e+06 2.339e+06 2.121e+06 2.172e+06 2.203e+06 2.318e+06 2.125e+06 2e+06 2.234e+06 2.18e+06 2.099e+06 2.233e+06 2.14e+06 2.152e+06 2.074e+06 2.211e+06 2.086e+06 2.189e+06 2.209e+06 2.206e+06 2.174e+06 2.239e+06 2.092e+06 
Average illumination values = 
381.7 381.6 381.6 381.8 381.7 384.9 389 381.6 381.6 382.7 381.8 381.6 381.6 381.6 381.6 381.6 381.6 382 381.8 382 381.9 383.2 383.9 384.6 381.8 384.3 382.2 381.6 382.2 381.6 389 382.3 382.3 381.9 381.6 385.6 382.2 382 381.6 383.4 381.9 382 382.7 381.6 382.7 385.6 381.6 381.6 382.1 381.6 381.6 382.9 381.8 381.6 381.6 381.6 382.2 381.6 381.6 381.6 381.7 384.3 381.6 381.6 381.9 381.6 382.5 381.6 381.8 384 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 381.6 382.3 381.6 381.6 381.6 381.6 381.9 381.6 382.7 381.6 381.6 382.8 381.6 382.9 382.6 381.6 381.6 382.7 391.6 384.6 381.6 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.486e-06 0.0001119 0.0002623 0.0003447 0.0001641 0.0007586 3.604e-05 9.453e-05 0.0004571 0.0002695 0.001013 0.001248 0.000424 0.0002514 0 0.0001789 0.00183 0.00108 0.0004983 0.002002 7.231e-05 1.547e-06 0.00069 0.0009815 2.961e-05 0.0006933 0.0002058 0.001197 0.0003717 0.0001524 0.0008283 0.0008009 0.0001473 1.769e-06 0.001946 0.0002583 0.000312 0.0001471 1.699e-06 2.237e-05 3.719e-05 0.0005697 3.149e-05 5.087e-05 6.267e-05 1.708e-06 0.00214 0.0007503 0.0003044 0.0002105 5.243e-06 0.0003532 0.0009273 3.312e-05 7.853e-05 0.000582 0.0001777 1.662e-06 0.0008311 0.002328 0.0002588 5.033e-05 9.04e-07 0.0002048 0.002016 0.000124 0.0001549 0.0001346 0.001645 0.002716 0.0001533 0.0002971 0.0009058 0.0005546 0.000488 0.001141 0.000938 0.001075 0.0002612 0.000347 0.0001249 0.0002779 1.435e-06 0.0003951 0.0002678 0.0001189 0.001306 0.0002425 0.0001331 0.0004022 3.517e-05 0.0001706 0.0001811 9.368e-07 0.0001513 0.0003559 0.0006683 7.634e-05 0.0041 0.0002842 
Uniformity values = 
0.9678 0.9663 0.9671 0.9659 0.9652 0.9655 0.9654 0.9764 0.9654 0.9661 0.9654 0.9655 0.9653 0.9649 0.9655 0.9653 0.9653 0.9653 0.9654 0.9618 0.9651 0.9663 0.9648 0.9655 0.971 0.9637 0.9641 0.9655 0.9655 0.9654 0.9659 0.9645 0.9655 0.9634 0.9655 0.9661 0.9654 0.9595 0.9662 0.9646 0.9691 0.9663 0.9434 0.9655 0.9665 0.9649 0.9654 0.9655 0.9633 0.968 0.9594 0.9646 0.9663 0.9606 0.9655 0.9655 0.9671 0.9613 0.9663 0.9663 0.9635 0.9655 0.9665 0.9654 0.968 0.9633 0.9655 0.9655 0.9654 0.9687 0.9655 0.9663 0.9654 0.9655 0.9654 0.9649 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9698 0.9661 0.9655 0.9665 0.9711 0.9642 0.9663 0.9509 0.9646 0.9654 0.9663 0.9655 0.9643 
Minimum rate values = 
44.3 3341 7824 1.03e+04 4904 2.266e+04 1077 2793 1.366e+04 8048 3.027e+04 3.728e+04 1.267e+04 7518 0 5347 5.465e+04 3.225e+04 1.489e+04 5.999e+04 2162 46.21 2.063e+04 2.932e+04 880 2.075e+04 6160 3.574e+04 1.111e+04 4555 2.473e+04 2.395e+04 4403 52.98 5.809e+04 7714 9325 4423 50.73 669.1 1107 1.701e+04 963.1 1520 1871 51.07 6.388e+04 2.242e+04 9118 6273 157.7 1.056e+04 2.768e+04 994.8 2347 1.739e+04 5300 49.9 2.481e+04 6.943e+04 7749 1504 26.99 6120 6.004e+04 3715 4630 4023 4.912e+04 8.078e+04 4581 8871 2.706e+04 1.657e+04 1.458e+04 3.41e+04 2.797e+04 3.205e+04 7805 1.037e+04 3737 8298 42.89 1.181e+04 8001 3554 3.897e+04 7215 3976 1.202e+04 1050 5069 5420 27.97 4589 1.064e+04 1.997e+04 2279 1.223e+05 8503 
Average rate values = 
2.051e+06 2.055e+06 2.117e+06 2.096e+06 2.061e+06 1.989e+06 1.97e+06 2.267e+06 1.917e+06 2.065e+06 2.017e+06 1.977e+06 2.057e+06 2.114e+06 1.981e+06 2.072e+06 2.062e+06 2.001e+06 2.062e+06 2.021e+06 2.077e+06 2.112e+06 1.879e+06 1.948e+06 2e+06 1.935e+06 2.042e+06 2.107e+06 2.024e+06 2.111e+06 2.063e+06 1.936e+06 2.037e+06 1.988e+06 2.039e+06 2.19e+06 2.082e+06 2.285e+06 2.069e+06 2.166e+06 2.084e+06 2.013e+06 2.1e+06 2.003e+06 2.072e+06 2.047e+06 2.035e+06 1.953e+06 2.14e+06 2.049e+06 2.058e+06 1.939e+06 2.057e+06 2.009e+06 2.035e+06 1.879e+06 1.944e+06 2.021e+06 2.082e+06 2.023e+06 2.071e+06 2.107e+06 2.035e+06 2.014e+06 2.015e+06 1.887e+06 2.081e+06 2.076e+06 2.014e+06 2.05e+06 2e+06 2.019e+06 1.869e+06 2.091e+06 2.149e+06 2.036e+06 1.971e+06 2.175e+06 2.001e+06 1.883e+06 2.103e+06 1.972e+06 2.056e+06 1.997e+06 2.054e+06 1.997e+06 2.056e+06 2.068e+06 2.06e+06 2.124e+06 1.981e+06 2.096e+06 2.041e+06 1.894e+06 2.119e+06 2.073e+06 2.006e+06 2.1e+06 1.908e+06 2.089e+06 
Average illumination values = 
381.7 381.6 381.6 381.9 381.7 381.6 381.6 383.4 381.6 381.8 381.7 381.6 381.6 382.7 381.9 381.6 381.6 381.6 381.6 383 381.7 381.6 381.8 381.6 382.5 382.6 383 381.6 381.6 381.6 382.3 381.9 381.6 382.4 381.6 382 381.6 383.9 381.6 382.6 381.7 381.6 392.5 381.6 381.6 381.8 381.6 381.6 382.4 381.8 384 382.4 383.2 384.2 381.6 381.6 381.6 384.3 381.6 381.6 382.3 381.6 382 381.6 381.8 382.4 381.6 381.6 381.6 381.7 381.6 381.6 381.6 381.6 382.3 381.8 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.6 382.9 381.8 381.6 381.6 384.6 387.6 381.6 387.6 385.7 381.6 382.1 381.6 382 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.488e-06 0.0001124 4.92e-05 0.0003761 0.0006179 8.845e-05 2.372e-05 8.676e-05 0.002153 0.001243 0.0002601 0.0001465 8.516e-05 3.058e-05 7.031e-05 0.001827 0.0001933 4.363e-05 0.0005254 9.659e-05 1.52e-06 0.0001619 6.553e-05 0.0001027 7.728e-05 0.0001078 0.00177 0.0001704 0.0006289 0.001244 0.0001573 1.761e-06 0.001475 0.0002589 0.0003131 5.898e-05 1.803e-06 0.0009192 0.0001035 4.646e-05 1.629e-05 4.818e-05 1.582e-05 0.00415 9.159e-05 6.752e-05 0.0005794 5.863e-06 0.0003991 0.00138 3.354e-05 7.903e-05 0.0002489 0.0002254 1.502e-06 0.0006059 3.145e-05 5.366e-05 6.002e-05 0.0003886 0.0003948 0.001028 5.05e-05 0.0003549 0.00128 0.001343 0.0001673 0.000298 0.0009138 0.0004512 0.0002655 0.0007647 0.0009647 2.64e-06 0.0001133 1.313e-06 7.026e-05 0.000384 1.257e-05 0.0004009 0.0009616 0.0002913 0.0002686 0.0001423 0.000395 3.522e-05 0.0001774 5.652e-05 8.272e-07 9.409e-05 0.0002537 0.0001923 8.51e-05 0.0006994 9.406e-06 2.544e-05 4.355e-05 0.0001061 0.0003759 0.0004881 
Uniformity values = 
0.9665 0.9673 0.9675 0.9652 0.9652 0.9655 0.9654 0.9654 0.9665 0.9654 0.9655 0.9655 0.9649 0.9662 0.9654 0.9644 0.9653 0.9654 0.9645 0.9651 0.9663 0.9649 0.9639 0.9639 0.9655 0.965 0.9655 0.9668 0.9666 0.9653 0.9655 0.9553 0.9654 0.9661 0.9654 0.9619 0.9662 0.9646 0.9654 0.9659 0.9606 0.9655 0.9655 0.9654 0.9627 0.9655 0.9671 0.9655 0.9663 0.9671 0.9606 0.9655 0.9655 0.9655 0.9565 0.9663 0.9663 0.9602 0.9666 0.9654 0.9662 0.9594 0.9654 0.9655 0.9655 0.9677 0.9655 0.9663 0.9654 0.9655 0.9657 0.966 0.9671 0.9671 0.9586 0.9637 0.9662 0.9628 0.9654 0.9655 0.9624 0.9665 0.9698 0.9661 0.9654 0.9665 0.9711 0.9718 0.9663 0.9646 0.9669 0.9655 0.9653 0.9601 0.9643 0.9654 0.9652 0.9655 0.9637 0.9655 
Minimum rate values = 
44.41 3354 1467 1.124e+04 1.847e+04 2643 709 2593 6.419e+04 3.712e+04 7773 4379 2546 913.3 2101 5.46e+04 5778 1304 1.571e+04 2888 45.39 4840 1962 3073 2309 3223 5.284e+04 5085 1.877e+04 3.716e+04 4700 53.18 4.406e+04 7731 9356 1769 53.86 2.748e+04 3094 1388 489.2 1440 472.7 1.238e+05 2745 2018 1.728e+04 175.2 1.191e+04 4.115e+04 1008 2362 7438 6734 45.32 1.809e+04 939.2 1612 1791 1.161e+04 1.179e+04 3.09e+04 1509 1.061e+04 3.824e+04 4.003e+04 5000 8899 2.73e+04 1.348e+04 7933 2.283e+04 2.877e+04 78.77 3411 39.3 2098 1.151e+04 375.7 1.198e+04 2.882e+04 8695 7991 4250 1.18e+04 1052 5269 1678 24.7 2815 7569 5746 2544 2.101e+04 281.4 760.2 1302 3171 1.125e+04 1.459e+04 
Average rate values = 
1.943e+06 1.948e+06 2.029e+06 2.04e+06 1.975e+06 1.856e+06 1.992e+06 1.903e+06 2.04e+06 1.832e+06 1.905e+06 1.909e+06 2.05e+06 1.91e+06 1.944e+06 1.953e+06 1.892e+06 1.948e+06 1.913e+06 1.974e+06 1.955e+06 1.801e+06 1.852e+06 1.846e+06 1.92e+06 1.865e+06 1.971e+06 1.994e+06 1.906e+06 1.866e+06 1.949e+06 1.905e+06 1.928e+06 2.075e+06 1.973e+06 2.064e+06 1.986e+06 1.893e+06 1.96e+06 1.86e+06 2.026e+06 1.846e+06 1.946e+06 1.845e+06 1.944e+06 2.03e+06 1.901e+06 1.959e+06 1.827e+06 1.938e+06 1.907e+06 1.93e+06 1.821e+06 1.852e+06 1.936e+06 1.999e+06 1.918e+06 2.013e+06 1.96e+06 1.865e+06 1.911e+06 1.931e+06 1.976e+06 1.942e+06 1.846e+06 1.965e+06 1.921e+06 1.913e+06 1.771e+06 2.051e+06 1.847e+06 1.947e+06 1.948e+06 2.002e+06 1.893e+06 2.015e+06 1.955e+06 1.907e+06 1.975e+06 1.861e+06 1.938e+06 1.922e+06 1.964e+06 1.878e+06 1.992e+06 1.874e+06 1.927e+06 2.014e+06 1.871e+06 2.005e+06 1.877e+06 1.98e+06 1.883e+06 1.927e+06 1.964e+06 1.97e+06 1.822e+06 1.923e+06 1.955e+06 1.87e+06 
Average illumination values = 
381.6 381.6 382.6 381.7 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382.7 381.6 381.6 382 381.6 381.6 381.9 381.7 381.6 381.8 382.2 382.2 381.6 381.7 381.6 385.9 382.3 381.6 381.6 385.6 381.6 382 381.6 383 381.6 382.6 381.6 382.3 385.5 381.6 381.6 381.6 382.7 381.6 381.6 381.6 381.6 381.6 384.2 381.6 381.6 381.6 387.6 381.6 381.6 383.6 381.8 381.6 381.6 384 381.6 381.6 381.6 382.1 381.6 381.6 381.6 381.6 381.6 381.8 381.6 381.6 384.3 382.6 381.6 382.6 381.6 381.6 382.8 381.6 382.9 381.8 381.6 381.6 384.6 384.6 381.6 382.1 381.7 381.6 381.6 384 382 381.6 381.7 381.6 382.3 381.6 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.457e-06 0.0001134 6.713e-05 0.0001433 0 0.0001709 0.0001245 0.0003192 0.0002337 0.0002722 4.838e-06 9.873e-05 8.035e-05 1.44e-06 0.0004001 0.0001743 0.0001446 0.0003736 0.0001001 1.515e-06 0.0001692 1.876e-05 0.0007907 6.198e-05 0.0007734 0.0004096 0.000165 0.0005017 0.0005014 0.0001517 2.248e-05 8.093e-05 0.0002199 0.0001473 1.73e-06 2.417e-05 8.774e-05 1.233e-05 4.086e-05 8.661e-06 2.712e-05 0.001423 0.000774 0.000169 6.691e-05 9.375e-05 1.094e-05 9.101e-05 8.432e-05 0.0004176 0.0001745 1.479e-06 0.0005122 3.158e-05 5.376e-05 8.247e-07 0.0003516 0.0004422 2.184e-05 3.926e-05 8.946e-05 0.0009591 0.0003088 0.0001821 0.0003317 0.0003413 0.0002412 0.001154 0.0007655 0.0001021 0.0001038 1.395e-06 7.028e-05 0.0003804 1.374e-05 0.0004424 0.0001222 0.0001437 0.0007007 3.16e-05 7.433e-05 0.0003142 0.0001357 9.494e-07 0.0001519 0.000337 0.0007271 6.876e-05 0.000766 9.613e-06 2.599e-05 3.994e-05 0.0001055 0.0002179 0.0003859 0.0005004 0.0008824 8.012e-05 0.0001706 0.000102 
Uniformity values = 
0.9665 0.9673 0.9674 0.9631 0.9652 0.9645 0.9654 0.9654 0.9661 0.9655 0.9655 0.9656 0.9662 0.9654 0.9643 0.9682 0.9654 0.9645 0.9651 0.9663 0.9649 0.9645 0.9655 0.9655 0.9655 0.9655 0.9654 0.9659 0.9655 0.959 0.9654 0.9661 0.9654 0.964 0.9662 0.9646 0.9654 0.9647 0.9653 0.9667 0.9655 0.9654 0.9655 0.9675 0.9654 0.9646 0.9635 0.9656 0.9655 0.9655 0.9671 0.9662 0.9663 0.9663 0.9602 0.9666 0.9654 0.9661 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9656 0.9655 0.9654 0.9655 0.9671 0.9671 0.9611 0.9654 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9509 0.9676 0.9654 0.9649 0.9655 0.9643 0.9654 0.9652 0.9655 0.9654 0.9655 0.9655 0.9655 0.9655 0.9646 0.9654 
Minimum rate values = 
43.51 3383 2002 4292 0 5111 3721 9539 6978 8134 144.6 2950 2399 43.05 1.197e+04 5193 4322 1.117e+04 2993 45.25 5059 561.3 2.362e+04 1852 2.311e+04 1.224e+04 4931 1.498e+04 1.498e+04 4563 671.8 2417 6573 4408 51.67 722.9 2622 368.7 1221 258.5 810.4 4.251e+04 2.312e+04 5041 2000 2804 327.7 2719 2520 1.248e+04 5205 44.17 1.529e+04 943.1 1615 24.62 1.051e+04 1.32e+04 656.9 1173 2674 2.866e+04 9229 5443 9911 1.02e+04 7210 3.446e+04 2.283e+04 3045 3117 41.7 2099 1.137e+04 410.5 1.322e+04 3651 4289 2.089e+04 944.3 2221 9364 4060 28.35 4608 1.005e+04 2.172e+04 2056 2.288e+04 287.6 776.7 1194 3154 6514 1.153e+04 1.495e+04 2.636e+04 2394 5102 3049 
Average rate values = 
1.813e+06 1.852e+06 1.967e+06 1.984e+06 1.706e+06 1.804e+06 1.909e+06 1.714e+06 1.871e+06 1.848e+06 1.752e+06 1.908e+06 1.824e+06 1.811e+06 1.847e+06 1.801e+06 1.845e+06 1.816e+06 1.897e+06 1.854e+06 1.701e+06 1.799e+06 1.747e+06 1.811e+06 1.836e+06 1.861e+06 1.905e+06 1.86e+06 1.773e+06 1.992e+06 1.745e+06 1.889e+06 1.862e+06 1.965e+06 1.873e+06 1.789e+06 1.843e+06 1.752e+06 1.834e+06 1.79e+06 1.796e+06 1.839e+06 1.74e+06 1.927e+06 1.845e+06 1.849e+06 1.751e+06 1.841e+06 1.867e+06 1.676e+06 1.736e+06 1.819e+06 1.875e+06 1.823e+06 1.912e+06 1.872e+06 1.792e+06 1.848e+06 1.766e+06 1.869e+06 1.878e+06 1.818e+06 1.796e+06 1.858e+06 1.831e+06 1.865e+06 1.969e+06 1.833e+06 1.809e+06 1.971e+06 1.792e+06 1.871e+06 1.855e+06 1.817e+06 1.894e+06 1.837e+06 1.778e+06 1.857e+06 1.827e+06 1.875e+06 1.845e+06 1.81e+06 1.852e+06 1.704e+06 1.907e+06 1.817e+06 1.775e+06 1.861e+06 1.814e+06 1.881e+06 1.882e+06 1.741e+06 1.824e+06 1.798e+06 1.776e+06 1.894e+06 1.705e+06 1.755e+06 1.77e+06 1.7e+06 
Average illumination values = 
381.6 381.6 382.1 382.5 381.7 383.3 381.6 381.6 381.8 381.6 381.6 382.2 381.6 381.6 382 381.7 381.6 381.9 381.7 381.6 381.8 383.9 381.6 381.6 381.6 381.6 381.6 382.3 381.6 384.1 381.6 382 381.6 382.1 381.6 382.6 381.6 382.7 381.6 381.7 381.6 381.6 381.6 381.7 381.6 382.6 382.4 382.2 381.6 381.6 381.6 381.6 381.6 381.6 383.6 381.8 381.6 381.7 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.3 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 387.6 381.6 381.6 382.7 381.6 382 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.511e-06 0.0001348 7.001e-05 0.0001352 0 3.692e-05 9.219e-05 0.0009615 0.00126 0.0001177 0.0002515 0.0002299 0 0.001328 0.0006064 3.12e-05 0.000213 1.866e-05 1.523e-06 0.0001491 1.603e-05 0.001106 0.0002182 0.00135 0.00019 0.000164 0.001266 0.0001487 1.769e-06 0.0001143 0.000559 0.0002191 2.212e-05 1.795e-05 3.75e-05 4.703e-05 1.655e-05 8.805e-06 1.891e-05 7.161e-05 0.0008602 0.000202 0 0.001237 7.396e-06 3.578e-05 8.338e-05 0.0001021 1.219e-05 0.0002165 0.001841 0.0002198 5.313e-05 0.0003778 0.0003906 1.974e-05 4.263e-05 7.985e-05 0.0005434 0.0001424 0.0003555 0.0002599 0.0004891 0.0002533 0.0007978 1.57e-06 2.92e-05 2.581e-05 4.687e-05 0.000148 1.137e-05 0.0002434 0.0009404 1.569e-05 0.0003126 3.468e-05 7.999e-05 0.0001866 0.0001456 9.452e-07 2.885e-05 0.0002638 0.00026 9.646e-05 0.0002937 9.635e-06 0.0001359 5.621e-05 9.176e-05 6.398e-05 0.0004482 0.0009672 5.284e-05 0.0001622 0.0001037 5.798e-05 0.001194 7.612e-06 0.000304 7.967e-05 
Uniformity values = 
0.9663 0.9668 0.9663 0.9652 0.9601 0.9654 0.9623 0.9661 0.9654 0.9655 0.9653 0.9663 0.9663 0.9653 0.9655 0.9643 0.9645 0.9651 0.9663 0.9649 0.9636 0.9655 0.9655 0.9655 0.9651 0.9654 0.9653 0.9655 0.9654 0.9655 0.9655 0.9608 0.9662 0.9671 0.9661 0.9659 0.9653 0.9667 0.9655 0.9654 0.9655 0.9671 0.9655 0.9665 0.9671 0.963 0.9655 0.9655 0.9667 0.9663 0.9663 0.9646 0.9655 0.9652 0.9664 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9654 0.9655 0.9654 0.9709 0.9671 0.9655 0.9655 0.9645 0.9661 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9646 0.9669 0.9655 0.9655 0.9643 0.9654 0.9625 0.9669 0.9637 0.9655 0.9631 0.9655 0.9654 0.9654 0.9654 0.9655 0.9654 0.9655 0.9654 0.9654 
Minimum rate values = 
45.12 4022 2091 4043 0 1104 2764 2.87e+04 3.765e+04 3518 7517 6864 0 3.966e+04 1.812e+04 933.6 6371 557.9 45.47 4460 479.9 3.303e+04 6521 4.031e+04 5679 4900 3.782e+04 4442 52.88 3416 1.67e+04 6581 660.6 535.6 1120 1405 494.8 262.8 565.1 2140 2.57e+04 6027 0 3.692e+04 220.6 1072 2492 3052 364 6466 5.493e+04 6574 1588 1.129e+04 1.166e+04 593.8 1274 2387 1.624e+04 4255 1.062e+04 7766 1.461e+04 7570 2.37e+04 46.83 872.6 771.5 1402 4421 339.9 7275 2.809e+04 468.3 9321 1036 2391 5560 4357 28.22 862.9 7870 7770 2883 8787 288 4072 1677 2747 1912 1.343e+04 2.889e+04 1579 4848 3098 1733 3.567e+04 227.5 9085 2381 
Average rate values = 
1.721e+06 1.649e+06 1.727e+06 1.8e+06 1.648e+06 1.668e+06 1.865e+06 1.779e+06 1.607e+06 1.713e+06 1.747e+06 1.736e+06 1.679e+06 1.708e+06 1.738e+06 1.759e+06 1.723e+06 1.785e+06 1.767e+06 1.693e+06 1.898e+06 1.647e+06 1.735e+06 1.782e+06 1.855e+06 1.856e+06 1.691e+06 1.747e+06 1.692e+06 1.735e+06 1.685e+06 1.674e+06 1.765e+06 1.81e+06 1.78e+06 1.684e+06 1.764e+06 1.708e+06 1.717e+06 1.741e+06 1.635e+06 1.792e+06 1.737e+06 1.704e+06 1.753e+06 1.645e+06 1.696e+06 1.675e+06 1.693e+06 1.753e+06 1.714e+06 1.804e+06 1.775e+06 1.648e+06 1.727e+06 1.708e+06 1.733e+06 1.764e+06 1.644e+06 1.697e+06 1.683e+06 1.596e+06 1.748e+06 1.723e+06 1.745e+06 1.813e+06 1.706e+06 1.621e+06 1.79e+06 1.706e+06 1.757e+06 1.684e+06 1.73e+06 1.753e+06 1.737e+06 1.794e+06 1.763e+06 1.717e+06 1.758e+06 1.62e+06 1.796e+06 1.681e+06 1.802e+06 1.675e+06 1.773e+06 1.728e+06 1.808e+06 1.785e+06 1.824e+06 1.694e+06 1.778e+06 1.652e+06 1.636e+06 1.642e+06 1.623e+06 1.739e+06 1.678e+06 1.788e+06 1.825e+06 1.592e+06 
Average illumination values = 
381.6 381.8 381.6 381.7 383.7 381.6 382.8 382 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382 381.9 381.7 381.6 381.8 384.3 381.6 381.6 381.6 383.7 381.6 381.6 381.6 381.6 381.6 381.6 383.4 381.6 381.6 381.6 382.3 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.2 381.6 381.6 381.7 381.6 381.6 381.9 381.6 381.7 381.6 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 382.1 381.7 381.6 381.6 382 381.6 382.7 381.7 382.3 381.6 382.5 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 

End of simulation
Obj Function for 2 users through 20 users 
0.6696 0.2000 0.0848 0.0287 0.0183 0.0132 0.0068 0.0051 0.0035 0.0025 0.0020 0.0014 0.0009 0.0008 0.0006 0.0005 0.0004 0.0002 0.0003 
Uniformity for 2 users through 20 users 
0.9318 0.9389 0.9449 0.9488 0.9525 0.9556 0.9579 0.9600 0.9608 0.9618 0.9627 0.9632 0.9635 0.9643 0.9649 0.9653 0.9651 0.9652 0.9654 
Minimum rate for 2 users through 20 users 
1.548e+07 5.42e+06 2.413e+06 8.49e+05 5.451e+05 3.93e+05 2.04e+05 1.527e+05 1.05e+05 7.514e+04 6.101e+04 4.219e+04 2.655e+04 2.437e+04 1.72e+04 1.556e+04 1.139e+04 6986 7991 
Average rate for 2 users through 20 users 
2.151e+07 1.335e+07 9.417e+06 7.412e+06 6.054e+06 5.157e+06 4.43e+06 3.907e+06 3.502e+06 3.171e+06 2.915e+06 2.685e+06 2.487e+06 2.316e+06 2.172e+06 2.039e+06 1.931e+06 1.83e+06 1.727e+06 
Average illumination for 2 users through 20 users 
400.3 396.6 393.2 391.1 389.1 387.6 386.5 385.2 384.6 384.1 383.7 383.2 383.1 382.6 382.4 382.2 382.1 382 381.9 


==> code/simulations/Bulb Radius/50cm-50deg/xi_values.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0


==> code/simulations/Bulb Radius/50cm-70deg/P_m.txt <==
0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.084143 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Bulb Radius/50cm-70deg/final_users_2_12_30.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06877 0.7427 0.002026 0.004952 0.5331 0.0279 0.02183 0.09293 0.06366 0.00385 0.002399 0.02121 0.008084 0.006583 0.04057 0.03229 0.003104 0.04352 0.0002355 0.0439 0.03268 0.01883 0.0315 0.01438 0.02738 0.001347 0.0005861 0.000425 0.07564 0.07855 0.07475 0.01769 0.001718 0.0005122 0.1254 0.06307 0.02387 0.002479 0.06709 0.3842 0.009831 0.2626 0.08058 0.04245 0.00347 0.06504 0.7545 0.05011 0.03131 0.2604 0.02837 0.001157 0.001897 0.02469 0.009248 0.000539 0.04325 0.4516 0.0367 0.006103 0.0009429 0.03434 0.1277 0.03317 0.08539 0.001334 0.002903 0.01577 0.05861 0.00109 0.02629 0.09444 0.0369 0.001496 0.001826 0.8733 0.02987 0.004725 0.01511 0.01036 0.1016 0.09634 0.07473 0.06151 0.00361 0.08834 0.00835 0.03893 0.05231 0.007845 0.000708 0.296 0.008294 0.02522 0.01954 0.01681 0.0145 0.0667 0.05828 0.07877 
Uniformity values = 
0.9813 0.981 0.9813 0.9821 0.9823 0.9804 0.9804 0.9823 0.9813 0.9812 0.9817 0.9809 0.9814 0.9819 0.9822 0.9805 0.9793 0.9831 0.9812 0.9819 0.9796 0.9804 0.9794 0.9813 0.9812 0.9805 0.9827 0.9804 0.9817 0.9801 0.9802 0.9836 0.9815 0.9808 0.9813 0.9803 0.9797 0.9817 0.9802 0.981 0.9817 0.9809 0.981 0.98 0.9817 0.9816 0.9811 0.9817 0.9806 0.9812 0.9811 0.981 0.9812 0.9808 0.9817 0.9826 0.9799 0.9825 0.9815 0.9807 0.9806 0.9807 0.9824 0.9811 0.9796 0.982 0.9813 0.98 0.98 0.9818 0.9804 0.9824 0.9803 0.9827 0.9801 0.9817 0.9795 0.9806 0.9811 0.981 0.9807 0.9819 0.9812 0.9826 0.9816 0.9809 0.9808 0.9817 0.9797 0.9819 0.9788 0.9802 0.9801 0.9811 0.9824 0.9798 0.9829 0.9814 0.9811 0.9808 
Minimum rate values = 
1.954e+06 1.626e+07 5.951e+04 1.451e+05 1.251e+07 8.095e+05 6.353e+05 2.608e+06 1.814e+06 1.13e+05 7.044e+04 6.173e+05 2.367e+05 1.928e+05 1.168e+06 9.348e+05 9.132e+04 1.25e+06 6926 1.262e+06 9.468e+05 5.488e+05 9.135e+05 4.197e+05 7.941e+05 3.962e+04 1.72e+04 1.251e+04 2.142e+06 2.225e+06 2.12e+06 5.142e+05 5.047e+04 1.506e+04 3.469e+06 1.799e+06 6.947e+05 7.275e+04 1.91e+06 9.535e+06 2.875e+05 6.844e+06 2.278e+06 1.223e+06 1.018e+05 1.851e+06 1.646e+07 1.436e+06 9.069e+05 6.792e+06 8.224e+05 3.401e+04 5.572e+04 7.174e+05 2.706e+05 1.582e+04 1.246e+06 1.091e+07 1.059e+06 1.79e+05 2.773e+04 9.932e+05 3.526e+06 9.595e+05 2.411e+06 3.918e+04 8.522e+04 4.606e+05 1.676e+06 3.2e+04 7.637e+05 2.648e+06 1.066e+06 4.389e+04 5.372e+04 1.836e+07 8.667e+05 1.387e+05 4.41e+05 3.031e+05 2.845e+06 2.701e+06 2.118e+06 1.752e+06 1.059e+05 2.488e+06 2.446e+05 1.122e+06 1.501e+06 2.296e+05 2.086e+04 7.613e+06 2.432e+05 7.323e+05 5.684e+05 4.907e+05 4.224e+05 1.897e+06 1.665e+06 2.229e+06 
Average rate values = 
6.06e+07 2.056e+07 1.585e+08 1.329e+08 2.265e+07 8.433e+07 9.105e+07 5.325e+07 6.255e+07 1.401e+08 1.537e+08 9.186e+07 1.189e+08 1.248e+08 7.429e+07 8.036e+07 1.462e+08 7.245e+07 2.205e+08 7.219e+07 8.001e+07 9.515e+07 8.099e+07 1.027e+08 8.486e+07 1.702e+08 1.943e+08 2.034e+08 5.824e+07 5.727e+07 5.85e+07 9.697e+07 1.633e+08 1.981e+08 4.631e+07 6.276e+07 8.857e+07 1.527e+08 6.12e+07 2.612e+07 1.134e+08 3.171e+07 5.667e+07 7.303e+07 1.431e+08 6.202e+07 2.05e+07 6.872e+07 8.119e+07 3.186e+07 8.389e+07 1.746e+08 1.604e+08 8.767e+07 1.151e+08 1.967e+08 7.253e+07 2.425e+07 7.694e+07 1.269e+08 1.805e+08 7.87e+07 4.592e+07 7.964e+07 5.522e+07 1.705e+08 1.482e+08 1.001e+08 6.462e+07 1.764e+08 8.594e+07 5.287e+07 7.676e+07 1.673e+08 1.615e+08 2.01e+07 8.244e+07 1.342e+08 1.013e+08 1.119e+08 5.11e+07 5.239e+07 5.853e+07 6.346e+07 1.42e+08 5.444e+07 1.18e+08 7.537e+07 6.755e+07 1.198e+08 1.887e+08 2.978e+07 1.182e+08 8.71e+07 9.417e+07 9.829e+07 1.025e+08 6.138e+07 6.48e+07 5.722e+07 
Average illumination values = 
676.6 675.5 675.6 675.6 675.1 676.7 676.4 675.7 675.6 675.7 674.2 678.6 675.5 675.9 674.2 676.6 673.9 674.3 675.7 675.8 676.7 676.4 673.7 675.5 676.3 676.4 674.7 676.2 675.6 676.6 676.3 674.1 675.4 675.9 675.5 676.4 676.8 675.3 676.6 675.9 675.3 675.8 676 676.5 676.1 675.3 675.7 676 676 675.2 676.5 675.2 677.1 675.9 675.4 675.9 677 675.3 675.9 676 676.1 676.9 674.2 675.9 677 676.2 676.4 676.5 676.8 675.6 678.6 675.9 676.5 675.3 677.7 675.9 676.8 679.7 675.9 675.8 675.9 674.6 676.7 675.2 675.9 675.9 674 675.9 676.7 675.9 673.8 676.3 676.4 675 675.5 676.7 675.2 675.5 675.7 675.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03651 2.579e-05 0.03987 0.02306 0.001346 0.002593 0.005368 0.03008 0.002531 0.0004185 0.009628 0.008001 0.0007835 0.0004213 0.02095 0.004351 0.0003606 0.0001961 0.002206 0.0003778 0.000808 0.007032 0.0005138 0.0006249 0.007676 0.0003842 0.0005375 0.0002779 0.06379 0.006157 0.0002774 0.005862 0.0004975 6.218e-05 0.0001557 0.02624 0.001309 0.000738 0.004248 0.006139 0.003777 0.007586 0.0001659 0.006341 0.001608 0.001272 0.007878 0.01718 0.0004699 0.0002287 0.008463 0.0008847 0.0009048 0.02642 0.0008639 0.009117 0.03534 4.958e-05 0.004759 0.0001533 0.0003204 0.02718 0.0009098 0.02643 0.003697 0.006918 0.0004554 0.006767 0.0002432 0.0009433 6.585e-06 0.01915 0.0001041 8.282e-05 0.002083 0.0004363 4.024e-05 0.0006168 0.009645 0.0003036 0.0174 0.009337 0.000117 0.0003633 0.0003412 6.515e-05 0.0006283 0.06465 0.001553 0.0004499 8.42e-05 0.0008875 0.0006701 0.007404 0.003642 6.977e-05 0.001789 0.03508 0.00183 0.008839 
Uniformity values = 
0.982 0.9787 0.9812 0.9808 0.9837 0.9809 0.9817 0.9801 0.9771 0.9826 0.981 0.9795 0.9819 0.9808 0.9772 0.982 0.9811 0.9793 0.9794 0.9823 0.9801 0.9791 0.9782 0.976 0.9798 0.98 0.981 0.9816 0.9805 0.9804 0.9815 0.9804 0.9816 0.9814 0.9809 0.9764 0.98 0.9814 0.9809 0.9791 0.9775 0.9802 0.9804 0.9796 0.9758 0.9772 0.9795 0.9806 0.9826 0.9767 0.979 0.9805 0.9819 0.9768 0.9809 0.9787 0.9807 0.9783 0.9789 0.9796 0.9802 0.9824 0.9788 0.9827 0.9795 0.9774 0.9794 0.9808 0.9811 0.9817 0.9803 0.9796 0.9809 0.9822 0.9801 0.9803 0.9796 0.9768 0.9828 0.9791 0.9797 0.9806 0.9804 0.9789 0.9826 0.9823 0.981 0.9806 0.9794 0.9823 0.9803 0.9818 0.9768 0.9809 0.9799 0.9811 0.9779 0.9797 0.9801 0.9822 
Minimum rate values = 
1.053e+06 760.2 1.149e+06 6.706e+05 3.947e+04 7.617e+04 1.574e+05 8.722e+05 7.465e+04 1.229e+04 2.818e+05 2.347e+05 2.302e+04 1.239e+04 6.121e+05 1.276e+05 1.06e+04 5776 6.491e+04 1.109e+04 2.378e+04 2.065e+05 1.515e+04 1.847e+04 2.252e+05 1.131e+04 1.581e+04 8169 1.819e+06 1.807e+05 8152 1.72e+05 1.462e+04 1828 4580 7.652e+05 3.853e+04 2.169e+04 1.247e+05 1.804e+05 1.113e+05 2.224e+05 4883 1.862e+05 4.751e+04 3.754e+04 2.311e+05 5.011e+05 1.38e+04 6756 2.484e+05 2.602e+04 2.658e+04 7.7e+05 2.54e+04 2.675e+05 1.021e+06 1462 1.4e+05 4514 9430 7.875e+05 2.681e+04 7.658e+05 1.087e+05 2.035e+05 1.341e+04 1.984e+05 7151 2.771e+04 193.8 5.587e+05 3063 2433 6.125e+04 1.284e+04 1185 1.821e+04 2.818e+05 8947 5.08e+05 2.734e+05 3444 1.071e+04 1.002e+04 1914 1.847e+04 1.842e+06 4.573e+04 1.321e+04 2478 2.607e+04 1.979e+04 2.17e+05 1.07e+05 2052 5.273e+04 1.015e+06 5.382e+04 2.585e+05 
Average rate values = 
1.975e+07 5.237e+07 1.064e+07 2.64e+07 2.71e+07 6.142e+07 6.889e+07 3.09e+07 6.432e+07 4.646e+07 4.415e+07 5.231e+07 4.812e+07 5.337e+07 3.935e+07 3.663e+07 1.307e+08 4.746e+07 5.428e+07 3.976e+07 1.16e+07 4.278e+07 5.221e+07 6.684e+07 1.577e+07 6.869e+07 6.693e+07 3.221e+07 1.095e+07 4.905e+07 4.669e+07 2.633e+07 1.123e+07 5.68e+07 1.155e+07 1.037e+07 2.376e+07 7.556e+07 4.376e+07 4.016e+07 3.721e+07 3.131e+07 4.429e+07 4.773e+07 6.61e+07 1.624e+07 4.854e+07 3.667e+07 5.014e+07 6.04e+07 3.836e+07 1.204e+08 1.629e+07 2.918e+07 3.01e+07 3.991e+07 1.313e+07 6.4e+07 1.109e+07 3.564e+07 3.997e+07 9.543e+06 4.163e+07 1.642e+07 4.225e+07 3.48e+07 4.143e+07 4.065e+07 1.099e+07 4.004e+07 2.427e+07 2.71e+07 6.784e+07 6.595e+07 1.069e+07 9.486e+07 4.879e+07 4.956e+07 2.865e+07 6.22e+07 9.141e+06 3.295e+07 4.898e+07 6.981e+07 1.373e+07 1.051e+08 4.677e+07 1.009e+07 1.991e+07 5.321e+07 1.163e+07 5.485e+07 7.526e+07 2.755e+07 3.623e+07 4.472e+07 4.536e+07 2.945e+07 3.884e+07 9.544e+06 
Average illumination values = 
674.7 675 675.6 676.6 673.9 674.7 675.7 674.6 672.8 675.3 676.4 673.7 676.5 676.3 673.7 673 675.7 674.2 677.2 675.8 674 674.1 675.2 674.6 676.1 674 676.6 675.7 674.1 676.6 676.3 675 676.2 676.4 675.8 674.2 676.4 675.9 677.9 675.1 673.3 674.7 675.3 674.8 674.8 674.9 676.2 676 675.4 673.1 675.6 674.4 674.7 673.7 676.1 672.9 674.4 675.4 675.1 675.2 676.7 677.2 675.5 674.6 671.4 674.9 677.4 675.5 676 674.9 675.2 673.7 675.6 676.5 674.7 674.9 676.4 674.7 673 675.5 675.5 676.1 678.4 675 676.8 675 672.4 674 676.9 673 676.2 674.7 673 677.5 675.1 675.7 674.1 673.5 679.5 672.3 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0009996 0.002304 0.0009372 0.0003364 0.0003131 0.0003418 9.32e-05 0.001088 0.0005024 0.0003141 0.001269 2.234e-05 0.001295 5.251e-05 0.003869 0.0004163 0.001385 0.000118 0.0002981 0.0003837 0.0004727 0.0005098 7.877e-05 0.0001626 0.001644 0.0007851 0.001562 0.004446 0.0001138 0.002436 0.000752 0.02597 0.0001944 0.0001522 1.063e-05 0.003256 0.0008295 0.005864 5.175e-05 0.0004375 0.0006514 0.002114 0.01513 0.006603 0.0005751 0.0001448 6.095e-06 0.00278 2.837e-05 0.002575 0.001005 1.289e-05 0.0004135 0.009099 0.000206 0.0005472 0.0001024 0.0005689 0.0006405 0.0006162 6.826e-05 1.695e-06 0.001336 6.285e-05 0.001408 0.001829 0.007021 0.0008215 6.439e-05 5.791e-05 0.00478 0.001494 0.0007384 0.0001989 0.0001936 0.0001147 0.0001623 0.01198 0.006294 0.002872 0.0009098 4.027e-05 3.946e-06 0.003206 0.000162 0.007199 0.0007038 0.0003667 0.003126 8.731e-05 4.091e-05 0.0007713 0.002346 0.0004204 0.004618 0.001364 0.02232 0.00131 0.0003963 0.000478 
Uniformity values = 
0.9818 0.9791 0.9804 0.9798 0.9798 0.9762 0.9807 0.978 0.9794 0.9787 0.9822 0.9812 0.9842 0.9793 0.9788 0.9746 0.9788 0.9787 0.9807 0.9807 0.9798 0.98 0.9806 0.9777 0.9788 0.9773 0.9825 0.9786 0.9796 0.9769 0.9786 0.98 0.9769 0.9811 0.98 0.9799 0.9771 0.98 0.9801 0.9803 0.9804 0.979 0.9802 0.9775 0.9813 0.9808 0.9816 0.9822 0.9793 0.979 0.98 0.9758 0.9836 0.98 0.9807 0.9786 0.9828 0.9809 0.9812 0.9824 0.9789 0.9748 0.9807 0.9798 0.9766 0.9746 0.9817 0.9816 0.9808 0.9817 0.9796 0.979 0.9785 0.9828 0.9793 0.9807 0.9797 0.9804 0.978 0.9788 0.9803 0.9813 0.9807 0.9799 0.9755 0.98 0.9794 0.9798 0.9811 0.9803 0.9801 0.9782 0.9766 0.9809 0.9803 0.9783 0.9788 0.9755 0.9787 0.9788 
Minimum rate values = 
2.936e+04 6.782e+04 2.757e+04 9905 9220 1.01e+04 2742 3.207e+04 1.48e+04 9259 3.726e+04 656.9 3.793e+04 1547 1.138e+05 1.232e+04 4.078e+04 3478 8768 1.129e+04 1.392e+04 1.501e+04 2317 4798 4.844e+04 2.317e+04 4.584e+04 1.308e+05 3351 7.186e+04 2.216e+04 7.548e+05 5741 4475 313 9.571e+04 2.448e+04 1.721e+05 1523 1.288e+04 1.916e+04 6.224e+04 4.42e+05 1.943e+05 1.691e+04 4260 179.2 8.155e+04 835.8 7.578e+04 2.959e+04 381.2 1.213e+04 2.667e+05 6060 1.613e+04 3005 1.673e+04 1.883e+04 1.809e+04 2012 50.16 3.929e+04 1851 4.155e+04 5.41e+04 2.056e+05 2.414e+04 1894 1702 1.404e+05 4.399e+04 2.177e+04 5838 5704 3375 4780 3.505e+05 1.851e+05 8.452e+04 2.677e+04 1184 116.1 9.424e+04 4791 2.112e+05 2.073e+04 1.08e+04 9.179e+04 2570 1204 2.274e+04 6.924e+04 1.236e+04 1.356e+05 4.021e+04 6.506e+05 3.872e+04 1.168e+04 1.409e+04 
Average rate values = 
1.453e+07 7.731e+06 2.383e+07 3.368e+07 3.806e+07 3.782e+07 2.294e+07 2.81e+07 7.478e+06 3.264e+07 2.525e+07 3.474e+07 3.155e+07 7.97e+06 7.477e+06 3.683e+07 1.025e+07 4.198e+07 1.062e+07 7.62e+06 1.75e+07 6.587e+06 1.057e+07 7.238e+06 9.061e+06 2.318e+07 2.413e+07 3.271e+07 2.528e+07 2.787e+07 1.934e+07 1.298e+07 4.526e+07 2.456e+07 2.505e+07 1.818e+07 1.923e+07 8.145e+06 3.833e+07 6.336e+06 7.604e+06 7.994e+06 1.211e+07 2.085e+07 1.853e+07 3.547e+07 3.231e+07 2.509e+07 4.825e+07 6.534e+06 7.883e+06 5.009e+07 2.149e+07 1.408e+07 8.151e+06 1.908e+07 9.559e+06 7.419e+06 7.111e+06 1.146e+07 3.844e+07 3.225e+07 1.988e+07 2.915e+07 2.34e+07 1.259e+07 1.055e+07 3.752e+07 2.711e+07 4.177e+07 2.853e+07 4.012e+07 8.247e+06 3.066e+07 3.768e+07 7.561e+06 1.334e+07 2.538e+07 3.25e+07 1.275e+07 3.945e+07 3.544e+07 4.083e+07 8.523e+06 4.997e+07 7.422e+06 1.673e+07 4.474e+07 1.129e+07 9.712e+06 1.419e+07 3.413e+07 1.636e+07 8.325e+06 1.102e+07 8.085e+06 1.14e+07 3.499e+07 4.599e+07 7.943e+06 
Average illumination values = 
674.8 673.8 671.6 675.4 674.2 673.3 674.6 672.7 675.2 672.2 672.6 672.9 673.7 674.6 672.6 674.8 675.7 674.9 674.3 676.3 674.1 675 675.4 673.3 677 676.2 672.3 671.8 674.9 674 673.9 674.4 673.1 673.8 674.8 671.5 674.1 673.8 673.2 674.8 673.1 673.1 671.3 672.5 675.2 674.3 673.6 671.4 674.5 674.4 675.1 673.6 672.5 675 676 675 676.4 672.5 673.6 673 675.5 674.4 675.3 672.9 673.6 675.2 671.9 675.2 674.4 674.5 673.2 671.3 675.1 673.4 674 674.2 674.6 671.8 672.2 673 675.3 674.2 674.8 673.9 673.9 673.7 674 672.8 673.9 674.2 675.2 673.8 673.3 674.4 673.4 674.6 671.7 673.7 673.7 673.9 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.885e-05 0.007256 0.0001461 0.000494 0.0003461 0.001069 0.0001289 0.002114 5.388e-06 0.0001238 1.702e-05 2.032e-05 0.0008182 2.179e-05 6.047e-05 0.0001936 2.181e-05 0.0001359 6.286e-05 0.001893 0.001434 0.000123 2.772e-07 0.002328 2.08e-05 6.951e-06 0.0004644 0.0001449 9.171e-05 0.0004284 0.00095 0.001539 0.008747 0.001002 0.0001689 7.048e-06 1.064e-05 0.000548 1.304e-05 0.0005749 5.871e-05 3.307e-05 4.388e-05 0.0003848 0.0001249 6.111e-05 0.0009774 7.491e-05 0.001637 9.275e-05 0.000221 3.607e-05 5.306e-05 0.001742 0.0001 0.0001965 0.0001088 7.458e-05 0.001649 0.0008407 0.0009636 0 0.0001286 0.0002683 0.005521 0.0002096 0.007029 3.028e-05 0.000317 0.001417 0.0004685 0.001763 0.002303 0.0004751 0.0003074 0.0001297 4.759e-05 0.0001296 0.0006944 5.952e-05 0.000378 0.00127 0.0003549 0.001643 0.000107 7.047e-05 0.0021 0.000861 1.293e-05 0.0001544 9.747e-05 2.339e-05 9.787e-05 2.097e-06 0.0001326 0.0006121 9.587e-06 0.0001286 0.005163 0.0001071 
Uniformity values = 
0.9802 0.9822 0.9788 0.982 0.9792 0.9808 0.9814 0.9783 0.9788 0.9814 0.9779 0.9762 0.9803 0.9815 0.982 0.9822 0.9809 0.9788 0.9787 0.983 0.9783 0.9803 0.9778 0.9813 0.9765 0.9799 0.9798 0.9798 0.9821 0.98 0.9805 0.9797 0.9796 0.9808 0.9769 0.9835 0.9796 0.981 0.9775 0.9785 0.9815 0.9802 0.9829 0.9809 0.9829 0.9807 0.9773 0.9808 0.9769 0.9761 0.9825 0.9816 0.9807 0.9762 0.9825 0.9824 0.9808 0.9827 0.9791 0.9779 0.9817 0.9828 0.9802 0.9788 0.9824 0.9809 0.9812 0.9807 0.9818 0.9779 0.9809 0.9783 0.9807 0.9787 0.9808 0.9782 0.9761 0.9813 0.9789 0.9832 0.9823 0.9804 0.9807 0.9769 0.9797 0.9796 0.9785 0.9815 0.9782 0.982 0.9801 0.9798 0.9823 0.9788 0.9802 0.9802 0.9819 0.9796 0.9811 0.9809 
Minimum rate values = 
554.7 2.124e+05 4307 1.451e+04 1.02e+04 3.142e+04 3789 6.227e+04 158.8 3640 502.2 600.5 2.407e+04 640.6 1777 5687 641.5 4005 1853 5.552e+04 4.225e+04 3619 8.181 6.838e+04 614.6 204.7 1.367e+04 4266 2694 1.261e+04 2.794e+04 4.528e+04 2.565e+05 2.946e+04 4989 206.8 313.6 1.611e+04 385 1.695e+04 1726 973.4 1288 1.132e+04 3666 1798 2.884e+04 2204 4.832e+04 2742 6489 1060 1561 5.146e+04 2938 5771 3200 2190 4.855e+04 2.48e+04 2.831e+04 0 3786 7907 1.617e+05 6165 2.059e+05 891 9316 4.18e+04 1.378e+04 5.196e+04 6.768e+04 1.4e+04 9042 3825 1407 3809 2.046e+04 1747 1.11e+04 3.736e+04 1.044e+04 4.849e+04 3150 2076 6.187e+04 2.53e+04 381.3 4535 2869 688.7 2875 61.82 3902 1.801e+04 281.7 3789 1.514e+05 3151 
Average rate values = 
1.215e+07 4.26e+06 2.236e+07 5.727e+06 1.632e+07 2.091e+07 5.641e+06 2.32e+07 3.059e+07 2.536e+07 2.727e+07 6.431e+06 8.205e+06 2.627e+07 5.116e+06 1.374e+07 5.747e+06 5.223e+06 6.127e+06 5.818e+06 1.827e+07 1.473e+07 3.411e+07 1.075e+07 2.326e+07 2.562e+07 1.469e+07 1.511e+07 7.036e+06 4.747e+06 4.964e+06 9.108e+06 5.419e+06 5.164e+06 1.212e+07 2.04e+07 5.935e+06 1.669e+07 3.535e+07 1.204e+07 2.027e+07 1.891e+07 5.411e+06 3.106e+07 8.85e+06 3.079e+07 2.19e+07 2.194e+07 1.351e+07 3.127e+07 3.304e+07 4.11e+07 2.35e+07 2.478e+07 6.519e+06 2.707e+07 5.17e+06 1.085e+07 2.176e+07 1.156e+07 2.963e+07 2.682e+07 7.052e+06 2.104e+07 5.023e+06 3.613e+07 4.502e+06 1.121e+07 2.299e+07 1.975e+07 6.154e+06 4.239e+06 9.225e+06 2.504e+07 1.671e+07 1.529e+07 2.777e+07 5.47e+06 1.261e+07 5.814e+06 4.88e+06 4.579e+06 4.576e+06 1.228e+07 1.604e+07 2.281e+07 5.414e+06 1.179e+07 2.056e+07 4.652e+06 1.996e+07 3.57e+07 1.201e+07 2.104e+07 1.557e+07 2.164e+07 5.019e+06 6.775e+06 2.418e+07 2.76e+07 
Average illumination values = 
673 673.7 671.8 672.1 671.4 670.6 673.2 671.9 672.3 672.2 672.3 673.7 673.3 674.8 672.7 671.9 673.8 671.8 674.8 670.3 672 673.9 673.2 673.1 673.2 674.4 671.1 672.1 671.6 673.4 671.9 671.8 670.8 673.2 673 670.5 673.8 674.1 672.4 672.7 673.2 673.9 676.4 671.8 672.7 673.2 672.7 672.3 673.1 675.1 673.8 673.5 672.5 673.2 672.1 672 673.9 672.7 671.8 672.1 672.7 673.2 673.2 671.7 671.8 672 672.8 673.4 671.3 672.4 673.9 674.6 670.1 671.5 672.5 672.3 673.9 673.4 671.4 671 672.2 673.3 673.5 672.9 673.7 673.8 672.6 670.6 673.6 675 673.4 674.2 673.3 674 673.8 671.8 671.6 674 671.3 674.7 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.639e-05 0.0001595 8.756e-07 0.000632 0.001083 0.000217 9.562e-06 0.0001001 3.281e-05 0.0003794 0.0001311 5.352e-05 0.00016 2e-06 0.0005673 0.001213 0.0006946 0.0001971 0.00108 1.642e-05 6.178e-06 0.0003399 0.0003844 0.0003031 0.0009622 0.001122 0.0003786 0.0002023 1.054e-05 1.776e-05 6.567e-06 1.049e-05 7.264e-05 0.00015 9.9e-05 0.0002569 2.265e-06 0.001358 8.551e-05 0.0001535 8.471e-05 1.163e-05 0.002562 0.000105 0.0003203 3.757e-05 7.416e-05 0.00065 0.0003358 0 1.401e-05 0.001751 0.0002384 2.574e-05 4.695e-05 0.0007599 0.0006383 0.001228 0.0005077 0.0001608 3.289e-05 2.222e-05 0.0002814 3.262e-05 0.0001664 0.0005634 0.0006667 0.0001007 5.317e-05 0.0006543 0.00055 5.44e-05 9.97e-05 5.009e-05 1.28e-05 1.807e-05 0.0006069 3.826e-06 0.0003069 0.0002273 0.000685 0.001347 0.0003368 0.000954 0.0001401 2.295e-06 2.823e-05 0.0008489 3.904e-05 2.804e-05 1.605e-05 0.0001211 3.432e-05 2.508e-05 7.219e-05 3.528e-05 8.264e-06 6.891e-07 1.007e-05 0.0004559 
Uniformity values = 
0.9813 0.9806 0.9804 0.9807 0.9819 0.9814 0.9799 0.9803 0.9789 0.9798 0.981 0.9821 0.9834 0.9796 0.978 0.983 0.9801 0.9798 0.9798 0.9786 0.9786 0.9811 0.9812 0.9841 0.98 0.9807 0.9778 0.9807 0.9842 0.9815 0.9773 0.9793 0.9819 0.9824 0.9822 0.9823 0.9799 0.9794 0.9776 0.9787 0.981 0.9809 0.9781 0.9806 0.9798 0.9827 0.9817 0.9796 0.982 0.9825 0.9797 0.9839 0.9794 0.9811 0.9824 0.9812 0.9802 0.9784 0.9802 0.9817 0.9794 0.9796 0.9821 0.9811 0.9823 0.9823 0.9798 0.9797 0.9803 0.9802 0.9798 0.9801 0.9809 0.9817 0.9836 0.9801 0.9812 0.9793 0.981 0.9801 0.98 0.9782 0.9792 0.9811 0.9804 0.9776 0.9761 0.9835 0.9831 0.9834 0.9812 0.9818 0.9779 0.9793 0.9826 0.981 0.9774 0.9801 0.9804 0.9818 
Minimum rate values = 
1070 4694 25.77 1.859e+04 3.182e+04 6379 281.6 2946 967.1 1.117e+04 3856 1572 4693 58.91 1.673e+04 3.557e+04 2.044e+04 5805 3.178e+04 484.1 182.1 9994 1.13e+04 8885 2.832e+04 3.299e+04 1.117e+04 5951 309 522.1 193.9 309.1 2134 4404 2908 7546 66.7 3.997e+04 2524 4524 2491 342 7.547e+04 3090 9431 1103 2180 1.914e+04 9865 0 412.7 5.131e+04 7021 756.9 1379 2.234e+04 1.878e+04 3.618e+04 1.494e+04 4726 968.9 654.3 8266 959.2 4887 1.654e+04 1.963e+04 2966 1565 1.925e+04 1.619e+04 1602 2933 1472 375.5 532 1.784e+04 112.7 9024 6692 2.016e+04 3.97e+04 9924 2.804e+04 4123 67.73 834.5 2.489e+04 1146 822.8 471.9 3558 1012 739.1 2120 1038 244 20.29 296.3 1.339e+04 
Average rate values = 
3.612e+06 1.38e+07 1.799e+07 4.69e+06 1.943e+07 4.456e+06 6.034e+06 2.167e+07 4.676e+06 5.702e+06 2.141e+07 6.913e+06 8.642e+06 1.189e+07 6.568e+06 4.697e+06 1.372e+07 1.28e+07 7.758e+06 1.208e+07 2.933e+07 3.82e+06 4.571e+06 3.916e+06 4.027e+06 6.644e+06 1.348e+07 4.39e+06 4.431e+06 3.853e+06 4.653e+06 1.017e+07 5.081e+06 4.104e+06 4.556e+06 4.732e+06 1.362e+07 1.476e+07 1.612e+07 8.499e+06 1.274e+07 3.08e+07 1.688e+07 5.791e+06 7.376e+06 4.55e+06 2.303e+07 5.875e+06 1.954e+07 2.319e+07 2.696e+07 4.466e+06 1.911e+07 3.825e+06 5.237e+06 1.44e+07 4.061e+06 4.262e+06 1.534e+07 1.456e+07 1.177e+07 1.797e+07 4.457e+06 4.477e+06 1.198e+07 4.066e+06 4.444e+06 4.617e+06 2.484e+07 4.411e+06 1.694e+07 3.773e+06 1.959e+07 9.98e+06 1.933e+07 5.431e+06 1.726e+07 2.993e+07 1.849e+07 4.315e+06 2.342e+07 4.17e+06 8.859e+06 4.915e+06 2.589e+07 2.004e+07 2.201e+07 1.08e+07 1.644e+07 3.35e+07 4.132e+06 1.069e+07 1.281e+07 1.552e+07 4.704e+06 2.23e+07 6.115e+06 1.595e+07 1.851e+07 2.141e+07 
Average illumination values = 
672.2 670.3 673.2 670.3 669.9 670.3 670.8 671.3 671.6 670.8 672.8 672.1 670.5 673 672.8 670.3 670.8 672.5 673 671.7 672.3 670.5 671.1 670.2 671.2 670.4 672.2 671.7 669.8 672.6 672.6 672.2 672.9 675.7 671.4 671.7 672.7 671.1 672.2 672.2 673.1 673.3 671.8 670.3 671 672.2 669.9 670.8 672.5 671.5 671 670.8 671.8 672.9 671.9 669.9 673.5 671.7 670.4 671.6 671.5 671.5 672.8 670.7 672.1 670.7 671.5 673.7 671.3 671 671.3 674.9 672.9 672.7 670.2 673.7 670.3 674.2 670.8 674.4 670.5 671.9 671.6 670.7 675.3 674.8 675.3 670.3 670.3 671.3 672 671.2 672.7 671.3 671.3 670.3 672.8 674.1 672 669.6 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.801e-05 0.000291 0.0002032 8.847e-05 8.37e-05 6.702e-06 3.573e-06 2.821e-05 0.0001609 3.4e-05 4.84e-05 9.173e-06 1.47e-06 0.0004656 9.14e-05 0.001054 1.11e-05 1.037e-05 0.0001309 6.969e-05 6.541e-06 0.002497 9.645e-05 6.726e-06 1.796e-05 1.977e-06 4.62e-05 4.889e-05 1.416e-05 0.0003018 2.265e-06 8.062e-05 0.001375 8.629e-06 7.484e-06 0.002215 9.026e-05 8.263e-05 8.103e-05 0.0006835 1.305e-05 8.224e-06 0.0004109 0.0004156 2.53e-05 4.676e-05 0.0002076 0.002194 0.0008252 3.591e-05 3.343e-05 6.572e-05 0.000116 5.804e-06 0.0006807 0.0009492 0.0001043 7.619e-05 0.0002773 5.257e-05 0.0001089 2.733e-05 8.525e-07 8.887e-05 3.618e-06 0.0006859 9.875e-05 0.0007232 0.0001804 0.0003612 0.0001277 2.909e-06 8.384e-05 4.042e-05 2.777e-05 1.161e-05 9.784e-05 0.0002255 0.000102 2.937e-05 8.092e-06 7.484e-07 0.0004944 7.475e-06 6.169e-05 5.883e-06 1.28e-05 3.795e-05 3.625e-05 3.545e-05 0.0001486 0.0002679 5.722e-05 1.584e-05 1.108e-05 0.0003193 4.198e-05 0.0001588 4.721e-05 0.0007361 
Uniformity values = 
0.9812 0.9815 0.9819 0.983 0.9829 0.9807 0.9808 0.9792 0.9802 0.9833 0.9833 0.9824 0.9835 0.9816 0.9805 0.9828 0.9807 0.9811 0.9832 0.9842 0.9816 0.9797 0.9797 0.9822 0.9836 0.9793 0.9805 0.9777 0.9834 0.9827 0.9789 0.9811 0.9794 0.9821 0.9809 0.9782 0.9804 0.9829 0.9826 0.9806 0.9825 0.9814 0.981 0.9799 0.9827 0.9827 0.9793 0.9804 0.981 0.9819 0.9796 0.9835 0.9805 0.9843 0.9832 0.9793 0.9824 0.9823 0.9815 0.9787 0.9811 0.9804 0.9799 0.9807 0.9826 0.9825 0.9805 0.9802 0.9793 0.9824 0.9807 0.9789 0.9837 0.982 0.9844 0.9818 0.9805 0.9791 0.981 0.9818 0.9783 0.9813 0.9832 0.9808 0.9811 0.9836 0.9787 0.9822 0.9795 0.9813 0.9811 0.9825 0.98 0.9801 0.9797 0.9841 0.9821 0.9844 0.9804 0.9811 
Minimum rate values = 
1118 8553 5972 2597 2457 197.2 105.1 831.2 4735 997.8 1420 269.4 43.13 1.368e+04 2690 3.093e+04 326.6 305 3840 2043 192.3 7.344e+04 2840 197.6 526.7 58.24 1359 1443 415.6 8860 66.77 2371 4.047e+04 253.5 220.1 6.525e+04 2656 2426 2379 2.01e+04 383.2 241.8 1.208e+04 1.223e+04 742.8 1373 6117 6.449e+04 2.426e+04 1055 984.6 1928 3412 170.1 1.997e+04 2.795e+04 3063 2238 8151 1550 3202 804.5 25.1 2615 106.2 2.014e+04 2906 2.128e+04 5316 1.061e+04 3758 85.73 2459 1188 814 341.3 2879 6645 3001 863.3 238.7 22.01 1.45e+04 219.9 1814 172.6 377.2 1115 1068 1042 4369 7867 1684 466.4 326.3 9360 1234 4655 1389 2.164e+04 
Average rate values = 
3.047e+06 4.496e+06 4.008e+06 1.04e+07 3.586e+06 7.456e+06 2.176e+07 4.56e+06 1.389e+07 6.087e+06 6.763e+06 3.421e+06 3.05e+06 3.796e+06 1.147e+07 6.127e+06 1.397e+07 1.012e+07 2.964e+06 3.303e+06 3.397e+06 7.083e+06 3.527e+06 1.794e+07 3.131e+06 3.897e+06 9.741e+06 5.454e+06 3.318e+06 4.05e+06 1.182e+07 1.266e+07 3.617e+06 1.844e+07 2.773e+07 1.486e+07 7.538e+06 3.59e+06 7.885e+06 5.004e+06 1.705e+07 3.935e+06 3.866e+06 3.524e+06 2.945e+06 4.292e+06 3.959e+06 2.768e+06 1.17e+07 1.22e+07 1.013e+07 3.339e+06 1.044e+07 3.439e+06 3.08e+06 2.822e+06 7.427e+06 3.546e+06 1.048e+07 3.074e+06 3.863e+06 9.415e+06 1.596e+07 1.678e+07 1.543e+07 3.545e+06 1.177e+07 5.186e+06 4.049e+06 4.193e+06 2.308e+07 1.075e+07 8.756e+06 1.843e+07 2.464e+07 3.182e+06 3.47e+06 3.201e+06 4.16e+06 1.812e+07 4.966e+06 2.873e+07 1.519e+07 1.404e+07 3.956e+06 1.68e+07 2.62e+07 1.759e+07 7.07e+06 9.242e+06 2.22e+07 4.766e+06 3.538e+06 1.239e+07 1.35e+07 3.495e+06 3.908e+06 3.987e+06 2.929e+06 3.843e+06 
Average illumination values = 
671.1 669.7 669.4 669.2 669.3 670.2 670.9 671.2 670.9 671.3 670.4 669.2 670.6 669.8 672 670.9 670.2 670.3 669.7 670.1 670.1 670.7 670.7 669.3 671 671.2 671.3 672.8 673.2 671 671.6 670.2 671.3 670.6 673.3 671.8 670.4 671.2 669.6 670.1 672.2 672.3 670.1 671.3 670.8 670.7 671.4 670.9 669.8 671.4 671.3 671 670.1 670.3 670.1 671.2 670.3 670.4 669.8 673.1 672.7 671.1 672.6 670.8 671.1 669.6 670.6 670.5 671.4 669.5 674.7 671.8 670.9 669.7 669.8 671.1 671 671.3 670.2 669.8 672.2 674.1 668.8 670.3 670.2 670.9 672 669.3 671.7 670.3 669.9 671.6 672.7 673.5 671.7 670 669.6 669.2 671.3 670.2 

End of simulation
Obj Function for 2 users through 12 users 
0.0754 0.0072 0.0020 0.0008 0.0003 0.0002 
Uniformity for 2 users through 12 users 
0.9811 0.9801 0.9796 0.9801 0.9806 0.9813 
Minimum rate for 2 users through 12 users 
1.904e+06 2.082e+05 5.898e+04 2.281e+04 9392 6636 
Average rate for 2 users through 12 users 
9.663e+07 4.135e+07 2.2e+07 1.591e+07 1.176e+07 8.693e+06 
Average illumination for 2 users through 12 users 
675.9 675.2 673.9 672.8 671.8 670.9 


==> code/simulations/Bulb Radius/50cm-70deg/final_users_2_12_70.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1813 0.1651 0.003015 0.002574 0.06124 0.01441 0.0455 0.03189 0.2299 0.01369 0.1673 0.008795 0.007183 0.01249 0.02553 0.009005 0.001967 0.008395 6.511e-05 0.3736 0.03447 0.01201 0.008133 0.04587 0.02685 0.0009745 0.1017 0.0006404 0.02069 0.02642 0.3117 0.05118 0.00183 0.0001615 0.1919 0.02179 0.01899 0.001256 0.1144 0.2747 0.03228 0.2834 0.03383 0.0125 0.02397 0.03864 0.7687 0.02477 0.01231 0.1211 0.07173 0.0003625 0.005426 0.009817 0.04402 0.002926 0.6416 0.06534 0.087 0.002673 0.0002789 0.5054 0.3542 0.05524 0.05678 0.004566 0.005566 0.03356 0.09587 0.002767 0.015 0.03308 0.07752 0.1626 0.01035 0.8544 0.02981 0.002952 0.04302 0.01247 0.4767 0.09032 0.03032 0.6694 0.01798 0.1266 0.00192 0.1627 0.06306 0.002899 0.0001389 0.45 0.0154 0.6433 0.08151 0.01063 0.004476 0.3908 0.08976 0.1883 
Uniformity values = 
0.8771 0.8752 0.8753 0.8685 0.8764 0.8746 0.8769 0.875 0.8675 0.8709 0.8767 0.8744 0.8722 0.876 0.8702 0.873 0.8683 0.8673 0.8723 0.8759 0.8708 0.8747 0.8677 0.8723 0.87 0.8744 0.8769 0.8678 0.8687 0.8749 0.8683 0.8693 0.8744 0.8728 0.8718 0.8735 0.8771 0.8665 0.8769 0.8767 0.8728 0.8686 0.8754 0.8717 0.8752 0.8674 0.8734 0.8769 0.8742 0.8759 0.8732 0.8685 0.8763 0.8739 0.8773 0.8735 0.8772 0.8774 0.8754 0.8686 0.8724 0.8752 0.8762 0.8705 0.8748 0.8749 0.8758 0.8769 0.8717 0.8742 0.8738 0.8758 0.8771 0.8768 0.8766 0.8765 0.8695 0.8738 0.8766 0.8685 0.8767 0.8686 0.8741 0.8768 0.8731 0.8689 0.8699 0.8754 0.8691 0.8731 0.8675 0.8734 0.8767 0.8774 0.8767 0.8703 0.8724 0.8733 0.8705 0.8758 
Minimum rate values = 
5.421e+06 4.986e+06 9.921e+04 8.538e+04 1.949e+06 4.717e+05 1.46e+06 1.033e+06 6.782e+06 4.499e+05 5.038e+06 2.888e+05 2.366e+05 4.085e+05 8.343e+05 2.961e+05 6.528e+04 2.78e+05 2154 1.025e+07 1.12e+06 3.933e+05 2.692e+05 1.479e+06 8.771e+05 3.214e+04 3.166e+06 2.129e+04 6.79e+05 8.584e+05 8.852e+06 1.651e+06 6.033e+04 5338 5.74e+06 7.109e+05 6.18e+05 4.178e+04 3.537e+06 7.866e+06 1.048e+06 8.147e+06 1.094e+06 4.11e+05 7.797e+05 1.257e+06 1.822e+07 8.037e+05 4.035e+05 3.737e+06 2.278e+06 1.204e+04 1.781e+05 3.224e+05 1.413e+06 9.649e+04 1.584e+07 2.073e+06 2.734e+06 8.867e+04 9224 1.315e+07 9.796e+06 1.775e+06 1.815e+06 1.502e+05 1.828e+05 1.084e+06 3.01e+06 9.12e+04 4.911e+05 1.07e+06 2.444e+06 4.908e+06 3.388e+05 1.963e+07 9.725e+05 9.733e+04 1.382e+06 4.114e+05 1.253e+07 2.854e+06 9.841e+05 1.637e+07 5.882e+05 3.926e+06 6.363e+04 4.92e+06 2.021e+06 9.565e+04 4618 1.199e+07 5.026e+05 1.587e+07 2.565e+06 3.505e+05 1.477e+05 1.067e+07 2.832e+06 5.619e+06 
Average rate values = 
3.633e+07 3.81e+07 1.438e+08 1.481e+08 6.068e+07 9.94e+07 6.829e+07 7.763e+07 3.189e+07 1.007e+08 3.788e+07 1.133e+08 1.19e+08 1.035e+08 8.349e+07 1.126e+08 1.559e+08 1.144e+08 2.541e+08 2.509e+07 7.542e+07 1.045e+08 1.153e+08 6.794e+07 8.211e+07 1.762e+08 4.85e+07 1.881e+08 8.92e+07 8.271e+07 2.726e+07 6.502e+07 1.581e+08 2.28e+08 3.515e+07 8.792e+07 9.183e+07 1.687e+08 4.585e+07 2.921e+07 7.724e+07 2.861e+07 7.606e+07 1.033e+08 8.536e+07 7.229e+07 2.012e+07 8.452e+07 1.038e+08 4.456e+07 5.667e+07 2.045e+08 1.271e+08 1.102e+08 6.916e+07 1.446e+08 2.07e+07 5.909e+07 5.208e+07 1.471e+08 2.122e+08 2.215e+07 2.573e+07 6.311e+07 6.254e+07 1.319e+08 1.263e+08 7.632e+07 4.972e+07 1.462e+08 9.827e+07 7.667e+07 5.489e+07 3.844e+07 1.088e+08 2e+07 7.927e+07 1.444e+08 6.974e+07 1.033e+08 2.264e+07 5.102e+07 7.895e+07 2.052e+07 9.321e+07 4.342e+07 1.566e+08 3.839e+07 5.974e+07 1.449e+08 2.321e+08 2.312e+07 9.762e+07 2.069e+07 5.367e+07 1.078e+08 1.324e+08 2.454e+07 5.122e+07 3.559e+07 
Average illumination values = 
551.4 549 551.6 548.4 551.3 550.1 551.5 548.9 547.6 550.3 549 552.1 548.3 551.7 547.9 549.1 546.9 547.6 549.9 551.8 548 552.6 547.2 547.7 546.8 553.4 549.9 548.5 547.1 550.2 548.3 546.4 552 549.8 551.4 552.8 550.5 548.7 551.2 550.9 552 549.5 552.2 550.1 551.7 548.4 552.1 549.6 550.6 550 548.6 548.2 551.6 550.8 550.2 553.3 550.3 550.3 552.2 549.2 550 551.1 548.4 549.5 548.7 551.4 551.1 550.5 548.2 551.5 554 550.1 551.4 551 551 551.3 547.9 552.7 552.1 547 550.9 547 548.2 550.9 550.7 550 547.4 551 548.1 553.4 547.5 549.9 550.7 550.4 550.8 547.6 548.1 552.1 550.7 551.4 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29

==> code/simulations/Bulb Radius/50cm-70deg/input_P_m.txt <==
0.02,0.02,0.1398,0.3,0.02,0.02,0.02,0.02,0.02,0.1985,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.1019,0.3,0.02,0.07136,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.11,0.02,0.02,0.03687,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.08852,0.02,0.02,0.02,0.02,0.1494,0.2524,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02431,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.2555,0.02,0.02,0.2446,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.1425,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1023,0.02,0.1982,0.02,0.2202,0.02,0.08462,0.02,0.02,0.02,0.02,0.02,0.02,0.0999,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.04727,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1502,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.02,0.02,0.02125,0.02,0.05899,0.02,0.02,0.02,0.02,0.02,0.1415,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.04798,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.1528,0.02,0.02,0.3,0.02,0.277,0.05814,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02



==> code/simulations/Bulb Radius/50cm-70deg/input_xi.txt <==
0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0



==> code/simulations/Bulb Radius/50cm-70deg/log_391_800_100_70.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 


==> code/simulations/Bulb Radius/50cm-70deg/nua_final_users_2_20_60_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1388 0.426 0.006367 0.01265 0.4122 0.04666 0.04647 0.2445 0.1415 0.005239 0.002879 0.03179 0.01841 0.007683 0.0332 0.05437 0.004401 0.0863 0.0008917 0.03998 0.05811 0.03013 0.04522 0.03551 0.08229 0.003589 0.001523 0.001379 0.1875 0.1417 0.1694 0.04116 0.005369 0.001879 0.0784 0.1395 0.08507 0.006633 0.16 0.2753 0.01241 0.2097 0.1429 0.1013 0.005939 0.1679 0.7911 0.08369 0.08534 0.1771 0.1086 0.002863 0.004458 0.07101 0.0293 0.001357 0.1308 0.3356 0.0786 0.0151 0.001885 0.09526 0.1364 0.08696 0.2181 0.0027 0.003488 0.06242 0.1325 0.001539 0.03806 0.1813 0.08684 0.002543 0.003836 0.7195 0.05513 0.006622 0.04433 0.02576 0.2852 0.0941 0.1376 0.1107 0.009587 0.06742 0.0112 0.06636 0.06199 0.01165 0.0007606 0.3542 0.03054 0.05349 0.02397 0.04175 0.03746 0.1596 0.04126 0.238 
Uniformity values = 
0.8522 0.9146 0.9107 0.9157 0.913 0.8718 0.9008 0.9165 0.9031 0.9011 0.9137 0.923 0.904 0.9023 0.9166 0.8755 0.919 0.9152 0.9041 0.8783 0.8916 0.8573 0.9205 0.9085 0.8961 0.8629 0.911 0.8963 0.9018 0.8726 0.895 0.917 0.9089 0.9003 0.9024 0.8943 0.8921 0.9055 0.8548 0.9061 0.9066 0.9002 0.8521 0.9032 0.8719 0.9046 0.902 0.858 0.9001 0.9121 0.9052 0.9039 0.8875 0.8995 0.9068 0.9062 0.894 0.9101 0.8682 0.8992 0.8976 0.8996 0.9182 0.9044 0.8966 0.9119 0.8954 0.8944 0.893 0.9075 0.8529 0.9078 0.9336 0.8705 0.8758 0.8998 0.8903 0.927 0.9347 0.9009 0.8931 0.9118 0.8795 0.9024 0.9132 0.9002 0.9188 0.9065 0.8929 0.8547 0.9189 0.8965 0.8991 0.9004 0.8959 0.8918 0.9113 0.9032 0.9008 0.9072 
Minimum rate values = 
4.353e+06 1.103e+07 2.01e+05 3.958e+05 1.075e+07 1.504e+06 1.451e+06 6.823e+06 4.199e+06 1.673e+05 9.077e+04 9.771e+05 5.818e+05 2.447e+05 1.027e+06 1.739e+06 1.379e+05 2.6e+06 2.844e+04 1.285e+06 1.822e+06 9.966e+05 1.384e+06 1.106e+06 2.535e+06 1.198e+05 4.82e+04 4.436e+04 5.452e+06 4.342e+06 5.002e+06 1.267e+06 1.699e+05 6.017e+04 2.404e+06 4.184e+06 2.628e+06 2.106e+05 4.949e+06 7.655e+06 3.923e+05 6.042e+06 4.472e+06 3.067e+06 1.959e+05 4.913e+06 1.817e+07 2.686e+06 2.613e+06 5.12e+06 3.269e+06 9.124e+04 1.446e+05 2.193e+06 9.177e+05 4.317e+04 3.94e+06 9.057e+06 2.501e+06 4.804e+05 6.054e+04 2.904e+06 3.996e+06 2.649e+06 6.283e+06 8.532e+04 1.122e+05 1.947e+06 3.992e+06 4.888e+04 1.26e+06 5.253e+06 2.566e+06 8.418e+04 1.261e+05 1.695e+07 1.734e+06 2.054e+05 1.337e+06 8.133e+05 7.996e+06 2.834e+06 4.193e+06 3.34e+06 3.013e+05 2.084e+06 3.497e+05 2.038e+06 1.937e+06 3.905e+05 2.387e+04 9.607e+06 9.637e+05 1.665e+06 7.618e+05 1.32e+06 1.162e+06 4.696e+06 1.292e+06 6.721e+06 
Average rate values = 
4.107e+07 2.411e+07 1.236e+08 1.044e+08 2.445e+07 6.748e+07 6.844e+07 3.177e+07 4.189e+07 1.289e+08 1.464e+08 7.915e+07 9.351e+07 1.18e+08 7.779e+07 6.366e+07 1.344e+08 5.333e+07 1.798e+08 7.171e+07 6.243e+07 7.861e+07 6.972e+07 7.576e+07 5.397e+07 1.384e+08 1.646e+08 1.67e+08 3.621e+07 4.113e+07 3.803e+07 7.209e+07 1.284e+08 1.582e+08 5.53e+07 4.197e+07 5.307e+07 1.223e+08 3.826e+07 2.968e+07 1.046e+08 3.412e+07 4.047e+07 4.926e+07 1.243e+08 3.842e+07 2.012e+07 5.253e+07 5.32e+07 3.753e+07 4.772e+07 1.462e+08 1.33e+08 5.764e+07 8.087e+07 1.678e+08 4.334e+07 2.69e+07 5.431e+07 9.889e+07 1.58e+08 5.059e+07 4.302e+07 5.287e+07 3.335e+07 1.482e+08 1.403e+08 6.071e+07 4.304e+07 1.642e+08 7.224e+07 3.699e+07 5.366e+07 1.485e+08 1.369e+08 2.036e+07 6.373e+07 1.23e+08 7.064e+07 8.419e+07 2.893e+07 5.12e+07 4.192e+07 4.721e+07 1.121e+08 5.895e+07 1.079e+08 5.952e+07 6.084e+07 1.047e+08 1.848e+08 2.601e+07 7.952e+07 6.479e+07 8.6e+07 7.098e+07 7.442e+07 3.94e+07 7.155e+07 3.206e+07 
Average illumination values = 
495.4 417.9 424.2 436.6 433.7 497.7 525 438.8 415.9 416.8 409.8 558.4 415.5 447.7 409.7 481.6 408.7 410.3 415.4 455.5 421.2 516.1 408 425.5 419.5 500.5 421.2 419.3 416.5 477.9 419.6 409.6 416.9 417.7 416.2 452.1 434 414.8 487.3 420 415.3 417.2 500.4 430.1 481.2 415.1 416.4 499.4 420.3 425.4 425.2 415.5 536.3 417.5 415.2 449.1 427.8 418.4 472.5 417.7 418.4 429 409.2 418.1 432.1 436.8 424.9 420 424.4 420.9 533 499.8 519.2 479.2 482.8 427.7 421.8 575.8 491.5 416.9 434.6 411.9 477.7 439.6 423.6 417.2 408.7 419.4 421.1 504.1 408.7 419 429 449.7 457.3 421.2 418.5 415.8 416.9 424.8 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06102 0.01401 0.01344 0.0319 0.02826 0.07116 0.0009904 0.01167 0.01639 0.1036 0.001252 0.01708 0.0009867 0.08731 0.000866 0.03138 0.06771 0.001266 0.002295 0.01802 0.1091 0.004051 5.879e-05 0.03342 0.03433 0.002213 0.03088 0.0009455 0.02016 0.005452 0.3256 0.00356 0.009423 0.001371 0.001082 0.002834 0.000419 0.1443 0.0009938 0.03178 0.001015 0.1191 0.054 0.001842 0.0001597 0.03752 0.001407 0.2314 0.0889 0.00507 0.1338 0.007739 0.01031 0.1418 0.007069 0.08609 0.0002708 0.009314 0.03561 0.0008405 0.0005237 0.03288 0.05894 0.05256 0.000972 0.01579 0.1508 0.02264 0.01754 0.07139 0.03017 0.01382 0.06757 0.02192 0.2795 0.02168 0.008669 0.0004217 0.04053 0.0004298 0.0008259 0.3668 0.002802 0.0007643 0.02465 0.03416 0.06309 0.1284 0.001113 0.01609 0.05312 0.0006923 0.005266 1.425e-05 0.003378 0.01771 0.005576 8.931e-05 0.009352 0.3426 
Uniformity values = 
0.8679 0.9291 0.9105 0.9012 0.8748 0.9228 0.8999 0.9081 0.9075 0.9116 0.8664 0.9298 0.9121 0.8963 0.8215 0.9062 0.904 0.915 0.9273 0.8875 0.9192 0.8917 0.9048 0.9152 0.8886 0.8635 0.9216 0.9045 0.8741 0.8716 0.8985 0.8736 0.903 0.9042 0.9054 0.8857 0.9113 0.9036 0.909 0.8959 0.9056 0.9116 0.8986 0.9027 0.899 0.8941 0.8958 0.9041 0.8966 0.8865 0.899 0.8879 0.942 0.9297 0.8694 0.8931 0.9238 0.9141 0.8972 0.8723 0.9202 0.9067 0.9143 0.893 0.9076 0.9194 0.9209 0.905 0.9052 0.8983 0.9007 0.9092 0.8855 0.9161 0.9101 0.8966 0.8884 0.918 0.8881 0.8747 0.8989 0.9069 0.8294 0.8912 0.9067 0.9141 0.9105 0.9137 0.8927 0.9084 0.8715 0.892 0.9034 0.9068 0.8972 0.9285 0.9084 0.9075 0.9027 0.9077 
Minimum rate values = 
1.961e+06 4.317e+05 4.229e+05 1.004e+06 9.175e+05 2.143e+06 3.174e+04 3.686e+05 5.165e+05 3.107e+06 4.166e+04 5.253e+05 3.12e+04 2.682e+06 3.04e+04 9.823e+05 2.084e+06 3.991e+04 7.132e+04 5.801e+05 3.236e+06 1.308e+05 1875 1.035e+06 1.094e+06 7.385e+04 9.51e+05 3.015e+04 6.58e+05 1.799e+05 8.922e+06 1.173e+05 2.995e+05 4.37e+04 3.447e+04 9.218e+04 1.326e+04 4.274e+06 3.153e+04 1.006e+06 3.234e+04 3.544e+06 1.684e+06 5.88e+04 5126 1.186e+06 4.529e+04 6.577e+06 2.728e+06 1.645e+05 4.003e+06 2.504e+05 3.14e+05 4.097e+06 2.336e+05 2.655e+06 8457 2.925e+05 1.123e+06 2.779e+04 1.642e+04 1.028e+06 1.802e+06 1.65e+06 3.088e+04 4.914e+05 4.374e+06 7.129e+05 5.539e+05 2.207e+06 9.506e+05 4.352e+05 2.122e+06 6.822e+05 7.727e+06 6.895e+05 2.802e+05 1.325e+04 1.288e+06 1.417e+04 2.65e+04 9.801e+06 9.733e+04 2.474e+04 7.74e+05 1.058e+06 1.933e+06 3.794e+06 3.595e+04 5.067e+05 1.707e+06 2.238e+04 1.677e+05 453.3 1.084e+05 5.451e+05 1.766e+05 2839 2.974e+05 9.241e+06 
Average rate values = 
2.626e+07 5.55e+07 6.515e+07 3.396e+07 3.611e+07 1.504e+07 4.599e+07 4.133e+07 5.782e+07 2.344e+07 7.331e+07 6.539e+07 7.519e+07 2.354e+07 9.398e+07 3.328e+07 3.181e+07 1.084e+08 6.046e+07 5.565e+07 2.062e+07 1.035e+08 1.838e+08 4.765e+07 3.502e+07 3.667e+07 1.483e+07 2.29e+07 2.489e+07 4.349e+07 1.209e+07 7.675e+07 4.589e+07 3.48e+07 1.122e+08 5.972e+07 7.675e+07 1.396e+07 1.867e+07 1.421e+07 3.633e+07 2.186e+07 1.512e+07 1.776e+07 8.847e+07 2.832e+07 4.308e+07 1.224e+07 1.832e+07 8.509e+07 1.301e+07 3.49e+07 7.337e+07 1.932e+07 3.878e+07 1.935e+07 1.322e+08 2.818e+07 1.446e+07 1.447e+08 6.695e+07 4.792e+07 3.248e+07 1.46e+07 6.051e+07 3.956e+07 1.522e+07 5.668e+07 2.017e+07 2.361e+07 3.601e+07 5.846e+07 2.336e+07 5.423e+07 1.219e+07 3.688e+07 6.97e+07 1.271e+08 1.724e+07 3.029e+07 5.698e+07 1.18e+07 7.242e+07 1.188e+08 3.538e+07 2.196e+07 2.029e+07 1.877e+07 3.906e+07 3.293e+07 3.368e+07 1.673e+07 6.14e+07 1.073e+08 3.57e+07 2.921e+07 5.035e+07 5.194e+07 5.483e+07 1.198e+07 
Average illumination values = 
455.1 440.9 449 423.3 444.3 407 463.3 412.4 434.8 412 464 403.9 419.9 419 505 426.6 465.2 422.5 405 461.7 408.6 421.7 415.6 439.2 435.7 482.4 412.9 415.2 450.4 484 418 490.5 457.2 416.8 414.8 522.8 413.1 418.4 414.1 419.2 438.1 412.1 418 417.4 420.2 420.8 421.8 446.6 418.6 469.4 428.6 491.8 487.7 413.7 469.3 444.2 418.8 410.9 419 491.8 408.1 414.6 437 421.5 420.2 404.9 418.1 459.6 414.9 418.2 417.1 442.7 436.3 409.9 430.6 433.9 422.7 409.1 441.3 487 417.8 440.7 522.6 449.4 486.3 442.1 414.5 412.9 541 424.5 483.7 421.8 461.1 414.2 419.3 409.3 444.1 413.8 432.1 419.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04707 4.797e-05 0.05704 0.02188 0.001566 0.002916 0.005429 0.01964 0.003348 0.001684 0.02312 0.01634 0.002057 0.001287 0.02336 0.00635 0.0007296 0.0007604 0.005252 0.001166 0.001033 0.02272 0.0004108 0.001875 0.02399 0.000894 0.0009069 0.0006042 0.05757 0.01431 0.001076 0.01029 0.001348 0.000119 0.0004918 0.02512 0.004226 0.00139 0.007252 0.009354 0.01235 0.007655 0.0002257 0.008446 0.001174 0.001003 0.0123 0.01702 0.0008879 0.001079 0.0194 0.001298 0.001731 0.02568 0.003457 0.01284 0.06356 6.722e-05 0.005121 0.0006777 0.0004137 0.03564 0.0006365 0.04831 0.004941 0.007397 0.001543 0.007716 0.0006673 0.001073 1.562e-05 0.02019 0.0002733 0.0001988 0.00202 0.0005618 7.307e-05 0.00226 0.0222 0.0005222 0.04945 0.02029 0.0003693 0.000301 0.001215 0.0001194 0.0007272 0.1193 0.003924 0.001874 0.0001858 0.001958 0.0006062 0.007495 0.005999 0.0001719 0.00599 0.05031 0.005613 0.009813 
Uniformity values = 
0.8742 0.9111 0.9086 0.8741 0.9192 0.9082 0.9104 0.9204 0.9312 0.9089 0.8891 0.9267 0.8902 0.8966 0.9314 0.9283 0.9007 0.9213 0.889 0.8899 0.9186 0.8907 0.8865 0.8791 0.9031 0.9258 0.8861 0.9082 0.9188 0.8729 0.9054 0.9088 0.8981 0.8962 0.9016 0.8959 0.8932 0.9027 0.8852 0.919 0.9173 0.9035 0.9153 0.918 0.9212 0.9091 0.9117 0.9084 0.9085 0.922 0.9 0.9156 0.9114 0.9284 0.8932 0.9326 0.9046 0.9046 0.8669 0.9078 0.8717 0.8939 0.8815 0.9143 0.95 0.912 0.9046 0.8866 0.8998 0.9169 0.9071 0.9263 0.9024 0.9045 0.9175 0.8789 0.8436 0.9083 0.9255 0.9078 0.9031 0.8819 0.8516 0.8778 0.8834 0.8987 0.9175 0.9206 0.8901 0.9326 0.8969 0.9146 0.9283 0.9031 0.9098 0.903 0.9234 0.8964 0.9197 0.9364 
Minimum rate values = 
1.513e+06 1519 1.757e+06 7.135e+05 4.913e+04 9.251e+04 1.716e+05 6.091e+05 1.035e+05 5.34e+04 7.407e+05 5.042e+05 6.66e+04 4.139e+04 7.146e+05 1.967e+05 2.336e+04 2.38e+04 1.699e+05 3.779e+04 3.242e+04 7.268e+05 1.337e+04 6.147e+04 7.566e+05 2.785e+04 2.951e+04 1.919e+04 1.754e+06 4.691e+05 3.426e+04 3.248e+05 4.327e+04 3831 1.573e+04 7.979e+05 1.362e+05 4.44e+04 2.354e+05 2.922e+05 3.86e+05 2.434e+05 7115 2.643e+05 3.676e+04 3.182e+04 3.866e+05 5.356e+05 2.819e+04 3.376e+04 6.152e+05 4.086e+04 5.476e+04 7.872e+05 1.115e+05 3.945e+05 1.959e+06 2144 1.699e+05 2.153e+04 1.369e+04 1.128e+06 2.083e+04 1.486e+06 1.497e+05 2.331e+05 4.917e+04 2.5e+05 2.139e+04 3.374e+04 496.8 6.22e+05 8739 6340 6.345e+04 1.844e+04 2499 7.172e+04 6.84e+05 1.659e+04 1.538e+06 6.563e+05 1.251e+04 9892 3.966e+04 3834 2.286e+04 3.516e+06 1.269e+05 5.791e+04 5977 6.171e+04 1.884e+04 2.385e+05 1.896e+05 5493 1.866e+05 1.576e+06 1.756e+05 3.008e+05 
Average rate values = 
1.517e+07 4.79e+07 9.246e+06 1.451e+07 1.732e+07 3.648e+07 5.119e+07 2.278e+07 6.218e+07 3.481e+07 2.433e+07 3.787e+07 2.866e+07 2.695e+07 3.264e+07 2.091e+07 1.026e+08 3.877e+07 2.911e+07 2.082e+07 1.266e+07 2.973e+07 3.753e+07 6.558e+07 1.358e+07 5.565e+07 5.312e+07 3.16e+07 1.001e+07 2.66e+07 2.749e+07 2.039e+07 9.85e+06 4.06e+07 1.15e+07 1.04e+07 1.456e+07 7.066e+07 2.602e+07 2.303e+07 2.705e+07 1.714e+07 2.43e+07 3.772e+07 4.037e+07 1.399e+07 3.089e+07 2.18e+07 2.904e+07 5.708e+07 2.258e+07 1.102e+08 1.967e+07 2.965e+07 1.893e+07 2.648e+07 1.116e+07 6.89e+07 1.065e+07 1.731e+07 2.739e+07 9.018e+06 2.447e+07 1.058e+07 3.551e+07 2.579e+07 2.22e+07 2.095e+07 1.103e+07 2.708e+07 1.566e+07 1.56e+07 4.48e+07 4.414e+07 1.053e+07 8.422e+07 4.175e+07 3.522e+07 1.944e+07 4.327e+07 8.895e+06 2.122e+07 2.983e+07 5.862e+07 1.452e+07 9.36e+07 5.145e+07 9.149e+06 2.316e+07 4.613e+07 1.22e+07 4.366e+07 7.752e+07 1.66e+07 2.554e+07 2.346e+07 3.024e+07 2.192e+07 2.572e+07 9.159e+06 
Average illumination values = 
451.8 413.1 424.9 444.6 408.6 412.3 433 416.6 403.2 421.4 464.5 417.1 463.6 428.3 416.6 404.6 417.1 418.7 435.6 442 408.8 442.1 476.7 485 429.6 410.8 520.7 419.5 409.2 450.4 426.2 412.6 419.5 421.5 417.4 439.2 420.2 456.2 495 464.3 418.9 426.1 420.3 414.1 441.3 413.2 455.2 457.9 419.8 404 462.1 410.2 412.4 417.2 437.2 409.1 431.4 415.2 455 416.3 525.7 466 454.3 437.6 397.3 417.7 457.1 433.6 418.1 453.7 414 410.7 443.2 444.4 412.9 520.9 517.2 413.6 404.6 420.7 416.1 460.7 475.6 475.8 452.3 487.5 479.6 408.4 422 403.8 418.8 411.6 404.6 476.6 488.5 416.2 412.7 434.9 499.1 401.1 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.005212 0.005939 0.008108 0.002096 0.002805 0.0004119 0.000729 0.001462 0.0008828 0.02327 0.001102 0.001014 0.00203 1.18e-05 0.007676 0.001243 0.0005856 0.01526 0.004703 0.02966 0.00051 0.0009688 0.002156 0.02518 0.001842 0.01118 4.912e-05 0.0002687 0.02998 0.004196 0.001139 0.004415 0.008076 0.004585 0.0001908 0.001763 0.0008334 0.03946 0.0004727 0.001087 0.0001344 0.0001927 0.004184 0.002892 0.02975 0.000604 0.0002651 0.00115 0.0004628 0.005207 0.01243 0.004999 0.001388 0.01687 0.0007544 0.001842 1.269e-05 0.009085 3.926e-05 0.001888 0.001873 0.0001938 0.003839 0.0007872 0.00185 0.0006354 0.0006608 0.001875 0.0004251 0.001202 0.008993 0.001851 0.0001481 1.583e-06 0.004304 0.01072 8.584e-05 0.003604 0.001718 0.001135 0.02442 0.0005075 0.0001075 0.0001353 0.006285 0.003682 0.003426 0.000193 0.0007811 0.0004514 0.0001172 0.008541 0.000115 0.01279 0.001642 0.002719 0.00232 0.003732 5.621e-06 0.0007441 
Uniformity values = 
0.8776 0.901 0.9117 0.9356 0.9072 0.9146 0.8794 0.9135 0.8622 0.936 0.9128 0.9187 0.9341 0.9019 0.911 0.8998 0.9129 0.8994 0.9174 0.9029 0.9249 0.8898 0.9094 0.8955 0.9159 0.9063 0.9187 0.9062 0.9032 0.8898 0.8966 0.9187 0.9063 0.9046 0.9106 0.929 0.9189 0.9098 0.9092 0.9212 0.9011 0.912 0.9206 0.9044 0.9222 0.9019 0.8693 0.9083 0.8799 0.8608 0.9206 0.9468 0.9124 0.9277 0.8928 0.915 0.9065 0.9332 0.8978 0.9139 0.8876 0.9311 0.9131 0.9198 0.9156 0.8983 0.9097 0.9033 0.9207 0.9392 0.9273 0.9308 0.9008 0.8881 0.9166 0.9176 0.9065 0.8754 0.9024 0.871 0.9079 0.9039 0.9201 0.8937 0.9332 0.9157 0.8906 0.9295 0.8798 0.8932 0.9105 0.907 0.891 0.9465 0.9159 0.9254 0.8896 0.9086 0.9071 0.9115 
Minimum rate values = 
1.708e+05 1.896e+05 2.555e+05 6.458e+04 8.907e+04 1.299e+04 2.391e+04 4.616e+04 2.953e+04 7.085e+05 3.482e+04 3.184e+04 6.263e+04 377.5 2.421e+05 3.983e+04 1.85e+04 4.856e+05 1.476e+05 9.327e+05 1.591e+04 3.14e+04 6.832e+04 8e+05 5.796e+04 3.538e+05 1543 8554 9.421e+05 1.357e+05 3.664e+04 1.383e+05 2.56e+05 1.459e+05 6044 5.472e+04 2.616e+04 1.225e+06 1.5e+04 3.402e+04 4302 6097 1.309e+05 9.212e+04 9.161e+05 1.932e+04 8798 3.65e+04 1.517e+04 1.74e+05 3.87e+05 1.519e+05 4.386e+04 5.199e+05 2.437e+04 5.802e+04 403.8 2.795e+05 1262 5.955e+04 6.081e+04 6004 1.21e+05 2.468e+04 5.824e+04 2.04e+04 2.095e+04 5.983e+04 1.332e+04 3.69e+04 2.785e+05 5.731e+04 4744 51.45 1.352e+05 3.352e+05 2732 1.185e+05 5.489e+04 3.758e+04 7.66e+05 1.62e+04 3371 4367 1.937e+05 1.158e+05 1.108e+05 5989 2.561e+04 1.458e+04 3713 2.704e+05 3723 3.874e+05 5.169e+04 8.464e+04 7.514e+04 1.183e+05 178.8 2.355e+04 
Average rate values = 
1.289e+07 1.018e+07 1.639e+07 1.484e+07 2.57e+07 3.02e+07 6.61e+07 1.631e+07 2.389e+07 2.41e+07 7.818e+06 2.867e+07 1.929e+07 2.27e+07 1.349e+07 2.155e+07 7.985e+06 7.759e+06 8.029e+06 8.211e+06 4.678e+07 3.022e+07 1.198e+07 8.044e+06 1.291e+07 1.143e+07 3.799e+07 8.362e+06 7.675e+06 1.205e+07 1.551e+07 2.015e+07 2.395e+07 1.327e+07 2.108e+07 2.171e+07 1.439e+07 1.265e+07 1.913e+07 5.719e+07 1.947e+07 1.938e+07 1.056e+07 1.06e+07 7.551e+06 2.606e+07 3.067e+07 7.591e+06 3.973e+07 8.729e+06 1.332e+07 2.727e+07 2.305e+07 1.378e+07 3.038e+07 1.16e+07 2.54e+07 7.551e+06 2.731e+07 7.739e+06 9.762e+06 9.788e+06 1.477e+07 1.655e+07 3.522e+07 9.41e+06 2.278e+07 9.178e+06 1.001e+07 2.274e+07 8.699e+06 3.772e+07 2.206e+07 2.08e+07 9.029e+06 1.299e+07 2.024e+07 2.933e+07 2.706e+07 3.467e+07 7.842e+06 2.041e+07 3.699e+07 5.23e+07 2.449e+07 9.948e+06 4.949e+07 3.679e+07 2.321e+07 2.523e+07 2.263e+07 8.041e+06 2.648e+07 2.467e+07 9.564e+06 1.661e+07 3.697e+07 1.878e+07 4.554e+07 4.729e+07 
Average illumination values = 
450 439.2 417.2 401.4 412.8 423.7 449.7 419.3 454.9 403.4 427.1 417.4 402.1 416.6 412.1 437.1 411.4 422.7 409.4 416 411.2 470.1 414.9 430 417.4 416.8 409.4 415.3 431.9 439.9 456.6 460.4 425.3 442.4 412.4 436.7 409.1 442.4 414 403.8 461.4 411.9 413.1 431.8 416.9 434 473.9 412.8 505.2 460.5 407.5 422.2 417.6 435.3 473.9 434.5 415 403.9 435.5 414.5 449.1 403.4 410.1 409.8 423.1 446.2 413.2 434 417.3 400.2 405.1 404.6 431.1 427.7 409 409.4 414.5 457.8 420.3 492.6 413.7 454.4 410.4 438.9 406.1 410.1 478 426.5 490.4 435.8 419.6 414.2 474.1 397 410.2 405.8 453.2 417.7 444.7 435.6 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003113 0.002159 0.00185 0.001488 0.0004106 0.0008386 0.0002237 0.001149 0.001062 0.00107 0.002427 6.34e-05 0.003092 0.0001211 0.007841 0.0002318 0.001644 0.0001698 0.0006963 0.0007163 0.002093 0.001203 0.0001391 0.0005863 0.004423 0.001128 0.003582 0.009576 0.0001292 0.001796 0.0007334 0.02901 0.0004219 0.0004572 2.741e-05 0.005464 0.003396 0.006171 8.309e-05 0.001252 0.001474 0.002059 0.02301 0.007728 0.002127 0.0004248 1.172e-05 0.004856 3.711e-05 0.002271 0.001694 3.156e-05 0.0008918 0.02487 0.0007173 0.0004108 0.0002184 0.002424 0.001429 0.002379 0.0001472 1.679e-06 0.003018 0.0001651 0.003586 0.002424 0.007552 0.00139 0.0001594 0.000126 0.005848 0.002048 0.002763 0.0004529 0.0004558 0.0002473 0.0003202 0.01984 0.01166 0.002149 0.002235 0.000182 1.025e-05 0.006562 0.0001604 0.007864 0.001296 0.001036 0.006685 0.0001182 0.0001059 0.001792 0.001455 0.001742 0.00673 0.004831 0.01954 0.001606 0.0006114 0.0007988 
Uniformity values = 
0.8892 0.9213 0.9193 0.9019 0.9192 0.918 0.9145 0.9161 0.9205 0.9381 0.9333 0.9311 0.9296 0.9134 0.9293 0.8845 0.9044 0.8625 0.9172 0.8971 0.9187 0.9098 0.9059 0.9048 0.8896 0.8977 0.9379 0.92 0.9132 0.9325 0.9195 0.9207 0.9166 0.9185 0.9121 0.9476 0.9064 0.9304 0.9286 0.8892 0.9281 0.9207 0.9447 0.9396 0.9229 0.906 0.897 0.9492 0.9002 0.9157 0.8842 0.9225 0.9313 0.9102 0.8977 0.8716 0.8777 0.9494 0.9251 0.933 0.9106 0.9017 0.9056 0.9261 0.8752 0.8748 0.9404 0.9039 0.917 0.8956 0.9333 0.9433 0.9077 0.8942 0.8997 0.921 0.9068 0.9472 0.9377 0.9283 0.89 0.9184 0.9108 0.9181 0.9114 0.9225 0.9167 0.8852 0.9288 0.8945 0.908 0.9135 0.9292 0.9139 0.9234 0.9261 0.9328 0.8912 0.8946 0.9212 
Minimum rate values = 
1.008e+05 6.753e+04 5.801e+04 4.755e+04 1.288e+04 2.635e+04 7058 3.615e+04 3.328e+04 3.29e+04 7.494e+04 1965 9.583e+04 3826 2.424e+05 7561 5.241e+04 5680 2.19e+04 2.303e+04 6.566e+04 3.813e+04 4429 1.869e+04 1.431e+05 3.623e+04 1.1e+05 2.988e+05 4082 5.553e+04 2.301e+04 8.952e+05 1.328e+04 1.436e+04 867 1.659e+05 1.079e+05 1.907e+05 2582 4.061e+04 4.58e+04 6.444e+04 6.942e+05 2.363e+05 6.643e+04 1.353e+04 377.1 1.472e+05 1189 7.147e+04 5.523e+04 987 2.762e+04 7.777e+05 2.305e+04 1.359e+04 7180 7.357e+04 4.455e+04 7.348e+04 4666 53.72 9.6e+04 5145 1.18e+05 7.985e+04 2.308e+05 4.434e+04 5014 4058 1.802e+05 6.256e+04 8.771e+04 1.461e+04 1.461e+04 7747 1.019e+04 5.982e+05 3.564e+05 6.673e+04 7.238e+04 5718 324.9 2.055e+05 5078 2.449e+05 4.075e+04 3.375e+04 2.069e+05 3813 3366 5.653e+04 4.515e+04 5.494e+04 2.095e+05 1.501e+05 5.981e+05 5.196e+04 1.971e+04 2.501e+04 
Average rate values = 
1.063e+07 7.069e+06 1.965e+07 1.564e+07 2.553e+07 2.786e+07 1.188e+07 1.868e+07 6.28e+06 3.186e+07 1.441e+07 2.415e+07 1.618e+07 7.46e+06 6.845e+06 2.84e+07 8.187e+06 3.137e+07 9.219e+06 7.002e+06 1.055e+07 6.229e+06 8.298e+06 7.336e+06 6.526e+06 1.299e+07 1.67e+07 2.952e+07 1.335e+07 2.006e+07 1.2e+07 9.633e+06 3.682e+07 1.531e+07 1.69e+07 1.558e+07 1.259e+07 6.764e+06 3.804e+07 6.518e+06 6.731e+06 7.218e+06 8.763e+06 1.453e+07 1.183e+07 2.604e+07 2.187e+07 1.729e+07 3.334e+07 5.91e+06 7.435e+06 4.687e+07 1.405e+07 9.74e+06 6.438e+06 1.32e+07 9.918e+06 7.267e+06 6.316e+06 9.936e+06 2.415e+07 2.229e+07 9.396e+06 1.866e+07 2.528e+07 1.103e+07 8.332e+06 2.244e+07 2.708e+07 2.563e+07 2.004e+07 3.495e+07 6.246e+06 1.997e+07 2.223e+07 6.681e+06 8.284e+06 1.929e+07 2.596e+07 1.134e+07 2.558e+07 1.941e+07 1.802e+07 7.445e+06 4.418e+07 6.634e+06 1.047e+07 4.26e+07 8.297e+06 8.511e+06 9.56e+06 1.889e+07 1.819e+07 7.043e+06 8.219e+06 7.126e+06 9.462e+06 2.149e+07 3.532e+07 9.246e+06 
Average illumination values = 
446.8 416.7 422.3 415.2 421.7 416.3 418.1 408.8 423.4 408.8 402.4 404.7 412.5 411.5 409.1 485.6 425.9 505.7 411.3 419.6 409 414.1 414.8 434.8 439.9 456.1 424.7 411.2 414 436.2 408.8 437 408.1 452 411.9 401.3 427.6 414.6 404.5 445.5 427.9 413.4 417.1 401.8 437.6 463.6 447.8 400.8 438.1 412.4 450.8 407.2 402.1 414 446.5 458.6 450.5 406.5 406.4 403.7 426.4 420.5 414.9 405.7 460.7 453 399.4 445.4 410.7 437.9 406.1 397 414.9 452.5 436.1 413.8 421.2 396.8 400.7 404.6 454.4 413.3 412.5 407.9 409.7 415.5 409.6 455.3 409.4 434.8 428.9 424.3 409.6 433 414.9 433.8 397.4 433.5 445.2 409 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.646e-05 0.04482 0.0004029 0.0009462 0.00147 0.0002495 0.001214 0.0003038 0.001441 1.512e-05 0.0004289 7.99e-05 0.0008288 0.0002781 0.0009279 0.0001077 0.0001466 0.0002809 7.011e-05 0.0001003 0.02193 0.0007759 0.004582 0.002003 0.0002113 0.0006539 0.007071 9.903e-05 0.0005643 2.832e-05 0.0008857 0.0003477 0.00187 0.0004744 0.001068 0.0006577 0.02162 0.001383 0.01096 0.0006464 2.214e-05 7.344e-05 0.001082 8.681e-06 0.003814 0.001154 0.0001281 0.0005177 0.0003559 0.0002569 0.004355 6.864e-05 2.527e-06 0.003113 8.904e-05 0.005021 0.000171 0.007081 0.000156 0.0001291 0.005442 0.003305 0.0002769 0.003133 0.0001097 0.0004848 0.01365 0.00218 0.001972 0.002168 0 0.007209 0.0002206 0.003032 0.0006849 0.001308 0.0002974 9.187e-05 0.001655 0.003465 0.001783 0.003764 0.00108 0.001501 0.0001602 0.001493 0.0001195 0.0001255 0.0002505 0.0004994 0.001435 1.362e-05 0.004262 0.003475 0.0004304 0.001854 0.000169 0.0002545 0.0003204 0.0007448 
Uniformity values = 
0.8864 0.9091 0.9462 0.9121 0.9373 0.9393 0.9283 0.9173 0.9255 0.9114 0.9255 0.9148 0.9333 0.8622 0.9234 0.9034 0.9378 0.9281 0.9107 0.9269 0.9133 0.9203 0.8981 0.9172 0.9102 0.9074 0.9123 0.9112 0.8747 0.9163 0.9501 0.9109 0.929 0.8959 0.9392 0.8875 0.9475 0.9306 0.9247 0.9316 0.9425 0.9195 0.9166 0.8533 0.9368 0.9313 0.8963 0.9182 0.8991 0.9216 0.9377 0.9327 0.9246 0.9224 0.9262 0.9083 0.894 0.9295 0.9147 0.9001 0.9424 0.938 0.9181 0.9398 0.9094 0.9109 0.9468 0.9363 0.8828 0.9176 0.9035 0.925 0.9217 0.9152 0.9261 0.9202 0.9143 0.9171 0.9236 0.9154 0.9089 0.9262 0.9406 0.8894 0.9013 0.9216 0.9475 0.8757 0.8831 0.9197 0.9391 0.941 0.9327 0.8769 0.9111 0.9266 0.9299 0.8901 0.8545 0.9272 
Minimum rate values = 
861.3 1.389e+06 1.228e+04 2.991e+04 4.522e+04 7663 3.772e+04 9556 4.49e+04 478.6 1.337e+04 2520 2.561e+04 9306 2.898e+04 3440 4511 8731 2221 3124 6.846e+05 2.432e+04 1.468e+05 6.294e+04 6697 2.079e+04 2.228e+05 3135 1.861e+04 891.6 2.689e+04 1.101e+04 5.803e+04 1.527e+04 3.278e+04 2.137e+04 6.51e+05 4.286e+04 3.399e+05 2.001e+04 677.9 2305 3.405e+04 293.6 1.172e+05 3.574e+04 4123 1.626e+04 1.142e+04 8041 1.337e+05 2123 78.88 9.721e+04 2774 1.591e+05 5518 2.19e+05 4921 4137 1.661e+05 1.015e+05 8702 9.603e+04 3479 1.535e+04 4.131e+05 6.712e+04 6.438e+04 6.811e+04 0 2.24e+05 6906 9.545e+04 2.133e+04 4.098e+04 9385 2890 5.165e+04 1.09e+05 5.656e+04 1.17e+05 3.311e+04 4.866e+04 5129 4.671e+04 3639 4134 8185 1.566e+04 4.404e+04 417.5 1.316e+05 1.141e+05 1.363e+04 5.768e+04 5243 8249 1.082e+04 2.317e+04 
Average rate values = 
9.603e+06 4.726e+06 1.813e+07 1.465e+07 2.425e+07 1.33e+07 2.061e+07 5.423e+06 1.916e+07 7.71e+06 1.384e+07 5.418e+06 6.075e+06 4.111e+07 1.246e+07 1.674e+07 5.47e+06 1.033e+07 5.421e+06 4.995e+06 5.87e+06 1.325e+07 5.705e+06 1.629e+07 6.901e+06 1.401e+07 9.092e+06 4.904e+06 1.856e+07 1.479e+07 5.73e+06 1.811e+07 7.322e+06 7.347e+06 1.935e+07 6.36e+06 6.96e+06 1.604e+07 6.017e+06 8.022e+06 7.146e+06 6.396e+06 1.252e+07 3.703e+07 1.283e+07 8.627e+06 1.7e+07 1.167e+07 5.721e+06 2.874e+07 6.012e+06 6.597e+06 1.107e+07 8.248e+06 1.666e+07 1.219e+07 3.013e+07 5.364e+06 2.344e+07 2.634e+07 2.331e+07 3.675e+07 2.016e+07 1.807e+07 1.21e+07 6.191e+06 1.592e+07 6.628e+06 2.197e+07 1.504e+07 3.619e+07 6.992e+06 2.025e+07 5.427e+06 9.172e+06 7.869e+06 9.828e+06 6.651e+06 1.377e+07 1.842e+07 5.604e+06 5.783e+06 1.5e+07 1.435e+07 3.441e+07 1.031e+07 1.221e+07 3.259e+07 5.603e+06 7.47e+06 4.921e+06 1.771e+07 1.36e+07 5.427e+06 6.83e+06 8.076e+06 4.383e+07 1.127e+07 3.481e+07 1.975e+07 
Average illumination values = 
442.3 413.1 399 411.6 404.7 407 403.4 423.8 410.4 412.3 413.1 409.9 407.3 463.7 417.1 448.9 401.3 404.8 413.7 405.2 420.1 455.5 436.5 412.5 415.3 433.6 439.6 413.9 449.2 410 400.4 429.9 422.6 438.9 405.6 438 415.8 409.4 430.1 424.5 399.2 409.9 421.3 499.6 399.7 404.5 452.8 423.2 430.6 451.2 401.4 402.7 407.2 407.3 405.7 429.2 479.6 404.2 448.8 435.7 402.2 396.1 418.8 401.5 419.4 418.5 396.9 401.3 465.8 413.7 445.9 404.7 404.4 422.5 412.2 415.2 422.7 424.6 419.7 409.1 446.6 421.6 430.7 435.2 442.6 409.3 396.5 462.8 445.6 413.8 400 400.3 424.8 461.3 438.3 414 406.1 446.8 498.8 420.1 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.816e-05 0.009283 0.000448 0.0006257 0.001369 0.001144 0.0003344 0.00153 1.515e-05 0.0003667 4.616e-05 4.34e-05 0.001329 4.185e-05 0.0001345 0.0006877 4.025e-05 0.0005196 5.291e-05 0.003299 0.002177 0.0001824 5.861e-07 0.002674 4.902e-05 1.335e-05 0.001124 0.0003718 0.0001543 0.001331 0.001238 0.001477 0.0118 0.003418 0.0002284 1.796e-05 2.293e-05 0.001081 2.485e-05 0.001154 0.0001277 7.835e-05 0.0001039 0.000594 0.000339 5.816e-05 0.0007183 0.0001409 0.004989 0.0001753 0.0005172 7.914e-05 0.0001213 0.001621 0.0002556 0.0006656 0.0002147 0.0001656 0.005147 0.0006054 0.003048 0 0.0001462 0.0003389 0.008212 0.0004033 0.01278 7.115e-05 0.0006105 0.001128 0.001678 0.005766 0.002611 0.0009338 0.0005457 0.0002234 8.491e-05 0.0002619 0.001423 0.0001405 0.0005459 0.001928 0.0004767 0.001967 0.0002519 0.0002034 0.001931 0.001614 2.488e-05 0.0004915 0.0002469 5.078e-05 0.0001809 4.484e-06 0.0003129 0.001341 2.085e-05 0.0003306 0.005698 0.0002681 
Uniformity values = 
0.8964 0.919 0.9361 0.9383 0.9375 0.9355 0.9351 0.9325 0.9387 0.9443 0.9033 0.9267 0.9288 0.9022 0.9344 0.9382 0.9231 0.9179 0.899 0.9391 0.9157 0.9207 0.9065 0.9166 0.9165 0.8861 0.9524 0.9281 0.9322 0.9025 0.9154 0.931 0.9504 0.9229 0.928 0.9604 0.9244 0.9198 0.8741 0.9305 0.9023 0.9126 0.8986 0.9306 0.9381 0.9287 0.885 0.9311 0.9084 0.8794 0.9171 0.8969 0.9427 0.9101 0.9373 0.922 0.9177 0.9254 0.9414 0.9356 0.9256 0.9194 0.9272 0.9314 0.9332 0.8889 0.9295 0.9236 0.9395 0.928 0.9205 0.9213 0.9476 0.9085 0.896 0.9097 0.8718 0.8893 0.9429 0.954 0.9347 0.9175 0.9265 0.9232 0.9176 0.9084 0.9387 0.9593 0.884 0.9323 0.9185 0.9276 0.916 0.9072 0.9219 0.9117 0.9465 0.9219 0.9253 0.908 
Minimum rate values = 
906.5 2.9e+05 1.381e+04 1.924e+04 4.21e+04 3.528e+04 1.032e+04 4.731e+04 465.7 1.12e+04 1475 1351 4.125e+04 1339 4152 2.114e+04 1258 1.633e+04 1698 1.012e+05 6.852e+04 5715 18.66 8.406e+04 1543 434.7 3.404e+04 1.156e+04 4775 4.251e+04 3.898e+04 4.574e+04 3.562e+05 1.067e+05 7099 539.7 715.8 3.391e+04 820.2 3.576e+04 4083 2477 3337 1.841e+04 1.043e+04 1807 2.341e+04 4367 1.58e+05 5750 1.627e+04 2546 3712 5.136e+04 7866 2.082e+04 6750 5162 1.573e+05 1.866e+04 9.486e+04 0 4550 1.05e+04 2.528e+05 1.309e+04 3.939e+05 2222 1.874e+04 3.505e+04 5.255e+04 1.8e+05 7.939e+04 2.964e+04 1.757e+04 7086 2810 8495 4.352e+04 4250 1.685e+04 6.056e+04 1.484e+04 6.142e+04 7920 6459 5.929e+04 4.851e+04 812 1.521e+04 7754 1579 5697 142.6 9791 4.241e+04 635.5 1.034e+04 1.771e+05 8519 
Average rate values = 
9.753e+06 4.433e+06 1.305e+07 4.918e+06 1.209e+07 1.413e+07 4.887e+06 1.7e+07 2.248e+07 1.324e+07 2.015e+07 5.57e+06 7.63e+06 1.548e+07 4.565e+06 9.674e+06 4.744e+06 5.169e+06 4.792e+06 5.929e+06 1.342e+07 7.269e+06 2.222e+07 8.668e+06 1.866e+07 1.429e+07 1.208e+07 1.004e+07 6.658e+06 4.585e+06 5.075e+06 6.607e+06 4.871e+06 4.537e+06 8.821e+06 1.401e+07 5.766e+06 1.119e+07 3.281e+07 7.476e+06 1.369e+07 1.057e+07 5.07e+06 2.656e+07 7.503e+06 1.834e+07 2.259e+07 1.958e+07 1.069e+07 3.07e+07 2.086e+07 2.738e+07 1.724e+07 2.377e+07 5.147e+06 1.887e+07 4.476e+06 7.549e+06 1.616e+07 1.267e+07 1.858e+07 1.753e+07 6.259e+06 1.28e+07 4.552e+06 3.405e+07 4.124e+06 8.82e+06 1.362e+07 1.492e+07 5.001e+06 4.349e+06 8.506e+06 1.804e+07 1.199e+07 1.361e+07 2.059e+07 4.981e+06 9.129e+06 5.571e+06 4.506e+06 4.482e+06 4.457e+06 8.141e+06 1.672e+07 1.311e+07 5.033e+06 8.67e+06 1.287e+07 5.087e+06 1.786e+07 2.602e+07 7.657e+06 9.977e+06 9.439e+06 1.533e+07 4.63e+06 5.643e+06 1.649e+07 1.665e+07 
Average illumination values = 
437.4 408.7 400 401.3 403.8 400.3 415.7 401.3 401.4 406.1 433.7 419.3 414.7 446.7 402.7 399.7 407.7 428.5 429.7 416.2 413.2 407.9 434.3 431.4 407.6 456.9 399.6 416.6 416.1 438.9 432.2 414.1 394.5 435 420.1 396.1 407.8 419.2 455.2 402.7 449.2 421.2 430.5 434.6 401.1 405.3 453.6 463.5 431.7 465.7 439 447.8 410.3 418.8 401.5 437.6 416 412.6 398.4 399.7 419.2 415.2 403.7 400.2 411.3 452.2 403.3 421.6 412.6 410.5 441 421.6 390.1 418.6 435.7 427.5 464.6 442.5 400.5 393.8 402.3 455.4 411 408.3 417.7 435.3 410.7 395.8 452.1 431.1 419.3 443.7 431.9 432.1 407.6 431.1 398.3 412.8 425.9 422.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.951e-05 0.001865 1.781e-06 0.001724 0.0002112 0.001215 0.0001025 1.566e-05 1.201e-05 9.758e-05 0.0006569 0.0002826 7.672e-05 0.0002756 5.052e-05 0.0002853 5.667e-05 0.004065 0.0001273 0.001221 0.0007515 4.669e-05 7.085e-06 0.0005919 0.0009322 5.425e-05 7.165e-05 1.155e-05 0.004801 0.001173 0.0002557 1.875e-05 2.398e-05 0.001776 5.137e-05 0.0001933 8.619e-05 0.0003161 0.0007181 0.0006785 3.094e-06 0.004062 0.0001048 0.003824 0.001092 0.0001835 0.0001123 0.00162 0.0002137 0.0004059 9.553e-05 0.0001947 0.001987 0.0001854 1.164e-05 0.0001454 0.0003451 0.001712 0.0003632 3.383e-05 0.0001267 0.001837 0.001568 0.006421 0.002006 0.0001905 0.0004806 0.0001803 0.0003428 0.0001139 0.001697 1.046e-05 0.00212 0.0006738 0.0005117 0.0004947 0.0005387 0.0003026 3.02e-05 0.0001852 0.0002472 0.0003637 9.842e-06 2.29e-06 0.0002887 8.552e-06 0.0003467 0.006927 0.0002666 0.0009164 0.01421 0.0002158 0.0007918 0.0004627 0.0002272 6.636e-06 0.0001847 0.0002571 6.617e-05 9.531e-05 
Uniformity values = 
0.9235 0.9513 0.9117 0.9393 0.9298 0.9476 0.9394 0.9477 0.9462 0.939 0.94 0.9112 0.923 0.9525 0.9261 0.9288 0.9091 0.9289 0.9277 0.9251 0.9029 0.929 0.908 0.9493 0.9351 0.9454 0.9008 0.902 0.9538 0.903 0.9373 0.9677 0.9283 0.9118 0.9416 0.938 0.9002 0.9061 0.9588 0.9448 0.9321 0.9442 0.9407 0.8634 0.9502 0.938 0.911 0.9094 0.9274 0.9297 0.9192 0.9497 0.9367 0.8854 0.9313 0.9231 0.9363 0.9393 0.9281 0.9152 0.9085 0.9337 0.9224 0.9389 0.944 0.9208 0.9201 0.941 0.9267 0.8971 0.9557 0.9347 0.8992 0.9368 0.9451 0.9364 0.9492 0.9349 0.8953 0.936 0.9186 0.9219 0.9234 0.9207 0.9027 0.9457 0.9328 0.9339 0.9198 0.9208 0.9407 0.927 0.9352 0.9446 0.8801 0.8946 0.9351 0.9222 0.9303 0.9375 
Minimum rate values = 
1547 5.652e+04 56.38 5.292e+04 6553 3.698e+04 3149 476.9 366.2 2998 2.016e+04 8946 2398 8347 1574 8860 1799 1.26e+05 3960 3.805e+04 2.401e+04 1450 225.1 1.799e+04 2.875e+04 1656 2295 369.6 1.449e+05 3.744e+04 7870 559 745.4 5.613e+04 1574 5947 2763 1.006e+04 2.16e+04 2.071e+04 95.78 1.239e+05 3213 1.275e+05 3.313e+04 5643 3557 5.137e+04 6649 1.26e+04 2999 5915 6.114e+04 6042 360.7 4543 1.063e+04 5.255e+04 1.129e+04 1067 4023 5.671e+04 4.899e+04 1.967e+05 6.125e+04 5967 1.507e+04 5528 1.067e+04 3663 5.12e+04 322.9 6.796e+04 2.075e+04 1.562e+04 1.524e+04 1.637e+04 9337 973.2 5708 7764 1.138e+04 307.6 71.77 9226 260.9 1.072e+04 2.132e+05 8361 2.87e+04 4.325e+05 6716 2.442e+04 1.413e+04 7449 214 5699 8044 2052 2933 
Average rate values = 
4.516e+06 6.981e+06 9.284e+06 1.849e+07 9.425e+06 4.502e+06 2.117e+07 6.1e+06 1.228e+07 4.73e+06 9.837e+06 1.886e+07 7.04e+06 7.438e+06 4.286e+06 4.528e+06 4.285e+06 4.794e+06 2.102e+07 9.978e+06 6.929e+06 4.15e+06 1.155e+07 8.92e+06 3.714e+06 2.565e+07 3.952e+06 4.356e+06 6.01e+06 1.154e+07 5.003e+06 1.509e+07 4.992e+06 4.973e+06 1.198e+07 7.383e+06 4.203e+06 4.699e+06 4.842e+06 4.954e+06 1.712e+07 1.323e+07 1.601e+07 4.721e+06 4.161e+06 1.533e+07 1.513e+07 2.194e+07 6.768e+06 1.662e+07 4.873e+06 1.928e+07 5.518e+06 1.134e+07 1.804e+07 5.614e+06 1.226e+07 4.201e+06 1.124e+07 5.493e+06 4.936e+06 6.48e+06 3.952e+06 4e+06 1.088e+07 2.727e+07 6.984e+06 4.318e+06 4.293e+06 1.067e+07 4.63e+06 4.039e+06 4.13e+06 3.937e+06 8.729e+06 6.057e+06 5.175e+06 1.14e+07 1.437e+07 4.559e+06 1.646e+07 9.329e+06 1.327e+07 3.616e+07 1.25e+07 1.624e+07 4.857e+06 1.056e+07 1.384e+07 2.095e+07 4.127e+06 7.004e+06 4.201e+06 4.314e+06 1.682e+07 7.809e+06 1.316e+07 1.748e+07 1.287e+07 2.601e+07 
Average illumination values = 
414.1 394.8 411.6 400.6 399.5 408.1 403 397.7 405.3 404.9 397.5 433.8 407.8 394.5 406.3 422.5 425 419.4 407.6 429.5 431.7 400 447.2 400.9 413.7 409.3 434.9 429.5 412.7 427.4 447.6 393.1 406.1 432.7 397.7 401.7 440.6 428.2 400.6 398.4 403.8 393.2 399.1 459.5 395.3 430.5 430.5 418.7 414.6 421.7 408.9 403.4 399.7 440.6 407.4 405.5 398.1 409 406.6 422.3 421.4 396.5 440.3 413.7 393.7 432.4 407.6 399.2 415.3 440 393.1 402.3 450.2 404.3 400.4 406.8 404.8 415.2 444.1 429.4 419.3 440.7 431.3 424.1 436.9 400 407.9 421.9 417.2 438 410.4 417.4 408.6 406.8 451.9 434.8 425.9 429.9 420.7 402.4 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.227e-05 0.0004958 2.293e-06 0.001605 0.001193 0.0007643 2.311e-05 0.00027 9.779e-05 0.001024 0.000244 0.000116 0.0005322 4.701e-06 0.001781 0.002357 0.002083 0.0002345 0.000819 3.838e-05 1.336e-05 0.0007955 0.001055 0.0005516 0.001142 0.002028 0.001161 0.000264 2.672e-05 3.477e-05 5.807e-06 2.665e-05 0.0001992 0.0003177 0.0002787 0.0006884 2.434e-06 0.003833 0.0001097 0.0003021 0.000186 2.564e-05 0.002553 0.0003152 0.0007903 7.335e-05 0.0001967 0.0004975 0.000427 0 2.484e-05 0.004227 0.0002375 5.577e-05 0.0001286 0.001005 0.001987 0.001395 0.001426 0.0003024 7.493e-05 5.139e-05 0.0001908 7.466e-05 0.0002694 0.0006012 0.001392 0.000205 0.0001247 0.001436 0.00123 0.0001091 0.000247 9.424e-05 2.981e-05 3.699e-05 0.001372 7.413e-06 0.0009462 0.0004445 0.0005787 0.005045 0.0007479 0.003203 0.0001936 3.506e-06 5.854e-05 0.002155 5.128e-05 4.089e-05 4.204e-05 0.0002041 8.108e-05 6.302e-05 0.0001323 8.551e-05 1.824e-05 1.421e-06 2.395e-05 0.0005044 
Uniformity values = 
0.9353 0.9617 0.9252 0.9603 0.9428 0.9545 0.9531 0.944 0.9401 0.9449 0.9034 0.9396 0.9544 0.9294 0.9259 0.9417 0.928 0.9259 0.9035 0.9343 0.9064 0.9431 0.9501 0.9254 0.9024 0.95 0.907 0.9522 0.9685 0.9345 0.882 0.9365 0.913 0.8994 0.9584 0.9501 0.9323 0.9473 0.8993 0.898 0.9225 0.9077 0.9348 0.955 0.9481 0.9356 0.9524 0.9491 0.9375 0.9279 0.8932 0.9477 0.8939 0.928 0.934 0.9516 0.9273 0.945 0.9391 0.9037 0.9237 0.9235 0.8999 0.9557 0.9324 0.9104 0.9409 0.9163 0.9149 0.9556 0.9062 0.9339 0.924 0.9054 0.9365 0.9039 0.9259 0.8869 0.9155 0.9097 0.927 0.9374 0.9251 0.9516 0.9102 0.8473 0.8925 0.9582 0.9373 0.952 0.9412 0.944 0.9416 0.9294 0.9376 0.925 0.8942 0.9025 0.9141 0.9143 
Minimum rate values = 
1921 1.487e+04 71.51 4.818e+04 3.65e+04 2.309e+04 699.6 8252 3001 3.125e+04 7793 3562 1.609e+04 145.9 5.546e+04 7.212e+04 6.468e+04 7306 2.614e+04 1185 425.4 2.433e+04 3.202e+04 1.719e+04 3.648e+04 6.152e+04 3.69e+04 8000 796.1 1073 190 821.1 6296 1.019e+04 8389 2.09e+04 75.32 1.165e+05 3520 9704 5818 815.2 7.869e+04 9521 2.404e+04 2262 5960 1.512e+04 1.314e+04 0 802.3 1.284e+05 7664 1734 3972 3.045e+04 6.176e+04 4.257e+04 4.377e+04 9654 2340 1605 6117 2254 8337 1.905e+04 4.266e+04 6455 3933 4.332e+04 3.914e+04 3370 7712 3003 918.4 1181 4.273e+04 241.2 2.981e+04 1.409e+04 1.801e+04 1.549e+05 2.332e+04 9.695e+04 6137 119.4 1892 6.481e+04 1578 1239 1289 6238 2484 1956 4071 2667 588.7 45.42 756 1.591e+04 
Average rate values = 
3.515e+06 9.731e+06 9.324e+06 4.497e+06 1.395e+07 4.238e+06 5.269e+06 1.268e+07 4.294e+06 4.992e+06 1.649e+07 5.535e+06 5.71e+06 6.44e+06 4.743e+06 5.003e+06 1.043e+07 9.193e+06 5.836e+06 7.037e+06 2.234e+07 3.858e+06 3.94e+06 3.732e+06 4.149e+06 4.995e+06 9.723e+06 4.615e+06 4.143e+06 3.508e+06 4.596e+06 6.335e+06 4.115e+06 3.797e+06 4.257e+06 4.537e+06 6.654e+06 9.499e+06 1.716e+07 8.431e+06 9.456e+06 1.947e+07 1.478e+07 5.117e+06 5.514e+06 3.982e+06 1.88e+07 5.758e+06 1.224e+07 1.823e+07 2.169e+07 3.642e+06 1.522e+07 3.455e+06 4.366e+06 1.061e+07 3.943e+06 3.794e+06 1.157e+07 1.264e+07 9.406e+06 1.285e+07 4.087e+06 4.207e+06 7.742e+06 3.948e+06 3.673e+06 4.259e+06 2.246e+07 4.16e+06 1.686e+07 4.121e+06 1.445e+07 8.3e+06 1.555e+07 4.809e+06 1.335e+07 1.769e+07 1.37e+07 3.816e+06 2.028e+07 3.729e+06 7.365e+06 4.16e+06 1.984e+07 1.837e+07 1.504e+07 9.415e+06 1.281e+07 2.217e+07 3.892e+06 6.92e+06 9.129e+06 1.001e+07 4.153e+06 1.76e+07 5.506e+06 9.126e+06 1.199e+07 1.868e+07 
Average illumination values = 
406.7 394.7 405.5 392.2 397.2 401 394.2 401.7 404.4 394.9 443.4 400.6 392.9 404.8 404.5 414.9 407.6 429.4 431.4 398.2 445 410.7 402.4 424.6 428.5 404.5 425 440.6 389.1 404.1 439 400.1 433.6 431.8 400.8 396.2 402.4 396.4 439.2 438.9 433.6 431.8 399.7 391.1 396 401.7 402.4 394 410.6 422.6 433.3 403.3 439.2 404.7 409.9 399.3 434.1 420.1 403.2 430.8 417.1 425.8 436.1 393.1 420.5 439.4 398.7 419 422.9 402.8 438.9 430.4 416.9 440 424.8 432 424.4 449.1 430.9 438.9 435 412.1 411.8 402.3 439.6 483.9 440.1 402.2 419.7 396.2 401.8 411.6 424.1 414.7 427.2 411.3 433.5 431.3 419.8 422.5 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.869e-05 0.000819 0.000442 0.000234 0.001299 8.094e-05 6.357e-05 3.551e-05 6.617e-05 0.0003436 5.383e-05 0.001594 1.799e-05 5.267e-05 0.001008 0.0001208 1.021e-06 3.098e-05 7.507e-06 0.0007516 0.001213 7.962e-05 1.334e-05 0.002612 0.0003752 2.192e-05 3.19e-05 2.993e-05 2.473e-05 0.0001525 0.0003146 0.0002944 4.284e-05 2.665e-06 0.0001401 0.003355 2.034e-05 1.261e-05 0.0008561 0.0003192 0.0004081 6.124e-05 0.0006937 0.0001811 1.105e-05 0.0001287 0.0004273 0.001415 0.0003105 0.0001399 0.0008487 0.003422 0.002166 0.0004478 0.000841 4.74e-05 3.544e-05 0.0005666 4.553e-06 0.000716 0.001486 0.0001483 8.858e-06 0.0002997 6.213e-05 0.0001647 0.0001068 9.928e-06 4.139e-06 0.000296 5.88e-06 0.003785 0.0001721 0.005184 8.106e-05 0.0005904 0.0006173 3.969e-06 5.384e-05 0.001225 5.14e-05 0.0001012 1.256e-05 0.0005835 0.0006127 0.0004274 8.826e-05 1.789e-05 1.687e-06 2.402e-05 0.0004215 0.0001049 0.0003654 0.0001 2.707e-05 0.0001052 3.634e-05 7.306e-05 0.0002141 0.0007761 
Uniformity values = 
0.9377 0.9614 0.9176 0.9684 0.9726 0.9444 0.9509 0.921 0.9423 0.9227 0.942 0.9534 0.9493 0.9492 0.9278 0.9335 0.9045 0.9222 0.9138 0.9429 0.9682 0.9225 0.9052 0.9447 0.9386 0.9531 0.9483 0.9138 0.9503 0.9283 0.9041 0.9652 0.9502 0.9424 0.9504 0.8645 0.9175 0.8972 0.9521 0.9507 0.9522 0.9327 0.9597 0.8846 0.9341 0.9495 0.956 0.9486 0.9413 0.9413 0.95 0.954 0.8959 0.9472 0.9576 0.8751 0.8954 0.956 0.9527 0.9267 0.9399 0.9317 0.9476 0.9415 0.9427 0.8852 0.9213 0.9338 0.918 0.926 0.8869 0.8961 0.9462 0.9609 0.8992 0.9327 0.9235 0.8483 0.8934 0.96 0.9344 0.9633 0.8955 0.9446 0.9316 0.955 0.9522 0.8889 0.924 0.9147 0.9147 0.94 0.9461 0.9351 0.9237 0.9361 0.9096 0.9336 0.9428 0.9044 
Minimum rate values = 
2113 2.457e+04 1.389e+04 6973 3.851e+04 2473 1929 1113 2026 1.074e+04 1649 4.819e+04 546.7 1601 3.132e+04 3733 32.57 969.2 237 2.299e+04 3.612e+04 2490 425.2 7.966e+04 1.153e+04 663.7 970.4 945.1 750.9 4741 1.004e+04 8800 1301 81.61 4253 1.117e+05 639.8 405.4 2.593e+04 9687 1.236e+04 1894 2.085e+04 5907 341.5 3911 1.289e+04 4.3e+04 9517 4288 2.576e+04 1.033e+05 6.969e+04 1.364e+04 2.533e+04 1563 1142 1.71e+04 137.9 2.228e+04 4.559e+04 4592 269.7 9182 1902 5369 3345 306.8 130.1 9223 191.3 1.216e+05 5248 1.553e+05 2601 1.826e+04 1.928e+04 135 1739 3.68e+04 1587 3030 404.7 1.782e+04 1.897e+04 1.291e+04 2674 580.7 52.68 757.8 1.329e+04 3220 1.114e+04 3087 845.7 3242 1153 2258 6552 2.475e+04 
Average rate values = 
3.109e+06 4.061e+06 1.102e+07 9.881e+06 3.857e+06 1.604e+07 1.599e+07 1.537e+07 5.503e+06 1.067e+07 5.184e+06 4.872e+06 3.498e+06 3.353e+06 3.33e+06 1.123e+07 7.933e+06 9.259e+06 1.236e+07 3.534e+06 3.9e+06 3.375e+06 3.884e+06 5.396e+06 3.502e+06 1.201e+07 4.189e+06 4.062e+06 4.924e+06 4.29e+06 3.428e+06 4.031e+06 5.634e+06 7.434e+06 9.01e+06 4.009e+06 1.37e+07 2.23e+07 1.296e+07 4.81e+06 5.094e+06 3.409e+06 1.333e+07 1.943e+07 1.141e+07 3.951e+06 3.598e+06 3.537e+06 3.09e+06 4.343e+06 9.778e+06 3.165e+06 4.015e+06 4.16e+06 5.31e+06 2.045e+07 3.687e+06 1.688e+07 1.288e+07 3.584e+06 3.478e+06 4.335e+06 4.328e+06 8.667e+06 3.607e+06 5.109e+06 5.211e+06 1.11e+07 4.388e+06 1.236e+07 1.649e+07 3.761e+06 1.008e+07 4.5e+06 1.85e+07 3.745e+06 3.288e+06 1.704e+07 9.34e+06 9.213e+06 1.219e+07 1.841e+07 6.277e+06 3.333e+06 3.201e+06 5.741e+06 1.185e+07 5.017e+06 9.706e+06 1.121e+07 1.748e+07 4.187e+06 3.985e+06 9.316e+06 2.213e+07 1.308e+07 3.546e+07 1.205e+07 1.887e+07 1.123e+07 
Average illumination values = 
403.5 394.4 410.9 389.4 396.9 396.2 400.1 421.3 396.5 426.4 399.5 393.3 424.9 407.2 416.9 421.1 424 415.4 442.1 410.2 394.9 424.6 427.5 413.2 424.2 406.8 395.6 425.3 394.3 426.5 429.1 397.8 396 397.3 394.3 458.5 425.8 447.7 392.6 390.9 394.3 408.7 390.8 450.8 406.2 394.2 400.8 397.1 398.2 406.7 399.9 399.9 436 407.8 391.5 462.5 438.4 400.7 415.6 426 396.5 409.4 404.7 413.2 397.8 434.6 430.5 426.5 425.1 424.4 449.1 446.4 404.7 406.6 436.9 416.2 436 481.7 441.3 401.4 418.8 396.3 434.3 400.5 425.7 401 415 435.6 421.2 419.5 422.3 412.6 398.2 408.4 434.4 402 421.6 420.7 399.2 446.5 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.35e-05 0.000914 0.0005188 0.0002653 0.0002363 1.819e-05 9.868e-06 6.451e-05 0.0004146 7.601e-05 0.0001195 1.926e-05 2.945e-06 0.001249 0.0001155 0.0008258 2.26e-05 2.471e-05 0.0003049 0.0001104 1.324e-05 0.00258 0.0002147 1.964e-05 4.039e-05 4.024e-06 0.0001266 0.0001102 3.393e-05 0.0007402 2.637e-06 0.0002351 0.001594 2.043e-05 1.656e-05 0.002284 0.0002277 0.0001875 0.0002114 0.000566 3.494e-05 2.154e-05 0.0004517 0.001165 5.608e-05 0.0001314 0.0005763 0.008895 0.001089 6.801e-05 8.459e-05 0.0001362 0.0002992 1.352e-05 0.0007558 0.001911 0.000279 0.0002125 0.0005869 0.000105 0.0002068 5.634e-05 1.88e-06 0.0002432 7.274e-06 0.001785 0.0001609 0.001266 0.0002364 0.0009387 0.0001797 3.295e-06 0.0002367 5.985e-05 4.158e-05 2.655e-05 0.0002395 0.0006401 0.0002539 7.169e-05 1.793e-05 1.723e-06 0.0006713 2.213e-05 0.0001657 1.592e-05 2.703e-05 0.0001094 7.367e-05 0.0001264 0.0004104 0.000729 0.0001213 4.081e-05 1.74e-05 0.0007659 8.673e-05 0.0006124 0.0001208 0.0007438 
Uniformity values = 
0.9466 0.9677 0.9634 0.9599 0.9621 0.9555 0.9521 0.9162 0.927 0.9484 0.9547 0.9387 0.9292 0.9467 0.9315 0.923 0.9042 0.9605 0.9584 0.9269 0.9144 0.9443 0.9379 0.9656 0.9482 0.8949 0.9429 0.9194 0.932 0.9553 0.9459 0.9571 0.8736 0.9194 0.9081 0.9363 0.9477 0.9419 0.9599 0.9555 0.935 0.9366 0.9418 0.9495 0.9481 0.9469 0.9217 0.955 0.9491 0.9053 0.9467 0.9294 0.9551 0.9592 0.9284 0.9404 0.9552 0.9576 0.914 0.9031 0.8941 0.9357 0.9195 0.9223 0.9132 0.8985 0.9459 0.9564 0.9131 0.9637 0.9157 0.9072 0.9565 0.9478 0.9692 0.9471 0.9455 0.9329 0.9502 0.9308 0.8998 0.9016 0.9454 0.9584 0.9531 0.9512 0.915 0.9541 0.9362 0.9554 0.9599 0.9415 0.9256 0.9236 0.9075 0.9601 0.928 0.9657 0.9417 0.9517 
Minimum rate values = 
2240 2.724e+04 1.553e+04 7974 7087 549.2 299.1 2031 1.29e+04 2312 3611 592 91.44 3.804e+04 3577 2.58e+04 721.1 742.4 9178 3436 417.7 7.873e+04 6604 586.8 1229 129.7 3874 3457 1050 2.235e+04 80.44 7085 5.261e+04 641.1 526.3 7.031e+04 6933 5745 6353 1.709e+04 1078 663.5 1.384e+04 3.539e+04 1707 4004 1.804e+04 2.675e+05 3.31e+04 2168 2578 4228 9038 406.8 2.348e+04 5.857e+04 8426 6403 1.852e+04 3353 6672 1737 59 7608 229.8 5.727e+04 4909 3.818e+04 7468 2.809e+04 5661 104.8 7140 1822 1238 808.9 7309 1.979e+04 7709 2222 574.8 55.15 2.048e+04 666.4 5016 483 852.3 3309 2270 3816 1.233e+04 2.233e+04 3782 1275 553.1 2.301e+04 2697 1.829e+04 3702 2.254e+04 
Average rate values = 
2.879e+06 4.177e+06 3.826e+06 7.63e+06 3.326e+06 6.023e+06 1.287e+07 4.493e+06 1.144e+07 5.018e+06 4.517e+06 3.374e+06 2.843e+06 3.406e+06 8.287e+06 4.817e+06 1.251e+07 8.28e+06 2.916e+06 3.138e+06 3.546e+06 4.874e+06 3.22e+06 1.234e+07 2.932e+06 3.87e+06 6.841e+06 3.983e+06 3.153e+06 3.527e+06 6.601e+06 9.187e+06 3.721e+06 1.293e+07 1.716e+07 1.35e+07 5.7e+06 3.236e+06 6.739e+06 4.661e+06 1.079e+07 3.341e+06 3.47e+06 3.274e+06 2.748e+06 3.613e+06 3.479e+06 2.728e+06 8.516e+06 1.084e+07 7.413e+06 3.117e+06 8.263e+06 3.178e+06 3.165e+06 2.732e+06 6.803e+06 3.291e+06 1.095e+07 3.129e+06 3.713e+06 7.35e+06 7.398e+06 1.186e+07 1.149e+07 3.504e+06 7.309e+06 4.198e+06 4.318e+06 3.6e+06 1.801e+07 6.184e+06 7.415e+06 1.534e+07 1.775e+07 3.05e+06 3.101e+06 3.002e+06 4.136e+06 1.445e+07 4.48e+06 2.476e+07 1.143e+07 9.769e+06 3.324e+06 9.324e+06 2.247e+07 1.374e+07 6.856e+06 6.748e+06 2.036e+07 4.676e+06 3.173e+06 6.632e+06 1.127e+07 3.098e+06 3.799e+06 3.367e+06 2.896e+06 3.241e+06 
Average illumination values = 
397.8 392 388.4 386.7 397.7 391.5 400.2 412.3 403.4 396.9 392.8 418 419.7 396.9 426.8 422.2 433.9 395.5 401.4 422.5 422.8 413.4 424 386.1 396.2 432.7 397.2 430.2 420.7 393.7 398 391.5 453.5 424.9 431.5 400.2 405.7 405.1 397.7 391 409.4 400 400 396.7 395.4 404.3 419.1 408.6 392.4 430 402.7 415 395.6 392 425.3 396.3 398.5 399.9 431.7 422.5 439.3 421.8 424.1 425.9 435.5 445.2 404.8 407.2 431.2 396.6 436.9 428.5 404.3 405.2 389.1 399.2 400.1 419.8 422.7 408.7 431.2 431.4 405.2 397.4 393.3 400.9 436.4 394.5 400.6 396.6 398.6 408.5 413.4 406.5 428.4 390.6 422.7 387.6 395.8 398.6 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.723e-05 0.0001332 0.0006695 0.001305 9.448e-05 1.504e-05 2.522e-06 0.0008292 4.446e-05 0.0003282 5.36e-06 2.875e-06 0.001253 0.0001195 0.0001 7.554e-06 0.0007333 0.0001786 9.605e-05 0.001082 0.002045 1.064e-05 5.354e-05 4.095e-06 0.0001091 8.32e-06 0.000311 8.024e-05 3.737e-06 0.0001648 9.193e-05 0.0001333 2.805e-05 0.0002661 8.232e-05 0.0003684 0.0005946 5.236e-06 0.0001357 0.001097 0.000317 4.62e-05 0.0001932 0.00345 0.0002558 4.068e-05 0.0001039 9.549e-05 0.0002994 5.646e-06 0.0008781 0.0001488 8.338e-06 0.0006329 7.076e-05 0.0001727 6.175e-05 3.362e-06 0.0002474 7.694e-06 0.0007644 0.0001764 0.001518 0.0001906 0.0007391 9.43e-06 5.965e-05 0.0004035 2.249e-05 1.737e-05 0.0003769 0.0001412 0.0002472 8.46e-06 1.968e-05 1.409e-05 0.0004391 0.0001589 3.31e-05 0.0003424 2.231e-05 2.108e-06 5.016e-05 0.0002251 0.0001779 0.0001054 5.671e-05 3.297e-05 0.0002294 0.0001283 0.0002991 0.0003786 0.0002908 2.517e-05 0.0003295 6.406e-05 0.0001517 0.0001104 0.0002349 3.303e-05 
Uniformity values = 
0.9488 0.9555 0.965 0.9586 0.9521 0.95 0.9407 0.9661 0.9302 0.9698 0.9503 0.9389 0.9467 0.9263 0.9338 0.8919 0.9329 0.9633 0.9226 0.9394 0.9377 0.9597 0.9508 0.9018 0.9476 0.9241 0.9512 0.9623 0.9399 0.9033 0.9014 0.9319 0.9553 0.9409 0.9485 0.9618 0.9583 0.9279 0.9652 0.9552 0.9382 0.916 0.9327 0.9539 0.8994 0.9183 0.9547 0.9285 0.9602 0.95 0.9298 0.9551 0.9175 0.9505 0.9558 0.8889 0.9262 0.9435 0.9257 0.9234 0.9031 0.9501 0.9487 0.941 0.9594 0.8659 0.9191 0.9562 0.9404 0.9556 0.9445 0.9304 0.9587 0.9251 0.905 0.8895 0.9218 0.9586 0.9391 0.9546 0.9287 0.9015 0.9392 0.946 0.942 0.9304 0.9626 0.9126 0.933 0.9437 0.9304 0.9617 0.9053 0.9421 0.9558 0.9531 0.9501 0.9432 0.9281 0.9626 
Minimum rate values = 
828.2 4022 2.001e+04 3.924e+04 2863 456.8 77.35 2.475e+04 1379 9765 162.7 88.37 3.815e+04 3722 3090 244.4 2.267e+04 5350 3004 3.32e+04 6.285e+04 319.9 1625 131 3323 259.8 9434 2406 114.7 5263 2943 4128 847.3 8160 2504 1.105e+04 1.79e+04 162.8 4058 3.312e+04 9746 1455 5977 1.042e+05 8207 1278 3139 2967 8995 171.5 2.724e+04 4494 262.2 1.921e+04 2136 5605 1924 102.8 7710 240.4 2.441e+04 5355 4.614e+04 5845 2.222e+04 314.3 1873 1.217e+04 690.1 524.6 1.151e+04 4379 7438 263.9 627.6 457.2 1.374e+04 4784 1017 1.035e+04 693.2 67.46 1541 6864 5449 3268 1700 1042 7094 3923 9274 1.136e+04 9268 771 9945 1939 4608 3376 7302 990.2 
Average rate values = 
2.663e+06 1.095e+07 4.152e+06 6.882e+06 1.174e+07 1.436e+07 3.336e+06 3.596e+06 7.189e+06 5.358e+06 3.03e+06 2.604e+06 3.165e+06 1.119e+07 5.846e+06 1.287e+07 2.978e+06 3.41e+06 3.106e+06 2.612e+06 3.056e+06 8.227e+06 2.922e+06 3.629e+06 5.059e+06 3.756e+06 2.821e+06 3.299e+06 9.512e+06 4.164e+06 6.68e+06 7.374e+06 1.21e+07 8.963e+06 1.308e+07 2.69e+06 4.324e+06 8.911e+06 3.48e+06 2.888e+06 8.221e+06 2.752e+06 4.005e+06 2.739e+06 3.004e+06 1.554e+07 5.531e+06 2.89e+06 7.564e+06 7.708e+06 2.648e+06 7.661e+06 5.605e+06 3.296e+06 3.353e+06 4.216e+06 3.035e+06 7.289e+06 1.099e+07 1.414e+07 3.209e+06 9.574e+06 3.052e+06 6.853e+06 3.211e+06 3.886e+06 1.146e+07 9.149e+06 1.635e+07 2.822e+06 2.722e+06 2.784e+06 3.655e+06 1.449e+07 2.859e+06 3.516e+06 2.06e+07 2.758e+06 8.149e+06 3.339e+06 8.14e+06 2.607e+07 1.138e+07 2.039e+07 4.358e+06 2.804e+06 5.812e+06 3.36e+06 3.29e+06 3.001e+06 6.71e+06 4.665e+06 3.887e+06 7.863e+06 1.521e+07 6.172e+06 1.102e+07 3.608e+06 3.221e+06 2.799e+06 
Average illumination values = 
396.1 391.9 387.9 387.6 397.9 398.5 404.1 386.2 428.5 386.7 424.5 415.3 396.9 419 422.1 439.8 409.2 394.4 433 411 425.2 402.7 394.4 429.3 396.4 412.7 408.6 391.1 401.8 445.5 432.1 416.7 391.3 402.1 401.9 395.7 389.8 412.4 385.7 400.1 402 420.9 403.2 400.7 433.2 423.7 395.2 415 393.5 412.1 425.2 394.6 427.7 397.4 391.9 432.5 430.3 412.8 424.4 430.7 440.6 397.3 404.4 403.6 399.1 466 429 400.1 412.3 394.9 400.5 419.7 417.8 411.2 428.3 450.8 418.8 398.9 411.8 397.1 407.7 434.9 417.5 397.8 408.3 411 391.7 422.1 417.3 407.2 405.7 390.5 435.3 412.5 400.2 406.6 407.5 399.5 429.6 392.5 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.565e-05 2.459e-06 0.000432 0.0001494 1.427e-05 1.02e-05 6.595e-05 8.327e-05 0.0001083 8.991e-06 3.009e-06 0.001334 0.000122 9.098e-05 8.073e-06 0.0001975 0.0001894 1.517e-05 0.001694 0.0003396 1.114e-05 3.161e-05 2.91e-05 7.99e-05 3.284e-05 8.098e-05 3.975e-06 0.0001332 1.783e-05 3.258e-05 0.001687 9.854e-05 6.782e-05 0.0005925 0.0003447 0 0.0004455 0.0003654 4.619e-05 0.0002201 1.885e-05 8.739e-05 7.518e-05 5.573e-05 3.687e-05 1.093e-05 0.0003962 0.0004634 0.000125 7.857e-05 6.715e-05 0.0001622 6.187e-05 3.443e-06 0.0002492 1.863e-05 0.0009658 0.000407 0.0001838 0.0009749 4.126e-05 7.61e-06 0.0003402 2.121e-05 1.74e-05 0.0002111 0.000716 0.0001073 1.715e-05 1.838e-06 2.549e-05 2.252e-05 3.382e-05 8.702e-05 5.677e-05 2.035e-06 2.366e-05 0.0002253 0.0001807 0.0001047 0.0001548 4.51e-05 6.324e-05 0.0006323 7.42e-05 0.0002643 5.705e-05 0.0001442 0.0003172 0.0001528 0.0001107 0.0002349 3.958e-05 4.572e-05 0.0001532 0.0002716 0.0002143 2.206e-05 0.003136 1.44e-06 
Uniformity values = 
0.9511 0.9562 0.9696 0.9557 0.9555 0.9544 0.9215 0.9454 0.9585 0.9643 0.9651 0.9264 0.9316 0.9366 0.9026 0.9494 0.9601 0.9173 0.9347 0.9424 0.9748 0.9206 0.9673 0.9254 0.9415 0.9645 0.9625 0.9186 0.9053 0.9123 0.93 0.9368 0.9467 0.9715 0.9528 0.9432 0.9351 0.9446 0.9193 0.9536 0.954 0.9342 0.9139 0.9055 0.9233 0.9629 0.9378 0.9538 0.9242 0.9568 0.9574 0.8894 0.9249 0.9439 0.9264 0.9388 0.9322 0.9621 0.9268 0.9636 0.9042 0.9151 0.9628 0.9493 0.9567 0.9445 0.9245 0.9532 0.9175 0.9394 0.9268 0.9534 0.9578 0.9509 0.9397 0.8984 0.9345 0.946 0.9422 0.9376 0.9749 0.9149 0.9424 0.9681 0.9645 0.9466 0.9166 0.9671 0.9532 0.9401 0.945 0.9267 0.9702 0.9322 0.9235 0.9475 0.9571 0.9487 0.9503 0.9218 
Minimum rate values = 
778 74.19 1.285e+04 4510 430.8 308.2 2065 2541 3260 269 89.97 4.153e+04 3779 2803 258.1 6003 5690 477.1 5.224e+04 1.04e+04 329.6 990.6 867.9 2491 1007 2422 119.2 4184 568.1 1030 5.228e+04 3035 2067 1.759e+04 1.044e+04 0 1.374e+04 1.116e+04 1450 6660 570.2 2699 2373 1776 1152 327.6 1.219e+04 1.402e+04 3903 2369 2024 5261 1930 105.3 7760 572.5 2.988e+04 1.22e+04 5720 2.918e+04 1317 240 1.019e+04 644.8 524.8 6448 2.234e+04 3247 539.2 56.46 793.5 681.6 1019 2640 1743 65.35 730.5 6871 5534 3221 4582 1422 1936 1.884e+04 2220 8054 1796 4303 9600 4690 3381 7313 1177 1415 4786 8270 6460 670.8 9.507e+04 45.08 
Average rate values = 
2.419e+06 8.027e+06 3.15e+06 3.151e+06 1.209e+07 1.385e+07 4.001e+06 4.814e+06 6.156e+06 2.587e+06 3.097e+06 2.504e+06 1.15e+07 4.361e+06 1.735e+07 2.801e+06 2.53e+06 2.982e+06 4.177e+06 2.926e+06 2.993e+06 2.946e+06 5.28e+06 3.56e+06 2.646e+06 3.094e+06 8.08e+06 6.583e+06 1.675e+07 5.441e+06 1.353e+07 4.86e+06 2.563e+06 1.027e+07 7.425e+06 3.047e+06 3.132e+06 6.082e+06 2.517e+06 3.872e+06 2.53e+06 3.085e+06 9.383e+06 1.522e+07 2.793e+06 1.15e+07 2.746e+06 2.361e+06 7.897e+06 2.934e+06 3.071e+06 3.334e+06 2.836e+06 7.266e+06 1.172e+07 3.123e+06 3.89e+06 2.882e+06 3.277e+06 2.394e+06 1.657e+07 5.401e+06 7.984e+06 9.913e+06 2.63e+06 2.538e+06 2.707e+06 2.962e+06 3.519e+06 1.11e+07 7.43e+06 9.543e+06 2.881e+06 8.354e+06 3.174e+06 2.581e+07 1.131e+07 1.952e+07 4.084e+06 2.76e+06 1.015e+07 3.096e+06 3.393e+06 2.945e+06 2.404e+06 2.925e+06 2.828e+06 1.546e+07 5.52e+06 1.148e+07 3.369e+06 3.006e+06 2.795e+06 4.858e+06 1.659e+07 2.729e+06 2.995e+06 5.012e+06 2.434e+06 1.148e+07 
Average illumination values = 
395.1 392 386.3 390.5 390.1 396.4 412 407.4 391.8 390.1 388 416.8 416.6 418.2 434.6 405.1 400 422.2 411.4 420.5 386.6 422.1 387.2 422.6 416.4 390.2 385.7 422.4 434.6 421.6 399.6 409.9 404.6 386.7 396 397.2 405.3 397.2 419.4 388.2 400.2 410.2 420.1 443.1 422.7 391.2 421.9 392.8 421.7 399.8 391.2 432.3 430 412.2 421.7 405.1 414 394.1 409.4 396.6 433.9 425.3 400.3 408.4 394.4 400.5 414.1 412.6 423.5 411.3 414.2 392.6 391.4 401.3 401.5 437 416 397.8 408.2 409.4 392.7 421.1 412.2 386.6 386.4 396.3 437 399.7 404.4 409.5 398.8 429.7 387.3 411.4 412.5 411.9 396.6 392.9 395.4 418.1 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.571e-05 2.492e-06 0.0002524 0.0002223 1.79e-05 8.336e-05 0.0005482 4.775e-05 4.956e-05 0.0001138 0.0009561 0.0002504 9.536e-05 8.103e-06 0.0003048 0.0001338 4.195e-06 0.00142 1.081e-05 4.954e-05 6.265e-06 8.746e-05 3.531e-06 0.0004263 3.109e-06 0.000274 2.74e-05 3.259e-05 0.0002265 0.0001486 8.131e-05 0.000494 5.491e-06 7.403e-05 0.001507 5.559e-05 0.0001531 0.00186 0.000308 6.858e-05 6.608e-05 3.045e-05 1.095e-05 0.0003363 0.000518 1.002e-05 0.0006716 6.294e-05 4.057e-05 1.486e-05 3.288e-05 9.159e-06 0.0006833 0.0001274 0.0001981 0.001038 3.958e-05 8.286e-06 0.0002667 2.185e-06 3.293e-05 7.712e-05 9.618e-05 0.0001155 6.836e-06 1.684e-05 2.22e-05 0.0001306 1.597e-05 5.695e-05 2.053e-06 2.386e-05 0.0001123 1.968e-05 6.071e-05 1.144e-05 0.0003023 0.0001368 0.0003839 0.0002672 6.473e-05 0.0002121 0.000349 4.521e-05 0.0001365 0.0002413 2.061e-05 0.0001233 7.112e-05 0.0002615 3.854e-07 0.0007705 0.0005996 0 0.001076 0.0002441 0.0003055 0.0001497 0.0005305 1.938e-06 
Uniformity values = 
0.9511 0.9604 0.9684 0.9541 0.9656 0.9419 0.9667 0.9339 0.9533 0.9683 0.9471 0.9593 0.9352 0.9024 0.952 0.962 0.9159 0.9456 0.9337 0.9752 0.9335 0.9285 0.9108 0.9632 0.9545 0.94 0.905 0.918 0.9143 0.9551 0.9627 0.9662 0.9365 0.9661 0.9581 0.9617 0.9604 0.9245 0.9359 0.9249 0.9448 0.9228 0.9627 0.9384 0.9556 0.9277 0.9673 0.9348 0.9012 0.9571 0.9295 0.9445 0.9054 0.9588 0.9491 0.9647 0.9094 0.9272 0.9564 0.9699 0.9502 0.9333 0.9533 0.9359 0.9106 0.91 0.9596 0.9608 0.9519 0.9399 0.9042 0.9395 0.9666 0.9421 0.9379 0.9161 0.948 0.9441 0.9353 0.9615 0.9242 0.9558 0.9626 0.9415 0.9616 0.9303 0.9619 0.9595 0.9353 0.9469 0.9386 0.9481 0.9719 0.9245 0.9675 0.9381 0.9474 0.9288 0.9481 0.9164 
Minimum rate values = 
780 74.86 7518 6721 534.8 2553 1.636e+04 1475 1500 3392 2.911e+04 7530 2942 259.1 9238 4013 132.2 4.329e+04 333.9 1466 193.6 2718 111.9 1.277e+04 93.99 8408 873.6 1024 7148 4488 2437 1.475e+04 169.2 2211 4.535e+04 1668 4599 5.798e+04 9494 2140 2018 952.1 328.2 1.034e+04 1.564e+04 311.6 2.003e+04 1943 1299 448.1 1021 279.8 2.177e+04 3835 6022 3.104e+04 1256 257.9 8046 65.01 1000 2384 2911 3560 216.6 534 667.5 3922 484.1 1748 65.51 732.9 3352 602.7 1868 360.3 9199 4180 1.184e+04 8016 2021 6401 1.046e+04 1385 4094 7482 618.1 3706 2194 7969 11.85 2.344e+04 1.78e+04 0 3.207e+04 7507 9303 4649 1.614e+04 61.01 
Average rate values = 
2.265e+06 7.857e+06 6.736e+06 2.788e+06 9.224e+06 3.33e+06 3.187e+06 8.317e+06 3.802e+06 3.138e+06 2.545e+06 2.62e+06 4.531e+06 1.711e+07 2.268e+06 2.459e+06 2.554e+06 7.048e+06 3.331e+06 2.404e+06 2.843e+06 3.243e+06 2.448e+06 2.921e+06 1.008e+07 2.703e+06 5.57e+06 5.023e+06 2.971e+06 2.591e+06 2.316e+06 8.378e+06 9.502e+06 3.284e+06 2.231e+06 2.207e+06 3.398e+06 2.475e+06 2.603e+06 8.412e+06 1.031e+07 2.619e+06 1.099e+07 2.571e+06 2.213e+06 9.08e+06 2.512e+06 2.317e+06 3.041e+06 6.42e+06 3.01e+06 1.011e+07 2.822e+06 2.776e+06 2.706e+06 2.275e+06 1.104e+07 6.325e+06 2.542e+06 1.291e+07 2.493e+06 5.577e+06 3.352e+06 5.089e+06 2.456e+06 3.752e+06 8.123e+06 2.684e+06 7.764e+06 2.982e+06 2.551e+07 1.089e+07 1.571e+07 3.663e+06 2.798e+06 9.381e+06 2.684e+06 2.713e+06 3.962e+06 2.614e+06 3.309e+06 2.773e+06 6.862e+06 1.107e+07 4.099e+06 2.867e+06 2.323e+06 5.682e+06 1.17e+07 2.453e+06 2.75e+06 2.34e+06 2.766e+06 2.916e+06 2.47e+06 2.375e+06 2.708e+06 8.896e+06 2.702e+06 6.506e+06 
Average illumination values = 
395.1 390.7 386 395.3 387.3 395.2 385.8 412.6 393.1 386.8 408.4 386.4 416.7 434.5 404 399.2 421.9 404.5 434.2 384.5 405.8 422.5 429.8 390.4 388.9 413 430.4 419 413.1 392.8 395.9 386.9 408.6 385.3 399.9 389.8 398.6 418.8 407 419.8 412 422.6 391.2 420.7 390 416.5 391.3 412.4 435.8 409.2 434.6 412.5 438.4 387.7 399.1 394.1 430.6 419.7 400 388.5 397.9 410.1 396 406.2 425.7 440.6 392 390.1 400.6 401.4 436.1 416.1 396.2 409.5 407.5 424.4 406.5 405.7 404.4 395.1 420.1 408.8 400.5 408.9 391.5 428.3 395.8 392.8 407.7 412.2 407.6 396.2 390.5 409.8 384.1 398.2 391.6 427.1 402.2 425.7 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.52e-05 2.68e-06 0.0002593 0.0002168 1.59e-05 2.934e-06 9.02e-05 0.0001249 6.051e-06 4.068e-06 0.0001497 1.355e-06 4.133e-06 0.0001956 0.0001654 4.088e-06 0.001849 1.43e-05 2.441e-06 1.806e-05 8.621e-05 3.391e-05 9.636e-06 0.0002529 0.0003766 5.542e-05 2.847e-05 0.000112 7.34e-05 0.0004941 0 7.784e-05 0.0009992 5.842e-05 0.0002144 2.469e-05 0.0009581 6.906e-05 9.947e-05 2.392e-05 7.044e-05 0.000551 9.691e-06 0.0006419 6.797e-05 4.022e-05 1.366e-05 6.848e-05 1.555e-05 0.0004803 0.0006671 0.0001907 0.0006255 3.951e-06 0.0002376 1.24e-05 1.732e-05 0.0001927 0.0001199 0.0001196 4.266e-06 2.977e-05 2.219e-05 3.351e-05 0.0001798 2.42e-05 4.475e-05 0.0005874 0.0001293 5.138e-05 1.394e-05 0.000145 0.0001316 0.0001922 0.0002991 6.409e-05 4.781e-05 6.628e-05 0.0001036 0.0002994 1.527e-05 1.422e-05 0.0001137 0.0002277 8.071e-05 6.791e-05 0.000137 0 3.823e-05 0.0002649 0.0003079 6.08e-05 7.83e-05 8.891e-06 0.0003892 0.0002313 0.001226 6.95e-06 9.318e-05 9.942e-07 
Uniformity values = 
0.9589 0.9621 0.9685 0.9514 0.9451 0.9195 0.9311 0.9608 0.9404 0.9474 0.9449 0.9444 0.9072 0.9521 0.962 0.9031 0.9467 0.9747 0.9434 0.951 0.9382 0.9441 0.9619 0.956 0.8832 0.9352 0.9561 0.9589 0.9563 0.9658 0.9365 0.9636 0.9466 0.941 0.959 0.958 0.9521 0.9416 0.9416 0.965 0.9169 0.9588 0.9267 0.9557 0.9348 0.9015 0.9604 0.9378 0.9553 0.9411 0.9541 0.9183 0.9378 0.9259 0.9608 0.9461 0.9663 0.9323 0.9535 0.9411 0.9106 0.9114 0.9544 0.966 0.9668 0.9545 0.9511 0.9609 0.9587 0.9415 0.9652 0.9217 0.9307 0.9354 0.9686 0.9055 0.966 0.9573 0.9363 0.9467 0.9487 0.9307 0.9367 0.9567 0.9624 0.9285 0.9366 0.9325 0.9616 0.9419 0.9479 0.9644 0.9527 0.9317 0.953 0.9621 0.9593 0.9388 0.9381 0.9293 
Minimum rate values = 
758.4 80.38 7723 6575 485.5 92.08 2795 3751 185.7 123.9 4571 41.38 131.4 5927 4962 130.6 5.63e+04 423.4 74.67 547.9 2651 1036 289 7633 1.23e+04 1710 859.3 3370 2215 1.476e+04 0 2331 3.044e+04 1791 6450 743.7 2.902e+04 2116 3048 715.1 2217 1.658e+04 301.8 1.937e+04 2098 1287 410.5 2107 469.7 1.472e+04 2.017e+04 5991 1.924e+04 123.1 7135 378.1 517.3 5964 3629 3667 135.2 942.6 670.9 1001 5367 731.5 1358 1.763e+04 3891 1575 416.7 4539 4080 5928 8910 2042 1428 1998 3191 9123 464.4 440.9 3503 6865 2420 2110 4219 0 1147 8114 9370 1819 2371 275.4 1.178e+04 6937 3.684e+04 213.6 2866 30.87 
Average rate values = 
2.124e+06 6.456e+06 5.999e+06 2.647e+06 1.109e+07 3.221e+06 5.516e+06 5.203e+06 2.667e+06 2.228e+06 9.297e+06 4.676e+06 1.011e+07 2.44e+06 2.184e+06 2.269e+06 2.613e+06 6.01e+06 5.62e+06 6.612e+06 3.365e+06 2.36e+06 9.098e+06 1.056e+07 2.945e+06 6.39e+06 1.115e+07 5.716e+06 2.322e+06 7.941e+06 9.01e+06 3.258e+06 2.542e+06 2.133e+06 3.246e+06 2.051e+06 7.021e+06 7.413e+06 2.505e+06 7.082e+06 2.267e+06 2.036e+06 7.362e+06 2.537e+06 2.164e+06 2.834e+06 2.154e+06 1.317e+07 2.418e+06 2.519e+06 3.242e+06 3.503e+06 2.259e+06 5.666e+06 5.714e+06 9.418e+06 2.24e+06 2.179e+06 2.441e+06 5.225e+06 2.308e+06 3.63e+06 7.865e+06 2.49e+06 2.6e+06 8.683e+06 4.901e+06 2.498e+06 2.733e+06 2.409e+06 8.636e+06 2.484e+06 2.461e+06 5.246e+06 2.557e+06 2.746e+06 9.816e+06 5.603e+06 1.04e+07 2.195e+06 2.267e+06 1.573e+07 3.083e+06 2.281e+06 2.731e+06 8.431e+06 2.303e+06 2.88e+06 2.451e+06 2.241e+06 2.56e+06 3.433e+06 2.211e+06 2.471e+06 4.826e+06 2.016e+06 2.555e+06 3.377e+06 2.4e+06 4.915e+06 
Average illumination values = 
390.9 386.4 384.7 395.8 397.4 410.8 401.6 390.2 416.1 411.2 400.5 411.3 432.4 404 399.2 433.4 421.1 384.7 399.4 391 416.8 415.3 391.4 388.1 448.5 415.3 391.3 400.4 400.4 387.1 408.6 386.3 404.3 406.9 386 398.5 391.1 410.2 409.3 391.5 441.3 390.7 420.5 395.2 412.4 435.6 407.7 418.5 398.1 412.4 400.5 424.5 423.7 419.7 401.6 407.7 390.6 411.3 395.3 404 425.7 437.2 392.2 388 392.1 394.2 393.8 386.2 401.2 406.2 389.5 420.4 421.6 404.3 387.8 430.3 400.2 402.6 406 410.2 404.2 427.3 401 405.6 394.4 409.8 407.3 406.3 386.5 396.5 391.4 391.7 400.2 410.4 393.8 391.1 389.8 409.8 413.8 416.2 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.691e-05 2.697e-06 0.0002821 6.718e-05 2.002e-06 6.091e-05 4.714e-05 5e-05 2.908e-06 0.0007743 1.098e-06 5.193e-05 1.944e-05 0.0001716 4.633e-06 0.001722 1.449e-05 3.699e-06 2.583e-05 1.036e-05 8.673e-05 2.919e-06 0.0002708 4.049e-05 1.757e-05 8.028e-05 5.328e-05 8.511e-05 3.401e-05 2.157e-05 0.0006576 6.536e-05 0.0002145 1.924e-05 0.0003701 8.96e-05 1.026e-05 1.724e-05 0.0003521 5.058e-05 7.185e-06 6.955e-05 5.178e-05 7.933e-06 3.369e-06 1.657e-05 0.000517 0.0009531 0.0001778 0.0005334 3.67e-06 1.521e-05 2.437e-06 2.409e-05 5.142e-05 0.0001027 1.776e-05 3.051e-06 0.0007071 8.027e-05 2.607e-05 2.5e-05 4.693e-06 0.0005885 0.0001296 0.0001582 1.809e-05 0.0003145 7.103e-05 5.16e-05 0.0001342 3.514e-05 0.0003229 6.911e-05 0.0001361 0.0001867 0.0001565 1.124e-05 4.242e-05 7.754e-05 0.0001238 6.038e-05 0 0.0002403 3.927e-05 9.904e-05 0.0001093 3.51e-06 3.952e-05 0.0001458 1.789e-05 6.025e-06 9.84e-05 1.096e-06 4.6e-05 8.819e-06 2.561e-05 0.0001474 0.0004789 0.0001432 
Uniformity values = 
0.9672 0.9661 0.9656 0.955 0.9551 0.9425 0.9358 0.9542 0.9687 0.9326 0.9249 0.9589 0.9445 0.9585 0.9153 0.9498 0.9775 0.921 0.9717 0.9284 0.9703 0.9601 0.9436 0.9407 0.9494 0.9454 0.9553 0.9676 0.9534 0.9658 0.9564 0.9565 0.9587 0.9604 0.9698 0.9722 0.9526 0.9666 0.9419 0.9505 0.9441 0.9677 0.8902 0.9461 0.9295 0.963 0.9338 0.959 0.9202 0.9396 0.9251 0.9564 0.9656 0.9416 0.9318 0.9639 0.917 0.9276 0.9619 0.9689 0.9559 0.9611 0.9489 0.962 0.9592 0.952 0.9205 0.9548 0.9429 0.9446 0.9577 0.9237 0.9724 0.9551 0.9639 0.9495 0.9637 0.9484 0.9396 0.9596 0.9292 0.9451 0.9398 0.9546 0.945 0.9596 0.9421 0.9469 0.94 0.9525 0.9725 0.9156 0.9266 0.9441 0.9533 0.9541 0.9325 0.957 0.9561 0.9317 
Minimum rate values = 
802.8 80.55 8427 2030 60.47 1865 1453 1512 86.63 2.395e+04 34.27 1563 593.9 5166 146 5.225e+04 427.7 115.9 767.1 321.8 2579 87.72 8281 1242 533.8 2450 1609 2538 1029 644.3 1.983e+04 1971 6456 577.9 1.101e+04 2659 310.7 514.5 1.078e+04 1535 219.6 2074 1678 241.9 104.6 496.5 1.597e+04 2.866e+04 5575 1.638e+04 114.5 458.9 72.81 738.1 1592 3073 558.7 94.89 2.12e+04 2390 787 750.5 142.7 1.765e+04 3897 4796 567.2 9502 2174 1576 4042 1098 9581 2088 4074 5673 4686 342 1302 2332 3844 1843 0 7264 1199 2978 3346 107 1213 4416 530.9 189.9 3064 33.5 1392 266.7 792.4 4443 1.445e+04 4434 
Average rate values = 
2.041e+06 6.163e+06 6.067e+06 1.005e+07 1.494e+07 1.988e+06 6.959e+06 3.427e+06 2.474e+06 2.102e+06 6.163e+06 2.804e+06 2.294e+06 2.075e+06 2.26e+06 2.412e+06 5.906e+06 2.319e+06 5.094e+06 2.583e+06 2.791e+06 6.025e+06 2.349e+06 2.623e+06 1.198e+07 7.1e+06 2.429e+06 1.652e+07 6.469e+06 2.683e+06 1.985e+06 2.062e+06 3.069e+06 2.042e+06 2.582e+06 4.03e+06 2.123e+06 2.763e+06 2.059e+06 3.601e+06 2.391e+06 2.607e+06 2.516e+06 2.306e+06 2.706e+06 2.32e+06 3.565e+06 2.337e+06 2.967e+06 2.133e+06 5.962e+06 6.291e+06 6.465e+06 3.073e+06 2.06e+06 2.657e+06 3.027e+06 2.23e+06 8.877e+06 2.504e+06 2.402e+06 9.241e+06 4.144e+06 2.357e+06 2.584e+06 2.255e+06 2.592e+06 2.426e+06 2.427e+06 3.508e+06 2.504e+06 2.404e+06 2.535e+06 6.437e+06 3.611e+06 2.163e+06 2.057e+06 3.342e+06 2.405e+06 2.348e+06 2.442e+06 7.109e+06 2.517e+06 8.156e+06 2.041e+06 5.069e+06 2.047e+06 3.474e+06 2.39e+06 2.108e+06 2.737e+06 2.51e+06 2.299e+06 6.047e+06 2.804e+06 1.19e+07 2.548e+06 2.021e+06 2.131e+06 2.218e+06 
Average illumination values = 
387.5 387.5 385.6 396.7 395.4 397.2 411.8 392.7 386.6 414.1 414.2 392.7 403.6 398.4 422.9 417.6 383.6 416.6 385.4 414.5 391.4 392 411 404.1 411.6 400.2 399 397.1 395.7 385.4 399.4 400.3 386.1 397.6 394 388.2 402.2 388.9 418 403 396.9 387.1 431.9 417.6 434.6 394.9 413.3 394.3 423.6 423 420.5 399.9 395 400.7 413.7 404.6 422.2 422.7 390.8 386.9 396.6 393.4 395.2 386.3 401 400.8 420.3 402.2 405.8 399.7 391.7 430.9 389.8 406.9 389.4 409.1 395.2 395.1 420.8 396.1 409.2 403.9 403.2 389.9 396.2 397 416.6 397.2 398.9 401.4 392.5 422.3 417.9 409.7 389.8 398.9 415.1 392.2 394.8 407.4 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.864e-05 2.768e-06 2.926e-05 1.672e-05 3.153e-06 0.0001342 4.974e-05 6.324e-06 3.201e-06 0.000277 4.259e-05 1.28e-05 0.0001167 1.893e-05 0.00267 1.182e-05 3.704e-06 1.962e-05 9.956e-06 0.0001263 4.076e-06 0.0001117 3.366e-05 1.905e-05 0.0002193 9.119e-05 7.416e-05 0 0.0003361 3.239e-05 0.0001916 9.179e-06 0.0004642 0 1.07e-05 1.748e-05 0.0003349 1.509e-05 9.619e-05 7.683e-05 3.838e-05 4.623e-06 6.009e-06 0.000146 7.145e-05 0.0002347 0.0007286 6.157e-06 1.484e-05 1.954e-06 3.527e-05 5.181e-05 0.0001194 1.865e-05 3.878e-06 2.263e-05 3.752e-05 6.126e-05 1.203e-05 4.913e-05 0.000188 1.23e-05 5.801e-05 4.266e-05 0.0001324 5.972e-05 5.526e-05 3.522e-05 6.579e-06 8.768e-06 0.0001528 1.844e-05 3.978e-05 3.363e-05 0.0003011 4.015e-07 0.0007061 2.786e-06 3.159e-06 0.0002051 0.0003277 9.677e-05 3.986e-06 3.85e-05 0.0001448 1.782e-05 6.314e-06 0.0001045 1.115e-06 5.301e-06 1.048e-05 6.897e-05 2.404e-05 0.0001379 0.00026 4.276e-06 9.411e-05 5.99e-05 0.0001172 8.186e-06 
Uniformity values = 
0.9705 0.9679 0.9536 0.9631 0.9501 0.9637 0.9582 0.9456 0.9456 0.9645 0.9259 0.9285 0.9526 0.9305 0.9554 0.9375 0.921 0.9717 0.9243 0.9642 0.9649 0.8828 0.9412 0.9288 0.9558 0.9682 0.921 0.9494 0.9424 0.9625 0.9622 0.9606 0.9583 0.9719 0.9556 0.9667 0.9257 0.9489 0.9546 0.9446 0.9065 0.9584 0.9301 0.9609 0.9576 0.9484 0.9711 0.8907 0.9618 0.9666 0.9517 0.9347 0.9646 0.9178 0.9293 0.9609 0.9644 0.9613 0.9605 0.9671 0.9381 0.9349 0.9748 0.9176 0.9333 0.9417 0.9576 0.9237 0.9725 0.9506 0.9462 0.9606 0.9609 0.9382 0.953 0.9397 0.9568 0.9327 0.959 0.9429 0.9589 0.9419 0.968 0.942 0.9578 0.9716 0.9313 0.9458 0.9436 0.9482 0.9577 0.9137 0.9607 0.9396 0.9532 0.9385 0.9632 0.9633 0.9598 0.9545 
Minimum rate values = 
851.5 82.53 885.4 500.8 95.77 4018 1498 193 97.69 8286 1327 397.9 3533 586.9 8.052e+04 363.8 116 582.4 310.8 3780 121.9 3650 1032 591.8 6618 2717 2323 0 1.029e+04 970.9 5744 275.7 1.397e+04 0 323 521.8 1.044e+04 458.9 2907 2347 1222 139.2 186.4 4385 2153 7140 2.164e+04 199.5 445.2 58.33 1069 1599 3571 586.3 120.4 679.5 1122 1839 361.4 1466 5783 379.6 1717 1342 4094 1830 1665 1100 195.2 266.1 4659 553.9 1195 1034 9115 12.33 2.129e+04 86.19 95.03 6275 9858 2964 118.8 1179 4360 529.1 195.6 3187 34.1 161.3 315.7 2178 722 4234 7868 131.5 2819 1794 3522 247.5 
Average rate values = 
1.905e+06 6.478e+06 2.38e+06 9.425e+06 2.889e+06 6.514e+06 3.904e+06 2.473e+06 1.966e+06 2.303e+06 4.208e+06 4.183e+06 2.014e+06 2.637e+06 2.134e+06 3.105e+06 2.197e+06 4.832e+06 2.361e+06 2.776e+06 5.994e+06 2.507e+06 4.846e+06 1.303e+07 1.992e+06 1.966e+06 1.575e+07 2.502e+06 2.238e+06 4.748e+06 2.268e+06 1.848e+06 2.52e+06 3.827e+06 2.045e+06 2.138e+06 1.977e+06 3.841e+06 2.252e+06 1.957e+06 2.414e+06 2.523e+06 1.066e+07 2.161e+06 2.265e+06 1.951e+06 2.545e+06 1.991e+06 5.322e+06 6.278e+06 1.925e+06 1.953e+06 2.507e+06 3.085e+06 2.444e+06 7.556e+06 2.047e+06 2.518e+06 1.168e+07 3.067e+06 2.603e+06 2.378e+06 4.196e+06 2.258e+06 2.114e+06 3.322e+06 2.413e+06 2.279e+06 2.394e+06 6.89e+06 2.067e+06 1.899e+06 3.661e+06 7.447e+06 2.191e+06 2.329e+06 1.927e+06 2.43e+06 4.291e+06 2.01e+06 2.383e+06 1.934e+06 4.117e+06 2.215e+06 1.969e+06 2.579e+06 2.445e+06 2.203e+06 6.17e+06 2.439e+06 4.234e+06 2.119e+06 4.941e+06 1.908e+06 1.852e+06 2.584e+06 1.979e+06 2.039e+06 1.253e+07 2.31e+06 
Average illumination values = 
387.3 386.8 391.3 387.7 390.8 385.5 391.7 413.9 412 384.2 412.5 419.6 398.8 412.1 395.5 430.6 416.6 385.4 416.4 393.9 384.7 448 411 415.5 385.8 392.8 425.5 399.4 398.2 389.9 397.8 397.4 392.3 387.9 401 388.9 416.4 399.5 395.8 408.1 433 410.7 420.1 397.1 388.2 398.6 393.1 447 400.7 390 395.8 412.4 405 422.3 423.4 391.1 388 394.3 392 388.9 417.1 412 385.2 419.9 418.5 400.8 391.8 430.9 389.8 408.7 406.2 398.9 394.2 407.6 409.5 406 392.1 410.6 387.5 396.1 387.8 417 388.6 398.2 401.5 392.9 415.2 408.6 410 391.9 400.1 425.7 399.6 403.7 398.9 403.6 392 392.3 387 406.4 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.878e-05 2.802e-06 4.414e-05 2.016e-05 3.045e-06 9.924e-05 8.283e-05 2.702e-06 3.821e-05 1.38e-06 4.174e-06 0.0002586 3.087e-05 0.0008002 1.441e-05 2.584e-06 2.148e-05 1.033e-05 6.818e-05 3.984e-06 0.0001186 2.747e-05 0.0003414 5.68e-05 5.856e-05 5.328e-06 7.257e-05 0.000662 5.895e-05 0.0001158 7.245e-05 3.232e-05 5.031e-06 9.658e-06 0.0003871 1.51e-05 8.958e-05 7.716e-05 4.374e-05 4.432e-06 2.124e-05 0.000166 0.0004705 0.0002781 0.0001063 1.207e-05 3.308e-06 1.759e-05 0.0001725 4.753e-05 2.511e-05 3.012e-06 2.315e-05 3.745e-05 6.144e-05 5.603e-06 2.413e-05 0.0001186 6.07e-05 1.831e-05 0.0001187 1.326e-05 3.458e-05 7.422e-05 4.904e-05 7.678e-05 0.0001632 0.0001763 7.403e-05 0.0001295 0.0001528 4.455e-07 6.661e-05 2.94e-06 5.371e-06 0.0001672 0.0001735 7.217e-05 3.526e-06 5.088e-05 0.0002424 0.0002993 0.0001265 1.244e-06 4.92e-05 6.998e-06 3.372e-05 4.7e-05 9.886e-05 0.0001597 4.276e-06 0.0002702 9.521e-05 2.271e-05 0.0001302 0.0001447 2.653e-06 9.751e-05 3.613e-06 1.726e-05 
Uniformity values = 
0.9726 0.9706 0.957 0.9614 0.9402 0.9457 0.9699 0.9666 0.934 0.9371 0.9143 0.9588 0.9108 0.9296 0.9502 0.9648 0.967 0.9309 0.9642 0.9652 0.8847 0.9377 0.9513 0.9699 0.9707 0.9548 0.9648 0.9518 0.9414 0.9342 0.9404 0.9431 0.9443 0.9675 0.9262 0.9491 0.9577 0.9312 0.9287 0.9465 0.9639 0.9135 0.9612 0.9627 0.9142 0.9316 0.9543 0.9687 0.9355 0.9349 0.9252 0.9352 0.9621 0.9641 0.9613 0.9433 0.9334 0.9477 0.9447 0.9213 0.9499 0.9707 0.9684 0.9095 0.9553 0.9705 0.9614 0.9567 0.965 0.9563 0.9592 0.9529 0.9543 0.9561 0.9689 0.9487 0.9592 0.9105 0.9524 0.9551 0.9656 0.9419 0.9407 0.9522 0.9525 0.9478 0.9205 0.9432 0.9488 0.9561 0.9385 0.9646 0.9735 0.9375 0.9601 0.9642 0.9647 0.9446 0.9267 0.9624 
Minimum rate values = 
853.7 83.29 1331 605.1 93.46 3028 2464 80.64 1180 42.48 131.7 7781 977.9 2.482e+04 437.7 77.28 641 320.1 2040 119.1 3869 845.3 1.035e+04 1690 1741 161 2170 2.006e+04 1807 3575 2223 989 153.7 288 1.206e+04 459 2699 2391 1359 135.1 635.7 5243 1.412e+04 8333 3356 373.9 100 523.9 5319 1467 783.1 92.92 694.2 1121 1844 171.4 745.9 3612 1854 573.3 3605 394.3 1030 2355 1481 2283 4899 5315 2213 3908 4595 13.49 2014 88.74 160 5086 5217 2287 106.8 1537 7242 9169 3880 37.69 1490 213 1057 1438 3006 4819 131.5 8082 2822 698.9 3913 4329 79.34 2979 112.5 517.4 
Average rate values = 
1.81e+06 6.433e+06 2.312e+06 7.147e+06 2.725e+06 3.357e+06 3.759e+06 2.099e+06 1.9e+06 4.289e+06 8.853e+06 1.799e+06 2.238e+06 1.875e+06 2.282e+06 5.428e+06 6.358e+06 2.305e+06 2.638e+06 6.149e+06 2.541e+06 5.52e+06 2.241e+06 1.945e+06 5.609e+06 6.075e+06 2.519e+06 1.985e+06 1.837e+06 1.955e+06 2.144e+06 6.673e+06 2.068e+06 9.744e+06 1.885e+06 3.653e+06 2.032e+06 1.886e+06 2.133e+06 2.81e+06 2.086e+06 2.369e+06 2.157e+06 1.97e+06 1.926e+06 3.723e+06 2.27e+06 1.905e+06 1.779e+06 2.829e+06 2.034e+06 1.953e+06 8.105e+06 1.94e+06 2.398e+06 2.252e+06 1.005e+07 2.693e+06 1.934e+06 2.356e+06 2.417e+06 2.439e+06 3.628e+06 2.416e+06 1.088e+07 4.896e+06 2.051e+06 1.977e+06 1.857e+06 3.052e+06 2.056e+06 2.372e+06 1.829e+06 2.358e+06 2.016e+06 1.911e+06 2.036e+06 2.458e+06 2.135e+06 2.15e+06 1.686e+06 2.308e+06 1.946e+06 4.455e+06 2.319e+06 4.012e+06 2.02e+06 1.903e+06 1.845e+06 1.761e+06 2.454e+06 1.868e+06 1.97e+06 3.619e+06 2.179e+06 4.77e+06 2.239e+06 2.098e+06 2.163e+06 4.741e+06 
Average illumination values = 
386.4 385.7 389.9 388.5 394.3 392.3 386.6 387.4 413.5 409 429 399 426.6 409.2 414.5 390.7 384.6 413.4 393.9 384.9 447.8 414.2 393.8 387.2 393.4 395.2 385.8 399.3 409 417.2 405 409.3 408.1 393 416.1 399.4 394.5 417.7 418.8 407.6 394.6 434.4 393.2 386.6 427.7 416.4 402 389.1 409.2 415.4 418.1 417.9 390.5 388.1 394.3 398.9 415.5 411.8 407.7 420.5 398.8 385.6 385.2 427.8 399.3 386.7 402.3 405 394.6 393.1 406.8 400.4 392 404.1 383.5 392.4 389.4 433.1 400.3 390.4 389.5 401.8 408.9 404.1 390.1 399.1 424.1 403.7 400.4 397.7 403.6 391.4 388.1 407.4 400.9 386.7 397.8 411.1 414.8 387.4 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.936e-05 4.819e-06 0.0001213 1.682e-05 5.307e-06 5.172e-05 1.854e-06 4.611e-06 0.0003006 4.221e-05 2.113e-05 0.000159 3.819e-06 0.0001168 2.236e-05 5.809e-06 1.132e-05 5.273e-05 4.123e-06 0.0001196 3.366e-05 0.0001245 5.137e-05 8.473e-05 0 7.422e-05 3.264e-05 0.000168 1.886e-05 0.0001235 3.037e-05 2.056e-06 1.375e-05 9.069e-05 6.994e-06 7.953e-05 3.486e-05 4.681e-06 2.124e-05 0.0001627 0.0008377 0.0009338 1.838e-06 0.000113 1.962e-06 1.854e-05 2.506e-05 0.0001434 3.387e-06 2.403e-05 6.048e-05 2.807e-05 1.369e-05 3.156e-05 8.7e-05 1.841e-05 1.923e-05 6.498e-05 1.338e-05 2.543e-05 9.87e-06 0.0003171 9.918e-06 0.0001463 1.892e-05 2.096e-05 0.0001415 1.561e-05 0.0001886 1.481e-06 0 0.0002389 0.0002827 5.267e-05 3.892e-06 6.944e-05 0.0002439 0.0002948 5.839e-05 1.107e-06 5.324e-06 1.051e-05 8.433e-05 7.311e-05 0.0001176 5.695e-06 8.571e-05 6.296e-05 1.136e-06 8.603e-06 0.0002611 5.131e-05 6.595e-05 3.518e-06 1.728e-05 1.934e-06 1.67e-05 1.813e-06 9.944e-06 1.765e-06 
Uniformity values = 
0.9724 0.9712 0.9584 0.9571 0.9438 0.9371 0.9635 0.9672 0.9688 0.9282 0.964 0.9555 0.9101 0.9442 0.9756 0.9397 0.9409 0.9715 0.9654 0.8854 0.9357 0.9637 0.9713 0.9592 0.9522 0.9425 0.9651 0.9655 0.963 0.9567 0.9548 0.9302 0.9256 0.967 0.9453 0.9417 0.9131 0.9532 0.9639 0.9499 0.9694 0.9582 0.8843 0.9256 0.9607 0.9485 0.9226 0.9425 0.8948 0.9565 0.9725 0.9694 0.9644 0.9619 0.9418 0.9369 0.9224 0.9499 0.9699 0.9709 0.9105 0.9726 0.957 0.9439 0.9641 0.9631 0.9013 0.9628 0.9537 0.9444 0.949 0.9518 0.9627 0.9421 0.9478 0.9552 0.9666 0.9379 0.9404 0.9451 0.9482 0.9542 0.9241 0.962 0.9365 0.9586 0.9583 0.9579 0.9573 0.9496 0.9512 0.9631 0.9477 0.9555 0.9624 0.9581 0.9662 0.9341 0.9645 0.9398 
Minimum rate values = 
871.2 143.2 3652 507.2 162.2 1593 55.52 137.5 8952 1312 632.5 4800 121.1 3570 661.2 178.4 347.2 1566 123.2 3898 1038 3727 1526 2549 0 2272 975.8 5019 565 3724 917.9 63.78 428.5 2706 213.5 2437 1101 141.7 635.9 4941 2.492e+04 2.811e+04 59.98 3523 58.92 564 783.8 4391 109.2 724.9 1794 835.7 409.7 946.6 2665 566.8 601.4 1974 398 755.6 312.8 9405 299 4470 566.3 628 4529 467.8 5705 45.26 0 7242 8471 1613 118.5 2098 7279 9070 1792 33.79 162 317.8 2633 2193 3622 171.4 2581 1896 34.24 261.4 7920 1537 2008 106.3 518.2 58.23 498.7 55.99 297.5 54.17 
Average rate values = 
1.721e+06 2.773e+06 2.118e+06 8.945e+06 1.677e+06 6.033e+06 3.363e+06 1.732e+06 1.968e+06 3.907e+06 1.802e+06 1.744e+06 1.763e+06 2.166e+06 1.823e+06 2.009e+06 2.34e+06 2.475e+06 5.699e+06 2.442e+06 3.982e+06 2.064e+06 2.451e+06 1.53e+07 2.255e+06 2.058e+06 4.376e+06 2.464e+06 1.728e+06 2.597e+06 8.451e+06 2.742e+06 1.975e+06 1.624e+06 2.001e+06 1.788e+06 2.017e+06 2.472e+06 1.985e+06 2.086e+06 2.242e+06 1.754e+06 2.426e+06 2.144e+06 5.964e+06 1.685e+06 1.79e+06 2.503e+06 2.04e+06 5.486e+06 1.697e+06 2.142e+06 7.931e+06 2.829e+06 2.565e+06 1.88e+06 2.351e+06 2.302e+06 2.346e+06 2.038e+06 2.134e+06 2.271e+06 5.685e+06 1.829e+06 1.732e+06 2.966e+06 2.036e+06 2.047e+06 1.718e+06 8.696e+06 9.388e+06 1.905e+06 1.928e+06 1.751e+06 2.417e+06 1.991e+06 1.603e+06 2.202e+06 1.857e+06 5.399e+06 2.214e+06 3.908e+06 2e+06 1.729e+06 1.938e+06 1.822e+06 1.841e+06 1.79e+06 6.859e+06 2.185e+06 1.927e+06 2.102e+06 1.962e+06 1.983e+06 4.544e+06 8.612e+06 1.635e+06 7.615e+06 1.674e+06 7.63e+06 
Average illumination values = 
386.5 385.1 390.7 391.4 397.3 411.2 389 394.7 383.4 412.1 397.7 397.6 428.7 411.9 384.4 403.2 409 390.9 384.8 447.4 411 385.1 386.2 396.7 405.5 400.4 388.8 396.5 396.5 396.9 407.7 420.8 420.1 393.9 396.4 407.3 427.9 406.8 394.6 404.4 393.5 392.2 456.1 419.4 389.3 397.1 411.4 402.7 443 393.6 388.1 391.1 392.1 388.7 415.5 411.1 420 398.8 385.5 386.6 431.2 389.8 405.9 407.1 397.7 395.3 437.9 394.8 392.3 407.6 404.9 388.9 386.3 416.6 402.3 390.4 389.1 403.6 409 409.3 391.9 399.3 422.1 397.1 405.2 403.1 394.4 389.8 388.1 405.6 404.2 398.4 406.5 402.3 387.4 394 387 404.1 391.4 417.3 

End of simulation
Obj Function for 2 users through 20 users 
0.0961 0.0430 0.0106 0.0047 0.0031 0.0023 0.0012 0.0009 0.0006 0.0005 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.8985 0.9004 0.9047 0.9084 0.9143 0.9170 0.9218 0.9279 0.9284 0.9318 0.9379 0.9381 0.9412 0.9435 0.9452 0.9492 0.9487 0.9487 0.9498 
Minimum rate for 2 users through 20 users 
2.724e+06 1.266e+06 3.313e+05 1.459e+05 9.64e+04 7.262e+04 3.871e+04 2.699e+04 1.987e+04 1.491e+04 1.316e+04 8633 6737 6597 5223 4129 3324 2717 2335 
Average rate for 2 users through 20 users 
7.817e+07 4.629e+07 3.111e+07 2.086e+07 1.62e+07 1.384e+07 1.188e+07 9.921e+06 9.072e+06 8.453e+06 6.849e+06 6.484e+06 6.09e+06 5.051e+06 4.559e+06 3.847e+06 3.539e+06 3.11e+06 3.085e+06 
Average illumination for 2 users through 20 users 
441.4 436.6 436.1 428 423.3 422.6 420.4 415.6 416.8 415 409.3 410.3 407 406.1 404.6 402.2 402.4 402 401.6 


==> code/simulations/Bulb Radius/50cm-70deg/ssa_led_final_users_2_20_30_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.6726 0.7934 0.8801 0.9114 0.8214 0.5463 0.8392 0.5694 0.2306 0.6535 0.6329 0.7148 0.5098 0.5959 0.4368 0.488 0.4005 0.575 0.6806 0.6192 0.4237 0.5911 0.5143 0.6765 0.8849 0.773 0.8834 0.7305 0.7446 0.9063 0.2793 0.5208 0.7892 0.4369 0.6783 0.5971 0.6474 0.8588 0.8402 0.9154 0.8261 0.6014 0.7537 0.6403 0.7044 0.8126 0.4802 0.8386 0.8086 0.7685 0.9171 0.4 0.9171 0.6583 0.7286 0.9121 0.6496 0.6318 0.678 0.5926 0.774 0.6828 0.7106 0.8097 0.7689 0.7254 0.7893 0.732 0.6095 0.7692 0.5433 0.557 0.9067 0.7466 0.6899 0.6041 0.4967 0.7938 0.7326 0.7196 0.7774 0.3265 0.5044 0.6404 0.6665 0.2528 0.6953 0.7269 0.6433 0.5933 0.2515 0.6285 0.7169 0.6682 0.4887 0.6132 0.6331 0.6135 0.8993 0.8747 
Uniformity values = 
0.9495 0.9318 0.9238 0.9391 0.9142 0.9325 0.9298 0.9391 0.9406 0.9278 0.916 0.9237 0.9264 0.9205 0.944 0.9356 0.9314 0.9451 0.9249 0.9301 0.9462 0.9254 0.9358 0.942 0.9429 0.9196 0.9159 0.9517 0.9507 0.9365 0.9416 0.9457 0.9241 0.9269 0.9286 0.9325 0.9271 0.9298 0.9513 0.9401 0.9273 0.9275 0.9363 0.9261 0.9293 0.9338 0.9189 0.9344 0.9214 0.9212 0.9375 0.935 0.9212 0.9234 0.9264 0.9237 0.9494 0.9305 0.924 0.9269 0.9335 0.9454 0.923 0.9353 0.9563 0.9261 0.9287 0.926 0.935 0.9336 0.9252 0.9404 0.9432 0.9228 0.9166 0.9299 0.9566 0.9238 0.9194 0.9661 0.9347 0.9355 0.9393 0.9236 0.9298 0.9368 0.923 0.9249 0.9375 0.9225 0.9205 0.9234 0.9335 0.9254 0.9203 0.941 0.9253 0.9212 0.9283 0.9269 
Minimum rate values = 
1.545e+07 1.777e+07 1.931e+07 1.957e+07 1.85e+07 1.331e+07 1.856e+07 1.368e+07 6.326e+06 1.538e+07 1.516e+07 1.654e+07 1.265e+07 1.44e+07 1.097e+07 1.211e+07 1.032e+07 1.371e+07 1.591e+07 1.472e+07 1.068e+07 1.425e+07 1.264e+07 1.562e+07 1.91e+07 1.76e+07 1.948e+07 1.644e+07 1.669e+07 1.953e+07 7.496e+06 1.266e+07 1.781e+07 1.114e+07 1.582e+07 1.428e+07 1.528e+07 1.888e+07 1.826e+07 1.962e+07 1.838e+07 1.442e+07 1.704e+07 1.517e+07 1.628e+07 1.806e+07 1.213e+07 1.848e+07 1.818e+07 1.75e+07 1.968e+07 1.028e+07 1.994e+07 1.553e+07 1.674e+07 1.982e+07 1.504e+07 1.495e+07 1.588e+07 1.426e+07 1.742e+07 1.569e+07 1.647e+07 1.799e+07 1.703e+07 1.669e+07 1.775e+07 1.681e+07 1.448e+07 1.734e+07 1.333e+07 1.342e+07 1.944e+07 1.71e+07 1.619e+07 1.444e+07 1.207e+07 1.79e+07 1.691e+07 1.606e+07 1.746e+07 8.639e+06 1.24e+07 1.52e+07 1.559e+07 6.893e+06 1.62e+07 1.673e+07 1.508e+07 1.433e+07 6.969e+06 1.498e+07 1.644e+07 1.568e+07 1.229e+07 1.448e+07 1.504e+07 1.473e+07 1.955e+07 1.917e+07 
Average rate values = 
2.085e+07 2.019e+07 2.002e+07 2.001e+07 2.008e+07 2.204e+07 2.008e+07 2.179e+07 3.322e+07 2.088e+07 2.098e+07 2.047e+07 2.254e+07 2.135e+07 2.418e+07 2.3e+07 2.499e+07 2.176e+07 2.068e+07 2.119e+07 2.454e+07 2.144e+07 2.255e+07 2.079e+07 2.003e+07 2.022e+07 2.001e+07 2.05e+07 2.043e+07 2.001e+07 3.005e+07 2.253e+07 2.018e+07 2.399e+07 2.071e+07 2.142e+07 2.093e+07 2.005e+07 2.011e+07 2.001e+07 2.01e+07 2.134e+07 2.034e+07 2.098e+07 2.055e+07 2.014e+07 2.299e+07 2.008e+07 2.012e+07 2.024e+07 2e+07 2.505e+07 2e+07 2.082e+07 2.042e+07 2e+07 2.103e+07 2.107e+07 2.069e+07 2.143e+07 2.025e+07 2.076e+07 2.049e+07 2.015e+07 2.034e+07 2.043e+07 2.019e+07 2.04e+07 2.131e+07 2.027e+07 2.202e+07 2.196e+07 2.001e+07 2.032e+07 2.058e+07 2.133e+07 2.304e+07 2.017e+07 2.037e+07 2.062e+07 2.024e+07 2.765e+07 2.275e+07 2.096e+07 2.08e+07 3.158e+07 2.058e+07 2.042e+07 2.102e+07 2.139e+07 3.138e+07 2.106e+07 2.05e+07 2.076e+07 2.284e+07 2.131e+07 2.103e+07 2.118e+07 2.001e+07 2.002e+07 
Average illumination values = 
395.1 401.7 406.5 398.6 410.2 397.6 403.4 393.3 392.7 399.6 408.6 400.9 405.4 406.6 397.9 395.1 397 390.5 406.1 403 396.9 400.6 395.7 396.7 397.9 407.9 409.5 394.6 389.1 394.5 392.7 397.1 406.4 405.2 397.1 396.2 404.6 397.9 394.3 399.2 404.8 402.3 395.2 398.7 403.6 394.9 402.1 396.8 401.9 406.3 400.2 401.7 406.3 401 405.4 405.2 395.1 403.1 399.4 400.9 402.3 396.7 405.5 401.5 392.3 404.2 403 405.6 394.3 401.7 400.7 393.3 397.6 405.6 409.2 403.5 392.6 403.7 408 388.7 395.1 395.4 393.8 405.3 403.4 395.6 406.9 405.7 395.1 401.6 401.4 401.5 402.3 404.5 406.7 399.1 399.8 401.1 397.8 398.3 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1061 0.3903 0.2973 0.149 0.2742 0.02244 0.2715 0.1282 0.2208 0.07958 0.01386 0.01245 0.0734 0.03479 0.03918 0.3108 0.3134 0.1242 0.02659 0.1462 0.1531 0.314 0.2327 0.222 0.4035 0.1634 0.1282 0.2735 0.1745 0.3088 0.2445 0.1459 0.2745 0.1707 0.3448 0.312 0.2793 0.2846 0.191 0.4143 0.3914 0.1495 0.05553 0.09481 0.2313 0.2734 0.2983 0.335 0.1677 0.1883 0.3074 0.2337 0.3216 0.1691 0.05179 0.2274 0.2786 0.2359 0.1043 0.007355 0.02581 0.03442 0.06999 0.3503 0.16 0.1782 0.3578 0.116 0.06977 0.2381 0.03963 0.03286 0.1023 0.1003 0.1815 0.323 0.3901 0.2347 0.03748 0.3838 0.3561 0.1042 0.1205 0.02191 0.3308 0.1203 0.2526 0.09534 0.3807 0.2119 0.2782 0.3111 0.322 0.301 0.16 0.2486 0.09255 0.0382 0.2716 0.3598 
Uniformity values = 
0.962 0.9315 0.9401 0.9325 0.9365 0.9483 0.9331 0.9237 0.9335 0.9458 0.9431 0.9491 0.9248 0.9554 0.9274 0.9705 0.9444 0.9196 0.953 0.9387 0.9497 0.9427 0.9269 0.9394 0.933 0.942 0.9366 0.9275 0.9393 0.9399 0.9364 0.9314 0.9314 0.9375 0.935 0.9306 0.9264 0.9497 0.9305 0.943 0.9378 0.9451 0.9704 0.9286 0.9294 0.9424 0.9452 0.9431 0.9432 0.9271 0.938 0.9547 0.9305 0.945 0.9488 0.9418 0.9298 0.9419 0.9415 0.9225 0.9346 0.9335 0.9261 0.9436 0.926 0.9283 0.9365 0.9367 0.9196 0.9303 0.9386 0.9472 0.9435 0.9328 0.9374 0.9481 0.9615 0.9319 0.9213 0.9374 0.9592 0.9422 0.9324 0.9227 0.9377 0.9496 0.9573 0.9288 0.9401 0.9374 0.9414 0.9384 0.9523 0.9439 0.9398 0.961 0.94 0.9198 0.9425 0.9382 
Minimum rate values = 
3.018e+06 1.01e+07 7.929e+06 4.277e+06 7.409e+06 6.748e+05 7.369e+06 3.751e+06 6.125e+06 2.331e+06 4.209e+05 3.759e+05 2.204e+06 1.032e+06 1.194e+06 8.017e+06 8.269e+06 3.655e+06 7.94e+05 4.178e+06 4.312e+06 8.295e+06 6.462e+06 6.122e+06 1.037e+07 4.614e+06 3.701e+06 7.456e+06 4.917e+06 8.198e+06 6.694e+06 4.2e+06 7.452e+06 4.826e+06 9.057e+06 8.343e+06 7.602e+06 7.564e+06 5.386e+06 1.051e+07 1.006e+07 4.237e+06 1.606e+06 2.805e+06 6.413e+06 7.351e+06 7.915e+06 8.772e+06 4.721e+06 5.335e+06 8.18e+06 6.319e+06 8.564e+06 4.75e+06 1.534e+06 6.242e+06 7.562e+06 6.45e+06 3.031e+06 2.291e+05 7.861e+05 1.045e+06 2.102e+06 9.109e+06 4.598e+06 5.066e+06 9.337e+06 3.369e+06 2.11e+06 6.576e+06 1.193e+06 9.84e+05 2.971e+06 2.947e+06 5.106e+06 8.459e+06 9.827e+06 6.481e+06 1.15e+06 9.902e+06 9.11e+06 3.028e+06 3.507e+06 6.77e+05 8.718e+06 3.443e+06 6.756e+06 2.82e+06 9.811e+06 5.879e+06 7.471e+06 8.262e+06 8.403e+06 7.986e+06 4.535e+06 6.639e+06 2.71e+06 1.174e+06 7.306e+06 9.366e+06 
Average rate values = 
1.326e+07 1.175e+07 1.24e+07 1.28e+07 1.205e+07 1.625e+07 1.281e+07 1.444e+07 1.308e+07 1.354e+07 1.616e+07 1.468e+07 1.379e+07 1.423e+07 1.655e+07 1.196e+07 1.194e+07 1.323e+07 1.517e+07 1.396e+07 1.887e+07 1.198e+07 1.232e+07 1.522e+07 1.173e+07 1.284e+07 1.344e+07 1.232e+07 1.261e+07 1.193e+07 1.222e+07 1.385e+07 1.222e+07 1.366e+07 1.183e+07 1.24e+07 1.215e+07 1.263e+07 1.382e+07 1.179e+07 1.176e+07 1.331e+07 1.398e+07 1.376e+07 1.364e+07 1.222e+07 1.201e+07 1.194e+07 1.541e+07 1.276e+07 1.193e+07 1.257e+07 1.236e+07 1.371e+07 1.429e+07 1.244e+07 1.332e+07 1.306e+07 1.327e+07 1.567e+07 1.436e+07 1.449e+07 1.545e+07 1.209e+07 1.377e+07 1.556e+07 1.214e+07 1.323e+07 1.44e+07 1.224e+07 1.411e+07 1.737e+07 1.399e+07 1.75e+07 1.268e+07 1.22e+07 1.179e+07 1.309e+07 1.552e+07 1.176e+07 1.191e+07 1.659e+07 1.311e+07 1.543e+07 1.186e+07 1.309e+07 1.38e+07 1.343e+07 1.189e+07 1.27e+07 1.218e+07 1.222e+07 1.2e+07 1.262e+07 1.288e+07 1.22e+07 1.369e+07 1.435e+07 1.23e+07 1.208e+07 
Average illumination values = 
389.9 402.8 398.2 397.6 399.7 389 397.4 400.9 401 397.1 391.9 388.8 405.6 392.8 399.3 384.6 396.4 407.9 393.8 393.2 389.1 398.4 405.2 392.5 396.5 393.1 399 402.3 393.9 392.8 393.8 396.7 397.6 400.2 401.7 397.9 405.4 394.1 403.1 391.1 400 396 387 403.1 402.7 391.2 392.3 392.2 397.6 403.7 400 388.5 403.1 390.8 389.9 392.8 403.4 393.1 398.5 401.6 395.4 402.3 404.2 398 399.5 397.8 393.7 400.4 408.4 397.2 400.1 390.1 397.6 395.8 400.2 395.6 390.6 398 406.3 393.5 391.5 393.7 397.1 405.7 393.7 389.7 387.5 397.1 395.7 393.4 392 400.2 393 394.5 392.4 389.5 399 402.6 397.2 394.7 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07908 0.00282 0.124 0.1017 0.03668 0.0002082 0.009779 0.02359 0.006897 0.01113 0.2001 0.1269 0.186 0.08764 0.02337 0.009398 0.03798 0.2357 0.1398 0.2239 0.05858 0.1838 0.04822 0.03129 0.08285 0.01958 0.03463 0.08197 0.05062 0.1747 0.185 0.06126 0.09367 0.1466 0.07538 0.05063 0.1205 0.0796 0.225 0.2013 0.03172 0.01064 0.04811 0.06751 0.007671 0.01679 0.2505 0.1523 0.1536 0.008802 0.01894 0.08972 0.1221 0.02998 0.004359 0.08138 0.0359 0.08676 0.07183 0.058 0.2091 0.1521 0.0166 0.1185 0.1283 0.1024 0.01856 0.05078 0.1868 0.05102 0.05522 0.1917 0.02703 0.0117 0.1147 0.003268 0.02285 0.05085 0.07126 0.08421 0.01036 0.05213 0.1016 0.03416 0.02107 0.002391 0.08689 0.01329 0.1788 0.1199 0.156 0.1303 0.01236 0.2069 0.06524 0.1446 0.033 0.1731 0.2186 0.03609 
Uniformity values = 
0.9618 0.941 0.9325 0.9571 0.95 0.9259 0.9335 0.9549 0.9544 0.9393 0.9551 0.9647 0.9462 0.9562 0.9562 0.9541 0.9377 0.9422 0.9471 0.9712 0.9275 0.94 0.9394 0.9339 0.9336 0.9444 0.9336 0.936 0.95 0.9468 0.9599 0.9407 0.9648 0.939 0.9464 0.9447 0.9551 0.9288 0.9632 0.966 0.9474 0.9418 0.9497 0.9356 0.9415 0.9403 0.9458 0.9438 0.9432 0.9309 0.948 0.9228 0.9369 0.9518 0.9463 0.9381 0.9478 0.9615 0.9444 0.9399 0.9612 0.9462 0.9474 0.9445 0.9557 0.9393 0.9511 0.9462 0.9399 0.9573 0.9357 0.9673 0.94 0.9384 0.9382 0.9261 0.9392 0.9532 0.9426 0.9298 0.9459 0.9475 0.9356 0.9286 0.923 0.9219 0.9589 0.9498 0.9631 0.9473 0.9359 0.9429 0.9371 0.9525 0.947 0.9365 0.9458 0.9371 0.9591 0.9446 
Minimum rate values = 
2.28e+06 8.635e+04 3.603e+06 2.915e+06 1.093e+06 6487 3.007e+05 7.04e+05 2.078e+05 3.398e+05 5.488e+06 3.566e+06 5.178e+06 2.53e+06 6.967e+05 2.828e+05 1.146e+06 6.443e+06 3.972e+06 5.987e+06 1.767e+06 5.152e+06 1.444e+06 9.508e+05 2.453e+06 5.921e+05 1.051e+06 2.422e+06 1.498e+06 4.887e+06 5.085e+06 1.82e+06 2.673e+06 4.187e+06 2.211e+06 1.507e+06 3.428e+06 2.373e+06 6.058e+06 5.462e+06 9.502e+05 3.241e+05 1.426e+06 2.01e+06 2.341e+05 5.108e+05 6.78e+06 4.318e+06 4.353e+06 2.715e+05 5.709e+05 2.677e+06 3.534e+06 8.949e+05 1.326e+05 2.4e+06 1.073e+06 2.493e+06 2.115e+06 1.728e+06 5.68e+06 4.302e+06 5.011e+05 3.411e+06 3.634e+06 2.987e+06 5.577e+05 1.508e+06 5.23e+06 1.498e+06 1.655e+06 5.216e+06 8.18e+05 3.576e+05 3.329e+06 1.016e+05 6.935e+05 1.5e+06 2.103e+06 2.502e+06 3.143e+05 1.545e+06 2.976e+06 1.043e+06 6.513e+05 7.475e+04 2.503e+06 4.01e+05 4.914e+06 3.44e+06 4.449e+06 3.735e+06 3.781e+05 5.672e+06 1.922e+06 4.143e+06 9.895e+05 4.89e+06 5.923e+06 1.082e+06 
Average rate values = 
8.96e+06 9.175e+06 9.439e+06 9.069e+06 9.535e+06 1.114e+07 9.287e+06 9.067e+06 1.126e+07 9.204e+06 8.586e+06 8.778e+06 8.47e+06 9.852e+06 9.392e+06 1.118e+07 9.179e+06 8.454e+06 8.546e+06 8.386e+06 8.922e+06 9.041e+06 9.201e+06 9.557e+06 8.947e+06 1.113e+07 1.008e+07 9.257e+06 1.033e+07 8.464e+06 8.444e+06 9.817e+06 8.916e+06 8.824e+06 1.008e+07 9.081e+06 9.23e+06 9.674e+06 8.399e+06 8.461e+06 1.004e+07 9.74e+06 1.011e+07 1.045e+07 9.204e+06 9.103e+06 8.4e+06 9.225e+06 8.748e+06 9.411e+06 9.176e+06 9.178e+06 8.958e+06 9.348e+06 1.005e+07 1.161e+07 9.443e+06 9.553e+06 9.334e+06 9.057e+06 8.687e+06 9.502e+06 9.588e+06 8.779e+06 9.525e+06 9.377e+06 9.17e+06 9.66e+06 8.478e+06 9.091e+06 1.059e+07 8.856e+06 9.198e+06 9.565e+06 9.494e+06 9.473e+06 9.535e+06 9.522e+06 8.85e+06 9.093e+06 9.624e+06 9.538e+06 8.679e+06 8.987e+06 9.53e+06 1.076e+07 1.159e+07 1.02e+07 8.603e+06 9.067e+06 9.402e+06 9.299e+06 1.09e+07 8.563e+06 9.943e+06 8.516e+06 1.156e+07 8.769e+06 8.513e+06 1.069e+07 
Average illumination values = 
389.2 397.8 397.6 385.9 388.3 400 401 386.7 386.7 399.1 388.2 383.6 395.6 392.3 386 387.3 400.5 391.3 390.6 386 402.2 392.6 392.6 395.6 396.6 397.3 396.7 399.9 394.8 389.5 390.8 397.9 388 398.6 389.3 391.4 391.9 403 385 388.3 389.5 392.8 389.5 401 393.5 393 395.7 396.6 391 396.6 388.6 407 394.3 388.2 396.4 393.6 394.9 390.6 392.7 392.5 390.2 390.7 392.2 390.9 387.2 392.6 391.1 389.3 392.6 386 394.1 387 399 394.6 394.7 401.3 392.6 387.4 393.4 397.4 396.6 389.1 400.1 398.3 405.6 406.9 391.1 387.8 389.9 396.4 397.6 397 393.5 389.3 390.1 393.7 389.8 394 387.2 390.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03743 0.07293 0.03461 0.02074 0.0002183 0.02692 0.001657 0.01124 0.01784 0.02311 0.01582 0.02011 0.008333 0.07475 0.04193 0.04072 0.05237 0.01437 0.001583 0.04166 0.007808 0.0136 0.005194 0.04902 0.1298 0.06268 0.03926 0.05423 0.05732 0.003823 0.03934 0.004644 0.0328 0.02006 0.001327 0.008673 0.00823 0.001827 0.03614 0.002346 0.01894 0.01071 0.01907 0.004245 0.02461 0.01478 0.01821 0.04758 0.02885 0.04189 0.1391 0.1266 0.02828 0.02005 0.0156 0.04931 0.0622 0.05155 0.02608 0.03952 0.003565 0.0008259 0.0376 0.06276 0.01102 0.05012 0.0204 0.02316 0.002999 0.02896 0.01121 0.01319 0.03537 0.00213 0.0084 0.07924 0.01801 0.006268 0.0154 0.01691 0.02058 0.05212 0.009164 0.004432 0.03496 0.01285 0.0176 0.01185 0.03256 0.0264 0.04715 0.004541 0.01274 0.0173 0.05623 0.06604 0.02536 0.005119 0.02942 0.01396 
Uniformity values = 
0.9662 0.9445 0.946 0.9504 0.9339 0.956 0.9501 0.9612 0.954 0.9713 0.9532 0.9623 0.9552 0.9416 0.9504 0.9624 0.9399 0.941 0.9411 0.9336 0.9444 0.9393 0.9525 0.9618 0.9596 0.9764 0.9301 0.9532 0.9447 0.9597 0.9647 0.9576 0.9611 0.9526 0.9445 0.9452 0.9403 0.9458 0.9445 0.9309 0.948 0.9303 0.9544 0.9603 0.9472 0.9593 0.9597 0.9406 0.9585 0.9413 0.9448 0.9557 0.9432 0.9571 0.9437 0.962 0.9445 0.9694 0.9439 0.9476 0.9303 0.9363 0.9461 0.9447 0.9471 0.9388 0.9418 0.923 0.9239 0.9498 0.9652 0.9576 0.9491 0.9545 0.9479 0.9491 0.9365 0.9429 0.9543 0.948 0.959 0.9334 0.9544 0.9241 0.9638 0.9465 0.9424 0.9314 0.9511 0.9422 0.9552 0.9586 0.9585 0.9577 0.9634 0.9461 0.9416 0.946 0.939 0.9405 
Minimum rate values = 
1.097e+06 2.146e+06 1.037e+06 6.229e+05 6743 8.014e+05 5.028e+04 3.355e+05 5.346e+05 6.786e+05 4.751e+05 5.966e+05 2.506e+05 2.204e+06 1.246e+06 1.196e+06 1.564e+06 4.374e+05 4.85e+04 1.26e+06 2.376e+05 4.149e+05 1.569e+05 1.434e+06 3.661e+06 1.795e+06 1.193e+06 1.597e+06 1.7e+06 1.147e+05 1.153e+06 1.396e+05 9.684e+05 6.013e+05 4.05e+04 2.635e+05 2.514e+05 5.569e+04 1.083e+06 7.261e+04 5.707e+05 3.303e+05 5.71e+05 1.273e+05 7.402e+05 4.412e+05 5.425e+05 1.424e+06 8.555e+05 1.256e+06 3.963e+06 3.591e+06 8.523e+05 5.982e+05 4.731e+05 1.442e+06 1.84e+06 1.495e+06 7.866e+05 1.179e+06 1.104e+05 2.544e+04 1.125e+06 1.856e+06 3.339e+05 1.501e+06 6.182e+05 7.152e+05 9.352e+04 8.667e+05 3.331e+05 3.948e+05 1.056e+06 6.431e+04 2.546e+05 2.314e+06 5.496e+05 1.912e+05 4.62e+05 5.102e+05 6.126e+05 1.568e+06 2.757e+05 1.38e+05 1.028e+06 3.892e+05 5.339e+05 3.649e+05 9.712e+05 7.973e+05 1.39e+06 1.363e+05 3.811e+05 5.167e+05 1.637e+06 1.947e+06 7.669e+05 1.557e+05 8.901e+05 4.25e+05 
Average rate values = 
7.307e+06 7.002e+06 6.883e+06 7.649e+06 7.047e+06 7.386e+06 1.041e+07 7.387e+06 7.044e+06 7.258e+06 7.637e+06 7.813e+06 7.203e+06 6.805e+06 7.196e+06 6.936e+06 7.098e+06 7.27e+06 7.55e+06 7.1e+06 8.758e+06 6.986e+06 7.314e+06 6.771e+06 6.631e+06 7.582e+06 7.517e+06 6.925e+06 7.086e+06 6.862e+06 7.174e+06 6.874e+06 7.144e+06 6.775e+06 7.836e+06 7.205e+06 7.438e+06 7.198e+06 6.918e+06 7.069e+06 6.909e+06 7.379e+06 7.505e+06 6.886e+06 7.655e+06 6.877e+06 7.253e+06 7.683e+06 6.943e+06 7.375e+06 6.613e+06 7.248e+06 7.285e+06 7.094e+06 7.171e+06 6.85e+06 7.029e+06 8.446e+06 8.083e+06 7.045e+06 6.946e+06 9.176e+06 9.503e+06 6.982e+06 7.135e+06 6.891e+06 8.923e+06 8.273e+06 7.044e+06 9.626e+06 7.941e+06 7.695e+06 7.327e+06 7.161e+06 7.743e+06 6.971e+06 6.996e+06 8.205e+06 6.868e+06 7.329e+06 7.301e+06 6.887e+06 6.983e+06 8.18e+06 7.112e+06 7.411e+06 9.577e+06 7.857e+06 6.902e+06 7.88e+06 6.849e+06 7.184e+06 6.819e+06 7.497e+06 7.026e+06 7.138e+06 6.937e+06 7.141e+06 8.611e+06 7.805e+06 
Average illumination values = 
386.8 396.3 391.9 388 396.5 391.6 388.6 389.4 388 384.3 393.5 383.5 386.4 391.6 388 384.8 392.3 392.4 391.4 396.6 397.3 394.2 393 383.1 390.1 383.4 402.4 386.5 391.4 390 388 387.3 384 388.3 392 391.9 393 395.7 391.6 396.6 388.6 397.2 387.6 386.4 389.8 391 386.5 392.2 386.6 393.3 390.8 387.2 391 385.3 391.1 384.1 390.5 384.5 392.3 390.8 399.5 393.8 392 391.1 395.2 392.7 392.7 405.6 405.9 387.9 388.6 392.2 392 386.5 389.3 389.3 393.7 391 386.9 388.9 386.1 401.8 393 405.8 385.3 389.5 391.3 402.7 387.3 392.3 392.7 387.8 384.8 385.6 382.4 389.4 397.5 391.4 398.6 398 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.02088 0.01984 0.02311 0.0001589 0.009307 0.001588 0.006576 0.006918 0.01613 0.017 0.007267 0.02429 0.03809 0.05855 0.01463 0.001488 0.06992 0.002388 0.04531 0.03183 0.002106 0.06055 0.01707 0.0436 0.004097 0.03638 0.09667 0.00944 0.0056 0.00821 0.007805 0.001968 0.02298 0.01835 0.01237 0.01249 0.004477 0.008726 0.0003359 0.003555 0.03449 0.01885 0.02906 0.00665 0.01234 0.01532 0.00841 0.04612 0.014 0.04034 0.003052 0.0008053 0.05798 0.007782 0.02294 0.01963 0.002424 0.03046 0.01323 0.004678 0.02981 0.006794 0.01554 0.03198 0.004784 0.01475 0.008464 0.01636 0.001657 0.003732 0.03871 0.01372 0.02112 0.01464 0.0133 0.04848 0.003655 0.0337 0.003964 0.04093 0.02231 0.004631 0.01424 0.01683 0.001793 0.007025 0.04238 0.02251 0.01329 0.04323 0.02454 0.0198 0.0001533 0.003291 0.009514 0.02595 0.003513 0.001483 0.009695 0.000769 
Uniformity values = 
0.9681 0.9445 0.9587 0.9513 0.9583 0.963 0.9581 0.9667 0.9462 0.9623 0.9571 0.951 0.9565 0.9396 0.9423 0.9486 0.9492 0.9445 0.9581 0.9618 0.9596 0.9764 0.954 0.953 0.9597 0.9691 0.9576 0.9513 0.9555 0.946 0.9476 0.9438 0.9473 0.9609 0.9303 0.9554 0.9603 0.9527 0.9585 0.9406 0.9607 0.9461 0.9519 0.9547 0.9612 0.9437 0.9573 0.9567 0.9362 0.9481 0.9458 0.9532 0.9509 0.9467 0.9482 0.9449 0.9334 0.9608 0.9559 0.9676 0.9498 0.9491 0.9585 0.9507 0.9488 0.9566 0.9503 0.9595 0.9385 0.9442 0.9679 0.939 0.9604 0.9518 0.9422 0.9549 0.9586 0.962 0.9542 0.9543 0.952 0.9416 0.953 0.9598 0.9508 0.9723 0.9451 0.942 0.9627 0.9386 0.9447 0.9525 0.9487 0.9321 0.9611 0.9356 0.9606 0.9446 0.9614 0.9463 
Minimum rate values = 
6.156e+05 5.998e+05 6.875e+05 4820 2.789e+05 4.753e+04 1.974e+05 2.058e+05 4.878e+05 5.052e+05 2.183e+05 7.278e+05 1.127e+06 1.744e+06 4.445e+05 4.522e+04 2.051e+06 7.285e+04 1.333e+06 9.396e+05 6.325e+04 1.736e+06 5.117e+05 1.291e+06 1.229e+05 1.063e+06 2.775e+06 2.849e+05 1.686e+05 2.493e+05 2.367e+05 6.01e+04 6.916e+05 5.458e+05 3.811e+05 3.748e+05 1.342e+05 2.631e+05 1.011e+04 1.088e+05 1.018e+06 5.691e+05 8.676e+05 2.003e+05 3.681e+05 4.646e+05 2.524e+05 1.358e+06 4.283e+05 1.202e+06 9.294e+04 2.436e+04 1.708e+06 2.362e+05 6.898e+05 5.934e+05 7.482e+04 9.005e+05 3.967e+05 1.392e+05 8.917e+05 2.058e+05 4.64e+05 9.548e+05 1.451e+05 4.415e+05 2.558e+05 4.879e+05 5.091e+04 1.138e+05 1.131e+06 4.185e+05 6.277e+05 4.404e+05 4.046e+05 1.429e+06 1.098e+05 9.936e+05 1.196e+05 1.212e+06 6.685e+05 1.416e+05 4.279e+05 5.014e+05 5.437e+04 2.077e+05 1.266e+06 6.814e+05 3.957e+05 1.299e+06 7.399e+05 5.938e+05 4661 1.017e+05 2.842e+05 7.892e+05 1.053e+05 4.526e+04 2.895e+05 2.344e+04 
Average rate values = 
5.841e+06 6.025e+06 6.24e+06 5.822e+06 5.946e+06 6.341e+06 6.206e+06 6.279e+06 5.615e+06 6.784e+06 6.09e+06 5.757e+06 5.767e+06 5.493e+06 6.084e+06 5.737e+06 5.665e+06 6.695e+06 5.773e+06 5.726e+06 5.658e+06 5.76e+06 5.634e+06 5.681e+06 5.918e+06 5.58e+06 5.4e+06 6.763e+06 7.394e+06 5.76e+06 6.255e+06 6.363e+06 5.82e+06 5.657e+06 6.529e+06 6.387e+06 5.866e+06 6.595e+06 6.326e+06 6.232e+06 5.526e+06 6.335e+06 5.901e+06 6.268e+06 5.813e+06 5.882e+06 5.778e+06 6.477e+06 6.481e+06 6.049e+06 5.696e+06 6.714e+06 5.51e+06 5.965e+06 5.811e+06 6.009e+06 5.785e+06 6.281e+06 6.898e+06 6.227e+06 5.83e+06 6.344e+06 5.69e+06 5.719e+06 6.415e+06 5.625e+06 6.273e+06 5.779e+06 5.912e+06 6.269e+06 5.611e+06 5.835e+06 5.703e+06 5.883e+06 6.108e+06 5.559e+06 6.244e+06 5.931e+06 6.484e+06 5.959e+06 5.684e+06 5.749e+06 6.238e+06 6.345e+06 6.62e+06 5.989e+06 5.794e+06 5.845e+06 5.873e+06 5.784e+06 5.991e+06 6.913e+06 6.59e+06 6.462e+06 5.943e+06 6.425e+06 6.361e+06 6.515e+06 6.496e+06 5.744e+06 
Average illumination values = 
386.1 392.6 384.8 389.3 390.6 383.2 391.3 382.9 395.6 383.5 385.6 387.7 385.8 395.3 391.7 388.3 390.1 392.1 390.7 383.1 390.1 383.4 386.1 387.3 390 382.7 385.6 388.9 387 391.6 389.7 396.6 389.3 383.4 397.2 386.7 384.5 392.9 387 392.2 385.7 391.3 387.3 385.9 383.6 391.1 386 385 395.5 390.5 390.7 387.3 390 390.3 388.8 391.4 401 390.3 385.4 388.1 391.7 388.5 386.9 387.9 388.6 386 388 385.9 399.7 397.2 383.7 392.6 383.9 387 392.3 392 387.8 382.9 386.1 386 389 397.5 392.8 388.6 388.4 385 391.2 393.1 384.6 392.5 390.8 386.8 388.3 401.6 389.5 393.7 383.8 390 389.4 391.3 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002385 0.003108 0.02244 0.0002328 0.001394 0.006638 0.006983 0.01473 0.006182 0.0316 0.02368 0.058 0.01723 0.01032 0.009397 0.000367 0.02753 0.002257 0.0005036 0.01782 0.04656 0.05841 0.005287 0.009397 0.001039 0.006337 0.001698 0.03444 0.006003 0.00364 0.01225 0.02254 0.01005 0.01498 0.01177 0.0194 0.02736 0.006021 0.00284 0.02597 0.04701 0.01414 0.01106 0.0007342 0.03944 0.009055 0.01166 0.02158 0.002613 0.02481 0.002589 0.009005 0.0003092 0.01513 0.01839 0.004391 0.007061 0.009418 0.001566 0.003803 0.0361 0.001218 0.01265 0.01456 0.003016 0.00362 0.01763 0.01345 0.02333 0.002361 0.0008398 0.008613 0.001683 0.006321 0.0255 0.01636 0.01632 0.0241 0.01951 0.000178 0.004019 0.005717 0.01355 0.00162 0.01083 0.007778 0.02453 0.001048 0.01246 0.008949 0.02813 0.002271 0.003538 0.01574 0.02921 0.0359 0.003969 0.00571 0.003455 0.01201 
Uniformity values = 
0.9633 0.9545 0.9584 0.9424 0.9645 0.9637 0.9667 0.9647 0.9658 0.9599 0.9505 0.9593 0.9414 0.9493 0.9464 0.947 0.955 0.9596 0.9764 0.954 0.9581 0.9647 0.9641 0.9616 0.9581 0.9625 0.956 0.9643 0.9589 0.9314 0.9554 0.9603 0.9702 0.9452 0.9635 0.9461 0.9581 0.9596 0.9477 0.9657 0.9614 0.9458 0.9481 0.9475 0.9565 0.9475 0.954 0.9449 0.9334 0.9532 0.9762 0.9511 0.962 0.9624 0.9507 0.9485 0.955 0.9631 0.9238 0.9469 0.9606 0.939 0.9359 0.9585 0.9623 0.9586 0.9621 0.9634 0.9563 0.952 0.953 0.9598 0.9514 0.9723 0.9477 0.9556 0.9473 0.9604 0.9632 0.9549 0.9618 0.954 0.9597 0.956 0.9522 0.9516 0.9603 0.9409 0.9551 0.9583 0.9532 0.9549 0.9613 0.9647 0.9578 0.9561 0.942 0.9629 0.9622 0.9542 
Minimum rate values = 
7.136e+04 9.38e+04 6.679e+05 7127 4.168e+04 1.981e+05 2.077e+05 4.373e+05 1.841e+05 9.346e+05 7.099e+05 1.694e+06 5.232e+05 3.121e+05 2.851e+05 1.118e+04 8.199e+05 6.777e+04 1.488e+04 5.34e+05 1.369e+06 1.696e+06 1.578e+05 2.806e+05 3.126e+04 1.894e+05 5.121e+04 1.012e+06 1.801e+05 1.125e+05 3.677e+05 6.695e+05 2.975e+05 4.538e+05 3.504e+05 5.858e+05 8.123e+05 1.805e+05 8.633e+04 7.656e+05 1.377e+06 4.283e+05 3.345e+05 2.235e+04 1.166e+06 2.744e+05 3.505e+05 6.515e+05 8.066e+04 7.415e+05 7.642e+04 2.719e+05 9273 4.5e+05 5.528e+05 1.333e+05 2.126e+05 2.808e+05 4.889e+04 1.157e+05 1.065e+06 3.739e+04 3.875e+05 4.351e+05 9.03e+04 1.088e+05 5.239e+05 4e+05 6.955e+05 7.147e+04 2.542e+04 2.578e+05 5.099e+04 1.87e+05 7.661e+05 4.897e+05 4.928e+05 7.15e+05 5.785e+05 5378 1.203e+05 1.724e+05 4.047e+05 4.885e+04 3.264e+05 2.349e+05 7.277e+05 3.211e+04 3.74e+05 2.682e+05 8.391e+05 6.855e+04 1.06e+05 4.67e+05 8.667e+05 1.064e+06 1.213e+05 1.706e+05 1.034e+05 3.608e+05 
Average rate values = 
5.002e+06 4.949e+06 4.958e+06 5.009e+06 5.439e+06 5.3e+06 5.458e+06 5.05e+06 5.046e+06 5.173e+06 5.085e+06 4.62e+06 4.885e+06 4.933e+06 4.968e+06 4.825e+06 5.596e+06 4.887e+06 5.001e+06 4.739e+06 5.209e+06 4.713e+06 4.828e+06 5.765e+06 6.103e+06 5.256e+06 5.001e+06 4.741e+06 4.886e+06 5.715e+06 4.891e+06 4.712e+06 5.133e+06 4.941e+06 4.917e+06 5.687e+06 5.002e+06 4.832e+06 5.164e+06 4.814e+06 4.993e+06 4.979e+06 5.125e+06 4.976e+06 4.868e+06 5.209e+06 4.878e+06 5.213e+06 5.018e+06 5.291e+06 5.006e+06 5.362e+06 5.107e+06 4.854e+06 4.96e+06 4.972e+06 5.057e+06 5.35e+06 5.486e+06 5.453e+06 4.76e+06 9.292e+06 4.943e+06 5.094e+06 4.911e+06 5.178e+06 5.15e+06 5.036e+06 4.874e+06 4.973e+06 5.603e+06 5.605e+06 5.69e+06 5.012e+06 4.922e+06 4.875e+06 4.887e+06 4.845e+06 5.853e+06 5.191e+06 5.272e+06 5.698e+06 4.728e+06 5.076e+06 5.805e+06 4.957e+06 5.914e+06 4.918e+06 4.719e+06 5.427e+06 5.57e+06 5.134e+06 5.095e+06 4.857e+06 4.558e+06 5.098e+06 5.467e+06 4.976e+06 5.52e+06 4.839e+06 
Average illumination values = 
385.9 388.4 384.7 392.9 382.6 388.3 382.9 388.8 381.9 383.8 388 384.6 391.6 388 395.5 391 385.7 390.1 383.4 386.1 385.9 388 384.7 383.8 386 382.8 387.8 382 384.2 396.7 386.7 384.5 385.8 392.4 382.7 391.3 384.8 383.9 388.7 382.7 383.2 391.5 390.5 389.2 386 390 386.5 391.4 401 386.5 384.2 390.4 383.2 384.7 387.9 388.7 385.8 384.5 406 396.1 383.5 392.6 400 384.3 383.7 387.8 382.9 382.4 385.2 389 392.8 388.6 388.4 385 389.6 387.5 395.2 383.6 382.5 386.1 389.2 388.7 383.8 385.3 388.9 391.7 384.3 392 391.9 384.4 386.5 386.3 389.4 383.3 385.1 386 397.9 384.2 384.5 386.6 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002531 0.003314 0.0001621 0.007103 0.005382 0.007117 0.0146 0.005497 0.02091 0.001822 0.01337 0.001745 0.008009 0.0003211 0.002583 0.001686 0.0005705 0.01642 0.004816 0.005814 0.01013 0.001334 0.005186 0.00233 0.001729 0.003718 0.002697 0.003958 0.01171 0.003022 0.01124 0.02153 0.004178 0.001865 0.006508 0.0474 0.006056 0.003143 0.0008191 0.01187 0.01049 0.02426 0.002868 0.001572 0.0008221 0.006423 0.007201 0.006986 0.004109 0.00569 0.007766 0.001369 0.0001268 0.009033 0.009866 0.01046 0.003222 0.001201 0.004723 0.006349 0.004868 0.001141 0.008258 0.001628 0.007595 0.01303 0.001922 0.004563 0.02383 0.0001655 0.001643 0.0006083 0.004452 0.009525 0.0007876 0.003235 0.0009423 0.008967 0.01386 0.004095 0.01771 0.004369 9.163e-05 0.01311 0.003664 0.004909 0.01431 0.00811 0.002662 3.126e-05 0.009552 0.0002235 0.01559 0.01103 0.006344 0.01157 0.01218 0.008108 0.0135 0.001437 
Uniformity values = 
0.965 0.9653 0.9556 0.9649 0.9664 0.9675 0.9651 0.9658 0.951 0.9662 0.9486 0.9493 0.9519 0.947 0.9636 0.9607 0.9727 0.962 0.9615 0.9632 0.9636 0.9581 0.9586 0.953 0.9501 0.948 0.9566 0.9603 0.9702 0.9617 0.9599 0.9549 0.9547 0.9653 0.9627 0.9617 0.9458 0.9626 0.9546 0.9495 0.9619 0.9449 0.9334 0.9553 0.9729 0.9498 0.9528 0.9541 0.9545 0.955 0.9624 0.9545 0.9676 0.9536 0.9629 0.9587 0.9641 0.9679 0.9608 0.9544 0.952 0.9404 0.9598 0.9514 0.9664 0.9448 0.9627 0.9386 0.9655 0.9582 0.9618 0.9456 0.9631 0.9547 0.9491 0.9636 0.9513 0.9601 0.9583 0.9584 0.9574 0.9777 0.9631 0.9561 0.9503 0.9609 0.9649 0.9614 0.9536 0.9519 0.9369 0.9508 0.9631 0.9748 0.966 0.9636 0.9642 0.9387 0.9655 0.9527 
Minimum rate values = 
7.557e+04 9.89e+04 4894 2.116e+05 1.602e+05 2.115e+05 4.333e+05 1.638e+05 6.277e+05 5.437e+04 4.038e+05 5.298e+04 2.418e+05 9782 7.725e+04 5.058e+04 1.692e+04 4.883e+05 1.442e+05 1.736e+05 3.017e+05 4.016e+04 1.557e+05 7.047e+04 5.246e+04 1.129e+05 8.124e+04 1.187e+05 3.462e+05 9.051e+04 3.358e+05 6.432e+05 1.26e+05 5.569e+04 1.944e+05 1.388e+06 1.841e+05 9.406e+04 2.475e+04 3.585e+05 3.129e+05 7.315e+05 8.853e+04 4.744e+04 2.437e+04 1.945e+05 2.173e+05 2.105e+05 1.239e+05 1.714e+05 2.319e+05 4.137e+04 3781 2.72e+05 2.941e+05 3.132e+05 9.626e+04 3.577e+04 1.415e+05 1.913e+05 1.472e+05 3.498e+04 2.472e+05 4.934e+04 2.259e+05 3.952e+05 5.755e+04 1.399e+05 7.036e+05 4982 4.925e+04 1.855e+04 1.331e+05 2.864e+05 2.393e+04 9.672e+04 2.857e+04 2.682e+05 4.144e+05 1.23e+05 5.289e+05 1.287e+05 2745 3.929e+05 1.11e+05 1.47e+05 4.249e+05 2.424e+05 8.043e+04 947.6 2.927e+05 6782 4.634e+05 3.246e+05 1.889e+05 3.444e+05 3.621e+05 2.482e+05 4.007e+05 4.349e+04 
Average rate values = 
4.403e+06 4.138e+06 4.377e+06 4.341e+06 4.444e+06 4.449e+06 4.351e+06 4.432e+06 4.61e+06 4.282e+06 4.328e+06 4.329e+06 4.344e+06 4.27e+06 4.372e+06 4.538e+06 4.369e+06 4.321e+06 4.322e+06 4.48e+06 4.432e+06 4.246e+06 4.594e+06 4.32e+06 4.27e+06 4.482e+06 4.303e+06 4.161e+06 4.518e+06 4.364e+06 4.19e+06 4.836e+06 5.012e+06 4.419e+06 4.233e+06 4.328e+06 4.52e+06 4.215e+06 4.29e+06 4.316e+06 4.367e+06 4.155e+06 4.446e+06 4.514e+06 4.494e+06 4.486e+06 4.504e+06 4.244e+06 4.17e+06 4.416e+06 4.465e+06 4.316e+06 4.286e+06 4.299e+06 4.178e+06 4.407e+06 4.208e+06 4.25e+06 4.861e+06 4.565e+06 4.342e+06 4.471e+06 4.973e+06 4.756e+06 4.118e+06 4.503e+06 4.49e+06 4.483e+06 4.235e+06 4.47e+06 4.642e+06 4.809e+06 4.418e+06 4.47e+06 4.253e+06 4.502e+06 4.291e+06 4.643e+06 4.864e+06 4.806e+06 4.591e+06 4.368e+06 4.266e+06 4.536e+06 4.539e+06 4.395e+06 4.569e+06 4.334e+06 4.281e+06 4.6e+06 4.538e+06 4.564e+06 4.226e+06 4.254e+06 4.611e+06 4.428e+06 5.072e+06 4.448e+06 4.179e+06 4.531e+06 
Average illumination values = 
385.2 382.7 386 382.7 381.9 382.6 387.9 381.9 387.7 381.9 388.7 388 389 391 382.3 389.6 384.8 382.9 389.3 385 383 386 384.4 392.8 388.2 388.6 385.1 384.5 385.8 383.4 385.2 386.5 385.9 381.6 382.6 383.1 391.5 384.5 385.9 388 383.3 391.4 401 385.6 386 391.7 387 386.5 386.3 385.8 384.8 392.9 383.8 386.6 382.9 384.2 383 383.8 383.4 386 389 398 388.6 388.4 382.6 391.9 384.6 392.5 381.6 384.4 389.2 389.6 382.5 385.8 390.2 383 387.7 389.9 384.4 387 385.3 382.9 382.8 386 393.9 385 383.4 383.5 387.2 388.4 395.2 393.7 382.5 384 385.8 382.3 382.8 395 381.6 391.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002686 0.01053 0.0001086 0.001314 0.005786 0.005531 0.004849 0.009121 0.001772 0.01253 0.0017 0.002018 4.644e-05 0.001635 0.0004368 0.01604 0.005181 0.005325 0.009363 0.007155 0.001613 0.01378 0.000911 0.002572 0.003578 0.0003489 0.0008872 0.0001442 0.004921 0.006091 0.01317 0.0219 0.005556 0.003532 0.000921 0.009334 0.009146 0.00263 0.003409 0.0007567 1.287e-05 0.00925 0.004666 0.006614 0.008114 0.001338 0.000123 0.009129 0.01081 0.01278 0.002576 0.01367 0.003856 0.004732 0.004321 0.006899 0.001662 0.009022 0.001417 0.005491 0.0119 0.0001786 0.002348 0.0005813 0.004062 0.002327 0.00047 0.003232 0.00682 0.006779 0.007954 0.001713 0.003712 0.0001219 0.003172 0.006484 0.004175 0.001371 0.002918 3.384e-05 0.001563 0.004794 0.02192 0.007592 0.003867 0.0009195 0.009697 0.01453 0.001501 0.001104 0.007634 0.0006212 0.00158 0.005957 0.00114 0.002579 0.003717 0.01256 0.009621 0.002827 
Uniformity values = 
0.965 0.964 0.9646 0.9645 0.9642 0.9733 0.9658 0.961 0.9662 0.9486 0.9523 0.9506 0.9581 0.9654 0.9764 0.9654 0.9623 0.9627 0.9562 0.9643 0.9638 0.9643 0.9609 0.9653 0.9621 0.9662 0.9648 0.9578 0.9581 0.9612 0.962 0.9617 0.9594 0.9584 0.9565 0.9526 0.9618 0.9426 0.9532 0.9751 0.9498 0.9587 0.9506 0.9648 0.9605 0.9403 0.9651 0.9606 0.9629 0.9585 0.9549 0.9628 0.9643 0.9666 0.9423 0.9606 0.9514 0.9671 0.9524 0.9563 0.9603 0.9624 0.963 0.948 0.9631 0.9641 0.9571 0.9621 0.9653 0.9583 0.9552 0.9574 0.9672 0.9605 0.9563 0.9629 0.9649 0.965 0.955 0.9519 0.9369 0.9539 0.9655 0.9491 0.9661 0.9555 0.9533 0.9655 0.9584 0.96 0.9593 0.962 0.9667 0.9711 0.9619 0.9563 0.9609 0.9635 0.9647 0.962 
Minimum rate values = 
8.021e+04 3.136e+05 3247 3.927e+04 1.726e+05 1.635e+05 1.445e+05 2.726e+05 5.287e+04 3.787e+05 5.146e+04 6.117e+04 1399 4.884e+04 1.291e+04 4.756e+05 1.549e+05 1.592e+05 2.812e+05 2.133e+05 4.824e+04 4.093e+05 2.734e+04 7.678e+04 1.071e+05 1.042e+04 2.652e+04 4344 1.478e+05 1.823e+05 3.922e+05 6.497e+05 1.666e+05 1.061e+05 2.777e+04 2.814e+05 2.731e+05 8.039e+04 1.03e+05 2.238e+04 390.9 2.77e+05 1.413e+05 1.971e+05 2.427e+05 4.104e+04 3678 2.729e+05 3.222e+05 3.823e+05 7.775e+04 4.068e+05 1.151e+05 1.409e+05 1.32e+05 2.065e+05 5.037e+04 2.679e+05 4.289e+04 1.652e+05 3.555e+05 5356 7.026e+04 1.769e+04 1.214e+05 6.957e+04 1.417e+04 9.678e+04 2.031e+05 2.034e+05 2.393e+05 5.157e+04 1.105e+05 3663 9.555e+04 1.936e+05 1.246e+05 4.096e+04 8.804e+04 1026 4.809e+04 1.446e+05 6.478e+05 2.299e+05 1.153e+05 2.775e+04 2.92e+05 4.311e+05 4.516e+04 3.317e+04 2.287e+05 1.863e+04 4.712e+04 1.765e+05 3.417e+04 7.771e+04 1.114e+05 3.738e+05 2.863e+05 8.466e+04 
Average rate values = 
3.961e+06 3.721e+06 3.895e+06 4.068e+06 3.966e+06 3.958e+06 4.065e+06 4.006e+06 3.846e+06 3.765e+06 3.905e+06 3.887e+06 3.86e+06 3.835e+06 4.038e+06 3.659e+06 3.624e+06 3.798e+06 3.955e+06 3.676e+06 3.861e+06 3.753e+06 3.875e+06 3.813e+06 3.85e+06 3.896e+06 3.714e+06 4.387e+06 4.009e+06 3.899e+06 3.84e+06 3.91e+06 3.851e+06 3.743e+06 3.879e+06 3.937e+06 3.816e+06 3.739e+06 4.234e+06 4.006e+06 4.021e+06 3.834e+06 3.945e+06 3.836e+06 3.941e+06 3.904e+06 3.788e+06 3.859e+06 3.68e+06 3.851e+06 3.852e+06 3.789e+06 3.979e+06 3.827e+06 3.952e+06 3.996e+06 4.272e+06 3.821e+06 3.809e+06 3.759e+06 3.916e+06 4.123e+06 4.156e+06 4.326e+06 3.708e+06 3.941e+06 3.84e+06 4.416e+06 3.765e+06 3.94e+06 4.577e+06 4.096e+06 3.841e+06 3.56e+06 3.92e+06 3.929e+06 3.958e+06 3.788e+06 3.889e+06 4.183e+06 4.019e+06 4.076e+06 3.579e+06 3.837e+06 3.825e+06 3.806e+06 3.803e+06 3.569e+06 3.919e+06 3.899e+06 3.886e+06 3.907e+06 3.728e+06 3.893e+06 3.889e+06 3.921e+06 3.896e+06 4.183e+06 4.062e+06 3.874e+06 
Average illumination values = 
385.2 382.6 383.9 382.6 383.8 383.5 381.9 383.3 381.9 388.7 386.8 389.5 390.7 381.6 383.4 381.6 389 383.2 386.9 382.1 383.1 382 383.4 381.6 383.8 383.9 382.2 386 384.8 383.6 383.4 383.1 386 384.4 386 387.9 383 392.4 386.5 384.6 391.7 384.6 387.8 382.3 383.5 398.9 385.1 383.5 382.9 384.3 392 382.6 382 381.6 397.2 388.3 388.4 382.3 388.8 385.2 384.5 382.8 388.7 388.6 382.5 382.1 385.8 383.8 381.6 384.4 385.6 385.3 382.3 384.1 385.9 384.2 383.4 382.1 386.6 388.4 395.2 392.4 381.6 394.4 381.8 385.5 388.5 381.6 386.1 383.7 384 383.8 382 382.4 383.4 385.9 384.3 382.7 382.6 384.9 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.00278 0.0003335 9.873e-05 0.001301 0.007093 0.007784 0.00937 0.000182 0.0142 0.00177 0.002141 0.002528 0.001189 0.0001003 0.001217 0.004335 0.009035 0.00111 0.001663 0.0017 0.001797 0.003432 0.006493 0.003352 0.0108 0.0062 0.006247 0.006615 0.002919 0.005603 2.344e-05 0.0007061 0.004433 0.01139 0.001306 0.00076 1.138e-05 0.00166 0.001073 0.001329 0.0001739 0.001552 0.002375 0.01115 0.01125 0.002477 0.01237 0.006264 0.001574 0.0008903 0.0001459 0.005257 0.001332 0.001316 0.01223 0.0001704 0.0001798 0.01807 0.001608 0.0003644 0.002737 0.0006618 0.004308 0.0001657 0.001699 0.01294 4.984e-05 0.003344 0.001212 0.006564 0.002518 3.677e-05 0.001535 0.003276 0.0003439 0.0009582 0.003963 0.001112 0.003088 0.001548 0.001127 0.007479 0.0006645 0.003791 0.00227 5.015e-06 0.004165 0.01038 0.001704 0.002758 0.0002616 0.0008884 6.759e-05 0.006772 0.000814 0.004764 0.01221 0.0001124 0.001189 0.0009139 
Uniformity values = 
0.965 0.9638 0.9664 0.9664 0.9675 0.9623 0.9619 0.9652 0.9486 0.9523 0.9514 0.9654 0.9764 0.954 0.9644 0.9691 0.9649 0.9643 0.9638 0.9615 0.948 0.9597 0.9632 0.9642 0.9669 0.9581 0.9636 0.9627 0.9653 0.9694 0.95 0.9495 0.9619 0.9449 0.9593 0.9762 0.9665 0.9595 0.9539 0.9578 0.9624 0.9545 0.9631 0.9637 0.9587 0.9684 0.9629 0.9643 0.952 0.9531 0.9637 0.9664 0.9526 0.9563 0.9638 0.9624 0.9618 0.9654 0.956 0.9534 0.9661 0.9608 0.9583 0.9552 0.9574 0.9662 0.9659 0.9649 0.9609 0.961 0.955 0.9579 0.9434 0.9444 0.9662 0.966 0.9655 0.9612 0.9654 0.9683 0.96 0.9655 0.962 0.9621 0.9656 0.9587 0.9584 0.9638 0.9651 0.9645 0.958 0.963 0.948 0.9627 0.9644 0.9625 0.9624 0.9478 0.9516 0.9647 
Minimum rate values = 
8.301e+04 9984 2948 3.88e+04 2.108e+05 2.325e+05 2.797e+05 5440 4.287e+05 5.359e+04 6.488e+04 7.547e+04 3.512e+04 3033 3.64e+04 1.288e+05 2.689e+05 3.319e+04 4.974e+04 5.096e+04 5.465e+04 1.03e+05 1.938e+05 1.001e+05 3.205e+05 1.861e+05 1.865e+05 1.976e+05 8.713e+04 1.663e+05 712 2.145e+04 1.327e+05 3.457e+05 3.925e+04 2.246e+04 339.7 4.989e+04 3.244e+04 3.999e+04 5214 4.689e+04 7.108e+04 3.32e+05 3.367e+05 7.372e+04 3.684e+05 1.868e+05 4.767e+04 2.694e+04 4368 1.565e+05 4.032e+04 3.969e+04 3.639e+05 5107 5392 5.351e+05 4.849e+04 1.102e+04 8.161e+04 1.987e+04 1.294e+05 5005 5.116e+04 3.839e+05 1489 9.983e+04 3.637e+04 1.964e+05 7.599e+04 1108 4.691e+04 9.992e+04 1.027e+04 2.86e+04 1.182e+05 3.337e+04 9.215e+04 4.61e+04 3.386e+04 2.227e+05 1.992e+04 1.135e+05 6.776e+04 150.9 1.251e+05 3.09e+05 5.089e+04 8.239e+04 7878 2.66e+04 2057 2.023e+05 2.434e+04 1.425e+05 3.639e+05 3421 3.603e+04 2.732e+04 
Average rate values = 
3.641e+06 3.481e+06 3.526e+06 3.56e+06 3.626e+06 3.538e+06 3.733e+06 3.463e+06 3.409e+06 3.576e+06 3.482e+06 3.435e+06 3.63e+06 3.411e+06 3.589e+06 3.543e+06 3.422e+06 3.563e+06 3.545e+06 3.4e+06 3.573e+06 3.384e+06 3.716e+06 3.436e+06 3.385e+06 3.24e+06 3.463e+06 3.451e+06 3.355e+06 3.441e+06 3.475e+06 3.492e+06 3.485e+06 3.39e+06 3.428e+06 3.632e+06 3.498e+06 3.469e+06 3.358e+06 3.507e+06 3.634e+06 3.481e+06 3.308e+06 3.38e+06 3.41e+06 3.398e+06 3.44e+06 3.451e+06 3.518e+06 3.679e+06 3.593e+06 3.318e+06 3.505e+06 3.407e+06 3.47e+06 3.56e+06 3.702e+06 3.295e+06 3.572e+06 3.403e+06 3.55e+06 3.397e+06 3.55e+06 3.862e+06 3.546e+06 3.411e+06 3.498e+06 3.562e+06 3.598e+06 3.518e+06 3.611e+06 3.464e+06 3.582e+06 3.584e+06 3.506e+06 3.547e+06 3.494e+06 3.629e+06 3.358e+06 3.587e+06 3.522e+06 3.473e+06 3.593e+06 3.361e+06 3.507e+06 3.481e+06 3.426e+06 3.622e+06 3.791e+06 3.495e+06 3.627e+06 3.346e+06 3.482e+06 3.451e+06 3.4e+06 3.547e+06 3.33e+06 3.665e+06 3.421e+06 3.561e+06 
Average illumination values = 
385.2 382.6 383.2 381.9 382.6 383.5 383 381.7 388.7 386.8 389.2 381.6 383.4 386.1 383.1 382.7 382.3 382.1 383.1 383.1 388.6 385 383.4 382.4 382.4 384.8 382.6 382.6 381.6 381.8 388.1 388 383.3 391.4 384 384.2 381.7 384.7 386.5 384.6 384.8 392.9 382.5 382.6 384.2 383.4 382.6 382 389 392.7 382.2 382.6 388.7 385.2 382.2 382.8 389.2 381.6 385.3 388.4 382 383.4 384.4 385.6 385.3 381.6 382.1 383 385 383.3 386.6 386 392.5 390.1 382 385.8 381.6 389.4 381.6 385.3 383.7 381.6 383.8 384.1 387.6 384.2 385.7 382.7 382.4 383.9 390.2 383.2 388.6 382.6 382.5 383.4 383.7 389.8 389.6 382.2 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.03e-05 0.0003062 0.006351 0.005258 0.005268 0.004406 0.001502 0.008506 0.001878 0.002205 0.002613 0.001054 0.0002962 0.005038 0.0003091 0.0011 0.005315 0.01244 0.0008682 0.000803 0.006514 0.001323 0.0001441 0.002267 0.001822 0.001774 0.002931 0.0008743 0.0005708 0.004889 0.002027 0.001755 0.0002091 4.171e-06 0.007909 0.001336 0.006703 4.167e-05 0.0009212 0.001197 0.004447 0.000492 0.003736 0.004393 0.002013 0.006371 0.001292 0.005055 0.001248 0.005007 0.0001332 0.0001636 0.003934 0.001662 0.0003895 0.0009953 0.0004113 0.007522 0.001633 0.00243 5.079e-05 0.00318 0.0001233 0.001388 0.002375 0.0006378 0.0002461 0.01532 8.758e-05 0.0009387 1.589e-06 0.00342 0.00151 0.0008383 0.001656 0.001145 0.001353 4.979e-06 0.003869 0.001378 0.00199 0.002866 2.929e-05 0.002951 0.0006222 0.007348 0.0001143 0.0004966 0.0001084 0.001006 0.0009192 0.003742 0.004485 0.006195 0.000554 0.009558 6.752e-05 0.002303 0.000537 0.001948 
Uniformity values = 
0.9648 0.9637 0.9649 0.9664 0.9674 0.9659 0.953 0.9652 0.9523 0.9514 0.9654 0.9764 0.9654 0.9661 0.9648 0.964 0.963 0.9655 0.9609 0.9597 0.9649 0.9662 0.9598 0.9547 0.9653 0.9644 0.9636 0.9595 0.9662 0.9619 0.9487 0.9594 0.9639 0.9663 0.9579 0.9649 0.9639 0.9545 0.9636 0.9637 0.9587 0.9684 0.9645 0.9563 0.952 0.9628 0.9651 0.9501 0.9627 0.9638 0.9631 0.9573 0.9654 0.9641 0.9661 0.9513 0.9601 0.9608 0.9618 0.9662 0.9659 0.9502 0.9648 0.9662 0.9647 0.9324 0.9508 0.9655 0.966 0.9655 0.9612 0.9654 0.9574 0.9594 0.9626 0.9667 0.9711 0.9644 0.9646 0.9638 0.9651 0.9689 0.955 0.9524 0.9504 0.9655 0.955 0.9602 0.9661 0.9565 0.9647 0.9625 0.9662 0.9628 0.9524 0.9662 0.9575 0.9651 0.9662 0.968 
Minimum rate values = 
307.9 9167 1.893e+05 1.566e+05 1.567e+05 1.313e+05 4.543e+04 2.532e+05 5.684e+04 6.68e+04 7.8e+04 3.113e+04 8853 1.501e+05 9242 3.292e+04 1.588e+05 3.694e+05 2.606e+04 2.413e+04 1.941e+05 3.95e+04 4332 6.844e+04 5.44e+04 5.302e+04 8.762e+04 2.628e+04 1.704e+04 1.463e+05 6.157e+04 5.274e+04 6258 124.6 2.373e+05 3.994e+04 1.999e+05 1260 2.757e+04 3.58e+04 1.335e+05 1.466e+04 1.116e+05 1.323e+05 6.096e+04 1.903e+05 3.862e+04 1.531e+05 3.737e+04 1.495e+05 3990 4930 1.174e+05 4.971e+04 1.163e+04 3.017e+04 1.236e+04 2.25e+05 4.895e+04 7.248e+04 1517 9.642e+04 3686 4.143e+04 7.095e+04 1.973e+04 7466 4.543e+05 2616 2.804e+04 47.71 1.02e+05 4.548e+04 2.52e+04 4.961e+04 3.416e+04 4.016e+04 149 1.155e+05 4.122e+04 5.945e+04 8.521e+04 885 8.927e+04 1.888e+04 2.188e+05 3454 1.492e+04 3237 3.034e+04 2.748e+04 1.12e+05 1.336e+05 1.851e+05 1.678e+04 2.84e+05 2035 6.877e+04 1.603e+04 5.8e+04 
Average rate values = 
3.311e+06 3.237e+06 3.202e+06 3.219e+06 3.153e+06 3.196e+06 3.261e+06 3.009e+06 3.18e+06 3.171e+06 3.169e+06 3.311e+06 2.986e+06 2.907e+06 3.101e+06 3.13e+06 3.145e+06 3.103e+06 3.195e+06 3.095e+06 3.4e+06 3.129e+06 3.088e+06 3.33e+06 3.11e+06 3.184e+06 3.179e+06 3.024e+06 3.099e+06 3.12e+06 3.077e+06 3.334e+06 3.26e+06 3.367e+06 2.993e+06 3.085e+06 3.098e+06 3.199e+06 3.024e+06 3.098e+06 3.116e+06 3.064e+06 3.026e+06 3.141e+06 3.183e+06 3.193e+06 3.394e+06 3.263e+06 3.1e+06 3.175e+06 3.273e+06 3.203e+06 2.969e+06 3.196e+06 3.28e+06 3.221e+06 3.255e+06 3.391e+06 3.247e+06 3.134e+06 3.206e+06 3.233e+06 3.296e+06 3.076e+06 3.049e+06 3.268e+06 3.269e+06 3.236e+06 3.225e+06 3.154e+06 3.31e+06 2.993e+06 3.172e+06 3.19e+06 3.162e+06 3.262e+06 3.061e+06 3.197e+06 3.097e+06 3.321e+06 3.356e+06 3.172e+06 3.14e+06 2.943e+06 3.198e+06 3.006e+06 3.182e+06 3.172e+06 3.282e+06 3.137e+06 3.234e+06 3.163e+06 3.11e+06 3.13e+06 3.262e+06 3.153e+06 3.091e+06 3.137e+06 3.223e+06 3.106e+06 
Average illumination values = 
384.3 382.6 382.7 381.9 382.1 381.9 386.9 381.7 386.8 389.2 381.6 383.4 381.6 382 382.5 382.8 382.6 381.6 383.4 385 382.7 381.6 384.3 385.9 381.6 382 384.3 383.9 382.1 383.3 389.8 384 385.2 381.6 384.6 381.8 382.2 392.9 382.3 382.6 384.2 383.4 381.9 385.2 389 382.6 382.6 388.6 384.6 382.2 382.5 387.4 381.6 382.1 382 387.7 389.9 383.4 383.5 381.6 382.1 389.1 383.4 381.6 382.7 397.2 393.7 381.6 385.8 381.6 389.4 381.6 384.8 384.5 383.2 382 382.4 382.4 382.6 382.7 382.4 382.2 386.4 387.7 387.6 381.6 387.2 384.5 382.4 387.6 382.2 383.6 381.6 382.8 386.8 382 386.7 381.7 381.6 381.8 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.034e-05 0.0001669 0.00146 0.005657 0.007801 0.007285 0.001995 0.001341 0.002291 3.392e-05 0.001111 0.000303 0.003805 0.002774 0.001248 0.001706 0.001161 0.000736 9.057e-05 0.000369 0.0001479 0.00103 0.001848 0.001698 0.005928 2.826e-05 0.009549 0.003736 0.00205 0.0001706 1.481e-06 0.008812 0.001451 0.007514 0.0001626 0.001713 0.001052 0.0005162 0.001265 0.002373 0.001565 0.001828 0.001657 0.004867 0.001246 0.00746 0.0001451 0.0001873 0.001481 0.000136 0.0005331 0.00119 0.0003519 0.001452 0.002455 5.038e-05 0.002324 0.0001026 0.006221 3.967e-05 0.001682 0.0003389 0.0002076 0.0007014 0.001047 0.003312 0.001494 0.000744 0.0006306 0.0008064 0.0005713 5.324e-06 0.003801 0.001733 0.00274 0.0001256 0.002997 0.0005831 0.001704 0.0002734 0.0002717 1.396e-06 0.003273 0.008036 0.002789 0.0009225 9.239e-05 0.009582 7.545e-05 0.0004029 0.001436 0.003608 0.002392 0.0005129 0.0002546 0.002748 0.00292 0.003153 0.007843 0.0006873 
Uniformity values = 
0.9648 0.9584 0.9668 0.9675 0.9663 0.9631 0.9662 0.9505 0.9519 0.9654 0.9764 0.9654 0.9691 0.9648 0.9643 0.9675 0.9655 0.9653 0.9632 0.9662 0.9675 0.9593 0.9653 0.9644 0.9694 0.9571 0.9572 0.9618 0.9725 0.964 0.9663 0.9579 0.9649 0.9639 0.9545 0.963 0.9655 0.9641 0.965 0.9643 0.952 0.9668 0.9665 0.9501 0.9645 0.9655 0.959 0.9553 0.9639 0.9534 0.9661 0.9653 0.9583 0.9618 0.9662 0.9659 0.9636 0.9649 0.9643 0.9634 0.9434 0.9631 0.9774 0.9654 0.9653 0.9654 0.9627 0.9667 0.9621 0.9664 0.9699 0.9586 0.964 0.9642 0.9663 0.96 0.9524 0.9504 0.9655 0.9625 0.9667 0.9332 0.9663 0.9647 0.9646 0.9635 0.9513 0.9662 0.9595 0.9654 0.9662 0.9589 0.9594 0.9482 0.9621 0.9653 0.9655 0.9702 0.9627 0.9643 
Minimum rate values = 
309.1 5023 4.353e+04 1.682e+05 2.32e+05 2.174e+05 5.95e+04 4.069e+04 6.937e+04 1014 3.282e+04 9054 1.131e+05 8.283e+04 3.733e+04 5.084e+04 3.467e+04 2.199e+04 2713 1.102e+04 4409 3.097e+04 5.519e+04 5.077e+04 1.759e+05 852 2.864e+05 1.119e+05 6.075e+04 5106 44.23 2.642e+05 4.335e+04 2.24e+05 4915 5.127e+04 3.142e+04 1.545e+04 3.778e+04 7.091e+04 4.74e+04 5.451e+04 4.943e+04 1.474e+05 3.725e+04 2.221e+05 4365 5657 4.43e+04 4116 1.592e+04 3.555e+04 1.059e+04 4.353e+04 7.321e+04 1505 6.95e+04 3068 1.856e+05 1188 5.141e+04 1.015e+04 6129 2.095e+04 3.128e+04 9.882e+04 4.474e+04 2.22e+04 1.89e+04 2.407e+04 1.699e+04 160.2 1.135e+05 5.182e+04 8.17e+04 3776 9.066e+04 1.77e+04 5.087e+04 8194 8107 43.17 9.756e+04 2.394e+05 8.329e+04 2.761e+04 2802 2.847e+05 2269 1.204e+04 4.284e+04 1.084e+05 7.186e+04 1.56e+04 7636 8.202e+04 8.714e+04 9.362e+04 2.341e+05 2.056e+04 
Average rate values = 
3.056e+06 2.924e+06 2.954e+06 2.975e+06 2.925e+06 3.094e+06 2.882e+06 2.893e+06 2.899e+06 2.891e+06 3.067e+06 2.687e+06 2.901e+06 2.698e+06 2.811e+06 2.986e+06 2.777e+06 2.876e+06 2.965e+06 2.851e+06 2.802e+06 3.034e+06 2.832e+06 2.966e+06 2.844e+06 2.847e+06 2.791e+06 2.846e+06 2.954e+06 3.041e+06 2.921e+06 2.766e+06 2.688e+06 2.803e+06 2.97e+06 2.787e+06 2.808e+06 2.847e+06 2.785e+06 2.927e+06 2.918e+06 3.003e+06 3.141e+06 3.019e+06 2.816e+06 2.937e+06 3.081e+06 3.279e+06 2.766e+06 2.755e+06 3.023e+06 3.016e+06 3.1e+06 3.156e+06 2.895e+06 2.942e+06 2.975e+06 2.893e+06 3.001e+06 2.754e+06 2.863e+06 3.072e+06 2.799e+06 2.913e+06 2.959e+06 2.743e+06 2.888e+06 2.899e+06 3.007e+06 2.799e+06 2.949e+06 2.889e+06 2.811e+06 3.227e+06 2.919e+06 2.885e+06 2.715e+06 2.941e+06 2.807e+06 2.9e+06 2.784e+06 3.353e+06 2.91e+06 2.961e+06 2.83e+06 2.88e+06 2.996e+06 2.905e+06 2.812e+06 2.854e+06 2.961e+06 2.935e+06 2.841e+06 3.241e+06 2.896e+06 2.953e+06 2.929e+06 2.868e+06 2.976e+06 2.743e+06 
Average illumination values = 
384.3 384.7 381.8 382.6 381.9 382.5 381.9 387.6 389 381.6 383.4 381.6 382.7 382.5 382.1 381.7 381.6 381.6 383.4 381.6 382.1 384 381.6 382 381.8 384.9 384.8 383 384.9 382.1 381.6 384.6 381.8 382.2 392.9 382.5 381.6 383 381.7 382 389 385.9 382.3 388.6 381.9 381.6 384.1 385.6 382.2 388.4 382 381.6 384.4 383.5 381.6 382.1 383.7 383.4 382.4 383.8 392.5 382.5 383 381.6 382.3 381.6 382.7 381.6 382.9 381.9 385.9 384.3 383 382.4 383.2 384.4 387.7 387.6 381.6 383.4 381.7 402 381.6 382.4 382.2 382.3 387.2 382 385.9 381.6 381.6 390.4 384 389.7 382.9 381.6 381.6 382.8 384 382 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.343e-06 0.0001877 0.001489 0.004347 0.004559 0.0002909 0.001022 0.004693 3.909e-05 0.001079 9.442e-05 0.003765 0.002268 0.000977 0.002044 0.0008521 0.0006403 0.0002342 0.000917 1.709e-06 0.001425 0.001813 0.003068 2.909e-05 0.006758 0.002761 0.001163 0.0001797 4.277e-06 0.001096 0.00131 0.001112 0.0001099 0.001355 0.0005271 0.001275 0.002371 0.0004281 0.001909 0.001518 0.001448 0.0009513 0.0001451 0.0001288 9.897e-05 0.0001286 0.0005663 0.0005456 0.0003836 0.001251 3.193e-05 0.0005222 0.001042 0.001424 0.002268 0.0005245 0.0002193 0.0001413 0.0006658 0.001054 0.003606 0.001453 0.0006876 0.0006593 0.002952 5.484e-06 0.003659 0.006018 0.001392 0.0001996 0.0009849 0.000573 0.001676 0.0001438 0.0001878 0.000332 0.0008589 0.00409 6.316e-05 0.001673 5.992e-05 7.172e-07 0.001781 0.0008678 0.002209 0.002442 0.001988 0.0003864 0.001939 0.003243 0.001385 0.006433 0.0005949 0.000301 0.003512 0.001067 0.00121 0.001366 0.002292 0.003594 
Uniformity values = 
0.9648 0.9632 0.9668 0.9675 0.9659 0.9555 0.9599 0.9655 0.9645 0.9654 0.9654 0.9661 0.9661 0.9654 0.9577 0.9609 0.9653 0.9649 0.9662 0.9601 0.9653 0.9644 0.9636 0.9571 0.9572 0.9618 0.9614 0.9674 0.9663 0.9631 0.9578 0.9622 0.9636 0.9637 0.9623 0.965 0.9643 0.952 0.9654 0.9664 0.9553 0.9604 0.9631 0.9581 0.9654 0.9655 0.9661 0.9653 0.9608 0.9618 0.9662 0.957 0.9655 0.9654 0.9659 0.9369 0.9512 0.9667 0.9665 0.9649 0.9654 0.9627 0.9655 0.9625 0.968 0.9644 0.9646 0.9643 0.9669 0.9759 0.9631 0.9504 0.9655 0.9625 0.9667 0.9565 0.9647 0.9632 0.9663 0.9533 0.9589 0.9636 0.9651 0.9662 0.9589 0.9594 0.9644 0.9635 0.9653 0.9653 0.9717 0.9654 0.9655 0.9662 0.9654 0.9629 0.9654 0.9675 0.9655 0.97 
Minimum rate values = 
40.18 5622 4.44e+04 1.293e+05 1.359e+05 8784 3.07e+04 1.399e+05 1169 3.222e+04 2822 1.122e+05 6.767e+04 2.918e+04 6.152e+04 2.558e+04 1.913e+04 7002 2.737e+04 51.35 4.257e+04 5.42e+04 9.172e+04 877.1 2.03e+05 8.27e+04 3.487e+04 5360 127.7 3.281e+04 3.945e+04 3.333e+04 3291 4.054e+04 1.58e+04 3.809e+04 7.086e+04 1.297e+04 5.701e+04 4.527e+04 4.37e+04 2.857e+04 4347 3879 2958 3843 1.691e+04 1.63e+04 1.152e+04 3.749e+04 953.5 1.574e+04 3.111e+04 4.254e+04 6.766e+04 1.615e+04 6652 4216 1.987e+04 3.149e+04 1.076e+05 4.353e+04 2.054e+04 1.976e+04 8.785e+04 164.1 1.092e+05 1.795e+05 4.151e+04 5899 2.949e+04 1.739e+04 5.006e+04 4311 5603 1.001e+04 2.568e+04 1.223e+05 1886 5.058e+04 1803 21.48 5.321e+04 2.59e+04 6.641e+04 7.336e+04 5.941e+04 1.157e+04 5.789e+04 9.679e+04 4.111e+04 1.916e+05 1.777e+04 8988 1.048e+05 3.195e+04 3.615e+04 4.071e+04 6.843e+04 1.067e+05 
Average rate values = 
2.833e+06 2.624e+06 2.649e+06 2.838e+06 2.747e+06 2.779e+06 2.539e+06 2.567e+06 2.645e+06 2.775e+06 2.555e+06 2.636e+06 2.638e+06 2.66e+06 2.59e+06 2.745e+06 2.651e+06 2.864e+06 2.634e+06 2.672e+06 2.657e+06 2.698e+06 2.713e+06 2.642e+06 2.588e+06 2.596e+06 2.744e+06 2.798e+06 2.853e+06 2.446e+06 2.571e+06 2.727e+06 2.536e+06 2.556e+06 2.701e+06 2.588e+06 2.706e+06 2.738e+06 2.707e+06 2.785e+06 2.691e+06 2.563e+06 3.224e+06 2.939e+06 2.537e+06 2.574e+06 2.859e+06 2.799e+06 2.551e+06 2.759e+06 2.68e+06 2.845e+06 2.826e+06 2.717e+06 2.608e+06 2.768e+06 2.801e+06 2.61e+06 2.723e+06 2.749e+06 2.503e+06 2.695e+06 2.743e+06 2.781e+06 2.638e+06 2.706e+06 2.636e+06 2.544e+06 2.673e+06 2.586e+06 2.526e+06 2.725e+06 2.582e+06 2.702e+06 2.626e+06 2.681e+06 2.733e+06 2.697e+06 2.637e+06 2.729e+06 2.713e+06 2.761e+06 2.577e+06 2.749e+06 2.725e+06 2.648e+06 2.529e+06 2.722e+06 2.782e+06 2.591e+06 2.745e+06 2.633e+06 2.702e+06 2.659e+06 2.45e+06 2.71e+06 2.92e+06 2.583e+06 2.683e+06 2.62e+06 
Average illumination values = 
384.3 382.8 381.8 382.6 381.9 385.5 383.8 381.6 383.3 381.6 381.6 382 381.8 381.7 386.3 383.4 381.6 382.7 381.6 384 381.6 382 384.3 384.9 384.8 383 383.2 383.9 381.6 382.8 384.6 384.8 382.3 382.6 383.7 381.7 382 389 381.6 382.6 387.6 383.6 382.5 387 381.6 381.6 382 381.6 383.4 383.5 381.6 385.6 383.2 381.6 382.3 395.2 387.3 381.7 381.6 381.8 381.6 382.7 381.6 383.6 381.8 382.4 382.6 382.4 385 383 383.2 387.6 381.6 383.4 381.7 387.6 382.2 383.3 381.6 386.4 384.5 383.2 381.7 381.6 390.4 384 382 384.3 381.6 381.6 382.2 381.6 381.6 381.6 381.6 382.6 381.6 383 381.6 383 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001163 0.001557 0.0003509 0.0003421 0.0002016 0.0006661 0.000311 0.0006628 8.953e-05 0.0009495 0.0003308 0.001025 0.002086 0.0008269 0.002744 0.000327 6.69e-05 0.0009952 0.001185 0.0006906 0.0008494 0.0005901 0.001838 0.001292 0.0001801 4.369e-06 0.0009906 0.001322 4.589e-05 0.001066 0.0009499 0.0001795 0.001172 0.00144 0.0008868 0.0009662 0.0004678 0.0006236 0.0001406 1.764e-06 2.077e-05 0.0001003 0.001118 0.0004044 0.0001445 0.001372 5.636e-05 0.001928 9.97e-05 0.001061 4.358e-05 0.0002218 0.0001564 0.0007191 1.579e-06 0.00426 0.001295 0.0007871 0.0003104 6.602e-05 8.112e-05 0.0004282 0.001301 0.0002166 0.0007905 0.0006692 0.0006119 0.0001522 0.0001109 0.0002144 0.003533 0.003028 0.001692 8.26e-05 6.632e-07 0.001455 0.0005317 0.0009343 0.002424 0.0003492 0.0004139 0.00162 0.002596 0.00662 0.0001593 0.0002767 0.0002932 0.00072 0.0007284 0.0005409 0.002302 0.004034 0.001767 8.479e-05 0.001723 0.0006216 0.0001294 7.387e-05 0.0008291 
Uniformity values = 
0.969 0.9638 0.9664 0.9674 0.9652 0.9652 0.9505 0.9519 0.9654 0.9623 0.9661 0.9648 0.9654 0.9655 0.9609 0.9645 0.968 0.9654 0.9654 0.9641 0.9655 0.9613 0.9654 0.9618 0.9614 0.9673 0.9663 0.9631 0.9655 0.9545 0.9631 0.9654 0.966 0.9655 0.9655 0.9668 0.9665 0.9578 0.9646 0.9631 0.9614 0.9639 0.9534 0.9655 0.9583 0.9595 0.9672 0.9643 0.9636 0.9653 0.9659 0.9369 0.9512 0.9667 0.9655 0.9539 0.9655 0.9623 0.9643 0.9664 0.9663 0.9655 0.9635 0.9671 0.9759 0.9631 0.9528 0.9644 0.9671 0.9661 0.9665 0.9654 0.9646 0.9635 0.9655 0.9634 0.9652 0.9662 0.9589 0.9594 0.9654 0.9595 0.9655 0.9651 0.9687 0.9655 0.9663 0.9641 0.9654 0.9654 0.9687 0.9655 0.9644 0.9616 0.9571 0.9571 0.9655 0.9645 0.9663 0.9622 
Minimum rate values = 
43.19 3481 4.644e+04 1.046e+04 1.023e+04 6025 2.021e+04 9425 1.98e+04 2684 2.835e+04 9892 3.061e+04 6.229e+04 2.482e+04 8.198e+04 9745 1999 2.973e+04 3.546e+04 2.063e+04 2.549e+04 1.763e+04 5.51e+04 3.875e+04 5373 130.5 2.966e+04 3.95e+04 1387 3.191e+04 2.838e+04 5362 3.501e+04 4.3e+04 2.646e+04 2.883e+04 1.409e+04 1.865e+04 4211 52.93 621.9 3037 3.338e+04 1.217e+04 4345 4.091e+04 1686 5.768e+04 2980 3.167e+04 1342 6727 4666 2.148e+04 47.75 1.27e+05 3.88e+04 2.354e+04 9267 1971 2424 1.282e+04 3.878e+04 6402 2.367e+04 2.026e+04 1.83e+04 4539 3311 6398 1.054e+05 9.045e+04 5.062e+04 2468 19.86 4.347e+04 1.587e+04 2.81e+04 7.28e+04 1.043e+04 1.245e+04 4.837e+04 7.75e+04 1.965e+05 4762 8262 8775 2.151e+04 2.176e+04 1.611e+04 6.873e+04 1.204e+05 5.298e+04 2556 5.19e+04 1.857e+04 3870 2206 2.485e+04 
Average rate values = 
2.457e+06 2.413e+06 2.461e+06 2.496e+06 2.567e+06 2.474e+06 2.488e+06 2.475e+06 2.541e+06 2.608e+06 2.358e+06 2.496e+06 2.515e+06 2.347e+06 2.547e+06 2.366e+06 2.529e+06 2.426e+06 2.454e+06 2.529e+06 2.346e+06 2.433e+06 2.451e+06 2.464e+06 2.537e+06 2.61e+06 2.555e+06 2.402e+06 2.43e+06 2.555e+06 2.405e+06 2.54e+06 2.421e+06 2.529e+06 2.465e+06 2.528e+06 2.594e+06 2.509e+06 2.381e+06 2.94e+06 2.512e+06 2.335e+06 2.515e+06 2.402e+06 2.564e+06 2.728e+06 2.495e+06 2.523e+06 2.579e+06 2.473e+06 2.419e+06 2.58e+06 2.615e+06 2.356e+06 2.493e+06 2.521e+06 2.467e+06 2.414e+06 2.479e+06 2.521e+06 2.554e+06 2.428e+06 2.347e+06 2.456e+06 2.368e+06 2.305e+06 2.433e+06 2.42e+06 2.433e+06 2.512e+06 2.501e+06 2.556e+06 2.463e+06 2.5e+06 2.568e+06 2.525e+06 2.398e+06 2.563e+06 2.548e+06 2.399e+06 2.501e+06 2.457e+06 2.606e+06 2.505e+06 2.499e+06 2.406e+06 2.447e+06 2.525e+06 2.377e+06 2.675e+06 2.407e+06 2.5e+06 2.34e+06 2.591e+06 2.648e+06 2.414e+06 2.351e+06 2.564e+06 2.46e+06 2.537e+06 
Average illumination values = 
382.6 382.6 381.9 382.1 381.7 381.7 387.6 389 381.6 382.8 382 382.5 381.7 381.6 383.4 382.6 383.2 381.9 381.6 382.1 381.6 383.2 381.6 383 383.2 383.4 381.6 382.8 381.6 392.9 382.5 381.6 382.2 381.6 381.6 385.9 382.3 385.5 381.9 382.5 385.7 382.2 388.4 381.6 384.4 383.9 382.3 382 383.7 381.6 382.3 395.2 387.3 381.7 381.6 388.2 381.6 382.8 382 381.9 385.3 381.6 382.7 381.6 383 383.2 386.6 382.5 381.6 382 381.7 382.1 382.2 382.3 381.6 384.1 381.7 381.6 390.4 384 381.6 385.9 381.6 381.7 381.7 381.6 381.6 382.2 381.6 381.6 382.6 381.6 382.7 386.6 385.6 384.9 381.6 381.9 381.6 383.5 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.46e-06 0.000104 0.0001352 0.001825 0.001511 0.007649 0.002138 3.61e-05 0.0001467 0.001024 0.0002795 0.0012 0.001846 0.0008042 0.002319 0.0003709 0 0.000258 0.001771 0.003072 2.906e-05 0.000916 8.169e-05 9.035e-05 1.629e-06 0.001137 0.0008724 4.567e-05 0.001012 0.0009474 9.454e-05 0.002374 0.0004345 0.0001531 0.002922 0.001393 0.00129 0.0001685 0.0001022 0.0001385 0.0006248 0.0003775 0.0001449 0.0008043 5.468e-05 0.0004092 0.00143 4.091e-05 1.916e-05 9.037e-05 0.0008479 7.493e-05 0.001663 0.0002595 0.001637 0.0002872 6.524e-05 8.346e-05 0.002602 0.001602 3.334e-05 7.511e-05 0.0006361 0.0001074 5.842e-05 0.0002783 0.001102 0.002377 0.0003409 6.248e-05 6.638e-07 0.0004068 0.0004157 0.001074 0.0002215 0.0002858 0.0001427 0.002644 0.001153 0.0005234 0.002165 0.00191 0.0008984 0.0003669 0.0005635 0.00126 0.001498 0.001375 2.514e-05 0.001022 1.547e-06 8.88e-05 0.0002815 1.444e-06 0.0004393 0.00043 0.0009314 0.001448 0.00031 0.0008494 
Uniformity values = 
0.969 0.9663 0.9664 0.9662 0.9631 0.9652 0.9655 0.9654 0.9764 0.9654 0.9665 0.9654 0.9655 0.9609 0.9645 0.9662 0.9655 0.9653 0.9643 0.9682 0.957 0.9645 0.9494 0.964 0.9663 0.9631 0.9655 0.9553 0.9655 0.9587 0.965 0.9655 0.952 0.9637 0.9659 0.9654 0.9655 0.9591 0.9654 0.9655 0.9655 0.9583 0.9595 0.9662 0.9669 0.9655 0.9654 0.9647 0.9483 0.9655 0.9665 0.9649 0.9654 0.9627 0.9655 0.9664 0.9653 0.9646 0.9643 0.9663 0.96 0.9655 0.9655 0.9671 0.9667 0.9565 0.9663 0.9663 0.9635 0.9655 0.9634 0.9654 0.9662 0.9608 0.9633 0.9655 0.9653 0.9655 0.9677 0.9643 0.9655 0.9658 0.9654 0.9654 0.9657 0.9649 0.9671 0.9725 0.9655 0.9586 0.9637 0.9562 0.9662 0.9647 0.9654 0.9655 0.9624 0.9663 0.9651 0.9662 
Minimum rate values = 
43.49 3106 4036 5.445e+04 4.522e+04 2.277e+05 6.384e+04 1079 4335 3.059e+04 8342 3.585e+04 5.51e+04 2.414e+04 6.929e+04 1.107e+04 0 7711 5.295e+04 9.141e+04 876 2.739e+04 2482 2704 48.65 3.405e+04 2.606e+04 1379 3.024e+04 2.85e+04 2827 7.087e+04 1.317e+04 4584 8.716e+04 4.159e+04 3.854e+04 5068 3053 4140 1.867e+04 1.136e+04 4356 2.401e+04 1632 1.223e+04 4.272e+04 1224 583 2701 2.53e+04 2241 4.967e+04 7776 4.887e+04 8573 1950 2497 7.775e+04 4.779e+04 1002 2245 1.901e+04 3204 1744 8393 3.289e+04 7.09e+04 1.021e+04 1867 19.88 1.216e+04 1.241e+04 3.225e+04 6633 8541 4264 7.891e+04 3.435e+04 1.566e+04 6.462e+04 5.7e+04 2.684e+04 1.096e+04 1.683e+04 3.765e+04 4.466e+04 4.076e+04 751.5 3.074e+04 46.3 2679 8406 43.18 1.313e+04 1.285e+04 2.791e+04 4.321e+04 9267 2.535e+04 
Average rate values = 
2.303e+06 2.32e+06 2.409e+06 2.38e+06 2.48e+06 2.325e+06 2.229e+06 2.231e+06 2.53e+06 2.289e+06 2.392e+06 2.238e+06 2.277e+06 2.382e+06 2.388e+06 2.3e+06 2.229e+06 2.338e+06 2.314e+06 2.286e+06 2.303e+06 2.323e+06 2.209e+06 2.448e+06 2.366e+06 2.13e+06 2.19e+06 2.384e+06 2.23e+06 2.318e+06 2.256e+06 2.358e+06 2.403e+06 2.397e+06 2.332e+06 2.203e+06 2.34e+06 2.591e+06 2.2e+06 2.129e+06 2.23e+06 2.425e+06 2.558e+06 2.324e+06 2.329e+06 2.492e+06 2.391e+06 2.195e+06 2.296e+06 2.279e+06 2.349e+06 2.392e+06 2.188e+06 2.311e+06 2.326e+06 2.387e+06 2.37e+06 2.321e+06 2.163e+06 2.307e+06 2.278e+06 2.305e+06 2.195e+06 2.193e+06 2.237e+06 2.306e+06 2.391e+06 2.255e+06 2.34e+06 2.41e+06 2.364e+06 2.25e+06 2.299e+06 2.343e+06 2.092e+06 2.373e+06 2.369e+06 2.207e+06 2.402e+06 2.293e+06 2.359e+06 2.375e+06 2.26e+06 2.496e+06 2.212e+06 2.339e+06 2.195e+06 2.385e+06 2.358e+06 2.249e+06 2.342e+06 2.457e+06 2.236e+06 2.331e+06 2.258e+06 2.276e+06 2.3e+06 2.217e+06 2.358e+06 2.333e+06 
Average illumination values = 
382.6 381.6 381.9 381.6 382.5 381.7 381.6 381.6 383.4 381.6 381.6 381.6 381.6 383.4 382.6 381.6 381.9 381.6 382 381.7 384.9 381.9 389.5 382.1 381.6 382.8 381.6 392.6 381.6 384.2 381.7 381.6 389 382.2 382.3 381.6 381.6 384.1 381.6 381.6 381.6 384.4 383.9 381.6 381.7 383.2 381.6 382.7 390.5 381.6 381.6 381.8 381.6 382.7 381.6 381.9 382.1 382.6 382.4 383.2 384.4 381.6 381.6 381.6 381.7 387.6 381.6 381.6 382.3 381.6 384.1 381.6 381.6 389.6 382.4 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 382.4 381.8 381.6 382.3 381.6 384.3 382.6 387.3 381.6 381.9 381.6 381.6 382.8 381.6 383.7 382.1 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001075 0.00037 0.004209 0.0001346 0 0.0001575 0.0005947 9.867e-05 0.001995 0.001198 0.0002727 4.62e-06 0.0004554 0.0003613 0 0.0008252 0.001928 0.0001772 0.000157 0.001246 0.001453 7.014e-06 0.0005584 0.0001411 5.782e-05 0.000112 0.000969 9.429e-05 0.001235 0.0004375 0.000165 0.001814 0.000763 0.0001732 1.749e-06 0.00137 0.0004241 0.0005321 0.0002245 0.000765 1.226e-05 4.54e-05 0.001433 4.273e-05 1.655e-05 8.069e-05 0.000634 1.576e-06 0.001775 0.0007577 0.0006441 0.0002306 5.432e-06 0.001206 6.983e-06 0.0001457 0.0006956 0.0002177 0.0001104 1.238e-05 0.0006059 0.001211 3.301e-05 0.001455 5.16e-05 7.696e-05 0.0002592 0.002288 1.992e-05 6.358e-05 0.0004147 0.00121 0.0009911 0.0005278 0.0003011 0.000291 0.0006514 0.0006581 0.002115 0.000808 0.0008643 0.0007318 0.001588 0.000337 0.0001235 0.0002577 0.0002115 1.35e-05 0.000358 0.00094 0.0003695 0.0002297 0.0008855 2.982e-05 6.729e-05 0.0007926 0.002003 5.449e-05 8.316e-07 
Uniformity values = 
0.9678 0.9663 0.9671 0.9661 0.9652 0.9571 0.9519 0.9654 0.9654 0.9691 0.9661 0.9655 0.9655 0.9655 0.9662 0.9663 0.9653 0.9644 0.9694 0.9643 0.9645 0.9614 0.9674 0.9579 0.9649 0.9636 0.9639 0.9655 0.966 0.9655 0.952 0.9637 0.9659 0.9645 0.9655 0.9553 0.9639 0.9661 0.9654 0.9608 0.9658 0.9643 0.9661 0.9654 0.9647 0.9603 0.9655 0.9654 0.9659 0.9655 0.9655 0.9621 0.968 0.9655 0.9665 0.9671 0.9656 0.9655 0.9655 0.9671 0.9667 0.9647 0.9662 0.9663 0.9646 0.9655 0.9669 0.9654 0.968 0.9594 0.9655 0.9655 0.9655 0.9677 0.9643 0.9655 0.9656 0.9655 0.9654 0.9655 0.9782 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9627 0.9654 0.9655 0.9624 0.9663 0.967 0.9651 0.9655 0.9655 0.964 0.9537 0.9718 0.9663 
Minimum rate values = 
43.23 3209 1.104e+04 1.254e+05 4024 0 4774 1.777e+04 2949 5.934e+04 3.574e+04 8148 138.1 1.361e+04 1.079e+04 0 2.466e+04 5.763e+04 5274 4698 3.725e+04 4.358e+04 209.2 1.681e+04 4219 1731 3352 2.895e+04 2816 3.69e+04 1.326e+04 4938 5.415e+04 2.282e+04 5175 52.83 4.097e+04 1.266e+04 1.59e+04 6741 2.285e+04 366.8 1356 4.28e+04 1278 497.1 2412 1.894e+04 47.09 5.301e+04 2.264e+04 1.931e+04 6872 162.4 3.597e+04 208.3 4354 2.078e+04 6506 3293 369.6 1.812e+04 3.614e+04 985.6 4.349e+04 1542 2296 7745 6.811e+04 599.2 1900 1.239e+04 3.614e+04 2.954e+04 1.579e+04 8998 8694 1.946e+04 1.966e+04 6.315e+04 2.382e+04 2.577e+04 2.182e+04 4.741e+04 1.007e+04 3695 7695 6338 403.4 1.07e+04 2.817e+04 1.103e+04 6855 2.646e+04 891.2 2011 2.371e+04 6.052e+04 1618 24.83 
Average rate values = 
2.155e+06 2.176e+06 2.256e+06 2.235e+06 2.228e+06 2.029e+06 2.133e+06 2.328e+06 2.051e+06 2.275e+06 2.077e+06 2.184e+06 2.113e+06 2.178e+06 2.152e+06 2.094e+06 2.195e+06 2.196e+06 2.142e+06 2.171e+06 2.163e+06 2.097e+06 2.284e+06 2.198e+06 2.093e+06 2.387e+06 2.079e+06 2.188e+06 2.108e+06 2.219e+06 2.266e+06 2.3e+06 2.197e+06 2.099e+06 2.153e+06 2.132e+06 2.165e+06 2.225e+06 2.316e+06 2.055e+06 2.217e+06 2.217e+06 2.288e+06 2.188e+06 2.08e+06 2.291e+06 2.14e+06 2.247e+06 2.156e+06 2.138e+06 2.082e+06 2.296e+06 2.138e+06 2.224e+06 2.119e+06 2.165e+06 2.053e+06 2.168e+06 2.094e+06 2.061e+06 2.107e+06 2.19e+06 2.241e+06 2.142e+06 2.215e+06 2.212e+06 2.104e+06 2.136e+06 2.085e+06 2.111e+06 2.186e+06 2.167e+06 2.104e+06 2.239e+06 2.161e+06 2.193e+06 2.208e+06 2.183e+06 2.339e+06 2.121e+06 2.172e+06 2.203e+06 2.318e+06 2.125e+06 2e+06 2.234e+06 2.18e+06 2.099e+06 2.233e+06 2.14e+06 2.152e+06 2.074e+06 2.211e+06 2.086e+06 2.189e+06 2.209e+06 2.206e+06 2.174e+06 2.239e+06 2.092e+06 
Average illumination values = 
381.7 381.6 381.6 381.8 381.7 384.9 389 381.6 381.6 382.7 381.8 381.6 381.6 381.6 381.6 381.6 381.6 382 381.8 382 381.9 383.2 383.9 384.6 381.8 384.3 382.2 381.6 382.2 381.6 389 382.3 382.3 381.9 381.6 385.6 382.2 382 381.6 383.4 381.9 382 382.7 381.6 382.7 385.6 381.6 381.6 382.1 381.6 381.6 382.9 381.8 381.6 381.6 381.6 382.2 381.6 381.6 381.6 381.7 384.3 381.6 381.6 381.9 381.6 382.5 381.6 381.8 384 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 381.6 382.3 381.6 381.6 381.6 381.6 381.9 381.6 382.7 381.6 381.6 382.8 381.6 382.9 382.6 381.6 381.6 382.7 391.6 384.6 381.6 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.486e-06 0.0001119 0.0002623 0.0003447 0.0001641 0.0007586 3.604e-05 9.453e-05 0.0004571 0.0002695 0.001013 0.001248 0.000424 0.0002514 0 0.0001789 0.00183 0.00108 0.0004983 0.002002 7.231e-05 1.547e-06 0.00069 0.0009815 2.961e-05 0.0006933 0.0002058 0.001197 0.0003717 0.0001524 0.0008283 0.0008009 0.0001473 1.769e-06 0.001946 0.0002583 0.000312 0.0001471 1.699e-06 2.237e-05 3.719e-05 0.0005697 3.149e-05 5.087e-05 6.267e-05 1.708e-06 0.00214 0.0007503 0.0003044 0.0002105 5.243e-06 0.0003532 0.0009273 3.312e-05 7.853e-05 0.000582 0.0001777 1.662e-06 0.0008311 0.002328 0.0002588 5.033e-05 9.04e-07 0.0002048 0.002016 0.000124 0.0001549 0.0001346 0.001645 0.002716 0.0001533 0.0002971 0.0009058 0.0005546 0.000488 0.001141 0.000938 0.001075 0.0002612 0.000347 0.0001249 0.0002779 1.435e-06 0.0003951 0.0002678 0.0001189 0.001306 0.0002425 0.0001331 0.0004022 3.517e-05 0.0001706 0.0001811 9.368e-07 0.0001513 0.0003559 0.0006683 7.634e-05 0.0041 0.0002842 
Uniformity values = 
0.9678 0.9663 0.9671 0.9659 0.9652 0.9655 0.9654 0.9764 0.9654 0.9661 0.9654 0.9655 0.9653 0.9649 0.9655 0.9653 0.9653 0.9653 0.9654 0.9618 0.9651 0.9663 0.9648 0.9655 0.971 0.9637 0.9641 0.9655 0.9655 0.9654 0.9659 0.9645 0.9655 0.9634 0.9655 0.9661 0.9654 0.9595 0.9662 0.9646 0.9691 0.9663 0.9434 0.9655 0.9665 0.9649 0.9654 0.9655 0.9633 0.968 0.9594 0.9646 0.9663 0.9606 0.9655 0.9655 0.9671 0.9613 0.9663 0.9663 0.9635 0.9655 0.9665 0.9654 0.968 0.9633 0.9655 0.9655 0.9654 0.9687 0.9655 0.9663 0.9654 0.9655 0.9654 0.9649 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9698 0.9661 0.9655 0.9665 0.9711 0.9642 0.9663 0.9509 0.9646 0.9654 0.9663 0.9655 0.9643 
Minimum rate values = 
44.3 3341 7824 1.03e+04 4904 2.266e+04 1077 2793 1.366e+04 8048 3.027e+04 3.728e+04 1.267e+04 7518 0 5347 5.465e+04 3.225e+04 1.489e+04 5.999e+04 2162 46.21 2.063e+04 2.932e+04 880 2.075e+04 6160 3.574e+04 1.111e+04 4555 2.473e+04 2.395e+04 4403 52.98 5.809e+04 7714 9325 4423 50.73 669.1 1107 1.701e+04 963.1 1520 1871 51.07 6.388e+04 2.242e+04 9118 6273 157.7 1.056e+04 2.768e+04 994.8 2347 1.739e+04 5300 49.9 2.481e+04 6.943e+04 7749 1504 26.99 6120 6.004e+04 3715 4630 4023 4.912e+04 8.078e+04 4581 8871 2.706e+04 1.657e+04 1.458e+04 3.41e+04 2.797e+04 3.205e+04 7805 1.037e+04 3737 8298 42.89 1.181e+04 8001 3554 3.897e+04 7215 3976 1.202e+04 1050 5069 5420 27.97 4589 1.064e+04 1.997e+04 2279 1.223e+05 8503 
Average rate values = 
2.051e+06 2.055e+06 2.117e+06 2.096e+06 2.061e+06 1.989e+06 1.97e+06 2.267e+06 1.917e+06 2.065e+06 2.017e+06 1.977e+06 2.057e+06 2.114e+06 1.981e+06 2.072e+06 2.062e+06 2.001e+06 2.062e+06 2.021e+06 2.077e+06 2.112e+06 1.879e+06 1.948e+06 2e+06 1.935e+06 2.042e+06 2.107e+06 2.024e+06 2.111e+06 2.063e+06 1.936e+06 2.037e+06 1.988e+06 2.039e+06 2.19e+06 2.082e+06 2.285e+06 2.069e+06 2.166e+06 2.084e+06 2.013e+06 2.1e+06 2.003e+06 2.072e+06 2.047e+06 2.035e+06 1.953e+06 2.14e+06 2.049e+06 2.058e+06 1.939e+06 2.057e+06 2.009e+06 2.035e+06 1.879e+06 1.944e+06 2.021e+06 2.082e+06 2.023e+06 2.071e+06 2.107e+06 2.035e+06 2.014e+06 2.015e+06 1.887e+06 2.081e+06 2.076e+06 2.014e+06 2.05e+06 2e+06 2.019e+06 1.869e+06 2.091e+06 2.149e+06 2.036e+06 1.971e+06 2.175e+06 2.001e+06 1.883e+06 2.103e+06 1.972e+06 2.056e+06 1.997e+06 2.054e+06 1.997e+06 2.056e+06 2.068e+06 2.06e+06 2.124e+06 1.981e+06 2.096e+06 2.041e+06 1.894e+06 2.119e+06 2.073e+06 2.006e+06 2.1e+06 1.908e+06 2.089e+06 
Average illumination values = 
381.7 381.6 381.6 381.9 381.7 381.6 381.6 383.4 381.6 381.8 381.7 381.6 381.6 382.7 381.9 381.6 381.6 381.6 381.6 383 381.7 381.6 381.8 381.6 382.5 382.6 383 381.6 381.6 381.6 382.3 381.9 381.6 382.4 381.6 382 381.6 383.9 381.6 382.6 381.7 381.6 392.5 381.6 381.6 381.8 381.6 381.6 382.4 381.8 384 382.4 383.2 384.2 381.6 381.6 381.6 384.3 381.6 381.6 382.3 381.6 382 381.6 381.8 382.4 381.6 381.6 381.6 381.7 381.6 381.6 381.6 381.6 382.3 381.8 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.6 382.9 381.8 381.6 381.6 384.6 387.6 381.6 387.6 385.7 381.6 382.1 381.6 382 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.488e-06 0.0001124 4.92e-05 0.0003761 0.0006179 8.845e-05 2.372e-05 8.676e-05 0.002153 0.001243 0.0002601 0.0001465 8.516e-05 3.058e-05 7.031e-05 0.001827 0.0001933 4.363e-05 0.0005254 9.659e-05 1.52e-06 0.0001619 6.553e-05 0.0001027 7.728e-05 0.0001078 0.00177 0.0001704 0.0006289 0.001244 0.0001573 1.761e-06 0.001475 0.0002589 0.0003131 5.898e-05 1.803e-06 0.0009192 0.0001035 4.646e-05 1.629e-05 4.818e-05 1.582e-05 0.00415 9.159e-05 6.752e-05 0.0005794 5.863e-06 0.0003991 0.00138 3.354e-05 7.903e-05 0.0002489 0.0002254 1.502e-06 0.0006059 3.145e-05 5.366e-05 6.002e-05 0.0003886 0.0003948 0.001028 5.05e-05 0.0003549 0.00128 0.001343 0.0001673 0.000298 0.0009138 0.0004512 0.0002655 0.0007647 0.0009647 2.64e-06 0.0001133 1.313e-06 7.026e-05 0.000384 1.257e-05 0.0004009 0.0009616 0.0002913 0.0002686 0.0001423 0.000395 3.522e-05 0.0001774 5.652e-05 8.272e-07 9.409e-05 0.0002537 0.0001923 8.51e-05 0.0006994 9.406e-06 2.544e-05 4.355e-05 0.0001061 0.0003759 0.0004881 
Uniformity values = 
0.9665 0.9673 0.9675 0.9652 0.9652 0.9655 0.9654 0.9654 0.9665 0.9654 0.9655 0.9655 0.9649 0.9662 0.9654 0.9644 0.9653 0.9654 0.9645 0.9651 0.9663 0.9649 0.9639 0.9639 0.9655 0.965 0.9655 0.9668 0.9666 0.9653 0.9655 0.9553 0.9654 0.9661 0.9654 0.9619 0.9662 0.9646 0.9654 0.9659 0.9606 0.9655 0.9655 0.9654 0.9627 0.9655 0.9671 0.9655 0.9663 0.9671 0.9606 0.9655 0.9655 0.9655 0.9565 0.9663 0.9663 0.9602 0.9666 0.9654 0.9662 0.9594 0.9654 0.9655 0.9655 0.9677 0.9655 0.9663 0.9654 0.9655 0.9657 0.966 0.9671 0.9671 0.9586 0.9637 0.9662 0.9628 0.9654 0.9655 0.9624 0.9665 0.9698 0.9661 0.9654 0.9665 0.9711 0.9718 0.9663 0.9646 0.9669 0.9655 0.9653 0.9601 0.9643 0.9654 0.9652 0.9655 0.9637 0.9655 
Minimum rate values = 
44.41 3354 1467 1.124e+04 1.847e+04 2643 709 2593 6.419e+04 3.712e+04 7773 4379 2546 913.3 2101 5.46e+04 5778 1304 1.571e+04 2888 45.39 4840 1962 3073 2309 3223 5.284e+04 5085 1.877e+04 3.716e+04 4700 53.18 4.406e+04 7731 9356 1769 53.86 2.748e+04 3094 1388 489.2 1440 472.7 1.238e+05 2745 2018 1.728e+04 175.2 1.191e+04 4.115e+04 1008 2362 7438 6734 45.32 1.809e+04 939.2 1612 1791 1.161e+04 1.179e+04 3.09e+04 1509 1.061e+04 3.824e+04 4.003e+04 5000 8899 2.73e+04 1.348e+04 7933 2.283e+04 2.877e+04 78.77 3411 39.3 2098 1.151e+04 375.7 1.198e+04 2.882e+04 8695 7991 4250 1.18e+04 1052 5269 1678 24.7 2815 7569 5746 2544 2.101e+04 281.4 760.2 1302 3171 1.125e+04 1.459e+04 
Average rate values = 
1.943e+06 1.948e+06 2.029e+06 2.04e+06 1.975e+06 1.856e+06 1.992e+06 1.903e+06 2.04e+06 1.832e+06 1.905e+06 1.909e+06 2.05e+06 1.91e+06 1.944e+06 1.953e+06 1.892e+06 1.948e+06 1.913e+06 1.974e+06 1.955e+06 1.801e+06 1.852e+06 1.846e+06 1.92e+06 1.865e+06 1.971e+06 1.994e+06 1.906e+06 1.866e+06 1.949e+06 1.905e+06 1.928e+06 2.075e+06 1.973e+06 2.064e+06 1.986e+06 1.893e+06 1.96e+06 1.86e+06 2.026e+06 1.846e+06 1.946e+06 1.845e+06 1.944e+06 2.03e+06 1.901e+06 1.959e+06 1.827e+06 1.938e+06 1.907e+06 1.93e+06 1.821e+06 1.852e+06 1.936e+06 1.999e+06 1.918e+06 2.013e+06 1.96e+06 1.865e+06 1.911e+06 1.931e+06 1.976e+06 1.942e+06 1.846e+06 1.965e+06 1.921e+06 1.913e+06 1.771e+06 2.051e+06 1.847e+06 1.947e+06 1.948e+06 2.002e+06 1.893e+06 2.015e+06 1.955e+06 1.907e+06 1.975e+06 1.861e+06 1.938e+06 1.922e+06 1.964e+06 1.878e+06 1.992e+06 1.874e+06 1.927e+06 2.014e+06 1.871e+06 2.005e+06 1.877e+06 1.98e+06 1.883e+06 1.927e+06 1.964e+06 1.97e+06 1.822e+06 1.923e+06 1.955e+06 1.87e+06 
Average illumination values = 
381.6 381.6 382.6 381.7 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382.7 381.6 381.6 382 381.6 381.6 381.9 381.7 381.6 381.8 382.2 382.2 381.6 381.7 381.6 385.9 382.3 381.6 381.6 385.6 381.6 382 381.6 383 381.6 382.6 381.6 382.3 385.5 381.6 381.6 381.6 382.7 381.6 381.6 381.6 381.6 381.6 384.2 381.6 381.6 381.6 387.6 381.6 381.6 383.6 381.8 381.6 381.6 384 381.6 381.6 381.6 382.1 381.6 381.6 381.6 381.6 381.6 381.8 381.6 381.6 384.3 382.6 381.6 382.6 381.6 381.6 382.8 381.6 382.9 381.8 381.6 381.6 384.6 384.6 381.6 382.1 381.7 381.6 381.6 384 382 381.6 381.7 381.6 382.3 381.6 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.457e-06 0.0001134 6.713e-05 0.0001433 0 0.0001709 0.0001245 0.0003192 0.0002337 0.0002722 4.838e-06 9.873e-05 8.035e-05 1.44e-06 0.0004001 0.0001743 0.0001446 0.0003736 0.0001001 1.515e-06 0.0001692 1.876e-05 0.0007907 6.198e-05 0.0007734 0.0004096 0.000165 0.0005017 0.0005014 0.0001517 2.248e-05 8.093e-05 0.0002199 0.0001473 1.73e-06 2.417e-05 8.774e-05 1.233e-05 4.086e-05 8.661e-06 2.712e-05 0.001423 0.000774 0.000169 6.691e-05 9.375e-05 1.094e-05 9.101e-05 8.432e-05 0.0004176 0.0001745 1.479e-06 0.0005122 3.158e-05 5.376e-05 8.247e-07 0.0003516 0.0004422 2.184e-05 3.926e-05 8.946e-05 0.0009591 0.0003088 0.0001821 0.0003317 0.0003413 0.0002412 0.001154 0.0007655 0.0001021 0.0001038 1.395e-06 7.028e-05 0.0003804 1.374e-05 0.0004424 0.0001222 0.0001437 0.0007007 3.16e-05 7.433e-05 0.0003142 0.0001357 9.494e-07 0.0001519 0.000337 0.0007271 6.876e-05 0.000766 9.613e-06 2.599e-05 3.994e-05 0.0001055 0.0002179 0.0003859 0.0005004 0.0008824 8.012e-05 0.0001706 0.000102 
Uniformity values = 
0.9665 0.9673 0.9674 0.9631 0.9652 0.9645 0.9654 0.9654 0.9661 0.9655 0.9655 0.9656 0.9662 0.9654 0.9643 0.9682 0.9654 0.9645 0.9651 0.9663 0.9649 0.9645 0.9655 0.9655 0.9655 0.9655 0.9654 0.9659 0.9655 0.959 0.9654 0.9661 0.9654 0.964 0.9662 0.9646 0.9654 0.9647 0.9653 0.9667 0.9655 0.9654 0.9655 0.9675 0.9654 0.9646 0.9635 0.9656 0.9655 0.9655 0.9671 0.9662 0.9663 0.9663 0.9602 0.9666 0.9654 0.9661 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9656 0.9655 0.9654 0.9655 0.9671 0.9671 0.9611 0.9654 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9509 0.9676 0.9654 0.9649 0.9655 0.9643 0.9654 0.9652 0.9655 0.9654 0.9655 0.9655 0.9655 0.9655 0.9646 0.9654 
Minimum rate values = 
43.51 3383 2002 4292 0 5111 3721 9539 6978 8134 144.6 2950 2399 43.05 1.197e+04 5193 4322 1.117e+04 2993 45.25 5059 561.3 2.362e+04 1852 2.311e+04 1.224e+04 4931 1.498e+04 1.498e+04 4563 671.8 2417 6573 4408 51.67 722.9 2622 368.7 1221 258.5 810.4 4.251e+04 2.312e+04 5041 2000 2804 327.7 2719 2520 1.248e+04 5205 44.17 1.529e+04 943.1 1615 24.62 1.051e+04 1.32e+04 656.9 1173 2674 2.866e+04 9229 5443 9911 1.02e+04 7210 3.446e+04 2.283e+04 3045 3117 41.7 2099 1.137e+04 410.5 1.322e+04 3651 4289 2.089e+04 944.3 2221 9364 4060 28.35 4608 1.005e+04 2.172e+04 2056 2.288e+04 287.6 776.7 1194 3154 6514 1.153e+04 1.495e+04 2.636e+04 2394 5102 3049 
Average rate values = 
1.813e+06 1.852e+06 1.967e+06 1.984e+06 1.706e+06 1.804e+06 1.909e+06 1.714e+06 1.871e+06 1.848e+06 1.752e+06 1.908e+06 1.824e+06 1.811e+06 1.847e+06 1.801e+06 1.845e+06 1.816e+06 1.897e+06 1.854e+06 1.701e+06 1.799e+06 1.747e+06 1.811e+06 1.836e+06 1.861e+06 1.905e+06 1.86e+06 1.773e+06 1.992e+06 1.745e+06 1.889e+06 1.862e+06 1.965e+06 1.873e+06 1.789e+06 1.843e+06 1.752e+06 1.834e+06 1.79e+06 1.796e+06 1.839e+06 1.74e+06 1.927e+06 1.845e+06 1.849e+06 1.751e+06 1.841e+06 1.867e+06 1.676e+06 1.736e+06 1.819e+06 1.875e+06 1.823e+06 1.912e+06 1.872e+06 1.792e+06 1.848e+06 1.766e+06 1.869e+06 1.878e+06 1.818e+06 1.796e+06 1.858e+06 1.831e+06 1.865e+06 1.969e+06 1.833e+06 1.809e+06 1.971e+06 1.792e+06 1.871e+06 1.855e+06 1.817e+06 1.894e+06 1.837e+06 1.778e+06 1.857e+06 1.827e+06 1.875e+06 1.845e+06 1.81e+06 1.852e+06 1.704e+06 1.907e+06 1.817e+06 1.775e+06 1.861e+06 1.814e+06 1.881e+06 1.882e+06 1.741e+06 1.824e+06 1.798e+06 1.776e+06 1.894e+06 1.705e+06 1.755e+06 1.77e+06 1.7e+06 
Average illumination values = 
381.6 381.6 382.1 382.5 381.7 383.3 381.6 381.6 381.8 381.6 381.6 382.2 381.6 381.6 382 381.7 381.6 381.9 381.7 381.6 381.8 383.9 381.6 381.6 381.6 381.6 381.6 382.3 381.6 384.1 381.6 382 381.6 382.1 381.6 382.6 381.6 382.7 381.6 381.7 381.6 381.6 381.6 381.7 381.6 382.6 382.4 382.2 381.6 381.6 381.6 381.6 381.6 381.6 383.6 381.8 381.6 381.7 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.3 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 387.6 381.6 381.6 382.7 381.6 382 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.511e-06 0.0001348 7.001e-05 0.0001352 0 3.692e-05 9.219e-05 0.0009615 0.00126 0.0001177 0.0002515 0.0002299 0 0.001328 0.0006064 3.12e-05 0.000213 1.866e-05 1.523e-06 0.0001491 1.603e-05 0.001106 0.0002182 0.00135 0.00019 0.000164 0.001266 0.0001487 1.769e-06 0.0001143 0.000559 0.0002191 2.212e-05 1.795e-05 3.75e-05 4.703e-05 1.655e-05 8.805e-06 1.891e-05 7.161e-05 0.0008602 0.000202 0 0.001237 7.396e-06 3.578e-05 8.338e-05 0.0001021 1.219e-05 0.0002165 0.001841 0.0002198 5.313e-05 0.0003778 0.0003906 1.974e-05 4.263e-05 7.985e-05 0.0005434 0.0001424 0.0003555 0.0002599 0.0004891 0.0002533 0.0007978 1.57e-06 2.92e-05 2.581e-05 4.687e-05 0.000148 1.137e-05 0.0002434 0.0009404 1.569e-05 0.0003126 3.468e-05 7.999e-05 0.0001866 0.0001456 9.452e-07 2.885e-05 0.0002638 0.00026 9.646e-05 0.0002937 9.635e-06 0.0001359 5.621e-05 9.176e-05 6.398e-05 0.0004482 0.0009672 5.284e-05 0.0001622 0.0001037 5.798e-05 0.001194 7.612e-06 0.000304 7.967e-05 
Uniformity values = 
0.9663 0.9668 0.9663 0.9652 0.9601 0.9654 0.9623 0.9661 0.9654 0.9655 0.9653 0.9663 0.9663 0.9653 0.9655 0.9643 0.9645 0.9651 0.9663 0.9649 0.9636 0.9655 0.9655 0.9655 0.9651 0.9654 0.9653 0.9655 0.9654 0.9655 0.9655 0.9608 0.9662 0.9671 0.9661 0.9659 0.9653 0.9667 0.9655 0.9654 0.9655 0.9671 0.9655 0.9665 0.9671 0.963 0.9655 0.9655 0.9667 0.9663 0.9663 0.9646 0.9655 0.9652 0.9664 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9654 0.9655 0.9654 0.9709 0.9671 0.9655 0.9655 0.9645 0.9661 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9646 0.9669 0.9655 0.9655 0.9643 0.9654 0.9625 0.9669 0.9637 0.9655 0.9631 0.9655 0.9654 0.9654 0.9654 0.9655 0.9654 0.9655 0.9654 0.9654 
Minimum rate values = 
45.12 4022 2091 4043 0 1104 2764 2.87e+04 3.765e+04 3518 7517 6864 0 3.966e+04 1.812e+04 933.6 6371 557.9 45.47 4460 479.9 3.303e+04 6521 4.031e+04 5679 4900 3.782e+04 4442 52.88 3416 1.67e+04 6581 660.6 535.6 1120 1405 494.8 262.8 565.1 2140 2.57e+04 6027 0 3.692e+04 220.6 1072 2492 3052 364 6466 5.493e+04 6574 1588 1.129e+04 1.166e+04 593.8 1274 2387 1.624e+04 4255 1.062e+04 7766 1.461e+04 7570 2.37e+04 46.83 872.6 771.5 1402 4421 339.9 7275 2.809e+04 468.3 9321 1036 2391 5560 4357 28.22 862.9 7870 7770 2883 8787 288 4072 1677 2747 1912 1.343e+04 2.889e+04 1579 4848 3098 1733 3.567e+04 227.5 9085 2381 
Average rate values = 
1.721e+06 1.649e+06 1.727e+06 1.8e+06 1.648e+06 1.668e+06 1.865e+06 1.779e+06 1.607e+06 1.713e+06 1.747e+06 1.736e+06 1.679e+06 1.708e+06 1.738e+06 1.759e+06 1.723e+06 1.785e+06 1.767e+06 1.693e+06 1.898e+06 1.647e+06 1.735e+06 1.782e+06 1.855e+06 1.856e+06 1.691e+06 1.747e+06 1.692e+06 1.735e+06 1.685e+06 1.674e+06 1.765e+06 1.81e+06 1.78e+06 1.684e+06 1.764e+06 1.708e+06 1.717e+06 1.741e+06 1.635e+06 1.792e+06 1.737e+06 1.704e+06 1.753e+06 1.645e+06 1.696e+06 1.675e+06 1.693e+06 1.753e+06 1.714e+06 1.804e+06 1.775e+06 1.648e+06 1.727e+06 1.708e+06 1.733e+06 1.764e+06 1.644e+06 1.697e+06 1.683e+06 1.596e+06 1.748e+06 1.723e+06 1.745e+06 1.813e+06 1.706e+06 1.621e+06 1.79e+06 1.706e+06 1.757e+06 1.684e+06 1.73e+06 1.753e+06 1.737e+06 1.794e+06 1.763e+06 1.717e+06 1.758e+06 1.62e+06 1.796e+06 1.681e+06 1.802e+06 1.675e+06 1.773e+06 1.728e+06 1.808e+06 1.785e+06 1.824e+06 1.694e+06 1.778e+06 1.652e+06 1.636e+06 1.642e+06 1.623e+06 1.739e+06 1.678e+06 1.788e+06 1.825e+06 1.592e+06 
Average illumination values = 
381.6 381.8 381.6 381.7 383.7 381.6 382.8 382 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382 381.9 381.7 381.6 381.8 384.3 381.6 381.6 381.6 383.7 381.6 381.6 381.6 381.6 381.6 381.6 383.4 381.6 381.6 381.6 382.3 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.2 381.6 381.6 381.7 381.6 381.6 381.9 381.6 381.7 381.6 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 382.1 381.7 381.6 381.6 382 381.6 382.7 381.7 382.3 381.6 382.5 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 

End of simulation
Obj Function for 2 users through 20 users 
0.6696 0.2000 0.0848 0.0287 0.0183 0.0132 0.0068 0.0051 0.0035 0.0025 0.0020 0.0014 0.0009 0.0008 0.0006 0.0005 0.0004 0.0002 0.0003 
Uniformity for 2 users through 20 users 
0.9318 0.9389 0.9449 0.9488 0.9525 0.9556 0.9579 0.9600 0.9608 0.9618 0.9627 0.9632 0.9635 0.9643 0.9649 0.9653 0.9651 0.9652 0.9654 
Minimum rate for 2 users through 20 users 
1.548e+07 5.42e+06 2.413e+06 8.49e+05 5.451e+05 3.93e+05 2.04e+05 1.527e+05 1.05e+05 7.514e+04 6.101e+04 4.219e+04 2.655e+04 2.437e+04 1.72e+04 1.556e+04 1.139e+04 6986 7991 
Average rate for 2 users through 20 users 
2.151e+07 1.335e+07 9.417e+06 7.412e+06 6.054e+06 5.157e+06 4.43e+06 3.907e+06 3.502e+06 3.171e+06 2.915e+06 2.685e+06 2.487e+06 2.316e+06 2.172e+06 2.039e+06 1.931e+06 1.83e+06 1.727e+06 
Average illumination for 2 users through 20 users 
400.3 396.6 393.2 391.1 389.1 387.6 386.5 385.2 384.6 384.1 383.7 383.2 383.1 382.6 382.4 382.2 382.1 382 381.9 


==> code/simulations/Bulb Radius/50cm-70deg/xi_values.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0


==> code/simulations/Bulb Radius/50cm/final_users_2_12_30.txt <==

U = 2

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.08006 0.213 0.002416 0.005644 0.2508 0.02943 0.02797 0.09673 0.06067 0.004651 0.001948 0.02264 0.009215 0.02429 0.03901 0.03332 0.003176 0.04256 0.0002727 0.04473 0.04411 0.02032 0.03158 0.01508 0.03611 0.002497 0.00624 0.0004788 0.07593 0.07675 0.07142 0.02373 0.00208 0.0006825 0.1261 0.06136 0.03315 0.002818 0.08023 0.8227 0.01131 0.199 0.08681 0.04205 0.003958 0.06459 0.9434 0.05246 0.03251 0.1647 0.03629 0.001461 0.003111 0.02609 0.01379 0.0006335 0.04643 0.9065 0.0411 0.006653 0.00154 0.03588 0.207 0.03897 0.08675 0.003438 0.004652 0.02118 0.05898 0.001479 0.0275 0.09327 0.04405 0.001252 0.01514 0.4438 0.03988 0.005357 0.02356 0.01324 0.1081 0.1027 0.07695 0.05469 0.004659 0.09207 0.01148 0.08161 0.05891 0.007584 0.0006828 0.2861 0.01061 0.06731 0.06584 0.02242 0.01452 0.09689 0.05803 0.08562 
Uniformity values = 
0.9777 0.9778 0.9775 0.9769 0.9735 0.9773 0.9773 0.9775 0.9778 0.9771 0.9759 0.9806 0.9789 0.9781 0.9792 0.977 0.9784 0.9785 0.9781 0.9779 0.9764 0.9777 0.9777 0.9782 0.9768 0.9778 0.9761 0.9757 0.9775 0.9774 0.9764 0.9807 0.9776 0.9771 0.9774 0.9771 0.9763 0.9778 0.9765 0.9768 0.9776 0.9768 0.978 0.9765 0.9781 0.9779 0.9775 0.9786 0.9768 0.9768 0.9761 0.9777 0.9792 0.977 0.9775 0.9771 0.9761 0.9769 0.9779 0.9769 0.9765 0.9764 0.9779 0.9768 0.9759 0.9768 0.9761 0.9765 0.9756 0.977 0.9776 0.9781 0.9771 0.979 0.979 0.9777 0.9757 0.981 0.978 0.9772 0.9773 0.9793 0.9766 0.9766 0.9773 0.9772 0.9791 0.9772 0.9758 0.9783 0.9782 0.9767 0.9763 0.9756 0.9779 0.9758 0.9782 0.9777 0.9774 0.9773 
Minimum rate values = 
2.271e+06 5.687e+06 7.123e+04 1.662e+05 6.615e+06 8.561e+05 8.141e+05 2.723e+06 1.737e+06 1.37e+05 5.753e+04 6.588e+05 2.704e+05 7.079e+05 1.127e+06 9.675e+05 9.351e+04 1.228e+06 8045 1.291e+06 1.275e+06 5.937e+05 9.172e+05 4.414e+05 1.047e+06 7.359e+04 1.839e+05 1.416e+04 2.159e+06 2.181e+06 2.037e+06 6.9e+05 6.133e+04 2.015e+04 3.502e+06 1.757e+06 9.636e+05 8.303e+04 2.278e+06 1.763e+07 3.318e+05 5.35e+06 2.454e+06 1.217e+06 1.165e+05 1.846e+06 1.949e+07 1.507e+06 9.446e+05 4.496e+06 1.053e+06 4.308e+04 9.151e+04 7.603e+05 4.041e+05 1.87e+04 1.341e+06 1.894e+07 1.188e+06 1.958e+05 4.547e+04 1.041e+06 5.539e+06 1.129e+06 2.457e+06 1.014e+05 1.372e+05 6.192e+05 1.694e+06 4.364e+04 8.004e+05 2.628e+06 1.272e+06 3.687e+04 4.428e+05 1.08e+07 1.156e+06 1.572e+05 6.868e+05 3.884e+05 3.027e+06 2.878e+06 2.188e+06 1.572e+06 1.372e+05 2.598e+06 3.362e+05 2.314e+06 1.691e+06 2.228e+05 2.013e+04 7.412e+06 3.119e+05 1.925e+06 1.88e+06 6.555e+05 4.252e+05 2.727e+06 1.664e+06 2.423e+06 
Average rate values = 
5.675e+07 3.534e+07 1.533e+08 1.29e+08 3.236e+07 8.278e+07 8.417e+07 5.219e+07 6.368e+07 1.346e+08 1.595e+08 9.004e+07 1.152e+08 8.804e+07 7.525e+07 7.942e+07 1.455e+08 7.292e+07 2.162e+08 7.158e+07 7.192e+07 9.295e+07 8.088e+07 1.013e+08 7.725e+07 1.524e+08 1.262e+08 1.999e+08 5.804e+07 5.778e+07 5.953e+07 8.875e+07 1.576e+08 1.897e+08 4.608e+07 6.338e+07 7.953e+07 1.489e+08 5.667e+07 2.021e+07 1.093e+08 3.66e+07 5.479e+07 7.318e+07 1.392e+08 6.209e+07 2.001e+07 6.744e+07 8.007e+07 4.036e+07 7.709e+07 1.678e+08 1.461e+08 8.606e+07 1.038e+08 1.919e+08 7.056e+07 2.004e+07 7.383e+07 1.244e+08 1.663e+08 7.74e+07 3.589e+07 7.521e+07 5.475e+07 1.432e+08 1.345e+08 9.177e+07 6.435e+07 1.674e+08 8.464e+07 5.306e+07 7.197e+07 1.723e+08 1.012e+08 2.439e+07 7.457e+07 1.306e+08 8.889e+07 1.049e+08 4.958e+07 5.082e+07 5.769e+07 6.631e+07 1.345e+08 5.335e+07 1.09e+08 5.627e+07 6.438e+07 1.207e+08 1.897e+08 3.025e+07 1.111e+08 6.1e+07 6.162e+07 9.018e+07 1.023e+08 5.215e+07 6.481e+07 5.51e+07 
Average illumination values = 
677.1 676.2 676.1 676.5 674.9 677 677 676.4 675.8 676.3 674.2 677.8 675.1 676.3 674.8 676.9 674.1 675.3 675.7 676.2 676.8 676.7 674.4 676.1 676.7 676.7 673.7 677.3 676 676.7 676.8 673.9 675.9 676.3 676.1 676.6 677.2 675.8 677.4 676.6 676 676.5 676.3 676.8 676.4 675.8 676 676.2 676.5 675 677.2 675.9 677.2 676.4 675.2 676.7 677.4 675.2 676.1 676.4 676.7 677.4 673.6 676.5 677.5 677 677.2 676.7 677.5 676.4 679.3 676.4 677.1 675.7 676.3 676.3 677.3 678.6 676.5 676.3 676.3 674.8 677.4 675.5 676.3 676.2 674.2 676.4 677.3 676.4 674.1 676.6 677 675.5 675.4 677.2 675.8 675.9 676.1 676.2 

U = 4

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.0157 9.185e-05 0.04923 0.01985 0.001063 0.002088 0.0122 0.03094 0.002361 0.0005054 0.0148 0.009911 0.001477 0.0005208 0.01927 0.006381 0.0004868 0.0002809 0.002164 0.008584 0.0003938 0.02344 0.0006714 0.002794 0.03249 0.0005381 0.001512 0.0002071 0.06997 0.007365 0.0003101 0.005225 0.002069 0.0001331 0.0002136 0.02302 0.001663 0.006014 0.004694 0.007745 0.004075 0.005388 4.411e-05 0.00964 0.001485 0.001195 0.015 0.02306 0.0006744 0.0003479 0.01432 0.001602 0.007086 0.02391 0.002621 0.01268 0.04397 6.346e-05 0.003678 0.0003755 0.0006224 0.02708 0.001003 0.02432 0.005241 0.006239 0.0007204 0.01405 0.0004155 0.0009051 5.977e-06 0.02197 7.746e-05 0.0001566 0.001449 0.000795 6.48e-05 0.0008222 0.01 0.0001518 0.01326 0.009802 0.0005503 0.0003785 0.0036 0.0005009 0.0007076 0.05925 0.001934 0.0009156 8.009e-05 0.001144 0.0006013 0.01594 0.006065 7.024e-05 0.001675 0.03971 0.00625 0.009612 
Uniformity values = 
0.9807 0.9783 0.973 0.9767 0.9806 0.9749 0.9783 0.9782 0.9755 0.9778 0.9775 0.9782 0.9783 0.973 0.9755 0.9803 0.9771 0.9785 0.9764 0.9787 0.9795 0.9778 0.9769 0.975 0.9758 0.9772 0.9789 0.9762 0.9784 0.9769 0.9785 0.9753 0.9777 0.9723 0.9787 0.9756 0.9711 0.9762 0.9779 0.9777 0.9764 0.9755 0.9782 0.978 0.9757 0.9761 0.9738 0.9775 0.9778 0.9753 0.979 0.977 0.975 0.976 0.9719 0.9775 0.9808 0.9756 0.9766 0.9749 0.978 0.981 0.9765 0.9752 0.9784 0.976 0.9747 0.9734 0.9756 0.9798 0.9779 0.9797 0.9787 0.9772 0.9791 0.9777 0.9802 0.9754 0.9778 0.9774 0.9783 0.9756 0.9792 0.9783 0.9752 0.977 0.9809 0.9798 0.9755 0.9804 0.9736 0.9791 0.9749 0.9755 0.9782 0.9779 0.9766 0.9792 0.9807 0.9804 
Minimum rate values = 
4.582e+05 2709 1.424e+06 5.806e+05 3.125e+04 6.174e+04 3.575e+05 8.984e+05 6.975e+04 1.491e+04 4.336e+05 2.909e+05 4.352e+04 1.544e+04 5.643e+05 1.872e+05 1.437e+04 8281 6.389e+04 2.52e+05 1.16e+04 6.835e+05 1.983e+04 8.256e+04 9.451e+05 1.588e+04 4.453e+04 6122 1.993e+06 2.167e+05 9143 1.542e+05 6.101e+04 3951 6297 6.73e+05 4.938e+04 1.772e+05 1.382e+05 2.277e+05 1.202e+05 1.589e+05 1301 2.83e+05 4.387e+04 3.529e+04 4.411e+05 6.727e+05 1.989e+04 1.029e+04 4.191e+05 4.727e+04 2.089e+05 6.983e+05 7.771e+04 3.718e+05 1.265e+06 1877 1.085e+05 1.111e+04 1.836e+04 7.858e+05 2.962e+04 7.109e+05 1.541e+05 1.839e+05 2.132e+04 4.135e+05 1.228e+04 2.664e+04 176.3 6.4e+05 2284 4624 4.267e+04 2.345e+04 1907 2.431e+04 2.937e+05 4480 3.886e+05 2.885e+05 1.621e+04 1.116e+04 1.063e+05 1.479e+04 2.081e+04 1.694e+06 5.715e+04 2.694e+04 2373 3.37e+04 1.779e+04 4.677e+05 1.784e+05 2072 4.945e+04 1.147e+06 1.833e+05 2.815e+05 
Average rate values = 
2.652e+07 3.589e+07 1.354e+07 2.771e+07 2.584e+07 6.121e+07 5.172e+07 3.057e+07 6.518e+07 3.924e+07 3.934e+07 5.102e+07 4.368e+07 4.513e+07 4.066e+07 3.54e+07 1.139e+08 4.813e+07 5.068e+07 3.569e+07 1.194e+07 3.645e+07 5.296e+07 6.385e+07 1.849e+07 6.534e+07 6.359e+07 2.015e+07 9.297e+06 4.358e+07 4.458e+07 2.022e+07 1.028e+07 4.162e+07 1.394e+07 1.613e+07 3.777e+07 5.531e+07 4.006e+07 3.678e+07 3.566e+07 3.363e+07 4.379e+07 3.481e+07 5.692e+07 1.651e+07 2.689e+07 2.604e+07 5.001e+07 5.815e+07 3.44e+07 1.035e+08 1.368e+07 2.269e+07 1.876e+07 3.811e+07 1.707e+07 4.71e+07 1.245e+07 3.463e+07 3.881e+07 1.046e+07 4.203e+07 1.413e+07 4.005e+07 2.667e+07 3.588e+07 3.518e+07 1.172e+07 3.918e+07 2.381e+07 2.267e+07 5.877e+07 5.986e+07 1.353e+07 9.138e+07 4.911e+07 4.842e+07 2.924e+07 6.365e+07 9.707e+06 3.043e+07 4.417e+07 6.597e+07 1.648e+07 8.497e+07 4.418e+07 1.098e+07 1.511e+07 5.219e+07 1.3e+07 4.61e+07 7.537e+07 2.36e+07 3.566e+07 4.449e+07 4.714e+07 1.966e+07 3.696e+07 9.617e+06 
Average illumination values = 
674.2 675.6 674.9 676.9 673.9 674.2 674.6 674.3 673.3 674.9 676.8 673.9 676.1 675.8 673.8 672.6 675.8 674.1 677.1 675.2 674.4 673.6 675.2 674.6 675.7 674.3 676.1 675.2 672.4 676.8 675.9 674.5 675.6 676.9 675.4 674.2 676.2 673.5 678 675.3 673.6 674.4 675.7 674.9 674.6 675.1 676.5 675.7 676.1 673.3 675.2 673.8 674.5 673.9 675.6 672.7 673.9 675.6 674.7 675.2 676.5 677.7 675.7 673.7 671.8 675.2 677 676.1 675.7 675.1 675.7 673.4 676.1 676.4 675 674.7 676 675.1 672.7 675.7 675.4 676.1 678.1 675.4 675.5 674.7 672 674 677.4 672.3 676 673.8 673.7 678.2 674.9 675.9 674.4 672.6 678.5 672.4 

U = 6

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.002334 0.00151 0.001273 0.0004528 0.0003126 0.0006826 0.0001059 0.001004 0.002307 0.0003438 0.001239 3.55e-05 0.001509 5.155e-05 0.002613 0.0003838 0.0009001 0.0003939 0.0002225 0.004654 0.000576 0.002203 0.0001691 0.000284 0.001763 0.0009966 0.007152 0.003968 2.085e-05 0.002249 0.0007108 0.02944 0.000286 0.005026 2.519e-05 0.01733 0.002266 0.02163 6.563e-05 0.0009619 0.001151 0.002291 0.01323 0.005979 0.0009291 0.0002984 6.016e-06 0.009257 9.887e-06 0.001925 0.001582 1.225e-05 0.0002109 0.007837 0.0009967 0.0005073 0.001257 0.001458 0.002743 0.001019 7.61e-05 2.689e-05 0.004279 6.385e-05 0.001801 0.001697 0.007799 0.0008958 5.829e-05 8.01e-05 0.00757 0.001394 0.001049 0.000249 0.0004432 0.0001163 0.001388 0.02483 0.009585 0.002739 0.007475 0.0001397 3.615e-05 0.002874 8.061e-05 0.01753 0.0003746 0.001083 0.002341 6.475e-05 0.0002146 0.0006835 0.001669 0.002255 0.003925 0.00155 0.02435 0.001234 0.0003129 0.001327 
Uniformity values = 
0.981 0.9766 0.9801 0.974 0.9794 0.9756 0.9799 0.9773 0.975 0.9778 0.981 0.9805 0.9794 0.9794 0.9786 0.9737 0.9767 0.9763 0.978 0.9737 0.9787 0.9795 0.9761 0.977 0.9712 0.9759 0.9816 0.9791 0.9785 0.9769 0.9787 0.9754 0.9754 0.9801 0.976 0.9813 0.976 0.9793 0.9782 0.975 0.9787 0.9767 0.9788 0.9774 0.975 0.9776 0.98 0.9825 0.977 0.977 0.9754 0.974 0.9788 0.9795 0.9719 0.9776 0.977 0.9783 0.9772 0.9806 0.9755 0.9731 0.9755 0.9791 0.9754 0.9759 0.9807 0.9801 0.9768 0.9761 0.9787 0.9773 0.9765 0.9822 0.9804 0.9778 0.9773 0.9809 0.9766 0.9779 0.9794 0.9771 0.9773 0.9754 0.9745 0.979 0.9764 0.9783 0.9816 0.9766 0.9769 0.978 0.9755 0.9752 0.9774 0.974 0.9792 0.9741 0.9783 0.9763 
Minimum rate values = 
6.856e+04 4.457e+04 3.745e+04 1.341e+04 9208 2.018e+04 3119 2.964e+04 6.818e+04 1.014e+04 3.64e+04 1045 4.441e+04 1519 7.695e+04 1.137e+04 2.658e+04 1.164e+04 6565 1.376e+05 1.698e+04 6.483e+04 5000 8387 5.232e+04 2.945e+04 2.095e+05 1.167e+05 614.9 6.636e+04 2.095e+04 8.58e+05 8458 1.476e+05 744.5 5.052e+05 6.691e+04 6.303e+05 1936 2.845e+04 3.392e+04 6.76e+04 3.874e+05 1.76e+05 2.748e+04 8806 177.1 2.706e+05 292 5.68e+04 4.676e+04 363 6215 2.299e+05 2.957e+04 1.497e+04 3.709e+04 4.298e+04 8.088e+04 2.997e+04 2251 797.5 1.263e+05 1882 5.323e+04 5.014e+04 2.285e+05 2.636e+04 1722 2368 2.223e+05 4.114e+04 3.097e+04 7315 1.304e+04 3432 4.096e+04 7.213e+05 2.818e+05 8.07e+04 2.194e+05 4124 1067 8.488e+04 2387 5.122e+05 1.107e+04 3.193e+04 6.874e+04 1913 6337 2.016e+04 4.932e+04 6.664e+04 1.156e+05 4.589e+04 7.089e+05 3.652e+04 9227 3.92e+04 
Average rate values = 
1.93e+07 1.013e+07 2.575e+07 3.356e+07 3.076e+07 3.728e+07 1.926e+07 3.069e+07 7.183e+06 3.382e+07 2.405e+07 3.204e+07 2.63e+07 8.274e+06 7.09e+06 3.575e+07 1.229e+07 3.916e+07 7.92e+06 7.371e+06 1.191e+07 6.937e+06 8.883e+06 1.163e+07 1.01e+07 1.481e+07 2.078e+07 3.535e+07 2.387e+07 2.461e+07 1.912e+07 8.079e+06 4.546e+07 2.208e+07 2.579e+07 1.51e+07 1.22e+07 9.477e+06 2.868e+07 6.157e+06 9.487e+06 7.453e+06 1.013e+07 1.533e+07 1.391e+07 3.005e+07 3.162e+07 2.069e+07 4.237e+07 6.573e+06 7.697e+06 4.879e+07 2.173e+07 1.519e+07 6.753e+06 1.733e+07 1.128e+07 7.114e+06 7.159e+06 1.569e+07 3.069e+07 3.196e+07 1.952e+07 2.821e+07 2.49e+07 8.243e+06 9.749e+06 3.283e+07 1.646e+07 3.304e+07 2.466e+07 4.023e+07 8.621e+06 2.741e+07 2.857e+07 7.407e+06 1.024e+07 1.951e+07 3.177e+07 1.251e+07 3.276e+07 2.987e+07 3.49e+07 1.083e+07 4.443e+07 7.764e+06 1.056e+07 3.657e+07 1.64e+07 1.222e+07 9.958e+06 3e+07 2.23e+07 9.275e+06 9.034e+06 1.174e+07 8.297e+06 2.932e+07 4.011e+07 8.373e+06 
Average illumination values = 
674 672.4 671.5 674.7 673.1 673.1 673.4 672.3 673.4 671.9 671.7 672.2 672.1 674.5 671.3 674.6 674.5 675.2 672.7 675.1 672.6 674.2 673.6 673.3 676 675.7 672.1 671 675 673.7 673 673.6 673.3 673.3 674.2 670.2 672.8 672.4 673.3 674 671.8 672.2 671.1 672.1 674 675.4 673.7 670.5 674.7 673.8 674.3 674.2 672 673.8 675.5 675.4 674.3 671.3 672.7 672.2 674.1 675 674 673 674.9 673.3 671.4 674.4 673.5 673.5 672.6 672 674.9 672.6 672.9 673.6 673.9 671 672.4 672.6 675 673.2 673.7 673.2 674 672.4 673 672.7 672.8 673.8 675.6 673 673.5 673.3 671.8 674.3 670.7 674.2 673 673.4 

U = 8

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
5.01e-05 0.005681 7.902e-05 0.0004598 0.0004177 0.0009903 9.436e-05 0.002279 5.222e-06 0.001528 1.939e-05 2.041e-05 0.0008977 2.521e-05 0.0001597 0.0001818 7.411e-05 0.0001718 0.0001601 0.004648 0.001091 2.823e-05 2.473e-07 0.007497 2.819e-05 0.0001551 0.001799 0.001048 8.385e-05 0.0009307 0.001643 0.001765 0.007445 0.001435 0.0001527 6.72e-06 8.204e-06 0.0008171 1.252e-05 0.0003134 5.072e-05 0.0001828 5.922e-05 0.0005552 0.0001035 8.375e-05 0.000886 7.544e-05 0.002109 0.0001028 0.0002097 3.418e-05 8.587e-05 0.001582 0.0002368 0.001861 0.0001112 0.0003783 0.001738 0.001482 0.00343 0 0.0001119 0.0001314 0.008594 0.0001995 0.005278 4.514e-05 0.0001597 0.001177 0.002317 0.002165 0.002138 0.0003755 0.0002844 7.289e-05 5.287e-05 0.0001211 0.001351 6.934e-05 0.0004205 0.001085 0.0005204 0.001663 9.564e-05 7.138e-05 0.001921 0.001546 1.116e-05 0.001264 0.001607 3.427e-05 8.868e-05 3.767e-06 0.0001135 0.001279 3.932e-05 0.0001404 0.005898 0.0004374 
Uniformity values = 
0.9807 0.9761 0.9791 0.9831 0.9798 0.9806 0.979 0.9783 0.9791 0.9809 0.9792 0.9767 0.9799 0.9772 0.98 0.9815 0.9788 0.981 0.9748 0.9824 0.9806 0.9792 0.9781 0.9789 0.9756 0.9764 0.981 0.9796 0.9835 0.9776 0.9799 0.9787 0.979 0.9767 0.9781 0.9843 0.9788 0.9794 0.976 0.9792 0.9788 0.9758 0.976 0.9824 0.9792 0.9798 0.9756 0.9809 0.9778 0.9767 0.9783 0.9794 0.9792 0.975 0.9817 0.9831 0.9777 0.9801 0.9781 0.9774 0.9794 0.9785 0.9766 0.9787 0.9804 0.9795 0.9794 0.9769 0.9821 0.9789 0.9765 0.9757 0.9813 0.9783 0.9787 0.9771 0.9764 0.9795 0.9807 0.9838 0.9828 0.9807 0.9761 0.9775 0.9787 0.98 0.978 0.9814 0.9782 0.9742 0.9782 0.9787 0.979 0.9783 0.9793 0.9823 0.9812 0.9768 0.9819 0.976 
Minimum rate values = 
1474 1.674e+05 2329 1.349e+04 1.23e+04 2.913e+04 2781 6.714e+04 153.9 4.49e+04 571.3 602.9 2.642e+04 744.4 4702 5344 2184 5054 4738 1.362e+05 3.209e+04 831.9 7.295 2.201e+05 833.8 4584 5.285e+04 3.085e+04 2460 2.746e+04 4.834e+04 5.197e+04 2.186e+05 4.236e+04 4504 197 241.8 2.406e+04 370 9233 1495 5405 1751 1.63e+04 3049 2466 2.619e+04 2219 6.217e+04 3036 6186 1007 2530 4.677e+04 6960 5.456e+04 3281 1.114e+04 5.123e+04 4.371e+04 1.009e+05 0 3307 3875 2.518e+05 5877 1.551e+05 1333 4692 3.466e+04 6.837e+04 6.394e+04 6.278e+04 1.107e+04 8384 2152 1562 3566 3.971e+04 2034 1.234e+04 3.192e+04 1.538e+04 4.903e+04 2820 2101 5.663e+04 4.54e+04 329.1 3.74e+04 4.737e+04 1011 2614 111.1 3344 3.755e+04 1156 4148 1.728e+05 1.293e+04 
Average rate values = 
1.63e+07 5.507e+06 2.269e+07 5.331e+06 1.425e+07 2.253e+07 5.436e+06 2.32e+07 2.724e+07 2.186e+07 2.385e+07 6.125e+06 1.003e+07 1.738e+07 4.78e+06 9.222e+06 5.141e+06 7.544e+06 6.868e+06 6.134e+06 1.823e+07 1.205e+07 2.721e+07 6.783e+06 1.863e+07 2.308e+07 1.237e+07 9.216e+06 9.351e+06 4.603e+06 4.805e+06 7.738e+06 5.32e+06 5.941e+06 8.738e+06 1.676e+07 6.407e+06 1.693e+07 3.42e+07 8.364e+06 1.678e+07 1.503e+07 5.326e+06 2.47e+07 1.169e+07 2.339e+07 1.818e+07 1.93e+07 9.745e+06 3.039e+07 2.931e+07 3.077e+07 2.064e+07 2.437e+07 6.856e+06 2.215e+07 5.455e+06 8.172e+06 1.955e+07 1.172e+07 2.454e+07 1.648e+07 9.588e+06 1.473e+07 5.069e+06 2.857e+07 4.875e+06 7.675e+06 2.058e+07 1.512e+07 7.551e+06 4.221e+06 6.557e+06 2.108e+07 1.162e+07 1.502e+07 2.449e+07 5.711e+06 9.677e+06 4.785e+06 5.631e+06 4.603e+06 4.954e+06 8.396e+06 1.072e+07 1.915e+07 5.425e+06 1.173e+07 1.852e+07 4.615e+06 1.767e+07 2.548e+07 9.85e+06 1.986e+07 1.357e+07 1.781e+07 4.957e+06 5.73e+06 2.13e+07 1.752e+07 
Average illumination values = 
671.6 672.5 671 670.2 670.3 670 670.7 671.2 671.3 670.4 670.8 672.5 672.4 673.5 670.7 670.2 671.6 669.8 673.5 669.5 670 673.3 672.5 671.2 673.1 673.4 669.9 670.3 669.8 672.2 670.8 670.9 670.8 673.3 671.6 669.3 672.7 672.7 672.8 671.5 672.2 673 674 670.6 671.1 671.1 673.2 671.8 672 673.7 672.4 671.6 671.1 673.6 670.9 670.5 672.5 671.1 671.7 671.9 671.6 671.8 672.3 671.1 670.4 671.7 670.7 673.5 670.2 671.1 672.4 672.9 669.2 671.3 671.5 672.4 672.9 670.5 669.6 669.7 670.9 673 672.7 671.9 671.8 672.6 671.5 669.8 673.1 673.9 672 671.9 671.8 673 672.4 670.5 670.6 672.3 670.3 673.5 

U = 10

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.0001051 8.358e-05 8.568e-07 0.0006907 0.001005 0.0001709 8.44e-06 0.0001185 3.232e-05 0.001033 0.0001342 0.0001033 0.0001566 4.098e-06 0.000681 0.001358 0.0009451 5.618e-05 0.001086 1.508e-05 1.538e-05 0.00107 0.0004116 0.0003251 0.001646 0.001668 0.0005587 0.000155 8.637e-06 1.335e-05 1.162e-05 1.016e-05 9.086e-05 0.0009076 0.0004136 0.000215 3.596e-05 0.002383 1.464e-05 0.0001771 8.187e-05 1.366e-05 0.002345 0.0002478 0.0007671 4.804e-05 0.0003118 0.001115 0.0002755 0 2.712e-05 0.01004 0.0002016 1.859e-05 0.0002159 0.0004895 0.003525 0.001129 0.0004477 0.0002886 3.041e-05 0.000187 0.0002257 4.106e-05 0.00022 0.00046 0.0003693 8.735e-05 7.379e-05 0.0008975 0.0008079 0.0005262 0.0005108 4.86e-05 1.727e-05 2.245e-05 0.001269 1.528e-05 0.001655 0.0007963 0.0006352 0.001633 0.0003709 0.006698 4.737e-05 2.069e-06 2.647e-05 0.000776 4.685e-05 4.053e-06 1.341e-05 3.712e-05 3.615e-05 8.913e-05 5.664e-05 3.503e-05 1.993e-05 6.75e-07 4.463e-05 0.0004737 
Uniformity values = 
0.9797 0.9814 0.9793 0.9827 0.9822 0.9824 0.9806 0.9817 0.981 0.9817 0.9808 0.9812 0.9839 0.9804 0.977 0.9826 0.9828 0.9799 0.9789 0.978 0.9792 0.9816 0.982 0.9827 0.9803 0.98 0.9797 0.982 0.9857 0.9809 0.9772 0.9799 0.978 0.9767 0.9817 0.9804 0.9804 0.98 0.978 0.9805 0.9797 0.9792 0.9786 0.9817 0.9814 0.9825 0.9827 0.9798 0.9791 0.9813 0.9805 0.9823 0.9785 0.9793 0.9809 0.9834 0.9776 0.9798 0.9816 0.9807 0.9798 0.9813 0.9794 0.9817 0.9802 0.9815 0.9799 0.9782 0.9808 0.9813 0.9801 0.9745 0.9787 0.9809 0.9847 0.9784 0.9831 0.9778 0.9813 0.9773 0.9813 0.9793 0.9799 0.9817 0.9814 0.9777 0.98 0.9837 0.9824 0.984 0.9804 0.982 0.978 0.9787 0.9822 0.9814 0.9772 0.9781 0.98 0.9829 
Minimum rate values = 
3094 2457 25.25 2.027e+04 2.95e+04 5020 248.3 3482 950.5 3.035e+04 3947 3036 4593 120.6 2.011e+04 3.986e+04 2.773e+04 1654 3.199e+04 445 453.3 3.143e+04 1.209e+04 9542 4.842e+04 4.907e+04 1.645e+04 4555 252.8 392.7 343.1 299.2 2680 2.68e+04 1.216e+04 6326 1058 7.007e+04 431.8 5211 2411 402.5 6.905e+04 7282 2.254e+04 1411 9153 3.281e+04 8117 0 797.9 2.935e+05 5944 547.7 6351 1.436e+04 1.038e+05 3.322e+04 1.316e+04 8489 895.5 5499 6649 1207 6476 1.352e+04 1.087e+04 2577 2171 2.638e+04 2.378e+04 1.558e+04 1.506e+04 1429 505.9 662 3.723e+04 450.7 4.863e+04 2.35e+04 1.867e+04 4.807e+04 1.092e+04 1.962e+05 1393 61.08 779.3 2.275e+04 1376 118.9 394.6 1091 1066 2628 1664 1030 588.5 19.91 1314 1.39e+04 
Average rate values = 
3.579e+06 9.26e+06 1.416e+07 4.046e+06 2.121e+07 4.457e+06 5.122e+06 1.807e+07 4.43e+06 4.593e+06 1.604e+07 4.857e+06 6.771e+06 1.004e+07 7.024e+06 4.422e+06 1.328e+07 1.218e+07 5.343e+06 9.454e+06 2.427e+07 3.848e+06 5.407e+06 3.795e+06 3.899e+06 5.918e+06 9.154e+06 5.044e+06 4.689e+06 3.903e+06 4.578e+06 6.946e+06 4.098e+06 3.992e+06 4.279e+06 4.772e+06 1.156e+07 1.499e+07 1.562e+07 5.399e+06 1.281e+07 2.367e+07 1.43e+07 6.091e+06 4.25e+06 3.895e+06 2.168e+07 5.219e+06 1.409e+07 2.391e+07 2.22e+07 4.383e+06 1.729e+07 3.983e+06 5.56e+06 1.151e+07 3.709e+06 5.807e+06 9.338e+06 1.009e+07 1.139e+07 1.483e+07 5.618e+06 3.79e+06 8.615e+06 5.513e+06 5.367e+06 4.304e+06 2.032e+07 4.526e+06 1.588e+07 3.712e+06 1.632e+07 6.984e+06 1.469e+07 4.644e+06 1.43e+07 2.61e+07 1.714e+07 4.204e+06 1.882e+07 4.126e+06 5.353e+06 3.904e+06 2.092e+07 1.847e+07 1.902e+07 8.244e+06 1.517e+07 3.031e+07 3.751e+06 6.951e+06 7.239e+06 1.423e+07 5.832e+06 1.979e+07 8.41e+06 1.114e+07 1.254e+07 1.907e+07 
Average illumination values = 
670.1 669.2 671.1 668.2 668.9 668.5 669.8 669.5 669.5 668.9 671.6 669.9 668.6 670.6 671.9 668.7 668.5 671.8 671.2 671.4 671.2 669 669.5 668.7 670.4 670 670.3 671.7 667.9 671.2 671.9 671.1 671.3 673.5 669 670.3 670.7 670.1 671.6 670 671.4 671.3 671 669 669.1 670.2 668.4 670.1 671.2 669.8 669.8 668.7 671.6 671 671.7 667.8 671.6 670.2 669 670.1 670.5 669.5 670.9 669.4 670 670.7 670.2 671.4 670.5 669 670.3 673.7 671.6 670.3 668.7 671.8 668.8 672.9 669.6 672.6 669.2 670.4 670.4 668.8 671.3 673.4 670.7 668 669.6 669.5 670.2 669.8 671.4 671 669.6 669.4 673.1 672.5 670.9 668.2 

U = 12

qq = 1

qq = 2

qq = 3

qq = 4

qq = 5

qq = 6

qq = 7

qq = 8

qq = 9

qq = 10

qq = 11

qq = 12

qq = 13

qq = 14

qq = 15

qq = 16

qq = 17

qq = 18

qq = 19

qq = 20

qq = 21

qq = 22

qq = 23

qq = 24

qq = 25

qq = 26

qq = 27

qq = 28

qq = 29

qq = 30

qq = 31

qq = 32

qq = 33

qq = 34

qq = 35

qq = 36

qq = 37

qq = 38

qq = 39

qq = 40

qq = 41

qq = 42

qq = 43

qq = 44

qq = 45

qq = 46

qq = 47

qq = 48

qq = 49

qq = 50

qq = 51

qq = 52

qq = 53

qq = 54

qq = 55

qq = 56

qq = 57

qq = 58

qq = 59

qq = 60

qq = 61

qq = 62

qq = 63

qq = 64

qq = 65

qq = 66

qq = 67

qq = 68

qq = 69

qq = 70

qq = 71

qq = 72

qq = 73

qq = 74

qq = 75

qq = 76

qq = 77

qq = 78

qq = 79

qq = 80

qq = 81

qq = 82

qq = 83

qq = 84

qq = 85

qq = 86

qq = 87

qq = 88

qq = 89

qq = 90

qq = 91

qq = 92

qq = 93

qq = 94

qq = 95

qq = 96

qq = 97

qq = 98

qq = 99

qq = 100

Obj function values = 
0.000111 0.0001405 0.0004653 9.353e-05 7.668e-05 5.789e-06 3.442e-06 2.566e-05 0.0001232 3.961e-05 4.516e-05 1.107e-05 1.116e-06 0.0004623 1.938e-05 0.001048 1.419e-05 2.53e-05 8.671e-05 8.23e-05 1.99e-05 0.002142 0.0002368 7.175e-06 1.305e-05 1.642e-06 4.432e-05 0.0002779 5.697e-05 0.0002161 2.731e-05 7.743e-05 0.001986 7.819e-06 9.363e-06 0.002007 9.868e-05 7.009e-05 0.0004151 0.001164 2.192e-05 6.36e-05 0.0001793 0.0003722 1.863e-05 0.0002168 0.000501 0.002753 0.0007906 0.0001212 3.134e-05 5.055e-05 9.897e-05 7.094e-06 0.000598 0.0005874 9.602e-05 7.064e-05 0.0002236 0.0005077 0.0001011 2.424e-05 2.099e-06 0.0002449 1.458e-05 0.003265 0.0001929 0.002995 4.167e-05 0.003998 4.238e-05 2.83e-06 8.391e-05 5.335e-05 3.998e-06 9.803e-06 7.405e-05 0.0008757 0.0006988 2.946e-05 1.099e-05 7.374e-07 0.0006046 7.095e-05 6.544e-05 4.89e-06 1.201e-05 4.081e-05 3.533e-05 0.0003968 0.0001908 0.000196 5.671e-05 6.677e-06 5.564e-05 0.0002365 3.235e-05 0.0001418 4.635e-05 0.00131 
Uniformity values = 
0.9807 0.9822 0.9837 0.9846 0.9838 0.9823 0.9829 0.9807 0.9819 0.9824 0.9839 0.9845 0.9814 0.9836 0.9806 0.9827 0.9812 0.9831 0.9836 0.9839 0.9818 0.9802 0.9809 0.984 0.9835 0.9792 0.9818 0.977 0.9821 0.9818 0.9805 0.9826 0.9802 0.983 0.9791 0.9793 0.9821 0.9827 0.9848 0.9809 0.9801 0.9797 0.9822 0.9812 0.983 0.9837 0.981 0.9808 0.9824 0.9812 0.9806 0.982 0.9824 0.9845 0.9835 0.9812 0.9844 0.9822 0.9821 0.9779 0.9785 0.9826 0.9811 0.9824 0.9826 0.9837 0.983 0.9819 0.9795 0.9831 0.9833 0.9808 0.9838 0.9824 0.986 0.9822 0.982 0.9803 0.9828 0.9824 0.9785 0.977 0.9843 0.9834 0.9821 0.9841 0.9795 0.984 0.9805 0.9824 0.9808 0.9813 0.9781 0.9779 0.9818 0.9846 0.9832 0.9848 0.9825 0.9825 
Minimum rate values = 
3266 4126 1.365e+04 2741 2249 170.1 101 755.1 3621 1163 1324 324.4 32.8 1.356e+04 570.2 3.077e+04 417.4 742.4 2543 2413 584.8 6.298e+04 6964 210.4 382.7 48.38 1302 8207 1674 6349 803.6 2273 5.841e+04 229.5 275.9 5.907e+04 2899 2058 1.216e+04 3.421e+04 645.3 1873 5265 1.094e+04 546.8 6359 1.473e+04 8.087e+04 2.321e+04 3565 922.3 1485 2906 207.9 1.754e+04 1.727e+04 2814 2075 6568 1.498e+04 2981 711.9 61.74 7192 428.2 9.561e+04 5661 8.788e+04 1227 1.171e+05 1243 83.26 2461 1567 117 288 2176 2.577e+04 2.051e+04 865.1 324.2 21.78 1.772e+04 2082 1922 143.4 353.6 1197 1040 1.165e+04 5614 5763 1673 197 1635 6931 949.3 4153 1361 3.846e+04 
Average rate values = 
2.989e+06 5.53e+06 3.696e+06 8.966e+06 3.555e+06 7.539e+06 1.873e+07 4.141e+06 1.583e+07 4.331e+06 5.283e+06 4.706e+06 3.075e+06 3.382e+06 1.095e+07 4.251e+06 1.341e+07 8.775e+06 3.015e+06 3.174e+06 3.29e+06 5.433e+06 3.963e+06 1.239e+07 3.385e+06 3.839e+06 7.009e+06 3.911e+06 3.285e+06 3.712e+06 9.926e+06 1.313e+07 3.143e+06 1.763e+07 2.163e+07 1.248e+07 9.728e+06 3.805e+06 5.776e+06 4.442e+06 1.271e+07 5.722e+06 3.989e+06 3.064e+06 3.092e+06 4.59e+06 4.426e+06 2.78e+06 7.87e+06 8.452e+06 9.504e+06 3.32e+06 7.584e+06 4.098e+06 3.028e+06 2.741e+06 5.345e+06 3.582e+06 1.132e+07 3.036e+06 4.365e+06 7.565e+06 1.522e+07 1.377e+07 1.496e+07 4.263e+06 8.479e+06 3.856e+06 4.905e+06 3.303e+06 1.901e+07 7.476e+06 6.154e+06 1.647e+07 2.088e+07 2.988e+06 3.916e+06 2.884e+06 5.188e+06 1.572e+07 6.821e+06 1.569e+07 1.086e+07 9.697e+06 2.927e+06 1.559e+07 2.098e+07 1.601e+07 6.035e+06 6.551e+06 2.037e+07 5.487e+06 4.346e+06 8.444e+06 9.6e+06 4.226e+06 5.096e+06 3.445e+06 3.053e+06 3.781e+06 
Average illumination values = 
669.4 668.7 667.5 667.3 667.4 668.5 669 669.6 669.2 669.1 668.5 667.2 668.9 667.5 671.3 668.6 669.3 668.4 667.6 667.9 669.4 669.9 670.4 667.5 668.7 670.6 669.5 672 669.6 669.4 669.8 668.7 669.9 669.2 671.3 670.5 668.5 669.1 667.1 669.4 670.5 670.2 668.6 669.1 668.2 669.6 669.4 669.4 668.3 669.8 670 668.6 668.4 669 669.3 669.3 667.9 668.9 668.7 671.4 671.4 669.1 670.9 669.4 669.6 668 668.4 668.6 670.4 667.8 669.8 669.4 667.9 668.6 667.8 669 668.7 669.7 668.3 668.8 672.2 672.8 667.5 668 668.4 668.9 670.9 667.5 669.6 669.1 669.5 669 671.4 672 669.1 667.8 668 667.3 669 668.7 

End of simulation
Obj Function for 2 users through 12 users 
0.0768 0.0085 0.0031 0.0010 0.0006 0.0004 
Uniformity for 2 users through 12 users 
0.9774 0.9772 0.9775 0.9790 0.9805 0.9820 
Minimum rate for 2 users through 12 users 
1.948e+06 2.467e+05 9.017e+04 3.013e+04 1.727e+04 1.038e+04 
Average rate for 2 users through 12 users 
9.11e+07 3.789e+07 2.017e+07 1.377e+07 1.01e+07 7.579e+06 
Average illumination for 2 users through 12 users 
676.3 675 673.3 671.6 670.3 669.1 


==> code/simulations/Bulb Radius/50cm/input_P_m.txt <==
0.02,0.02,0.3,0.1608,0.02,0.02,0.02,0.02,0.3,0.09718,0.247,0.02,0.2051,0.02,0.02,0.02,0.02,0.02,0.02,0.08165,0.05411,0.02,0.02,0.02,0.1569,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.2651,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.284,0.02787,0.3,0.3,0.02,0.02,0.02,0.02,0.2799,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.09297,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.07734,0.08952,0.3,0.02,0.2294,0.02,0.02,0.02,0.02,0.02,0.02,0.1104,0.02,0.02,0.02,0.02,0.02,0.3,0.06624,0.02,0.02,0.1927,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.2104,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.2302,0.02,0.02,0.02,0.3,0.2934,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.0918,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.0713,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.1585,0.02,0.3,0.04165,0.3,0.3,0.3,0.04931,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1196,0.3,0.3,0.3,0.3,0.3,0.3,0.03159,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.02,0.2085,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.05677,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.02,0.02


==> code/simulations/Bulb Radius/50cm/input_xi.txt <==
0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0



==> code/simulations/Bulb Radius/50cm/log_391_800_100_30.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.7287, uniformity = 0.9872 
P_m = 
0.02,0.02,0.3,0.1608,0.02,0.02,0.02,0.02,0.3,0.09718,0.247,0.02,0.2051,0.02,0.02,0.02,0.02,0.02,0.02,0.08165,0.05411,0.02,0.02,0.02,0.1569,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.2651,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.284,0.02787,0.3,0.3,0.02,0.02,0.02,0.02,0.2799,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.09297,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.07734,0.08952,0.3,0.02,0.2294,0.02,0.02,0.02,0.02,0.02,0.02,0.1104,0.02,0.02,0.02,0.02,0.02,0.3,0.06624,0.02,0.02,0.1927,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.2104,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.2302,0.02,0.02,0.02,0.3,0.2934,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.0918,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.0713,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.1585,0.02,0.3,0.04165,0.3,0.3,0.3,0.04931,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1196,0.3,0.3,0.3,0.3,0.3,0.3,0.03159,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.02,0.2085,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.05677,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.02,0.02
xi = 
0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0


==> code/simulations/Bulb Radius/50cm/nua_final_users_2_20_50_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1384 0.1362 0.007094 0.01457 0.1752 0.04716 0.05213 0.2447 0.1335 0.006045 0.002284 0.03503 0.01593 0.03601 0.03032 0.05328 0.004034 0.08343 0.0005949 0.03363 0.06903 0.02984 0.04531 0.03448 0.08706 0.004919 0.009331 0.001414 0.1788 0.122 0.1604 0.04851 0.006428 0.001859 0.08313 0.1144 0.08843 0.007711 0.1494 0.696 0.01454 0.1649 0.1279 0.09089 0.005571 0.1669 0.6999 0.08369 0.08137 0.1153 0.1226 0.002961 0.006084 0.07404 0.038 0.001746 0.1251 0.7334 0.07352 0.0167 0.002556 0.09322 0.2182 0.0959 0.1915 0.006625 0.006829 0.06661 0.1252 0.002173 0.03747 0.1772 0.09473 0.002375 0.02437 0.306 0.06625 0.007793 0.05829 0.03015 0.2583 0.09633 0.1319 0.099 0.01147 0.0704 0.01443 0.1545 0.06417 0.01029 0.0007433 0.2965 0.03163 0.1125 0.09755 0.04929 0.03631 0.1975 0.04189 0.2245 
Uniformity values = 
0.839 0.9015 0.9008 0.8929 0.8896 0.857 0.8912 0.8938 0.9079 0.9074 0.8957 0.9155 0.9155 0.8907 0.9055 0.8599 0.9094 0.9105 0.9061 0.8663 0.9031 0.8423 0.9203 0.9001 0.8987 0.8467 0.9136 0.8925 0.9022 0.8569 0.8999 0.9232 0.9107 0.9018 0.9111 0.8777 0.8837 0.9044 0.8422 0.9018 0.9124 0.9047 0.8362 0.8974 0.8515 0.9048 0.9109 0.8489 0.9029 0.9081 0.8944 0.9056 0.881 0.908 0.9048 0.8896 0.8853 0.9072 0.8552 0.9052 0.9053 0.8889 0.9118 0.9014 0.8898 0.8908 0.8954 0.9054 0.8935 0.9041 0.8386 0.8993 0.9227 0.8563 0.8619 0.8905 0.8973 0.9215 0.9228 0.9037 0.8847 0.915 0.8653 0.8873 0.907 0.9064 0.915 0.9086 0.893 0.8373 0.9107 0.9052 0.8895 0.893 0.883 0.8986 0.9016 0.9119 0.9089 0.8997 
Minimum rate values = 
4.405e+06 4.061e+06 2.263e+05 4.67e+05 5.186e+06 1.546e+06 1.64e+06 6.983e+06 3.959e+06 1.916e+05 7.349e+04 1.083e+06 4.977e+05 1.143e+06 9.502e+05 1.735e+06 1.277e+05 2.53e+06 1.894e+04 1.099e+06 2.125e+06 1.004e+06 1.387e+06 1.085e+06 2.668e+06 1.672e+05 2.932e+05 4.568e+04 5.218e+06 3.839e+06 4.733e+06 1.478e+06 2.029e+05 5.941e+04 2.519e+06 3.536e+06 2.752e+06 2.45e+05 4.712e+06 1.65e+07 4.562e+05 4.832e+06 4.107e+06 2.784e+06 1.882e+05 4.885e+06 1.645e+07 2.713e+06 2.49e+06 3.448e+06 3.707e+06 9.419e+04 1.986e+05 2.262e+06 1.187e+06 5.657e+04 3.815e+06 1.709e+07 2.38e+06 5.275e+05 8.134e+04 2.878e+06 6.192e+06 2.917e+06 5.625e+06 2.138e+05 2.192e+05 2.048e+06 3.784e+06 6.925e+04 1.261e+06 5.189e+06 2.82e+06 7.993e+04 8.045e+05 8.522e+06 2.055e+06 2.43e+05 1.767e+06 9.471e+05 7.39e+06 2.888e+06 4.095e+06 3.052e+06 3.625e+05 2.159e+06 4.514e+05 4.532e+06 2.002e+06 3.525e+05 2.354e+04 8.177e+06 1.008e+06 3.424e+06 3.024e+06 1.541e+06 1.139e+06 5.657e+06 1.3e+06 6.427e+06 
Average rate values = 
4.081e+07 4.265e+07 1.202e+08 9.968e+07 3.726e+07 6.677e+07 6.519e+07 3.134e+07 4.323e+07 1.25e+08 1.524e+08 7.633e+07 9.789e+07 7.486e+07 7.991e+07 6.372e+07 1.366e+08 5.402e+07 1.915e+08 7.594e+07 5.844e+07 7.839e+07 6.965e+07 7.63e+07 5.269e+07 1.289e+08 1.129e+08 1.661e+08 3.713e+07 4.393e+07 3.923e+07 6.796e+07 1.233e+08 1.586e+08 5.412e+07 4.586e+07 5.192e+07 1.18e+08 3.932e+07 2.048e+07 1.003e+08 3.878e+07 4.239e+07 5.164e+07 1.255e+08 3.854e+07 2.05e+07 5.228e+07 5.442e+07 4.645e+07 4.475e+07 1.453e+08 1.24e+08 5.685e+07 7.384e+07 1.6e+08 4.408e+07 2.033e+07 5.556e+07 9.626e+07 1.495e+08 5.082e+07 3.364e+07 5.049e+07 3.557e+07 1.218e+08 1.211e+08 5.939e+07 4.427e+07 1.542e+08 7.22e+07 3.725e+07 5.132e+07 1.5e+08 8.45e+07 2.787e+07 5.93e+07 1.182e+08 6.323e+07 8e+07 3.031e+07 5.073e+07 4.246e+07 4.938e+07 1.068e+08 5.804e+07 1.006e+08 4.018e+07 5.998e+07 1.076e+08 1.852e+08 2.855e+07 7.829e+07 4.662e+07 4.961e+07 6.685e+07 7.496e+07 3.545e+07 7.139e+07 3.291e+07 
Average illumination values = 
504.7 427.3 436.6 444.1 441.8 504.9 523.8 441.4 424.6 428 418.1 550.8 422.6 450.1 421.4 491 418.1 423.1 424.5 469 429.8 524.5 418.6 437.3 429 507.9 425.7 432.2 427 489.1 429.9 417.3 428.9 427.9 427.1 464.5 445.6 426 502.7 432.6 426.5 428.5 513 441.9 495.2 425.8 427.3 499.9 432.5 432 432.7 426.5 531.4 428.6 422.6 454.9 440 427.4 485.9 428.2 429.6 441 416.2 428.7 444.1 445.8 437.1 429.8 436 431.5 538.9 494.3 516.6 487.6 488.8 440.6 431.9 569.3 492 426.6 446.6 421.2 485.2 453.8 430.9 427.7 418.3 428.9 431.9 514.6 418.8 429.7 441.5 447.2 463.2 431.4 428.8 426.8 427.3 436 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06889 0.01513 0.01507 0.03081 0.02658 0.06546 0.001163 0.008662 0.0139 0.07777 0.001745 0.01542 0.0006574 0.06794 0.0007589 0.03058 0.06636 0.007669 0.002456 0.0143 0.1182 0.004503 8.781e-05 0.02691 0.02753 0.001866 0.02376 0.0006332 0.04366 0.005197 0.2722 0.003183 0.03142 0.001411 0.0007894 0.007906 0.0003648 0.1203 0.004772 0.03588 0.0008798 0.1582 0.0574 0.004219 0.0002337 0.03136 0.001981 0.0981 0.01924 0.01128 0.09961 0.009018 0.01844 0.1112 0.005693 0.08069 0.0001279 0.01201 0.08815 0.0007352 0.0005058 0.02563 0.08035 0.04773 0.001578 0.0156 0.1227 0.02876 0.003507 0.07331 0.0414 0.0115 0.151 0.02203 0.2565 0.02959 0.01017 0.0004676 0.03328 0.0008459 0.0009392 0.2515 0.00244 0.0008514 0.0209 0.04392 0.08446 0.104 0.001522 0.02498 0.06019 0.0008457 0.005292 1.433e-05 0.01103 0.01947 0.005378 0.0001347 0.009177 0.2048 
Uniformity values = 
0.8724 0.9059 0.8939 0.8977 0.8726 0.9281 0.8932 0.8874 0.8988 0.9007 0.8494 0.9071 0.9002 0.9096 0.8075 0.9006 0.885 0.9079 0.918 0.8535 0.9256 0.8965 0.9004 0.9002 0.8807 0.8423 0.9096 0.9071 0.8698 0.8543 0.9083 0.8646 0.8885 0.891 0.9013 0.8814 0.902 0.9089 0.8913 0.9033 0.891 0.9004 0.9028 0.903 0.8753 0.8991 0.8992 0.8893 0.867 0.8724 0.8894 0.8861 0.9321 0.9179 0.8583 0.8795 0.9085 0.9134 0.9097 0.8547 0.9113 0.8987 0.9076 0.8991 0.9082 0.8945 0.9117 0.8868 0.8829 0.904 0.8826 0.8915 0.8822 0.908 0.8963 0.896 0.8976 0.9141 0.8853 0.8646 0.9074 0.9021 0.8191 0.8876 0.8991 0.8933 0.9074 0.913 0.8951 0.9142 0.8509 0.8815 0.8837 0.9014 0.9007 0.9236 0.8849 0.9048 0.8932 0.8996 
Minimum rate values = 
2.193e+06 4.778e+05 4.823e+05 9.737e+05 8.657e+05 1.966e+06 3.755e+04 2.803e+05 4.427e+05 2.39e+06 5.92e+04 4.864e+05 2.106e+04 2.079e+06 2.711e+04 9.633e+05 2.086e+06 2.427e+05 7.707e+04 4.794e+05 3.469e+06 1.446e+05 2814 8.5e+05 8.883e+05 6.386e+04 7.44e+05 2.014e+04 1.413e+06 1.75e+05 7.562e+06 1.06e+05 1.003e+06 4.567e+04 2.526e+04 2.577e+05 1.167e+04 3.586e+06 1.541e+05 1.124e+06 2.848e+04 4.671e+06 1.778e+06 1.345e+05 7701 9.893e+05 6.35e+04 3.02e+06 6.332e+05 3.705e+05 3.063e+06 2.922e+05 5.653e+05 3.3e+06 1.907e+05 2.533e+06 4061 3.769e+05 2.668e+06 2.481e+04 1.601e+04 8.114e+05 2.448e+06 1.493e+06 5.009e+04 4.988e+05 3.643e+06 9.208e+05 1.144e+05 2.25e+06 1.323e+06 3.7e+05 4.559e+06 6.916e+05 7.261e+06 9.376e+05 3.25e+05 1.476e+04 1.065e+06 2.822e+04 2.985e+04 7.096e+06 8.583e+04 2.766e+04 6.632e+05 1.385e+06 2.568e+06 3.112e+06 4.901e+04 7.778e+05 1.972e+06 2.767e+04 1.723e+05 458.5 3.513e+05 6.018e+05 1.748e+05 4294 2.949e+05 5.917e+06 
Average rate values = 
2.64e+07 3.278e+07 6.087e+07 3.425e+07 3.716e+07 1.481e+07 4.48e+07 4.094e+07 4.783e+07 1.623e+07 7.614e+07 6.549e+07 6.372e+07 2.427e+07 9.605e+07 3.327e+07 3.246e+07 8.516e+07 5.753e+07 5.952e+07 2.088e+07 8.826e+07 1.774e+08 5.26e+07 3.601e+07 3.88e+07 1.703e+07 2.735e+07 2.404e+07 4.692e+07 1.206e+07 7.662e+07 4.025e+07 3.217e+07 1.041e+08 5.527e+07 7.09e+07 1.315e+07 1.782e+07 1.414e+07 3.745e+07 1.739e+07 1.505e+07 1.543e+07 6.369e+07 2.959e+07 4.13e+07 1.592e+07 2.366e+07 5.935e+07 1.7e+07 3.209e+07 6.4e+07 2.101e+07 4.111e+07 2.158e+07 1.224e+08 2.77e+07 1.435e+07 1.474e+08 6.716e+07 5.068e+07 2.518e+07 1.413e+07 6.073e+07 3.922e+07 1.686e+07 4.809e+07 1.476e+07 2.652e+07 2.89e+07 5.951e+07 1.646e+07 5.733e+07 1.257e+07 3.557e+07 4.987e+07 1.279e+08 2.386e+07 3e+07 5.406e+07 1.212e+07 7.355e+07 1.189e+08 3.865e+07 2.232e+07 1.949e+07 2.178e+07 3.75e+07 3.215e+07 3.241e+07 1.477e+07 5.783e+07 1.01e+08 3.459e+07 2.882e+07 4.616e+07 5.047e+07 4.739e+07 1.486e+07 
Average illumination values = 
459.5 443.4 450.3 431 451.8 415.4 459.6 418 436.4 423.7 473 415.8 427.7 426.8 513.2 437.1 476.5 425.6 414.5 472.8 418 434.9 424.9 451.1 447.1 496.8 424.2 426.5 460.9 497.5 428.5 490.8 466.4 425.8 425.6 517.9 419.6 426.1 417.5 429.1 448.7 418.8 428.1 425.5 430.1 429.8 433.4 458.3 425.1 478.1 441.1 483.1 487.1 426.3 474.9 457.8 426.3 420.1 427.6 502.4 418.5 419.9 438.1 431.4 430.4 414.3 429.7 471.1 423.4 428.4 423.4 446.3 446.7 417.9 436.3 441.8 433.6 418.1 451.7 485.5 426.1 441 525.5 457.7 484.8 453.6 424.6 424.3 534.1 431.1 499.1 429.9 464.8 426.7 427.2 418.5 455.7 423.5 442.9 430.3 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.01371 0.0001026 0.06016 0.0213 0.001386 0.002298 0.01778 0.01864 0.002765 0.001028 0.0265 0.01577 0.002604 0.001821 0.01747 0.007992 0.0007965 0.0008416 0.004442 0.01255 0.0006817 0.02412 0.0004631 0.003378 0.0688 0.0009714 0.001244 0.0004664 0.1602 0.01495 0.0009209 0.009271 0.003273 0.0001896 0.0005977 0.01929 0.004895 0.007006 0.008373 0.01203 0.00957 0.005373 0.0001077 0.01073 0.001004 0.0008476 0.03696 0.04787 0.001444 0.001171 0.02518 0.002072 0.005926 0.01903 0.007558 0.01665 0.05986 7.299e-05 0.003769 0.001328 0.000442 0.03891 0.0007213 0.03919 0.006029 0.006161 0.002029 0.01252 0.0008291 0.0009985 1.341e-05 0.021 0.0002177 0.0002814 0.0012 0.0006746 9.049e-05 0.002483 0.02023 0.0003074 0.03197 0.02052 0.001134 0.00026 0.004368 0.0006417 0.0008044 0.07701 0.003719 0.002508 0.0001663 0.002349 0.0005333 0.03309 0.008129 0.0001576 0.005586 0.04951 0.01512 0.01085 
Uniformity values = 
0.8774 0.8921 0.8824 0.8732 0.9249 0.8873 0.9005 0.916 0.9076 0.8963 0.8717 0.9153 0.8706 0.8955 0.8969 0.9393 0.8973 0.9156 0.885 0.8873 0.9004 0.8879 0.8702 0.87 0.9012 0.9066 0.8761 0.8911 0.9172 0.8629 0.9055 0.8946 0.904 0.8715 0.91 0.8778 0.8638 0.8958 0.8854 0.909 0.8976 0.9016 0.9057 0.9073 0.9057 0.9012 0.8957 0.8976 0.9087 0.8984 0.885 0.8965 0.8909 0.9041 0.8896 0.9141 0.9036 0.8913 0.8646 0.8922 0.8597 0.8888 0.8799 0.9044 0.9271 0.9104 0.8978 0.8836 0.889 0.8988 0.9047 0.9284 0.8818 0.8831 0.9079 0.8662 0.843 0.9071 0.9069 0.8939 0.9152 0.8799 0.8515 0.8598 0.8852 0.8868 0.9079 0.9187 0.8941 0.9234 0.8786 0.9238 0.9043 0.8866 0.9062 0.9032 0.9215 0.8947 0.9189 0.9252 
Minimum rate values = 
4.474e+05 3320 1.903e+06 6.954e+05 4.32e+04 7.463e+04 5.641e+05 5.812e+05 8.778e+04 3.308e+04 8.64e+05 4.929e+05 8.617e+04 5.862e+04 5.565e+05 2.445e+05 2.56e+04 2.651e+04 1.444e+05 4.052e+05 2.184e+04 7.735e+05 1.535e+04 1.118e+05 2.123e+06 3.09e+04 4.093e+04 1.51e+04 4.644e+06 4.957e+05 2.933e+04 2.975e+05 1.043e+05 6275 1.895e+04 6.273e+05 1.631e+05 2.248e+05 2.716e+05 3.795e+05 3.06e+05 1.714e+05 3430 3.392e+05 3.198e+04 2.712e+04 1.167e+06 1.499e+06 4.582e+04 3.76e+04 8.094e+05 6.661e+04 1.913e+05 6.01e+05 2.441e+05 5.21e+05 1.851e+06 2363 1.255e+05 4.292e+04 1.483e+04 1.236e+06 2.365e+04 1.224e+06 1.87e+05 1.946e+05 6.513e+04 4.059e+05 2.69e+04 3.204e+04 427.6 6.454e+05 7122 9192 3.81e+04 2.246e+04 3097 7.886e+04 6.364e+05 9920 9.907e+05 6.651e+05 3.84e+04 8725 1.42e+05 2.087e+04 2.555e+04 2.323e+06 1.198e+05 7.828e+04 5461 7.326e+04 1.701e+04 1.057e+06 2.577e+05 5034 1.744e+05 1.554e+06 4.71e+05 3.365e+05 
Average rate values = 
1.993e+07 2.802e+07 1.085e+07 1.574e+07 1.746e+07 3.556e+07 4.219e+07 2.351e+07 6.355e+07 3.217e+07 2.368e+07 3.881e+07 2.954e+07 2.247e+07 3.542e+07 2.101e+07 9.253e+07 4.24e+07 3.034e+07 2.052e+07 1.448e+07 2.731e+07 4.082e+07 6.131e+07 1.472e+07 5.471e+07 5.021e+07 2.039e+07 8.738e+06 2.566e+07 2.877e+07 1.629e+07 9.468e+06 3.4e+07 1.394e+07 1.693e+07 1.897e+07 5.697e+07 2.356e+07 2.193e+07 2.871e+07 1.992e+07 2.435e+07 2.524e+07 3.635e+07 1.561e+07 1.758e+07 1.617e+07 2.942e+07 5.777e+07 2.23e+07 9.366e+07 1.748e+07 2.07e+07 1.308e+07 2.75e+07 1.503e+07 4.621e+07 1.224e+07 1.702e+07 2.772e+07 9.241e+06 2.599e+07 1.004e+07 3.41e+07 1.921e+07 1.977e+07 1.923e+07 1.061e+07 2.738e+07 1.632e+07 1.404e+07 4.132e+07 4.081e+07 1.503e+07 8.497e+07 4.272e+07 3.559e+07 1.958e+07 4.666e+07 9.581e+06 2.118e+07 2.787e+07 5.875e+07 1.768e+07 7.794e+07 4.994e+07 1.135e+07 1.608e+07 4.82e+07 1.133e+07 3.696e+07 7.689e+07 1.46e+07 2.552e+07 2.539e+07 3.283e+07 1.637e+07 2.348e+07 9.24e+06 
Average illumination values = 
456.9 424.8 428.9 451.5 416.6 418 431.2 424.4 414.1 429.6 477.2 426.9 473.4 434.3 427 411.9 425.3 427.6 445 450.3 419.7 451.5 489.4 484.3 435.2 419 513.1 426.1 409.7 461.5 434.1 419.2 425.1 431.7 424.1 450.7 426.7 460.7 484.8 466.8 430.1 435.2 427.1 421.9 449.5 423.2 451.4 462.1 430.2 413.9 472.1 416.9 419.4 424.7 446.9 418.1 438.1 424.3 465.8 423.8 520.3 462.1 462 447 407.6 428.6 450.1 451 426.2 456.7 425 417.7 454.9 446.3 423.9 520.5 509 423.2 412 431.1 423.4 473 487.2 490.9 458.4 485.6 471.3 416.8 433 409.2 425.6 415.1 416.1 472.5 479.1 425.6 420.6 444.3 488.5 410 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.004382 0.0291 0.007291 0.00182 0.002219 0.0003144 0.0008453 0.000904 0.0007113 0.02348 0.006796 0.0008846 0.001816 1.019e-05 0.02681 0.002637 0.0004141 0.0116 0.004294 0.05772 0.000306 0.001634 0.002389 0.02194 0.001747 0.01795 0.0001089 0.0003483 0.009752 0.00341 0.001253 0.004577 0.008719 0.004786 9.027e-05 0.001412 0.0007473 0.06161 0.0008467 0.00118 0.000913 0.0008351 0.01393 0.006594 0.03119 0.006323 0.0002618 0.002204 0.0004928 0.007692 0.01478 0.00572 0.001395 0.02732 0.001784 0.001528 1.192e-05 0.006485 2.191e-05 0.001182 0.00206 0.0002154 0.004152 0.000457 0.00184 0.002421 0.0005389 0.008261 0.002221 0.001121 0.007951 0.002475 0.0001451 1.86e-05 0.004111 0.0106 2.417e-05 0.003022 0.001431 0.001096 0.05553 0.000757 9.762e-05 0.000191 0.01469 0.003442 0.003732 0.0004026 0.003867 0.0003515 0.00012 0.01349 0.0002984 0.01323 0.002359 0.002522 0.008974 0.003706 5.037e-06 0.001225 
Uniformity values = 
0.8805 0.8828 0.9023 0.9236 0.887 0.9041 0.8609 0.9038 0.8407 0.9235 0.892 0.8916 0.938 0.8906 0.9079 0.8991 0.8952 0.8821 0.8973 0.8904 0.9061 0.892 0.9073 0.8927 0.917 0.9122 0.8967 0.9187 0.8871 0.8817 0.8966 0.9035 0.8895 0.894 0.91 0.9132 0.9091 0.9022 0.9117 0.8976 0.8884 0.9016 0.9042 0.9039 0.9102 0.9016 0.8473 0.8938 0.8753 0.8628 0.8927 0.9254 0.9062 0.9248 0.8762 0.9039 0.9061 0.929 0.884 0.9089 0.8818 0.9082 0.8973 0.9118 0.9174 0.9042 0.9074 0.9062 0.9067 0.9336 0.9233 0.9207 0.8836 0.8667 0.8927 0.9036 0.9042 0.868 0.8891 0.8747 0.9208 0.9158 0.9232 0.8814 0.9293 0.8956 0.8869 0.9393 0.8669 0.8918 0.8911 0.9039 0.8782 0.9273 0.9189 0.9141 0.8739 0.8949 0.8934 0.9112 
Minimum rate values = 
1.432e+05 9.359e+05 2.322e+05 5.679e+04 7.211e+04 1.003e+04 2.832e+04 2.885e+04 2.44e+04 7.244e+05 2.19e+05 2.861e+04 5.581e+04 330.3 8.398e+05 8.449e+04 1.334e+04 3.77e+05 1.377e+05 1.812e+06 9743 5.281e+04 7.588e+04 7.005e+05 5.493e+04 5.623e+05 3505 1.094e+04 3.154e+05 1.114e+05 4.028e+04 1.458e+05 2.814e+05 1.541e+05 2862 4.458e+04 2.371e+04 1.906e+06 2.678e+04 3.792e+04 2.964e+04 2.671e+04 4.412e+05 2.097e+05 9.722e+05 2.017e+05 8913 7.107e+04 1.624e+04 2.561e+05 4.737e+05 1.778e+05 4.438e+04 8.4e+05 5.869e+04 4.872e+04 379.7 2.007e+05 715.3 3.749e+04 6.733e+04 6842 1.332e+05 1.446e+04 5.781e+04 7.714e+04 1.713e+04 2.619e+05 7.059e+04 3.461e+04 2.474e+05 7.745e+04 4737 619.3 1.326e+05 3.365e+05 771.4 1.003e+05 4.641e+04 3.614e+04 1.69e+06 2.384e+04 3051 6253 4.526e+05 1.107e+05 1.212e+05 1.237e+04 1.284e+05 1.137e+04 3884 4.274e+05 9804 4.089e+05 7.397e+04 7.95e+04 2.948e+05 1.193e+05 162.7 3.876e+04 
Average rate values = 
1.721e+07 1.358e+07 1.237e+07 1.435e+07 2.562e+07 2.342e+07 6.784e+07 1.604e+07 2.288e+07 2.321e+07 7.574e+06 3.102e+07 2.022e+07 2.323e+07 1.197e+07 2.154e+07 8.046e+06 7.481e+06 7.681e+06 7.361e+06 4.532e+07 2.289e+07 9.175e+06 7.811e+06 9.652e+06 1.089e+07 2.533e+07 9.937e+06 1.193e+07 9.62e+06 1.061e+07 1.926e+07 1.991e+07 1.502e+07 2.212e+07 2.094e+07 1.481e+07 8.264e+06 1.649e+07 5.856e+07 1.932e+07 2.097e+07 1.021e+07 8.875e+06 7.991e+06 2.4e+07 2.87e+07 7.721e+06 3.891e+07 9.413e+06 1.508e+07 2.584e+07 1.727e+07 1.178e+07 3.193e+07 9.36e+06 2.426e+07 8.622e+06 2.497e+07 9.854e+06 9.237e+06 9.523e+06 1.558e+07 1.804e+07 2.27e+07 8.141e+06 2.569e+07 8.693e+06 9.032e+06 2.049e+07 8.641e+06 3.922e+07 2.004e+07 2.178e+07 1.003e+07 1.425e+07 2.19e+07 3.267e+07 2.638e+07 3.559e+07 7.745e+06 1.741e+07 3.608e+07 4.029e+07 2.127e+07 9.063e+06 4.921e+07 2.932e+07 2.177e+07 2.185e+07 2.094e+07 7.594e+06 2.579e+07 2.233e+07 9.078e+06 1.722e+07 2.917e+07 1.632e+07 4.412e+07 4.427e+07 
Average illumination values = 
455.3 444.5 421.7 408.9 418.2 428.1 459.8 426 467.6 407.9 428.8 427.8 408.1 424.7 414.6 444.4 421.3 430.4 419.7 419 419.2 459.8 416.7 436.9 421.9 421.2 417.6 419.3 442.7 443.8 446.2 462.2 434.8 454.1 421.3 445.2 415.3 444.2 422.1 413.9 470 419.3 414.8 439.8 421.5 439.6 487.5 418.2 499.8 454.9 412.9 433 426.9 428.4 485.5 436.3 422 408.8 439.3 423.2 443.4 413.3 416.5 419 426.4 453.3 423.2 435.1 420.5 407.2 412.4 410.4 434 438.3 420.2 412.9 425.1 470.5 427.3 481.4 418.7 447.5 415.2 436.3 410.5 419.9 472.3 427.6 491.1 442.8 427.2 420.4 472.7 405.7 416.7 415 459.3 425.8 450.8 429.1 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.004571 0.001452 0.001953 0.001653 0.0003214 0.0009817 0.0002184 0.0008805 0.004842 0.0009373 0.002182 8.701e-05 0.003058 0.00011 0.005395 0.0002089 0.001151 0.0003701 0.0005822 0.003588 0.002106 0.003126 0.0002485 0.0007326 0.004315 0.001243 0.01251 0.006413 4.586e-05 0.001417 0.0006625 0.02966 0.0005436 0.007517 5.927e-05 0.01783 0.006776 0.02292 8.844e-05 0.002136 0.001512 0.002386 0.01835 0.006393 0.00296 0.0005945 1.147e-05 0.01555 1.773e-05 0.001552 0.001881 2.898e-05 0.0005793 0.02423 0.002495 0.0003222 0.001947 0.002592 0.007521 0.00267 0.0001419 1.959e-05 0.007968 0.0001515 0.002996 0.002262 0.008375 0.001378 0.000131 0.0001764 0.01384 0.001824 0.003126 0.0005053 0.0003547 0.0002179 0.001674 0.0277 0.01429 0.001931 0.008688 0.0005033 6.255e-05 0.005748 8.436e-05 0.01467 0.00082 0.0009551 0.004909 7.858e-05 0.0003877 0.001631 0.0009491 0.005357 0.005674 0.004299 0.01644 0.00141 0.000487 0.001376 
Uniformity values = 
0.8959 0.9071 0.9041 0.8827 0.9157 0.8996 0.9089 0.8963 0.9077 0.9153 0.9391 0.9234 0.925 0.8984 0.9151 0.879 0.9043 0.8524 0.9124 0.884 0.9187 0.9185 0.9003 0.8868 0.8768 0.8985 0.9302 0.9072 0.9092 0.914 0.9141 0.92 0.8948 0.9054 0.8974 0.9303 0.8961 0.9279 0.9148 0.89 0.9292 0.9115 0.9275 0.9257 0.9302 0.8942 0.8847 0.9544 0.8786 0.9059 0.8788 0.8996 0.9142 0.9184 0.9042 0.8649 0.8756 0.9362 0.9155 0.9252 0.8956 0.8785 0.8939 0.9213 0.8645 0.8889 0.931 0.9045 0.9021 0.8833 0.9291 0.9191 0.9032 0.8913 0.893 0.9029 0.8907 0.9335 0.9187 0.9209 0.8762 0.9083 0.9104 0.8933 0.8901 0.9237 0.9024 0.8759 0.9368 0.8782 0.8961 0.9079 0.908 0.9161 0.9155 0.9078 0.9193 0.8732 0.8874 0.9088 
Minimum rate values = 
1.468e+05 4.614e+04 6.225e+04 5.399e+04 1.013e+04 3.147e+04 6933 2.833e+04 1.535e+05 2.953e+04 6.696e+04 2719 9.523e+04 3532 1.696e+05 6857 3.669e+04 1.253e+04 1.841e+04 1.169e+05 6.608e+04 9.803e+04 7964 2.383e+04 1.416e+05 3.988e+04 3.854e+05 2.033e+05 1455 4.469e+04 2.09e+04 9.157e+05 1.752e+04 2.386e+05 1906 5.477e+05 2.174e+05 7.04e+05 2790 6.915e+04 4.692e+04 7.542e+04 5.654e+05 1.986e+05 9.166e+04 1.918e+04 374 4.664e+05 582.2 4.94e+04 6.169e+04 929.6 1.828e+04 7.513e+05 7.951e+04 1.075e+04 6.41e+04 7.976e+04 2.361e+05 8.313e+04 4572 643.3 2.56e+05 4744 9.981e+04 7.333e+04 2.584e+05 4.393e+04 4190 5761 4.267e+05 5.719e+04 9.97e+04 1.636e+04 1.146e+04 6961 5.418e+04 8.436e+05 4.453e+05 6.044e+04 2.847e+05 1.598e+04 1982 1.851e+05 2734 4.547e+05 2.621e+04 3.145e+04 1.508e+05 2582 1.248e+04 5.179e+04 3.014e+04 1.682e+05 1.783e+05 1.363e+05 5.115e+05 4.657e+04 1.583e+04 4.365e+04 
Average rate values = 
1.35e+07 9.167e+06 2.165e+07 1.542e+07 2.157e+07 2.754e+07 1.222e+07 2.089e+07 6.134e+06 3.515e+07 1.503e+07 2.319e+07 1.46e+07 7.913e+06 6.594e+06 2.783e+07 9.705e+06 2.992e+07 7.644e+06 6.927e+06 8.306e+06 6.351e+06 7.749e+06 1.264e+07 6.611e+06 8.924e+06 1.42e+07 3.503e+07 1.32e+07 1.788e+07 1.266e+07 6.647e+06 3.75e+07 1.513e+07 1.841e+07 1.36e+07 8.891e+06 7.751e+06 2.667e+07 6.546e+06 7.292e+06 7.17e+06 7.589e+06 1.072e+07 1.006e+07 2.459e+07 2.226e+07 1.534e+07 3.109e+07 6.434e+06 7.193e+06 4.743e+07 1.406e+07 1.024e+07 5.966e+06 1.307e+07 1.185e+07 6.807e+06 6.391e+06 1.401e+07 2.127e+07 2.302e+07 9.374e+06 1.955e+07 2.826e+07 7.64e+06 7.89e+06 1.996e+07 1.665e+07 2.121e+07 1.721e+07 3.512e+07 6.42e+06 1.948e+07 1.831e+07 6.579e+06 7.599e+06 1.479e+07 2.478e+07 1.193e+07 2.157e+07 1.783e+07 1.642e+07 8.635e+06 3.838e+07 6.579e+06 7.928e+06 3.636e+07 1.18e+07 1.09e+07 7.638e+06 1.685e+07 2.503e+07 6.947e+06 7.494e+06 9.152e+06 7.269e+06 1.779e+07 3.187e+07 7.838e+06 
Average illumination values = 
450.2 417.1 428.4 420.2 422.5 425.2 422.8 418.3 420.6 416.7 407.6 409.6 417.2 420.7 414.9 484.1 428.7 500.8 411.3 420.9 410.5 417.6 416.2 446.1 443.7 445.2 427.9 418.6 421.7 444.3 412.9 435.1 416.1 460.2 419.2 403.1 434.4 416.9 413.9 454.1 424.7 416.6 428.5 409.7 429.9 471.9 450.4 404.7 448.4 418.6 444.9 417.3 408.8 416.1 453.2 471.2 452.6 408.5 410.4 408.4 428.2 433 417.4 414.6 472.8 438.8 405.4 438.4 415.6 435.3 410.5 408.5 422.7 451 442.2 418.1 426.9 402.9 410.4 411.9 460.3 419.5 414 412.2 419 419.4 414.6 462 412.7 444.3 433.6 421.5 419 429.2 415.7 448 402.4 439.3 442.5 415.3 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.591e-05 0.007807 0.0003167 1.05e-05 0.001726 0.0002468 0.0009535 0.0002389 0.001376 1.282e-05 0.0006726 8.031e-05 0.0004394 0.0005018 0.0004178 8.906e-05 0.0002957 0.0002855 0.0003439 0.0001316 0.01138 0.0008111 0.008277 0.001033 6.957e-05 0.0005212 0.02225 0.0001555 0.0006655 6.419e-05 0.006923 0.001513 0.01341 0.0003863 0.001046 0.00223 0.0175 0.001351 0.01547 0.0008571 2.021e-05 3.371e-05 0.0008493 8.351e-06 0.004091 0.0008038 9.252e-05 0.0004723 0.003405 0.0006185 0.008223 7.32e-05 3.281e-05 0.003763 2.476e-05 0.004375 0.0001982 0.006199 0.0001498 0.0001843 0.004266 0.002799 0.0004807 0.003785 0.0001312 0.00236 0.01027 0.003173 0.002147 0.002316 0 0.006307 0.0001165 0.007042 0.0006643 0.004689 0.0002499 0.0003378 0.001494 0.002758 0.003039 0.003714 0.0009519 0.001325 0.000203 0.001148 0.0001126 0.0001233 0.0002447 0.0006158 0.001126 2.254e-05 0.007362 0.00296 0.0004715 0.001769 0.0001663 0.0002241 0.0003482 0.0007213 
Uniformity values = 
0.8777 0.8892 0.9325 0.9108 0.9212 0.9379 0.9181 0.912 0.9112 0.9086 0.909 0.9035 0.9185 0.8655 0.9115 0.899 0.9315 0.9281 0.8976 0.9242 0.8937 0.9136 0.8994 0.9111 0.9073 0.894 0.9021 0.9026 0.8588 0.9036 0.9299 0.904 0.9341 0.8839 0.9325 0.8862 0.9355 0.9202 0.9264 0.9156 0.9487 0.9137 0.9182 0.8557 0.9222 0.9409 0.8789 0.916 0.8959 0.9249 0.931 0.9178 0.9211 0.9101 0.9206 0.906 0.8982 0.9283 0.9271 0.8938 0.9355 0.91 0.9174 0.9462 0.9004 0.8948 0.9328 0.9361 0.8738 0.9102 0.8899 0.9012 0.9011 0.9188 0.9097 0.9147 0.8981 0.9033 0.918 0.9123 0.9035 0.9314 0.9272 0.8716 0.8942 0.9131 0.9396 0.863 0.8964 0.9206 0.9379 0.9488 0.9396 0.8718 0.897 0.9019 0.922 0.9017 0.846 0.9215 
Minimum rate values = 
1509 2.522e+05 9797 332.6 5.4e+04 7593 2.995e+04 7557 4.353e+04 407.2 2.134e+04 2565 1.38e+04 1.673e+04 1.322e+04 2858 9158 8876 1.105e+04 4108 3.65e+05 2.561e+04 2.643e+05 3.271e+04 2212 1.682e+04 7.029e+05 4970 2.235e+04 2050 2.14e+05 4.824e+04 4.114e+05 1.261e+04 3.233e+04 7.252e+04 5.346e+05 4.233e+04 4.779e+05 2.7e+04 614.6 1065 2.668e+04 281.6 1.277e+05 2.464e+04 3037 1.487e+04 1.094e+05 1.929e+04 2.537e+05 2301 1028 1.191e+05 776.1 1.39e+05 6366 1.92e+05 4663 5948 1.313e+05 8.861e+04 1.512e+04 1.152e+05 4203 7.602e+04 3.159e+05 9.763e+04 7.081e+04 7.332e+04 0 2.012e+05 3732 2.203e+05 2.106e+04 1.476e+05 8029 1.079e+04 4.693e+04 8.71e+04 9.69e+04 1.148e+05 2.961e+04 4.382e+04 6549 3.624e+04 3458 4121 7875 1.929e+04 3.463e+04 685.5 2.252e+05 9.78e+04 1.516e+04 5.653e+04 5204 7169 1.187e+04 2.258e+04 
Average rate values = 
1.243e+07 6.02e+06 1.803e+07 1.202e+07 2.543e+07 1.433e+07 2.613e+07 5.341e+06 2.154e+07 7.181e+06 1.167e+07 5.551e+06 5.796e+06 3.798e+07 1.705e+07 1.253e+07 5.175e+06 7.899e+06 5.534e+06 4.921e+06 6.078e+06 1.214e+07 5.255e+06 1.973e+07 6.294e+06 1.403e+07 6.938e+06 5.147e+06 1.707e+07 1.569e+07 5.973e+06 1.552e+07 1.02e+07 1.011e+07 2.161e+07 6.14e+06 6.216e+06 1.152e+07 7.105e+06 6.664e+06 6.482e+06 6.25e+06 1.178e+07 3.66e+07 1.329e+07 7.877e+06 1.731e+07 9.34e+06 5.698e+06 2.383e+07 6.154e+06 6.404e+06 1.017e+07 8.131e+06 1.747e+07 9.693e+06 2.806e+07 5.16e+06 2.222e+07 2.274e+07 1.9e+07 3.707e+07 2.339e+07 1.689e+07 1.009e+07 5.731e+06 1.224e+07 6.251e+06 1.769e+07 1.307e+07 3.508e+07 8.648e+06 1.592e+07 5.386e+06 7.296e+06 1.095e+07 1.472e+07 5.761e+06 1.241e+07 1.447e+07 6.153e+06 5.811e+06 1.356e+07 1.26e+07 3.142e+07 8.45e+06 1.228e+07 3.262e+07 5.839e+06 6.463e+06 5.686e+06 2.041e+07 1.034e+07 6.251e+06 8.293e+06 6.244e+06 3.633e+07 1.144e+07 3.603e+07 1.751e+07 
Average illumination values = 
444.6 417.5 404.4 409.2 411.9 409.7 408.4 419.4 416.8 416.3 418.1 415.9 413.3 458 422.7 446.1 400.6 406.3 416.6 407.3 428.8 458.7 430.7 418.2 422.6 440.5 435 420.3 458.7 415.2 404 433.6 424.3 446.4 407 435.4 424.8 420.5 440.8 421.5 403.1 415.3 423.4 489.4 405.2 404.9 463 425.4 431.6 436.4 404 407.1 410.2 410 414.5 438.7 467.5 408 441.9 430.2 406.5 407.5 417.5 404.8 421.5 424.5 403.1 405.4 464 418.6 452 408.5 412.1 424.3 413.6 421.6 430.8 430.1 416.8 409.9 449.7 428.6 437.8 441.1 439.6 410.8 404 467.7 442.6 417.5 403.5 403.4 420.8 458.6 444.9 414.8 405.8 446.4 503.7 422.5 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.824e-05 0.005682 0.0003385 0.0004608 0.0008038 0.0008936 0.0002643 0.001466 1.383e-05 0.003166 4.812e-05 4.152e-05 0.001096 4.309e-05 0.0002694 0.0006068 8.246e-05 0.0005252 0.0001135 0.00579 0.001161 6.242e-05 4.657e-07 0.01302 5.273e-05 0.0001417 0.002444 0.002169 0.0001164 0.002203 0.001531 0.001785 0.00912 0.004112 0.000193 1.639e-05 1.681e-05 0.0008473 2.451e-05 0.0007226 9.222e-05 0.000284 0.0001393 0.0007454 0.0002903 0.0001273 0.0006502 0.000145 0.004362 0.0002007 0.0004971 7.206e-05 0.0001979 0.001307 0.00048 0.00288 0.0002072 0.0005046 0.002258 0.0009645 0.004219 0 0.0001246 0.0001727 0.009537 0.0003459 0.01031 8.482e-05 0.0004239 0.0008974 0.00326 0.005948 0.002244 0.0007092 0.0004886 0.0001318 7.878e-05 0.0002628 0.001744 0.0001735 0.0005482 0.001707 0.0005627 0.001916 0.0002117 0.0001896 0.001673 0.002375 1.91e-05 0.002762 0.001857 6.842e-05 0.0001623 6.384e-06 0.0002492 0.001795 5.79e-05 0.0003445 0.006871 0.0006528 
Uniformity values = 
0.8893 0.895 0.9181 0.9489 0.9276 0.9186 0.9314 0.92 0.9268 0.9283 0.9022 0.9179 0.92 0.9016 0.9313 0.9366 0.9187 0.9173 0.9002 0.9374 0.9184 0.9062 0.895 0.9149 0.8986 0.8767 0.9323 0.9184 0.9288 0.8972 0.9142 0.9191 0.9341 0.9352 0.9263 0.9626 0.9198 0.912 0.8717 0.9171 0.8914 0.9074 0.886 0.9285 0.9337 0.9233 0.8829 0.9335 0.9084 0.8844 0.9248 0.9023 0.9214 0.891 0.9402 0.9226 0.9098 0.91 0.9227 0.91 0.9292 0.911 0.9036 0.916 0.9283 0.8798 0.9221 0.9034 0.9381 0.9255 0.9197 0.9186 0.9356 0.8965 0.8988 0.8888 0.862 0.9068 0.9422 0.9563 0.9373 0.9302 0.91 0.9139 0.9084 0.9082 0.9171 0.9448 0.8716 0.9052 0.9129 0.9209 0.9144 0.9108 0.9192 0.9144 0.9305 0.9125 0.9358 0.8916 
Minimum rate values = 
1565 1.826e+05 1.064e+04 1.401e+04 2.499e+04 2.805e+04 8187 4.594e+04 430.5 9.823e+04 1539 1305 3.436e+04 1379 8345 1.869e+04 2590 1.652e+04 3638 1.777e+05 3.646e+04 1987 15.01 4.076e+05 1693 4663 7.553e+04 6.808e+04 3614 7.076e+04 4.827e+04 5.598e+04 2.804e+05 1.266e+05 6012 491.3 527.3 2.679e+04 811.3 2.273e+04 2985 9029 4537 2.316e+04 8971 3977 2.124e+04 4482 1.382e+05 6548 1.55e+04 2304 6196 4.228e+04 1.473e+04 8.993e+04 6571 1.6e+04 7.051e+04 3.056e+04 1.307e+05 0 3979 5440 2.949e+05 1.134e+04 3.208e+05 2709 1.304e+04 2.796e+04 1.021e+05 1.862e+05 6.911e+04 2.282e+04 1.568e+04 4277 2637 8361 5.337e+04 5235 1.687e+04 5.289e+04 1.784e+04 6.042e+04 6723 6024 5.259e+04 7.245e+04 632.3 8.79e+04 5.864e+04 2144 5120 202.2 7823 5.659e+04 1795 1.089e+04 2.111e+05 2.112e+04 
Average rate values = 
1.269e+07 4.679e+06 1.354e+07 4.812e+06 1.195e+07 1.638e+07 4.805e+06 1.895e+07 2.06e+07 1.254e+07 1.965e+07 5.27e+06 8.906e+06 1.15e+07 4.345e+06 7.269e+06 4.601e+06 7.86e+06 4.99e+06 5.665e+06 1.421e+07 6.414e+06 1.855e+07 6.11e+06 1.498e+07 1.442e+07 1.081e+07 6.995e+06 9.371e+06 4.808e+06 4.744e+06 5.948e+06 4.715e+06 4.991e+06 6.757e+06 1.256e+07 6.24e+06 1.116e+07 3.164e+07 5.648e+06 1.253e+07 8.448e+06 5.063e+06 1.815e+07 9.644e+06 1.529e+07 1.683e+07 1.621e+07 8.528e+06 2.772e+07 2.007e+07 2.255e+07 1.588e+07 2.426e+07 5.439e+06 1.659e+07 4.527e+06 6.44e+06 1.477e+07 1.375e+07 1.552e+07 1.192e+07 7.794e+06 8.981e+06 4.441e+06 2.826e+07 4.371e+06 6.882e+06 1.265e+07 1.224e+07 5.607e+06 4.199e+06 6.041e+06 1.483e+07 8.592e+06 1.535e+07 2.081e+07 5.368e+06 7.411e+06 4.619e+06 4.948e+06 4.364e+06 4.482e+06 5.971e+06 1.214e+07 1.193e+07 4.814e+06 8.468e+06 1.214e+07 4.92e+06 1.539e+07 2.045e+07 7.172e+06 9.816e+06 8.59e+06 1.424e+07 4.661e+06 5.149e+06 1.52e+07 1.193e+07 
Average illumination values = 
438.7 414.9 404 399.7 409.5 408.1 409.9 407 405.2 408.7 439.9 419.5 419.4 444.3 401 400.3 407 431.1 431.7 410.8 414.5 413.8 440.1 424.7 415.2 464.8 401.7 421.6 417.3 445.3 428 418.2 402.9 445.5 416.6 399.1 411.3 419.8 448.8 406.6 455.2 421.3 431.2 423.9 402.7 404 449.1 452.4 440.1 454.2 428.8 444.8 412.6 429.4 403.7 430.1 417.6 415.7 406.9 407.3 422.7 418 407.4 405.4 413.1 458.3 401 424.9 407.9 409.5 441.7 427 394.7 423.1 432.1 438.7 468.1 437.5 402.2 397.3 405.9 442.2 416.5 409 417.9 434 416.4 402.5 460.7 420.7 421.6 426.5 433.6 423.4 409.7 432.9 401.7 415.6 414.6 423.8 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.593e-05 0.001605 1.575e-06 0.002033 0.0002264 0.006011 8.297e-05 1.268e-05 1.118e-05 9.362e-05 0.0007111 0.0002217 8.869e-05 0.0002856 9.997e-05 0.0003003 0.0001201 0.003797 4.735e-05 0.0009974 0.0007314 3.08e-05 1.826e-05 0.001515 0.003851 5.901e-05 0.0001005 1.597e-05 0.005471 0.001335 0.0001718 1.7e-05 1.742e-05 0.001877 4.706e-05 0.0001511 0.0003078 0.0008744 0.001615 0.0005861 3.976e-05 0.004879 2.929e-05 0.00345 0.001882 0.0001762 0.0001885 0.001322 0.0003904 0.0003261 0.0001229 0.0005135 0.001735 0.000146 1.285e-05 0.0001238 0.0001787 0.0009841 0.0005174 2.355e-05 0.00042 0.001274 0.003741 0.00669 0.001778 0.0002477 0.0003161 0.0001534 0.0006931 9.813e-05 0.001504 1.055e-05 0.001849 0.0007206 0.0003591 0.0004668 0.0004913 0.000123 2.268e-05 0.0007844 0.0008712 0.0004339 7.824e-06 3.963e-06 0.001072 2.309e-05 0.0003258 0.00844 0.0006585 0.0007488 0.01173 8.403e-05 0.00308 0.0002199 0.000411 4.515e-05 0.0001461 0.0001412 5.915e-05 0.0002062 
Uniformity values = 
0.9198 0.932 0.8999 0.9302 0.9291 0.9497 0.9241 0.9381 0.9319 0.9294 0.9411 0.8953 0.9163 0.9549 0.9192 0.9292 0.9124 0.936 0.9145 0.9142 0.9104 0.9114 0.8995 0.9369 0.9267 0.9387 0.901 0.8991 0.9394 0.9126 0.926 0.9671 0.9228 0.9134 0.9259 0.9463 0.9003 0.9046 0.9497 0.9407 0.9264 0.9377 0.9185 0.8758 0.9432 0.9434 0.9015 0.8991 0.9268 0.9229 0.9185 0.9432 0.9302 0.8719 0.9247 0.9 0.9219 0.9283 0.9375 0.905 0.8994 0.9258 0.9202 0.9391 0.9341 0.9126 0.9185 0.9305 0.9141 0.9053 0.9541 0.93 0.9055 0.9278 0.9328 0.9303 0.9334 0.9277 0.8837 0.9056 0.9109 0.9274 0.9117 0.9244 0.9051 0.927 0.9184 0.947 0.9116 0.9189 0.9234 0.9164 0.9224 0.9372 0.8955 0.9057 0.9219 0.917 0.924 0.9415 
Minimum rate values = 
3009 4.964e+04 50.49 6.3e+04 7030 1.82e+05 2590 389.9 346.1 2906 2.179e+04 7143 2793 8629 3138 9324 3798 1.168e+05 1494 3.147e+04 2.317e+04 975.2 585.6 4.663e+04 1.196e+05 1814 3218 512.4 1.676e+05 4.217e+04 5354 507.3 544.7 5.923e+04 1467 4608 9863 2.788e+04 4.901e+04 1.797e+04 1238 1.497e+05 920.1 1.134e+05 5.751e+04 5388 6033 4.238e+04 1.215e+04 1.019e+04 3861 1.571e+04 5.378e+04 4831 401.1 3968 5592 3.057e+04 1.592e+04 750.8 1.347e+04 3.967e+04 1.171e+05 2.048e+05 5.487e+04 7831 9928 4756 2.187e+04 3127 4.544e+04 327.4 5.885e+04 2.24e+04 1.11e+04 1.447e+04 1.518e+04 3825 740.6 2.498e+04 2.758e+04 1.35e+04 247.6 123.7 3.416e+04 718.6 1.023e+04 2.56e+05 2.084e+04 2.351e+04 3.642e+05 2646 9.617e+04 6769 1.324e+04 1438 4572 4443 1847 6320 
Average rate values = 
4.898e+06 4.425e+06 8.549e+06 1.533e+07 8.06e+06 4.467e+06 2.296e+07 6.125e+06 1.167e+07 4.575e+06 4.969e+06 2.044e+07 5.603e+06 6.008e+06 4.206e+06 6.993e+06 4.497e+06 4.29e+06 2.413e+07 1.038e+07 5.413e+06 4.373e+06 1.172e+07 8.224e+06 3.757e+06 2.272e+07 4.382e+06 4.133e+06 5.197e+06 8.478e+06 6.153e+06 1.305e+07 5.705e+06 4.46e+06 1.238e+07 7.825e+06 3.933e+06 4.496e+06 4.421e+06 5.003e+06 1.414e+07 1.217e+07 1.513e+07 4.121e+06 4.073e+06 9.206e+06 1.284e+07 2.278e+07 8.016e+06 1.55e+07 4.315e+06 1.882e+07 5.178e+06 1.077e+07 1.172e+07 6.981e+06 8.73e+06 4.079e+06 8.358e+06 7.75e+06 4.917e+06 8.451e+06 3.893e+06 3.827e+06 7.618e+06 2.423e+07 6.061e+06 4.22e+06 3.986e+06 1.078e+07 4.024e+06 4.442e+06 4.018e+06 4.061e+06 6.514e+06 5.209e+06 4.494e+06 1.079e+07 1.51e+07 4.371e+06 1.421e+07 6.945e+06 1.057e+07 3.114e+07 1.049e+07 1.673e+07 4.611e+06 9.307e+06 1.031e+07 1.767e+07 3.99e+06 5.015e+06 4.245e+06 5.513e+06 1.634e+07 5.934e+06 1.381e+07 1.799e+07 1.226e+07 2.613e+07 
Average illumination values = 
413.6 400.2 412.8 405.8 398.9 401.9 410.5 400.3 407.1 408.5 396 440.4 405.8 394.9 406.8 424.5 425.8 412 415.2 436.7 426 406.7 454.8 399.7 417.8 413.1 438 428.4 422.8 418.2 456.3 396.3 410 424.3 403.6 402.3 444.8 425 400.9 399.7 402.6 395.9 408 449.7 400.1 423.5 426.1 425.4 413.3 425.6 409.6 405.7 403.1 446.4 409.8 409 402.8 413 404.7 427.4 426.5 399.8 441 417.7 397.1 430.1 408.3 404.5 415.5 446.3 396.6 405.6 436 407.6 401.1 408.4 409.7 417.6 452.9 419.6 421.3 424.2 437.3 414.8 438.6 403.2 412 409.7 414.5 443.7 422.2 419.6 410.4 411.4 434.9 419.8 430.4 433.5 421.5 400.8 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001223 0.0003436 2.212e-06 0.001368 0.0009391 0.0005677 1.973e-05 0.0002484 9.398e-05 0.000943 0.0002476 0.0001919 0.0004871 7.006e-06 0.001698 0.00236 0.001349 9.845e-05 0.0008427 3.193e-05 2.85e-05 0.002917 0.0009524 0.0004905 0.001513 0.002416 0.001341 0.000178 2.12e-05 2.491e-05 2.263e-05 2.284e-05 0.0001801 0.00071 0.001038 0.0005882 3.117e-05 0.003734 2.846e-05 0.0003561 0.000178 2.648e-05 0.002185 0.000572 0.0007292 9.912e-05 0.0005156 0.0007717 0.000348 0 2.85e-05 0.01205 0.0003004 4.173e-05 0.0004347 0.0006543 0.004651 0.001039 0.001166 0.0005333 6.085e-05 0.000296 0.0001535 0.0001039 0.0003136 0.0004979 0.0009308 0.0001729 0.0001833 0.001404 0.001159 0.0006145 0.0008586 9.867e-05 4.1e-05 3.955e-05 0.001843 1.895e-05 0.001357 0.001007 0.0004594 0.004394 0.0006908 0.006106 0.0001092 2.881e-06 4.759e-05 0.001949 6.106e-05 1.113e-05 3.43e-05 9.348e-05 8.345e-05 0.0001287 0.0001032 7.481e-05 2.978e-05 1.324e-06 6.054e-05 0.0005053 
Uniformity values = 
0.9272 0.9493 0.9205 0.9622 0.9297 0.9538 0.9459 0.9372 0.9324 0.9436 0.9009 0.9355 0.9542 0.9248 0.9002 0.9479 0.9338 0.9136 0.9132 0.9147 0.896 0.9262 0.9381 0.9173 0.9011 0.9277 0.9219 0.9412 0.9724 0.9333 0.8842 0.9221 0.9112 0.8962 0.9513 0.9433 0.9277 0.9311 0.896 0.9175 0.9332 0.9046 0.9261 0.9511 0.9338 0.9385 0.9427 0.9275 0.9334 0.9342 0.9007 0.9421 0.8852 0.9173 0.9246 0.9562 0.9352 0.942 0.9331 0.909 0.9129 0.915 0.9056 0.9541 0.9305 0.9079 0.921 0.9132 0.9109 0.9429 0.8944 0.903 0.9157 0.9319 0.9281 0.9171 0.9283 0.8842 0.9023 0.9026 0.9252 0.9216 0.9229 0.9362 0.9213 0.8371 0.8907 0.9574 0.9309 0.9546 0.9331 0.9473 0.9274 0.9201 0.9261 0.9124 0.9025 0.899 0.9225 0.9214 
Minimum rate values = 
3807 1.044e+04 69.35 4.1e+04 2.913e+04 1.717e+04 601.9 7647 2908 2.882e+04 7930 5917 1.473e+04 218.6 5.437e+04 7.177e+04 4.166e+04 3109 2.662e+04 1007 917.8 9.074e+04 2.928e+04 1.543e+04 4.84e+04 7.504e+04 4.194e+04 5457 629.1 770.1 738.6 714.8 5703 2.285e+04 3.146e+04 1.798e+04 969.5 1.155e+05 916.6 1.12e+04 5502 844.6 6.8e+04 1.735e+04 2.252e+04 3047 1.578e+04 2.4e+04 1.076e+04 0 913 3.667e+05 9791 1313 1.356e+04 1.974e+04 1.431e+05 3.182e+04 3.603e+04 1.692e+04 1923 9332 4891 3143 9723 1.582e+04 2.915e+04 5461 5805 4.293e+04 3.736e+04 1.963e+04 2.704e+04 3055 1275 1244 5.722e+04 618.4 4.336e+04 3.216e+04 1.432e+04 1.372e+05 2.159e+04 1.876e+05 3421 99.32 1542 5.869e+04 1893 336.4 1061 2847 2596 4034 3215 2366 952 42.5 1894 1.582e+04 
Average rate values = 
3.391e+06 7.142e+06 7.824e+06 3.904e+06 1.72e+07 4.236e+06 4.684e+06 1.125e+07 4.151e+06 4.519e+06 1.327e+07 4.53e+06 5.005e+06 6.368e+06 4.88e+06 4.108e+06 1.091e+07 9.551e+06 4.58e+06 5.596e+06 1.97e+07 3.885e+06 4.611e+06 4.284e+06 3.845e+06 4.563e+06 7.257e+06 5.783e+06 4.517e+06 3.833e+06 4.468e+06 4.668e+06 3.727e+06 3.689e+06 3.953e+06 4.543e+06 6.131e+06 8.971e+06 1.603e+07 5.389e+06 9.117e+06 1.646e+07 1.188e+07 5.445e+06 3.812e+06 3.75e+06 1.793e+07 5.257e+06 9.056e+06 1.849e+07 1.768e+07 3.637e+06 1.415e+07 3.518e+06 4.452e+06 9.301e+06 3.6e+06 4.687e+06 7.57e+06 8.685e+06 1.061e+07 1.193e+07 4.912e+06 3.649e+06 6.286e+06 4.785e+06 3.908e+06 3.985e+06 1.774e+07 4.087e+06 1.748e+07 3.952e+06 1.18e+07 6.598e+06 1.206e+07 4.124e+06 1.252e+07 1.72e+07 1.415e+07 3.762e+06 1.681e+07 3.607e+06 4.943e+06 3.619e+06 1.656e+07 1.845e+07 1.444e+07 7.592e+06 1.283e+07 2.169e+07 3.624e+06 5.198e+06 5.989e+06 8.855e+06 5.174e+06 1.664e+07 6.955e+06 7.557e+06 8.113e+06 1.709e+07 
Average illumination values = 
406.8 398.1 403.5 391.5 403.3 397.6 398.7 405.4 407.2 394.5 439.7 398.8 393 403.9 408.5 406 407.6 436.7 424.7 406 452.9 415.1 403.8 430.1 426.5 409.1 413.7 448.2 389.3 406.3 433.2 404.3 434 429.7 398.3 398.6 401.6 400.8 447 424.2 423.6 425.1 402.7 392.8 395.2 400.8 405.9 399.6 413.4 414.1 424.9 404.6 445.5 404.1 414.9 395.6 428.4 428.7 405 425.4 422.7 428.9 436.1 396.6 417.3 435.1 402.5 418.7 423.7 404.4 446.8 419.8 419.1 423.3 428.4 418.3 426.4 449 433.3 426.2 440.7 423.1 410.9 404 422.8 489 441.1 401.8 419.5 395.3 400.7 412.2 420.8 416.1 435.3 417.2 424.2 433 413 413.5 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.000129 0.0002899 0.0003853 0.0002525 0.006336 6.651e-05 8.07e-05 4.035e-05 6.701e-05 0.0003314 4.469e-05 0.003867 1.646e-05 0.0001173 0.001015 3.45e-05 9.555e-07 2.518e-05 1.93e-05 0.001773 0.001072 0.0001093 1.872e-05 0.002093 0.001122 1.93e-05 2.216e-05 2.441e-05 2.152e-05 0.0001298 0.0005022 0.001109 4.245e-05 3.349e-05 3.775e-05 0.003167 1.877e-05 1.409e-05 0.0008032 0.0005756 0.0007478 5.846e-05 0.0006979 0.0002929 1.22e-05 0.0001101 0.0002073 0.001226 0.0002905 0.0004632 0.0006527 0.004385 0.001928 0.0005375 0.0005734 4.008e-05 3.625e-05 0.0004806 4.874e-06 0.0007221 0.001022 0.0001296 8.12e-06 0.0001236 5.57e-05 0.0001001 0.000165 7.798e-06 6.504e-06 0.0008204 4.558e-06 0.002446 0.0001616 0.004335 3.396e-05 0.0007297 0.0003632 3.041e-06 4.425e-05 0.001596 6.125e-05 0.0002147 1.192e-05 0.0006525 0.001492 0.001658 5.366e-05 2.936e-05 1.462e-06 6.087e-05 0.0005079 0.000123 0.0004325 9.738e-05 2.497e-05 0.000102 3.101e-05 0.0004402 0.000192 0.001123 
Uniformity values = 
0.9314 0.9468 0.9324 0.9668 0.9736 0.9326 0.936 0.9164 0.9435 0.919 0.9362 0.9521 0.9397 0.953 0.9418 0.9239 0.9238 0.912 0.9065 0.9275 0.9576 0.9178 0.9063 0.9379 0.9458 0.9491 0.9437 0.918 0.9381 0.9267 0.9026 0.9609 0.9419 0.9382 0.9363 0.8765 0.9251 0.9023 0.9445 0.9445 0.9397 0.9231 0.9536 0.878 0.9289 0.9333 0.9458 0.9354 0.9379 0.9307 0.9552 0.9404 0.9113 0.9365 0.9546 0.8691 0.9079 0.949 0.9431 0.9319 0.9294 0.9299 0.9348 0.9425 0.9235 0.9006 0.9288 0.9201 0.9297 0.9291 0.8813 0.9021 0.9377 0.9492 0.8925 0.9255 0.9347 0.8425 0.8892 0.959 0.9294 0.965 0.912 0.9319 0.9147 0.9413 0.9395 0.8955 0.925 0.9254 0.9269 0.9447 0.9391 0.9271 0.9279 0.938 0.9095 0.9364 0.928 0.8904 
Minimum rate values = 
3996 8833 1.192e+04 7536 1.872e+05 2058 2488 1270 2049 1.04e+04 1377 1.169e+05 505.5 3550 3.109e+04 1078 29.84 796.5 614.3 5.511e+04 3.228e+04 3435 596.1 6.433e+04 3.422e+04 586.7 677.4 767.4 661.8 4041 1.605e+04 3.328e+04 1300 1030 1163 1.041e+05 585.5 450.5 2.453e+04 1.758e+04 2.295e+04 1827 2.111e+04 9624 378.9 3405 6322 3.779e+04 8937 1.435e+04 1.971e+04 1.342e+05 6.1e+04 1.656e+04 1.733e+04 1331 1152 1.461e+04 149.1 2.235e+04 3.172e+04 4021 250.6 3783 1740 3208 5126 244.6 201.9 2.547e+04 149.2 7.813e+04 4971 1.315e+05 1098 2.274e+04 1.121e+04 104.2 1436 4.797e+04 1901 6420 377 2.02e+04 4.702e+04 5.078e+04 1648 945.9 45.6 1898 1.581e+04 3757 1.329e+04 3031 776.5 3138 983.9 1.356e+04 5969 3.637e+04 
Average rate values = 
3.069e+06 4.147e+06 9.562e+06 8.251e+06 3.786e+06 1.672e+07 1.357e+07 1.439e+07 4.044e+06 9.089e+06 4.202e+06 4.245e+06 4.879e+06 3.538e+06 3.224e+06 1.201e+07 5.482e+06 6.963e+06 1.237e+07 3.571e+06 4.77e+06 3.813e+06 3.583e+06 4.263e+06 3.912e+06 9.306e+06 5.775e+06 3.655e+06 3.944e+06 3.668e+06 3.312e+06 3.721e+06 7.034e+06 6.403e+06 8.166e+06 3.447e+06 1.398e+07 1.855e+07 1.097e+07 5.103e+06 3.529e+06 3.278e+06 1.127e+07 1.646e+07 8.042e+06 4.513e+06 3.683e+06 3.17e+06 3.213e+06 4.351e+06 8.528e+06 3.26e+06 4.141e+06 3.952e+06 4.256e+06 2.071e+07 3.92e+06 1.468e+07 1.238e+07 3.151e+06 3.796e+06 3.861e+06 3.745e+06 8.137e+06 3.03e+06 3.682e+06 4.355e+06 8.508e+06 4.05e+06 1.129e+07 1.605e+07 4.86e+06 7.915e+06 3.793e+06 1.655e+07 4.364e+06 3.189e+06 1.959e+07 9.57e+06 7.349e+06 1.216e+07 1.54e+07 5.058e+06 3.572e+06 3.052e+06 4.54e+06 8.646e+06 6.427e+06 8.587e+06 7.512e+06 1.582e+07 5.004e+06 3.216e+06 9.059e+06 1.906e+07 1.108e+07 2.963e+07 1.046e+07 1.877e+07 1.253e+07 
Average illumination values = 
405 397.6 400.4 388.2 392 401.6 405.3 426.1 395 427 397.9 394.1 426.7 407.7 407.7 425.3 413.2 420 449.4 414 395.6 429.2 425.5 420.9 433.6 403.4 397.5 418.6 397.4 426.7 426.5 394.3 396.5 399.7 398.2 448.9 418 444.8 394.4 392.6 392.7 409.9 393.2 447.2 407.9 394.4 405.1 395.9 394.2 412.2 396 401.6 424.9 410.9 392.7 465.5 434.9 402.7 420.1 415.7 398.9 408.8 409.7 412.5 398.6 422.9 417.4 433.4 412.5 426.2 448.9 435.4 402.9 422.3 440.5 422.7 421.6 485.2 443.9 401.1 419 394.2 423.6 398.3 423.3 401.9 425.7 426.9 420.6 411.7 411.1 410.3 394.9 408.8 429.5 401.1 421.7 419.4 404.4 456.2 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001421 0.0004018 0.0005308 0.0002694 0.0002167 1.515e-05 9.193e-06 5.697e-05 0.0003217 8.908e-05 0.0001098 1.733e-05 2.278e-06 0.001172 3.433e-05 0.0008499 2.125e-05 5.842e-05 0.0002024 0.0001089 1.839e-05 0.00207 0.0003388 2.038e-05 3.039e-05 3.382e-06 0.000119 0.0003156 0.0001321 0.0005776 3.319e-05 0.0002166 0.001751 1.906e-05 1.796e-05 0.001949 0.0002536 0.0001503 0.000665 0.0008949 6.619e-05 0.0001091 0.0002154 0.00102 4.392e-05 0.0004626 0.000911 0.009165 0.0009606 0.000227 7.066e-05 0.00011 0.0002581 1.33e-05 0.0007215 0.001454 0.0002494 0.0001948 0.0004184 0.0006153 0.0002084 4.923e-05 3.327e-06 0.0004991 1.897e-05 0.00247 0.0001521 0.004639 8.853e-05 0.004555 0.0001001 6.66e-06 0.0002314 9.735e-05 1.124e-05 2.281e-05 0.00018 0.001596 0.0008489 6.456e-05 2.401e-05 1.578e-06 0.001007 0.0002026 0.0001694 1.272e-05 2.485e-05 0.0001073 6.949e-05 0.0007533 0.0004544 0.0005572 0.0001171 1.58e-05 5.862e-05 0.0005939 6.44e-05 0.0004868 0.0001226 0.001143 
Uniformity values = 
0.9323 0.9522 0.9653 0.9597 0.9616 0.9495 0.9398 0.9147 0.9286 0.9416 0.9535 0.9365 0.9413 0.9512 0.9182 0.9373 0.8928 0.9433 0.9545 0.9267 0.9132 0.9379 0.9379 0.9658 0.9501 0.897 0.9367 0.919 0.9296 0.9513 0.9359 0.9436 0.8834 0.9328 0.9045 0.9348 0.9503 0.939 0.9529 0.9369 0.9378 0.922 0.9343 0.9363 0.9449 0.9411 0.9328 0.9513 0.9417 0.9118 0.932 0.9325 0.9568 0.9539 0.9395 0.933 0.9552 0.9508 0.9019 0.9198 0.9013 0.9402 0.9332 0.926 0.9126 0.9067 0.9397 0.953 0.8989 0.9478 0.9364 0.9231 0.9591 0.94 0.9709 0.9423 0.9341 0.9289 0.9416 0.918 0.9103 0.8836 0.9578 0.9523 0.9348 0.946 0.917 0.9531 0.9392 0.9489 0.9451 0.9461 0.9249 0.9098 0.9294 0.9553 0.921 0.9554 0.9481 0.9467 
Minimum rate values = 
4396 1.217e+04 1.586e+04 8097 6503 460.3 282.2 1797 9995 2730 3324 533.8 69.82 3.552e+04 1079 2.615e+04 686.6 1787 6117 3392 581.1 6.362e+04 1.042e+04 608.7 923 108.8 3664 9907 4100 1.751e+04 1023 6622 5.712e+04 589.6 573 6.01e+04 7697 4617 2.013e+04 2.755e+04 2037 3414 6652 3.141e+04 1341 1.418e+04 2.817e+04 2.767e+05 2.942e+04 7182 2188 3405 7784 402.3 2.215e+04 4.494e+04 7533 5909 1.338e+04 1.93e+04 6671 1511 102.9 1.555e+04 599.8 7.849e+04 4669 1.401e+05 2842 1.383e+05 3083 208.2 6961 2988 334.1 698.4 5559 4.954e+04 2.6e+04 2029 761.1 51.53 3.033e+04 6139 5229 388 781.8 3247 2135 2.29e+04 1.387e+04 1.699e+04 3654 501 1820 1.793e+04 2018 1.47e+04 3731 3.48e+04 
Average rate values = 
2.797e+06 5.193e+06 3.601e+06 6.935e+06 3.291e+06 6.41e+06 1.235e+07 3.895e+06 1.314e+07 4.136e+06 3.934e+06 4.942e+06 2.916e+06 3.21e+06 8.66e+06 3.778e+06 1.256e+07 7.8e+06 2.988e+06 3.504e+06 3.27e+06 3.879e+06 3.5e+06 8.867e+06 3.152e+06 3.772e+06 5.244e+06 3.302e+06 3.141e+06 3.389e+06 5.778e+06 9.375e+06 3.194e+06 1.361e+07 1.471e+07 1.062e+07 7.18e+06 3.318e+06 5.281e+06 4.249e+06 8.461e+06 4.181e+06 3.52e+06 2.945e+06 2.831e+06 3.832e+06 3.548e+06 2.69e+06 5.973e+06 7.8e+06 7.926e+06 3.04e+06 6.516e+06 3.714e+06 2.889e+06 2.682e+06 5.158e+06 3.237e+06 1.281e+07 3.028e+06 3.818e+06 6.605e+06 7.412e+06 1.088e+07 1.236e+07 4.516e+06 6.109e+06 3.642e+06 5.148e+06 3.062e+06 1.58e+07 4.671e+06 5.682e+06 1.426e+07 1.597e+07 2.902e+06 3.345e+06 2.853e+06 5.177e+06 1.319e+07 5.728e+06 1.428e+07 8.405e+06 7.42e+06 2.781e+06 9.224e+06 1.891e+07 1.229e+07 5.573e+06 4.998e+06 1.993e+07 4.974e+06 3.684e+06 5.233e+06 8.096e+06 3.451e+06 5.182e+06 3.044e+06 3.017e+06 3.384e+06 
Average illumination values = 
399.1 395 387.6 386.2 394.2 393.2 402 412.6 401.7 394.8 393.5 421.2 415.4 397.1 434.5 413.6 440.7 395 402.9 424.7 420.8 421.5 433.3 386.6 394 427 396.6 433.2 415.4 394.4 398.5 393.2 445.4 414.6 424 401.3 403.1 404.1 397 395.7 410.4 399.2 404.1 395.5 391.3 404.8 411.2 414.1 394.4 424.1 406.7 406.5 396.4 395.2 412.4 397.3 397.6 401.5 440.4 409.1 432.6 420.9 412.4 427.1 434.7 433.2 402.1 421.1 439.5 399 415.2 411.7 400.6 405.3 388.5 396.8 397.4 416.8 430.3 414.7 421 434.8 396.9 394.7 394 400.6 434.6 394.7 397.7 398.7 404.5 405.4 412.8 409 411.5 390.2 424.6 388 393.1 399.8 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001462 0.0001209 0.0006267 0.001791 9.413e-05 1.462e-05 1.893e-06 0.001307 5.986e-05 0.0003333 6.029e-06 2.29e-06 0.001185 3.465e-05 0.0001539 1.045e-05 0.001765 8.877e-05 0.0001504 0.0008335 0.001932 9.03e-06 3.693e-05 3.431e-06 0.0001356 1.255e-05 0.001137 8.178e-05 4.563e-05 4.794e-05 0.0001348 0.0001022 2.995e-05 0.0004683 8.453e-05 0.001017 0.0009217 6.783e-06 0.000119 0.0006944 0.0002751 3.6e-05 0.0001754 0.00456 0.0002014 0.0001353 0.0001064 0.0001104 0.0002568 6.671e-06 0.0007753 0.0001453 7.587e-06 0.0002565 6.545e-05 0.0001078 9.021e-05 6.729e-06 0.0003454 1.992e-05 0.001883 0.0001644 0.006008 7.955e-05 0.000439 7.272e-06 4.864e-05 0.0002532 1.936e-05 1.498e-05 0.0001489 0.0001229 0.000828 1.379e-05 1.451e-05 1.024e-05 0.0005284 0.0002044 3.419e-05 0.0006114 2.189e-05 1.601e-06 0.0002093 0.0001976 0.0005599 9.006e-05 1.802e-05 8.885e-05 0.0001932 0.0001094 0.0003015 0.0002175 0.0007419 6.762e-05 0.0002975 5.03e-05 0.0002118 0.0006476 0.000173 0.0008758 
Uniformity values = 
0.9306 0.9433 0.9681 0.9569 0.9477 0.9408 0.9325 0.9661 0.9335 0.9686 0.9408 0.9442 0.9529 0.9131 0.935 0.8792 0.938 0.9585 0.9225 0.9379 0.9484 0.9521 0.9514 0.9023 0.9449 0.9076 0.9504 0.9515 0.9523 0.904 0.9245 0.944 0.9462 0.9399 0.944 0.9536 0.9368 0.9322 0.9564 0.948 0.9458 0.9015 0.9436 0.9399 0.9127 0.9158 0.9504 0.9356 0.9618 0.9421 0.9318 0.9478 0.9221 0.9448 0.9437 0.9042 0.9428 0.9563 0.9312 0.9219 0.9163 0.9468 0.9404 0.9348 0.9411 0.8806 0.9135 0.9563 0.9429 0.9553 0.9294 0.9291 0.9455 0.9148 0.9177 0.8841 0.9332 0.9547 0.9451 0.9406 0.9231 0.8914 0.9353 0.9298 0.9446 0.9369 0.9489 0.9312 0.93 0.956 0.9506 0.9589 0.9036 0.9569 0.9574 0.939 0.9525 0.9313 0.9238 0.9529 
Minimum rate values = 
4533 3699 1.867e+04 5.395e+04 2866 448.5 58.59 3.901e+04 1850 9927 184.9 69.97 3.585e+04 1095 4750 343 5.423e+04 2672 4704 2.563e+04 5.873e+04 273.7 1120 109.7 4140 399 3.45e+04 2480 1382 1530 4207 3124 913.3 1.437e+04 2584 3.076e+04 2.838e+04 209.9 3590 2.113e+04 8390 1152 5363 1.396e+05 6368 4262 3230 3406 7702 204.3 2.4e+04 4423 237.4 7831 2001 3441 2761 203 1.07e+04 623.5 5.925e+04 5011 1.838e+05 2455 1.346e+04 238.3 1536 7638 592.4 452.4 4622 3816 2.526e+04 434.9 456.4 334.3 1.633e+04 6176 1044 1.875e+04 684.3 51.82 6455 6132 1.71e+04 2773 547.9 2753 5992 3301 9149 6544 2.368e+04 2039 8965 1546 6416 2.006e+04 5403 2.651e+04 
Average rate values = 
2.566e+06 9.708e+06 3.375e+06 5.324e+06 9.043e+06 1.252e+07 3.232e+06 3.324e+06 5.032e+06 4.485e+06 4.409e+06 2.671e+06 2.992e+06 1.089e+07 4.064e+06 1.229e+07 3.025e+06 4.185e+06 2.786e+06 2.719e+06 3.353e+06 6.198e+06 3.309e+06 3.528e+06 3.848e+06 3.235e+06 2.812e+06 3.291e+06 8.109e+06 3.266e+06 4.279e+06 9.507e+06 1.024e+07 1.083e+07 1.062e+07 2.691e+06 3.754e+06 7.344e+06 4.149e+06 2.849e+06 6.087e+06 2.61e+06 3.453e+06 2.763e+06 3.695e+06 1.299e+07 4.645e+06 2.817e+06 5.886e+06 6.008e+06 2.796e+06 5.13e+06 5.628e+06 3.205e+06 2.621e+06 3.039e+06 2.744e+06 4.384e+06 1.056e+07 1.488e+07 3.998e+06 7.001e+06 2.787e+06 4.339e+06 2.804e+06 5.664e+06 1.146e+07 7.091e+06 1.282e+07 2.661e+06 2.888e+06 2.644e+06 4.536e+06 1.479e+07 3.449e+06 4.338e+06 1.792e+07 2.668e+06 7.777e+06 4.005e+06 7.651e+06 2.543e+07 1.066e+07 1.996e+07 4.68e+06 2.67e+06 5.135e+06 3.625e+06 3.772e+06 2.818e+06 5.554e+06 4.725e+06 5.505e+06 6.559e+06 1.163e+07 6.107e+06 7.411e+06 3.065e+06 3.687e+06 3.101e+06 
Average illumination values = 
398.6 394.4 387.1 384.4 398.9 401.4 407.1 385.2 421.7 387.1 425.9 411.2 396.3 425.6 415.6 447.5 409.4 395.2 431 412.8 433.8 399.6 393 424.5 396.2 415.4 403.7 392.5 393.8 441.3 416 417.6 393 401 401.5 396.3 395.8 411.8 384.9 402.1 400.3 425.4 396.3 401.8 424 422.2 394.8 406.9 393.2 408.6 417.7 394.4 424.2 400.6 390.2 421.2 419.3 401.4 424.7 430.4 426.2 396.6 412.9 403.8 401.9 450.3 432.1 399.9 409.7 391.9 399.4 416.7 427.8 416.1 417.6 442.5 408.1 392.4 407.5 397.4 409.7 441.3 413.6 403.7 404.2 407.2 392.7 408.7 417.7 397.3 396.8 389.9 436.2 403.5 399.9 407 403.3 400.6 434.3 394.2 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.000132 2.403e-06 0.0004104 0.0001413 1.237e-05 9.425e-06 5.927e-05 7.449e-05 0.00027 1.163e-05 2.201e-06 0.00119 3.525e-05 0.0001423 9.975e-06 0.001624 0.0001762 2.093e-05 0.00165 0.0002552 8.496e-06 2.61e-05 2.886e-05 6.833e-05 0.0001049 8.181e-05 4.183e-05 3.591e-05 1.749e-05 2.893e-05 0.00155 7.423e-05 5.781e-05 0.0007001 0.0002412 0 0.0002006 0.0003198 3.594e-05 0.000169 1.463e-05 6.79e-05 0.0002099 4.358e-05 3.668e-05 1.305e-05 0.0003837 0.0002327 0.0001133 6.384e-05 5.671e-05 0.0001108 9.055e-05 7.073e-06 0.0005078 1.446e-05 0.0009525 0.001157 7.068e-05 0.001311 4.178e-05 5.117e-05 0.0002487 1.825e-05 1.507e-05 0.000149 0.001762 7.814e-05 2.805e-05 1.58e-06 6.813e-05 0.0002075 2.852e-05 7.582e-05 0.0001204 1.553e-06 0.0001576 0.0001981 0.0005837 8.649e-05 0.0001785 3.532e-05 7.779e-05 0.0005025 6.095e-05 6.276e-05 0.000263 0.0001276 0.0003675 0.0002134 0.000248 0.0001333 0.001026 3.92e-05 0.000105 0.0005763 0.002608 5.363e-05 0.001771 1.302e-06 
Uniformity values = 
0.933 0.9553 0.9685 0.9606 0.9502 0.9476 0.9252 0.9459 0.9541 0.9577 0.9459 0.9402 0.917 0.9461 0.8901 0.937 0.9572 0.9173 0.9354 0.9494 0.9681 0.9304 0.9614 0.9197 0.9404 0.9515 0.9657 0.91 0.9264 0.9118 0.9306 0.9415 0.9391 0.9646 0.9477 0.9309 0.932 0.9497 0.9052 0.956 0.9659 0.9272 0.9222 0.8972 0.9336 0.9575 0.9525 0.9391 0.9335 0.9475 0.9429 0.9043 0.9414 0.9628 0.9209 0.926 0.9554 0.9485 0.9148 0.9484 0.9311 0.9373 0.9572 0.9455 0.9565 0.9294 0.9273 0.945 0.9231 0.9436 0.9477 0.9582 0.9353 0.9433 0.9356 0.8876 0.9349 0.9298 0.9445 0.9432 0.965 0.934 0.9372 0.9575 0.9697 0.9413 0.9327 0.9663 0.9508 0.9424 0.9332 0.9193 0.9647 0.9329 0.9193 0.9401 0.9475 0.9448 0.9388 0.9235 
Minimum rate values = 
4081 72.58 1.222e+04 4244 375.6 287 1848 2272 8164 350.4 67.13 3.648e+04 1109 4339 323.3 4.997e+04 5313 658.4 5.085e+04 7755 253.2 809.6 866.2 2144 3218 2481 1250 1139 544.7 915.4 4.803e+04 2275 1776 2.093e+04 7342 0 6210 9716 1146 5100 437.2 2113 6567 1401 1134 393.2 1.162e+04 7148 3501 1944 1735 3534 2775 212 1.59e+04 450.5 2.875e+04 3.517e+04 2229 3.987e+04 1295 1575 7497 557 454.6 4626 5.479e+04 2386 876.8 48.31 2074 6249 879.7 2319 3713 50.48 4863 6148 1.782e+04 2646 5335 1091 2395 1.514e+04 1814 1924 8134 3810 1.115e+04 6532 7668 4184 3.066e+04 1212 3295 1.768e+04 7.932e+04 1638 5.437e+04 40.67 
Average rate values = 
2.349e+06 6.698e+06 2.79e+06 3.161e+06 1.18e+07 1.201e+07 3.49e+06 5.053e+06 4.309e+06 2.663e+06 3.281e+06 2.814e+06 1.102e+07 3.357e+06 1.55e+07 2.796e+06 2.648e+06 2.863e+06 3.412e+06 3.269e+06 3.262e+06 2.821e+06 4.218e+06 2.917e+06 2.614e+06 3.069e+06 8.716e+06 5.237e+06 1.646e+07 7.431e+06 1.021e+07 5.635e+06 2.777e+06 8.786e+06 5.876e+06 4.147e+06 3.013e+06 4.837e+06 2.413e+06 4.266e+06 2.564e+06 3.768e+06 6.723e+06 1.65e+07 3.041e+06 9.652e+06 2.48e+06 2.318e+06 7.7e+06 2.888e+06 2.804e+06 2.686e+06 2.563e+06 4.41e+06 1.08e+07 3.127e+06 2.785e+06 2.455e+06 3.114e+06 2.496e+06 1.437e+07 4.466e+06 6.238e+06 8.645e+06 2.484e+06 2.692e+06 2.527e+06 3.422e+06 4.444e+06 8.807e+06 5.291e+06 6.879e+06 2.354e+06 8.988e+06 3.356e+06 2.985e+07 1.061e+07 1.941e+07 4.367e+06 2.562e+06 1.081e+07 3.262e+06 4.184e+06 2.647e+06 2.508e+06 3.063e+06 3.451e+06 1.101e+07 5.503e+06 7.428e+06 2.86e+06 3.469e+06 3.252e+06 4.009e+06 1.384e+07 2.611e+06 3.544e+06 3.914e+06 2.359e+06 1.04e+07 
Average illumination values = 
397.6 389.8 387.3 387.9 392 399.4 410 404.7 390.1 390 388.8 408 423.9 410.8 442 408.3 400.8 419.4 415.8 430.2 387.9 413 386.4 425 411.3 392.5 384.4 429.3 416.9 415.8 400.8 406.6 405.5 388.9 398.1 395.4 406.9 395.9 423.7 387.2 405.6 416.3 413.6 447.8 420.3 394.3 408.7 394.8 417.3 402.4 390 421.1 419 398.4 423.4 405 399 398.1 416.8 399.1 412.9 406.1 400.4 407.6 391.4 399.4 411.7 421.2 415.7 410.1 402 390.7 393.7 399.5 397.9 442.5 413.1 403.7 404.1 402.2 395.5 407.5 412.2 387.1 384.3 397.5 426.5 399 404.6 406.4 399.8 433.5 388.9 406.3 413.1 411.3 397.3 393.7 396.5 413 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.423e-06 0.0002706 0.000191 1.631e-05 7.082e-06 0.0006189 7.269e-05 0.0001088 8.351e-05 0.001047 6.71e-05 0.0001495 1.001e-05 0.002371 0.000142 3.687e-06 0.001595 7.067e-06 3.485e-05 4.816e-06 9.628e-05 2.992e-06 0.0002716 4.125e-05 6.784e-05 2.75e-05 2.89e-05 0.0002302 0.0001302 7.693e-05 0.0008071 7.108e-06 7.603e-05 0.001132 4.3e-05 0.0001838 0.00378 0.0002117 0.0001817 5.617e-05 3.059e-05 1.295e-05 0.0003245 0.0004067 8.947e-06 0.0002846 5.159e-05 4.17e-05 1.279e-05 2.624e-05 2.452e-05 0.0008854 0.0001072 7.367e-05 0.001395 4.025e-05 5.589e-05 0.0004352 1.921e-06 2.776e-05 7.868e-05 0.0002811 6.326e-05 5.449e-06 1.178e-05 0.0002075 0.0001397 1.293e-05 0.0001026 1.564e-06 0.000158 5.997e-05 1.487e-05 8.028e-05 4.62e-05 0.0002527 0.0001149 0.0003707 0.0001391 0.0002528 0.0001869 0.0006158 6.54e-05 0.0003119 0.0001494 0.0003789 0.0001775 6.086e-05 0.000597 1.486e-05 0.0007816 0.0002181 0 0.0008929 0.001588 0.0002075 5.653e-05 0.0005935 6.656e-06 
Uniformity values = 
0.9332 0.9541 0.9677 0.9643 0.9594 0.936 0.9668 0.9435 0.9495 0.9521 0.9683 0.9612 0.9474 0.8897 0.9417 0.9575 0.917 0.9494 0.9241 0.9715 0.9264 0.9344 0.9021 0.9609 0.958 0.9421 0.9319 0.916 0.9295 0.9399 0.9509 0.9484 0.9387 0.9568 0.9425 0.9533 0.9556 0.9338 0.9233 0.9312 0.939 0.9198 0.9559 0.9503 0.9452 0.9321 0.9463 0.9475 0.9193 0.9565 0.9188 0.9433 0.9194 0.9587 0.9351 0.9553 0.937 0.9474 0.9561 0.9654 0.9442 0.9407 0.9504 0.9238 0.927 0.9021 0.9635 0.948 0.9462 0.937 0.8938 0.9348 0.9503 0.9495 0.9496 0.9397 0.9421 0.9529 0.9537 0.9533 0.9227 0.9648 0.96 0.9425 0.9512 0.9244 0.9656 0.9589 0.9348 0.9395 0.9262 0.9336 0.9691 0.9205 0.9652 0.9464 0.953 0.9202 0.9585 0.9163 
Minimum rate values = 
0 73.27 8067 5715 490.6 218.3 1.846e+04 2223 3305 2531 3.119e+04 2014 4553 324.6 7.256e+04 4278 116 4.844e+04 220.7 1035 150 2973 95.7 8155 1243 2078 851.6 910.4 7145 3996 2334 2.454e+04 218.5 2293 3.463e+04 1301 5550 1.166e+05 6617 5629 1726 959.7 390.8 9851 1.241e+04 277 8676 1571 1309 385.8 824 749.9 2.777e+04 3228 2273 4.21e+04 1239 1702 1.313e+04 57.4 848.2 2413 8532 1976 169.6 376.7 6213 4251 394.5 3161 50.48 4878 1821 451.9 2439 1418 7739 3478 1.121e+04 4209 7904 5591 1.85e+04 2002 9458 4662 1.132e+04 5339 1879 1.833e+04 462.8 2.415e+04 6493 0 2.668e+04 4.836e+04 6283 1772 1.786e+04 209.6 
Average rate values = 
2.198e+06 6.513e+06 5.681e+06 2.796e+06 8.494e+06 3.194e+06 2.936e+06 5.517e+06 3.27e+06 3.364e+06 2.528e+06 3.959e+06 3.339e+06 1.52e+07 2.357e+06 2.374e+06 2.652e+06 5.077e+06 4.375e+06 2.69e+06 3.201e+06 2.78e+06 2.319e+06 2.807e+06 9.341e+06 2.693e+06 3.607e+06 6.843e+06 2.979e+06 2.511e+06 2.218e+06 6.914e+06 7.565e+06 3.976e+06 2.194e+06 2.268e+06 3.689e+06 2.333e+06 3.362e+06 6.177e+06 9.894e+06 2.901e+06 8.823e+06 2.336e+06 2.174e+06 8.403e+06 2.413e+06 2.258e+06 3.244e+06 5.161e+06 3.766e+06 9.893e+06 3.735e+06 2.906e+06 2.645e+06 2.384e+06 1.017e+07 5.016e+06 2.412e+06 1.098e+07 2.395e+06 3.61e+06 2.704e+06 4.581e+06 2.696e+06 4.861e+06 6.194e+06 2.25e+06 8.178e+06 3.193e+06 2.857e+07 1.019e+07 1.411e+07 4.062e+06 2.358e+06 6.975e+06 2.908e+06 2.511e+06 3.055e+06 2.704e+06 4.665e+06 2.905e+06 6.607e+06 6.995e+06 3.085e+06 3.316e+06 2.501e+06 4.069e+06 1.185e+07 2.347e+06 3.832e+06 2.247e+06 2.498e+06 3.191e+06 2.433e+06 2.323e+06 4.063e+06 9.811e+06 3.441e+06 7.648e+06 
Average illumination values = 
397.5 389.3 386.3 391.1 389.1 395.1 385 406.4 393.7 386.3 396.6 385.6 409.2 442 406.3 400.7 419.8 402.2 442.2 384.9 408.3 419.8 425.3 390.4 387.4 415.9 412.7 413.8 404.6 391.4 397.1 391 409 384.7 401.6 387.8 398.6 412.2 415.8 414.2 414.7 419.5 395 407.7 392.2 414.8 392.6 399.8 424.1 409.5 426.5 408.1 423.1 389.6 408.2 396.2 409.4 401.8 400 388.6 395.8 404.5 394.8 414.4 413.4 433.7 388.1 388.5 399.6 397.3 443 413.2 402.5 405.4 400.7 406.9 408.3 396.2 396.3 396.7 421.6 398.7 400.8 406.3 392.2 431.5 394.1 390.5 406.6 411.3 410.3 397.7 391.1 409.2 385.1 393.1 390.1 432.4 387.3 421.4 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.486e-06 0.0002623 0.0002012 1.467e-05 2.278e-06 8.098e-05 0.0003005 6.71e-06 3.034e-06 4.471e-05 1.341e-06 2.969e-06 0.001294 0.0001656 3.25e-06 0.001065 1.381e-05 2.096e-06 1.622e-05 7.713e-05 0.0001082 8.666e-06 0.000234 0.0004038 4.039e-05 3.057e-05 8.264e-05 6.117e-05 0.0005539 0 7.297e-05 0.0008358 4.802e-05 0.0001645 1.983e-05 0.0008976 5.998e-05 0.0001095 3.478e-05 6.293e-05 0.0002588 8.809e-06 0.0002526 6.175e-05 4.136e-05 1.65e-05 5.465e-05 1.238e-05 0.0008406 0.0004872 6.817e-05 0.0003497 7.773e-06 0.0002358 1.861e-05 1.445e-05 0.0001628 0.0003124 6.502e-05 3.317e-06 5.756e-05 0.0001396 3.031e-05 0.0001849 2.401e-05 3.964e-05 0.000355 0.0001005 0.0001031 4.577e-05 0.0001987 9.682e-05 0.0001906 0.000164 0.0002862 4.17e-05 5.23e-05 0.0001226 0.000286 0.0003361 1.227e-05 0.0002182 0.0005034 6.328e-05 7.098e-05 0.0001205 0 2.802e-05 0.001702 0.000209 6.121e-05 0.0004382 8.206e-06 0.0001106 0.0001719 0.001274 3.948e-05 0.000123 1.126e-05 
Uniformity values = 
0.9425 0.9666 0.9677 0.9585 0.941 0.9191 0.936 0.9585 0.9402 0.9625 0.9527 0.9562 0.8956 0.9395 0.9574 0.9074 0.9599 0.97 0.9477 0.9425 0.9428 0.9429 0.9551 0.9519 0.8956 0.9437 0.9499 0.962 0.946 0.9481 0.9385 0.9538 0.937 0.9376 0.9591 0.969 0.9472 0.9505 0.9527 0.9631 0.927 0.943 0.9387 0.9456 0.9475 0.9195 0.9628 0.9394 0.9427 0.9607 0.9378 0.9102 0.9493 0.95 0.9663 0.9454 0.9619 0.9428 0.9436 0.9269 0.927 0.9107 0.962 0.9521 0.9548 0.9548 0.9578 0.9491 0.9649 0.9442 0.956 0.9417 0.9313 0.9523 0.9605 0.9172 0.9651 0.9546 0.9438 0.9371 0.9496 0.9237 0.9234 0.9534 0.95 0.9347 0.9426 0.931 0.9632 0.9498 0.9535 0.9535 0.9562 0.9373 0.9571 0.951 0.9562 0.9297 0.9339 0.9272 
Minimum rate values = 
0 74.21 7819 6055 449.7 71.51 2496 9046 205.9 90.95 1354 40.45 95.65 3.973e+04 4992 103.3 3.199e+04 410.7 63.81 496.6 2360 3312 261.8 7092 1.301e+04 1235 928.7 2479 1866 1.685e+04 0 2207 2.573e+04 1478 4950 590.4 2.733e+04 1821 3316 1042 1959 7916 270.8 7705 1880 1298 494.6 1679 378.8 2.523e+04 1.499e+04 2161 1.063e+04 236.1 7041 568 433.5 4982 9552 2024 103.2 1824 4186 918.4 5586 725.6 1194 1.079e+04 3005 3150 1381 6087 3000 5774 4925 9004 1247 1581 3748 8803 1.021e+04 383.2 6817 1.523e+04 1922 2191 3690 0 839.4 5.165e+04 6325 1852 1.322e+04 252.6 3333 5214 3.84e+04 1225 3799 350.4 
Average rate values = 
2.063e+06 6.222e+06 5.387e+06 2.629e+06 1.014e+07 2.836e+06 5.888e+06 3.688e+06 4.15e+06 2.405e+06 9.421e+06 3.368e+06 1.042e+07 2.458e+06 2.252e+06 2.343e+06 2.89e+06 3.8e+06 4.015e+06 4.373e+06 2.682e+06 2.332e+06 7.489e+06 1.049e+07 2.482e+06 8.473e+06 9.389e+06 6.637e+06 2.527e+06 6.564e+06 7.17e+06 3.487e+06 2.293e+06 2.076e+06 3.561e+06 2.049e+06 4.901e+06 5.221e+06 2.435e+06 5.205e+06 2.193e+06 2.034e+06 7.168e+06 2.489e+06 2.038e+06 3.018e+06 2.224e+06 1.178e+07 2.44e+06 2.564e+06 2.781e+06 4.62e+06 2.198e+06 4.666e+06 4.479e+06 8.467e+06 2.125e+06 2.111e+06 2.171e+06 4.58e+06 2.534e+06 4.821e+06 5.839e+06 2.067e+06 2.868e+06 8.201e+06 4.145e+06 2.333e+06 3.003e+06 2.223e+06 8.686e+06 2.421e+06 3.065e+06 3.941e+06 2.653e+06 3.53e+06 7.889e+06 5.41e+06 6.598e+06 2.187e+06 2.208e+06 1.329e+07 2.541e+06 2.21e+06 3.277e+06 8.18e+06 2.565e+06 3.576e+06 2.933e+06 2.175e+06 3.876e+06 2.987e+06 2.197e+06 2.366e+06 3.952e+06 2.029e+06 2.32e+06 3.6e+06 2.492e+06 4.979e+06 
Average illumination values = 
393.6 384.1 384.6 391.8 400.1 410.6 398.6 388.4 418.3 405.1 399.7 404 439.3 406.9 400.7 428.5 429.5 385 396.8 393.6 414.3 410.2 390.6 389.8 439.3 416.7 391.5 397.1 401.6 391.2 408.9 386.2 406.3 404.2 385.9 402.4 392.1 403.9 399.6 392.6 426.3 393.1 415 400.2 399.8 424 404.7 418.9 397.9 399.6 414.3 429.9 409.8 400 398.1 406.5 389.2 403.6 395.2 413.1 413.4 429.6 389 386.7 391.7 393.9 389.9 389.9 397.5 401.3 391.2 405.8 418.3 396.9 388.2 422.9 399.1 402.9 400.9 413.3 404.3 428.2 402.1 405.6 395.1 405.9 405.6 404.9 385.9 391.7 389.9 387.2 387.8 405.2 389.7 388 389 407.8 412.1 410 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.474e-06 0.0003175 2.942e-05 2.741e-06 4.888e-05 6.54e-05 6.659e-05 2.171e-06 0.0007567 1.033e-06 4.579e-05 2.402e-05 9.479e-05 4.003e-06 0.00117 1.396e-05 3.029e-06 2.533e-05 1.603e-05 0.0001718 3.55e-05 6.723e-05 3.872e-05 2.026e-05 5.89e-05 4.382e-05 0.0002281 6.469e-05 7.191e-05 0.001173 5.111e-05 0.0001644 1.575e-05 0.0004069 7.944e-05 7.876e-06 2.018e-05 0.0004193 4.601e-05 1.145e-05 5.975e-05 9.477e-05 6.737e-06 4.564e-06 1.302e-05 0.001031 0.0007003 6.279e-05 0.0002798 7.765e-06 1.361e-05 2.223e-06 2.313e-05 4.28e-05 7.18e-05 2.955e-05 2.365e-06 0.000829 7.487e-05 2.203e-05 2.495e-05 4.11e-06 0.0003566 0.0001009 0.0001287 6.306e-05 0.0002629 6.623e-05 4.913e-05 6.886e-05 7.902e-05 0.0002626 8.544e-05 0.0001923 0.0001629 0.0001201 1.01e-05 8.049e-05 6.595e-05 0.0001265 8.263e-05 0 1.223e-05 7.434e-05 0.0001293 0.0001098 9.987e-06 3.576e-05 0.0001183 1.355e-05 0.0001466 9.767e-05 1.239e-05 4.536e-05 2.36e-06 7.904e-05 0.0001909 0.002233 0.0002419 
Uniformity values = 
0.9522 0.9651 0.9606 0.9536 0.9475 0.9433 0.9447 0.9502 0.9535 0.9455 0.94 0.9589 0.9394 0.9532 0.9174 0.9475 0.9722 0.936 0.9646 0.918 0.9713 0.9463 0.9402 0.9589 0.9484 0.9517 0.9506 0.9539 0.952 0.9564 0.9456 0.9473 0.9587 0.9536 0.966 0.9609 0.951 0.9622 0.9506 0.9443 0.946 0.9538 0.9041 0.9541 0.9189 0.9461 0.9525 0.9426 0.9149 0.9562 0.9467 0.9572 0.9642 0.9477 0.9403 0.9519 0.9245 0.9249 0.9639 0.9576 0.9443 0.9619 0.9563 0.9514 0.9634 0.9592 0.9403 0.9511 0.9625 0.96 0.956 0.9345 0.9675 0.955 0.9545 0.9506 0.9602 0.9372 0.9486 0.9507 0.9345 0.9512 0.942 0.9562 0.9363 0.945 0.9661 0.9407 0.9411 0.9558 0.9643 0.9081 0.9158 0.942 0.9579 0.9586 0.9337 0.9618 0.9636 0.9316 
Minimum rate values = 
0 73.97 9537 890.3 83.46 1495 1998 2022 65.69 2.308e+04 31.71 1378 737.6 2869 125.9 3.559e+04 414.4 93.37 757.7 503.8 5103 1082 2063 1165 616.3 1786 1330 6899 1961 2169 3.576e+04 1557 4948 476.4 1.215e+04 2385 239 605 1.272e+04 1406 349.3 1807 3025 203.7 143.3 397 3.122e+04 2.143e+04 1980 8443 236.7 410.2 66.54 704.2 1313 2176 922.3 73.78 2.481e+04 2256 673.2 748.5 124 1.081e+04 3022 3872 1935 7975 1985 1477 2078 2440 7830 2581 5813 4943 3609 310.9 2448 2002 3906 2506 0 369 2291 3946 3280 306.3 1096 3570 405.3 4658 3077 379.4 1366 71.02 2443 5726 6.677e+04 7491 
Average rate values = 
1.972e+06 5.82e+06 4.491e+06 7.717e+06 1.197e+07 2.016e+06 4.762e+06 2.94e+06 2.657e+06 2.402e+06 3.946e+06 2.369e+06 2.331e+06 2.187e+06 2.462e+06 2.52e+06 3.655e+06 2.208e+06 3.902e+06 2.215e+06 2.426e+06 5.646e+06 2.291e+06 2.56e+06 1.001e+07 8.84e+06 2.526e+06 1.501e+07 5.403e+06 3.208e+06 1.961e+06 1.978e+06 3.361e+06 1.982e+06 2.504e+06 3.142e+06 2.179e+06 2.385e+06 1.925e+06 3.26e+06 2.427e+06 2.391e+06 2.091e+06 2.062e+06 3.449e+06 2.339e+06 2.37e+06 2.111e+06 3.589e+06 2.085e+06 4.441e+06 4.807e+06 4.72e+06 2.474e+06 2.003e+06 3.114e+06 3.821e+06 2.356e+06 6.361e+06 2.029e+06 2.692e+06 9.018e+06 3.621e+06 2.202e+06 2.855e+06 2.054e+06 2.554e+06 2.654e+06 2.029e+06 2.716e+06 2.515e+06 2.892e+06 2.512e+06 4.391e+06 2.713e+06 2.185e+06 2.217e+06 2.693e+06 2.097e+06 2.762e+06 2.677e+06 7.297e+06 2.78e+06 6.773e+06 1.988e+06 4.87e+06 1.984e+06 2.9e+06 2.187e+06 2.115e+06 2.844e+06 2.625e+06 2.487e+06 6.121e+06 2.933e+06 8.235e+06 2.573e+06 2.076e+06 2.15e+06 2.098e+06 
Average illumination values = 
389.5 384.8 382.9 396.4 399.1 397.5 405.8 393.3 385.7 405.7 404.2 392.6 406.9 399.1 420.2 420.2 384.2 405.8 385.1 412.7 389.2 392.1 416.6 393.9 404.4 396.1 398.6 400.5 396.3 384.9 400 400 386 404.5 392.9 388.3 395.2 392.4 407.4 401.8 396.1 385.6 421.2 410.5 426.5 396.5 397.7 408 427.7 406.4 402 399.5 394.4 395.6 407.7 413.9 413.5 415.4 387.7 384.6 395.8 392.2 390.6 390.1 396.3 395.5 403.7 404.4 394.8 391.5 391.4 423.6 387.5 402.4 390.8 411.7 398.1 395.6 411.4 394.8 406 402 399.8 388.7 394.7 400.6 396.3 394.3 397.2 402.2 391.5 419.3 419.1 403.6 390.7 395 416.7 390 392.1 408.3 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.533e-06 6.163e-06 1.499e-05 2.547e-06 0.0001041 5.023e-05 6.884e-06 2.59e-06 6.923e-05 4.2e-05 2.064e-05 8e-05 2.755e-05 0.002515 7.909e-06 3.032e-06 2.534e-05 1.521e-05 0.0002067 4.315e-05 5.295e-05 3.48e-05 2.169e-05 0.0001561 8.448e-05 0.000125 0 0.0001542 2.996e-05 0.0002312 7.341e-06 0.0004139 0 8.151e-06 1.695e-05 0.0002084 1.413e-05 8.205e-05 7.234e-05 3.919e-05 6.554e-06 8.053e-06 0.0002266 0.0001132 0.000101 0.0004169 1.187e-05 1.322e-05 1.812e-06 2.966e-05 4.324e-05 8.429e-05 2.537e-05 2.797e-06 0.0001427 3.135e-05 5.12e-05 1.449e-05 0.000258 7.621e-05 9.977e-06 2.258e-05 3.817e-05 9.905e-05 6.226e-05 4.013e-05 7.913e-05 5.242e-06 8.952e-06 0.0003198 0.0002059 3.308e-05 2.608e-05 0.0006611 1.586e-05 0.0001504 2.426e-06 2.699e-06 0.001227 0.0002169 9.681e-05 1.053e-05 3.541e-05 0.0001164 1.303e-05 3.743e-05 0.000139 1.245e-05 4.244e-06 1.922e-06 5.322e-05 8.096e-05 0.0002101 5.349e-05 3.103e-06 0.0001726 5.477e-05 0.0001548 2.13e-05 
Uniformity values = 
0.953 0.9668 0.9591 0.9569 0.9466 0.964 0.9541 0.9435 0.9566 0.9659 0.9371 0.9272 0.9509 0.937 0.9591 0.927 0.9357 0.9646 0.9143 0.9697 0.9714 0.8957 0.9532 0.9389 0.9563 0.955 0.9103 0.9338 0.9371 0.9634 0.9574 0.9681 0.9577 0.9615 0.9541 0.9603 0.9438 0.9568 0.9604 0.9641 0.9197 0.9576 0.9232 0.9641 0.9581 0.9353 0.9608 0.9331 0.9639 0.9639 0.9542 0.9434 0.9548 0.9304 0.9216 0.9648 0.9532 0.9453 0.9601 0.966 0.9266 0.9356 0.9655 0.9408 0.9343 0.9572 0.9556 0.9345 0.9673 0.9484 0.9448 0.9624 0.9562 0.9405 0.942 0.9307 0.9436 0.9351 0.9555 0.95 0.96 0.9656 0.9594 0.9475 0.9551 0.9625 0.926 0.9359 0.9405 0.9551 0.9545 0.9075 0.9499 0.943 0.9438 0.9361 0.9575 0.9544 0.9545 0.9554 
Minimum rate values = 
0 75.6 185.4 452.1 77.65 3117 1519 210.5 78.11 2068 1293 642.3 2427 848.3 7.557e+04 246.2 93.49 758 480.1 6149 1282 1705 1053 666.7 4711 2552 3963 0 4746 897.4 6966 218.8 1.247e+04 0 246.5 509.4 6372 426 2465 2165 1229 197.5 251.7 6781 3410 3114 1.252e+04 367.2 395.7 54.23 896.7 1323 2547 786.6 87.58 4267 949 1563 435.4 7706 2373 307.7 674.9 1170 3059 1877 1212 2443 156.4 272.4 9765 6172 998.3 800.3 2.024e+04 491.7 4600 74.87 81.51 3.724e+04 6519 2893 316.5 1078 3515 390.7 1166 4284 382 128.2 58.1 1692 2459 6428 1635 95.65 5200 1656 4678 643.4 
Average rate values = 
1.854e+06 6.016e+06 2.418e+06 7.563e+06 2.816e+06 7.639e+06 2.846e+06 3.916e+06 2.043e+06 3.933e+06 2.965e+06 6.341e+06 2.066e+06 2.134e+06 1.989e+06 4.858e+06 2.091e+06 3.702e+06 2.026e+06 2.388e+06 7.575e+06 2.138e+06 3.677e+06 1.065e+07 2.268e+06 1.875e+06 1.393e+07 2.738e+06 2.174e+06 3.674e+06 2.297e+06 1.839e+06 2.424e+06 2.981e+06 2.097e+06 2.345e+06 1.79e+06 3.304e+06 2.293e+06 1.777e+06 2.541e+06 2.905e+06 9.664e+06 2.495e+06 2.236e+06 1.998e+06 2.15e+06 1.975e+06 4.123e+06 4.488e+06 1.896e+06 1.9e+06 2.938e+06 4.102e+06 2.583e+06 5.626e+06 1.831e+06 3.065e+06 1.006e+07 2.658e+06 3.367e+06 2.459e+06 3.357e+06 2.217e+06 2.336e+06 2.583e+06 2.48e+06 2.744e+06 2.373e+06 4.123e+06 2.069e+06 1.899e+06 2.983e+06 8.189e+06 2.039e+06 3.224e+06 1.856e+06 2.714e+06 3.225e+06 1.963e+06 3.702e+06 1.868e+06 3.171e+06 2.049e+06 1.977e+06 2.572e+06 2.59e+06 2.401e+06 5.971e+06 2.544e+06 3.867e+06 2.041e+06 3.786e+06 1.874e+06 1.847e+06 2.655e+06 1.857e+06 1.857e+06 1.023e+07 2.01e+06 
Average illumination values = 
389.3 384.2 388.5 390.3 390.7 384.5 389.8 416.7 405.6 383.7 405.3 422.2 400 407.1 395 437.8 405.8 385.1 413.4 389.8 382 438.4 403.5 409.1 384.8 395.4 426.6 399.6 400.7 386.4 397.7 400.9 391.5 388 393.9 392.3 406.3 396.7 393.5 392.9 423.6 409.3 421.7 390.1 389.6 407.7 393.6 411.2 397.6 389.4 391.8 406.4 414.4 411.3 416.9 387.3 386.5 395.5 391.7 386.9 423.7 408.6 385.4 404.6 414.5 394.3 391.5 423.6 387.4 405.1 407.8 399 394.7 405.9 410.5 407.3 393.7 406.9 389 391.4 387.9 396.5 386.6 393.7 402.5 393.1 411.1 410.1 404.2 391.8 394.7 429.8 397.2 401 391.7 403.7 395.1 390.1 387.8 403.3 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 2.566e-06 0.0001217 1.837e-05 2.439e-06 8.989e-05 7.985e-05 2.034e-06 2.912e-05 1.39e-06 3.041e-06 0.0002043 3.437e-05 0.0005491 1.035e-05 2.201e-06 1.903e-05 1.596e-05 7.721e-05 4.29e-05 5.64e-05 2.486e-05 0.0003706 8.624e-05 5.046e-05 6.913e-06 7.081e-05 0.0005715 4.306e-05 0.0003674 5.069e-05 3.016e-05 3.956e-06 1.087e-05 0.0002209 1.403e-05 7.356e-05 6.69e-05 5.896e-05 7.847e-06 5.549e-05 0.0001307 0.000724 0.0001125 9.413e-05 8.292e-05 2.761e-06 1.488e-05 0.0001404 3.061e-05 4.485e-05 2.338e-06 0.0002165 3.145e-05 5.141e-05 4.202e-06 3.331e-05 7.348e-05 8.834e-05 6.369e-05 9.13e-05 1.134e-05 2.688e-05 0.000304 4.263e-05 6.453e-05 0.0002565 0.0001525 0.0001228 0.0002204 0.0001179 1.714e-05 3.539e-05 2.559e-06 3.908e-06 0.0004635 0.0002146 5.967e-05 1.304e-05 3.966e-05 0.000183 0.0004156 5.111e-05 5.411e-06 5.002e-05 1.935e-06 8.658e-06 0.0001263 0.0001441 5.379e-05 3.104e-06 0.0004671 8.316e-05 3.917e-05 0.0002365 0.0002507 2.275e-06 0.000245 3.033e-06 7.746e-06 
Uniformity values = 
0.9549 0.9672 0.9631 0.9574 0.9394 0.952 0.964 0.9521 0.9479 0.9509 0.9061 0.9537 0.9124 0.9312 0.9429 0.9642 0.9651 0.9233 0.9698 0.9688 0.8983 0.9437 0.9688 0.954 0.9574 0.9543 0.9559 0.9507 0.9291 0.9426 0.9319 0.9516 0.952 0.9613 0.9456 0.9542 0.9587 0.9423 0.9405 0.9598 0.9595 0.9253 0.9465 0.9579 0.9373 0.9523 0.9489 0.9592 0.9441 0.9219 0.9413 0.9334 0.9655 0.9532 0.9453 0.9477 0.9354 0.9407 0.94 0.9438 0.9455 0.9631 0.9717 0.9177 0.9585 0.9621 0.955 0.9519 0.9649 0.9417 0.9519 0.9424 0.9437 0.9636 0.9693 0.9523 0.9656 0.9277 0.9523 0.9554 0.9553 0.949 0.9331 0.9493 0.9567 0.9563 0.9182 0.9441 0.9499 0.9446 0.9361 0.959 0.9615 0.9451 0.9562 0.9647 0.9707 0.9415 0.9207 0.9633 
Minimum rate values = 
0 76.56 3645 553.7 74.9 2724 2390 61.64 886.5 42.17 96.85 6180 1087 1.701e+04 316.7 65.87 568.8 498.8 2297 1278 1811 760 1.103e+04 2608 1521 209 2137 1.734e+04 1337 1.124e+04 1569 914.5 119.9 326.3 6740 424.4 2214 2048 1809 235.9 1668 4077 2.206e+04 3389 2898 2512 83.96 447.6 4290 957.9 1375 72.27 6469 952 1569 127.9 1027 2254 2712 1947 2786 339.6 798.1 9556 1283 1935 7749 4623 3671 6752 3575 524.9 1082 76.64 116.3 1.404e+04 6412 1856 395.2 1198 5526 1.263e+04 1580 164.5 1509 58.38 272.1 3859 4378 1643 95.68 1.405e+04 2495 1196 7136 7496 67.63 7507 95.06 232 
Average rate values = 
1.762e+06 6.041e+06 2.354e+06 5.609e+06 2.631e+06 3.781e+06 2.688e+06 2.244e+06 2.197e+06 3.076e+06 9.797e+06 1.886e+06 1.949e+06 1.901e+06 2.618e+06 3.667e+06 5.623e+06 1.961e+06 2.275e+06 7.459e+06 2.112e+06 7.393e+06 2.414e+06 1.897e+06 4.039e+06 5.139e+06 2.81e+06 1.845e+06 1.839e+06 1.834e+06 2.93e+06 4.652e+06 2.025e+06 7.463e+06 1.724e+06 3.117e+06 2.025e+06 1.764e+06 1.813e+06 2.167e+06 2.035e+06 3.216e+06 1.924e+06 1.809e+06 1.889e+06 2.667e+06 2.614e+06 1.806e+06 1.745e+06 3.593e+06 1.982e+06 2.071e+06 5.832e+06 1.739e+06 2.932e+06 2.134e+06 9.125e+06 3.986e+06 2.105e+06 2.31e+06 2.671e+06 2.204e+06 3.393e+06 3.318e+06 7.889e+06 4.761e+06 2.036e+06 2.006e+06 2.009e+06 2.366e+06 1.94e+06 3.477e+06 1.761e+06 2.647e+06 2.038e+06 1.848e+06 2.184e+06 3.64e+06 2.248e+06 1.95e+06 1.721e+06 2.418e+06 1.972e+06 5.204e+06 2.288e+06 3.717e+06 1.951e+06 1.849e+06 1.862e+06 1.755e+06 2.522e+06 1.758e+06 1.748e+06 2.051e+06 1.969e+06 3.319e+06 2.414e+06 1.863e+06 2.092e+06 4.101e+06 
Average illumination values = 
388.4 384 386.9 390.2 393.7 389 385.8 386.2 404.7 400.5 434.2 398.8 425.9 407.2 424.5 389.6 384 409.4 389.8 383.4 438 415.7 386 386.5 394.8 395.3 385.3 399.3 412.5 411.4 411.9 403.2 400.1 396.4 405.5 396.7 394.2 406.7 410.7 394.8 395.5 421.2 407 387.1 412.1 398.4 405.8 388.4 403 425.1 406.1 411.6 387 386.5 395.5 396.8 412.6 417.5 402.3 404.1 401.1 384.3 383.8 422.6 398.6 384.5 398.5 407.5 396 393.8 406.2 402.3 393.7 396.5 383.4 390.6 385.3 420.1 394 389.8 386.3 398.7 412.3 396.7 390.1 395 428 399.7 398.4 391.4 403.7 394.4 387.2 401.9 395.9 387.4 394.5 408.2 412.3 385.2 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 3.911e-06 0.0001153 1.533e-05 3.886e-06 6.692e-05 3.852e-06 3.763e-06 7.879e-05 4.232e-05 2.634e-05 9.483e-05 3.055e-06 8.555e-05 1.57e-05 3.977e-06 1.851e-05 4.749e-05 4.355e-05 5.681e-05 2.989e-05 9.058e-05 5.023e-05 0.0002144 0 7.277e-05 2.987e-05 0.0001806 1.541e-05 0.0003065 2.599e-05 1.487e-06 1.177e-05 7.781e-05 1.139e-05 7.521e-05 3.627e-05 6.962e-06 5.551e-05 0.0005873 0.0004495 0.0006941 1.45e-06 9.917e-05 1.845e-06 1.518e-05 8.951e-05 8.641e-05 2.775e-06 4.744e-05 7.007e-05 2.334e-05 2.466e-05 2.71e-05 5.672e-05 1.397e-05 6.639e-05 6.02e-05 1.148e-05 7.1e-05 7.441e-06 0.0005166 9.138e-06 0.0002115 0.0004039 1.819e-05 0.0001393 1.208e-05 0.0001818 1.321e-06 0 0.001004 0.000187 4.565e-05 1.238e-05 5.707e-05 0.0001792 0.0002121 3.853e-05 1.252e-05 4.261e-06 1.932e-06 7.133e-05 0.0002113 0.0001771 4.979e-06 6.732e-05 5.838e-05 1.103e-06 2.264e-05 0.0002164 4.608e-05 5.795e-05 3.039e-06 7.826e-06 1.596e-06 1.312e-05 1.717e-06 0.000405 1.582e-06 
Uniformity values = 
0.9549 0.9707 0.9609 0.9517 0.9427 0.9456 0.9603 0.9739 0.9689 0.9385 0.9474 0.9542 0.918 0.9387 0.9729 0.9332 0.9365 0.9727 0.9695 0.8989 0.9341 0.9702 0.9561 0.9467 0.9509 0.9415 0.9633 0.9574 0.9614 0.9535 0.9525 0.94 0.9421 0.9563 0.9532 0.9659 0.9279 0.9509 0.9595 0.961 0.9492 0.9616 0.9039 0.9327 0.9633 0.9486 0.9277 0.9292 0.9159 0.9553 0.9583 0.956 0.9629 0.9661 0.933 0.9325 0.945 0.9455 0.9638 0.9671 0.9222 0.9683 0.9558 0.9422 0.9643 0.9655 0.915 0.9557 0.9502 0.9501 0.9447 0.9579 0.9604 0.9667 0.95 0.9557 0.9561 0.9431 0.9296 0.943 0.9551 0.9563 0.9245 0.9628 0.9376 0.966 0.9581 0.9601 0.9504 0.9558 0.9477 0.9667 0.9502 0.9493 0.9638 0.9607 0.9545 0.9444 0.9631 0.94 
Minimum rate values = 
0 116.2 3462 464.8 118.9 2042 115.7 111.5 2346 1301 802.3 2868 96.03 2629 465.5 123 570.3 1409 1296 1823 923.1 2694 1516 6532 0 2230 894.7 5443 462.6 9275 787.3 45.64 360.4 2348 344.7 2247 1128 211.3 1669 1.763e+04 1.366e+04 2.082e+04 46.28 3068 55.27 461.7 2784 2683 87.43 1433 2110 704.5 738.9 809.4 1754 432.3 2027 1837 343.8 2118 232.8 1.539e+04 275.8 6478 1.208e+04 543.5 4393 364.7 5519 40.12 0 3.022e+04 5617 1363 376.2 1723 5407 6488 1196 383 128.7 58.3 2226 6332 5449 148.7 2027 1754 33.49 683.4 6587 1375 1760 92.36 234.3 47.93 396.5 52.44 1.213e+04 48.57 
Average rate values = 
1.679e+06 2.648e+06 2.169e+06 7.599e+06 1.713e+06 4.381e+06 2.804e+06 1.755e+06 2.967e+06 2.707e+06 1.872e+06 1.829e+06 1.8e+06 2.498e+06 2.11e+06 2.04e+06 1.877e+06 2.123e+06 7.332e+06 2.019e+06 5.578e+06 2.102e+06 1.929e+06 1.426e+07 2.526e+06 1.936e+06 3.305e+06 2.63e+06 1.667e+06 2.097e+06 8.469e+06 3.741e+06 1.736e+06 1.593e+06 2.052e+06 1.609e+06 2.116e+06 2.826e+06 1.937e+06 2.341e+06 1.916e+06 1.863e+06 3.48e+06 2.114e+06 4.31e+06 1.66e+06 1.715e+06 3.006e+06 2.255e+06 7.101e+06 1.59e+06 2.416e+06 7.426e+06 2.437e+06 4.008e+06 1.918e+06 2.284e+06 2.545e+06 2.12e+06 2.086e+06 2.71e+06 2.196e+06 3.861e+06 1.835e+06 1.723e+06 2.567e+06 1.829e+06 2.456e+06 1.67e+06 7.091e+06 8.852e+06 1.821e+06 2.533e+06 1.687e+06 2.717e+06 1.663e+06 1.638e+06 2.335e+06 1.856e+06 5.483e+06 2.31e+06 3.531e+06 1.961e+06 1.674e+06 1.823e+06 1.706e+06 1.907e+06 1.679e+06 4.57e+06 1.85e+06 1.99e+06 2.249e+06 1.747e+06 1.956e+06 4.021e+06 7.996e+06 1.662e+06 6.101e+06 1.727e+06 6.287e+06 
Average illumination values = 
388.5 382.6 389 394.9 399.1 405.4 389.2 389.7 382.1 405.5 400.4 398.6 421.4 421.8 384.3 405.4 404.1 388.6 382.7 437.6 405 384.4 385.5 399.9 405.6 401 386.4 397.8 401.2 397.8 408.9 419.1 408.8 395.9 393.1 392.1 417.9 404.8 395.5 393.8 402.1 393.2 440 413.6 388.3 394.1 406.5 411.7 427.9 391.6 384.8 391.1 391.3 386.5 420.8 405.5 403.5 401.1 384 384.9 423.7 386.8 402 408.8 398.2 392.6 427.8 392.7 392.5 402.4 402.7 385.1 387.7 396 400.2 389.7 386 401.2 411.6 403.2 391.8 394.3 424.2 394.9 405 394.9 396.5 387.8 391 401.7 399.6 395.3 404.2 399.2 385 391.5 386.3 398.2 391.4 416.5 

End of simulation
Obj Function for 2 users through 20 users 
0.0955 0.0388 0.0125 0.0064 0.0041 0.0024 0.0014 0.0010 0.0008 0.0006 0.0005 0.0004 0.0003 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.8933 0.8925 0.8953 0.8994 0.9049 0.9100 0.9151 0.9220 0.9240 0.9286 0.9356 0.9367 0.9398 0.9425 0.9454 0.9487 0.9485 0.9487 0.9504 
Minimum rate for 2 users through 20 users 
2.729e+06 1.171e+06 3.904e+05 2.024e+05 1.287e+05 7.449e+04 4.468e+04 3.198e+04 2.506e+04 1.809e+04 1.634e+04 1.222e+04 8521 8470 5688 4605 3378 3079 2765 
Average rate for 2 users through 20 users 
7.491e+07 4.407e+07 2.933e+07 1.975e+07 1.548e+07 1.332e+07 1.077e+07 9.173e+06 8.207e+06 7.722e+06 6.287e+06 5.912e+06 5.648e+06 4.777e+06 4.225e+06 3.473e+06 3.358e+06 2.95e+06 2.979e+06 
Average illumination for 2 users through 20 users 
450.3 444.5 442.4 433.1 427.6 425.4 421.6 416.7 416.6 414.4 408.2 408.6 405.6 403.8 402.4 399.7 400 399.6 399.3 


==> code/simulations/Bulb Radius/50cm/ssa_led_final_users_2_20_50_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.51 0.5512 0.7673 0.8695 0.7787 0.5612 0.8192 0.6267 0.2305 0.7384 0.7491 0.7783 0.575 0.8004 0.3985 0.4991 0.3731 0.6006 0.4677 0.8421 0.4575 0.6202 0.4738 0.7433 0.8648 0.8134 0.6208 0.677 0.7894 0.9112 0.2954 0.484 0.7141 0.5803 0.743 0.6105 0.4418 0.7987 0.8417 0.7358 0.7823 0.6194 0.8947 0.6487 0.7327 0.7558 0.5137 0.7508 0.7652 0.6981 0.8671 0.4552 0.7341 0.685 0.4563 0.7449 0.7611 0.9212 0.8424 0.5875 0.7908 0.7562 0.745 0.8894 0.7743 0.7729 0.7327 0.8657 0.6584 0.731 0.5664 0.5891 0.8236 0.8191 0.8493 0.6991 0.6379 0.8691 0.6224 0.6337 0.9148 0.3507 0.4965 0.8499 0.8046 0.2345 0.6928 0.7421 0.6848 0.6152 0.2173 0.6647 0.8284 0.5303 0.7298 0.6712 0.5814 0.5722 0.8428 0.7172 
Uniformity values = 
0.9265 0.9196 0.9003 0.9181 0.8879 0.9251 0.903 0.9143 0.9209 0.9088 0.8947 0.9105 0.9255 0.906 0.922 0.9233 0.9056 0.9229 0.9237 0.9165 0.9418 0.9115 0.9101 0.93 0.9311 0.8985 0.8938 0.9439 0.9279 0.9262 0.9213 0.94 0.9035 0.9295 0.9086 0.9213 0.9211 0.9087 0.9318 0.9189 0.9104 0.9111 0.924 0.9166 0.9075 0.9087 0.906 0.9207 0.9113 0.9048 0.9246 0.9236 0.895 0.9111 0.9142 0.9132 0.9454 0.922 0.9191 0.908 0.9237 0.9478 0.909 0.9213 0.9501 0.9136 0.9107 0.9075 0.9315 0.9161 0.9091 0.9176 0.9143 0.8937 0.8965 0.9155 0.9484 0.9066 0.8928 0.9491 0.9213 0.9157 0.9304 0.9025 0.9083 0.9126 0.9164 0.9124 0.9234 0.9172 0.8944 0.915 0.9173 0.897 0.9085 0.9379 0.9062 0.9007 0.9041 0.9103 
Minimum rate values = 
1.265e+07 1.355e+07 1.779e+07 1.923e+07 1.817e+07 1.368e+07 1.863e+07 1.506e+07 6.447e+06 1.716e+07 1.755e+07 1.782e+07 1.394e+07 1.827e+07 1.036e+07 1.247e+07 9.954e+06 1.446e+07 1.182e+07 1.881e+07 1.142e+07 1.498e+07 1.209e+07 1.695e+07 1.895e+07 1.86e+07 1.522e+07 1.56e+07 1.776e+07 1.977e+07 8.025e+06 1.198e+07 1.68e+07 1.4e+07 1.724e+07 1.467e+07 1.131e+07 1.82e+07 1.857e+07 1.697e+07 1.789e+07 1.497e+07 1.954e+07 1.544e+07 1.708e+07 1.746e+07 1.296e+07 1.721e+07 1.759e+07 1.65e+07 1.909e+07 1.156e+07 1.728e+07 1.618e+07 1.168e+07 1.721e+07 1.704e+07 1.999e+07 1.877e+07 1.44e+07 1.785e+07 1.693e+07 1.727e+07 1.95e+07 1.72e+07 1.769e+07 1.703e+07 1.933e+07 1.543e+07 1.693e+07 1.397e+07 1.431e+07 1.853e+07 1.877e+07 1.923e+07 1.637e+07 1.484e+07 1.94e+07 1.526e+07 1.476e+07 1.99e+07 9.355e+06 1.234e+07 1.915e+07 1.83e+07 6.598e+06 1.625e+07 1.717e+07 1.601e+07 1.481e+07 6.276e+06 1.576e+07 1.857e+07 1.34e+07 1.701e+07 1.558e+07 1.43e+07 1.419e+07 1.9e+07 1.676e+07 
Average rate values = 
2.253e+07 2.187e+07 2.018e+07 2.002e+07 2.012e+07 2.178e+07 2.007e+07 2.102e+07 3.285e+07 2.031e+07 2.023e+07 2.018e+07 2.162e+07 2.011e+07 2.493e+07 2.269e+07 2.55e+07 2.132e+07 2.328e+07 2.005e+07 2.368e+07 2.106e+07 2.302e+07 2.036e+07 2.004e+07 2.007e+07 2.095e+07 2.079e+07 2.019e+07 2e+07 2.887e+07 2.312e+07 2.04e+07 2.159e+07 2.029e+07 2.121e+07 2.381e+07 2.012e+07 2.007e+07 2.036e+07 2.017e+07 2.107e+07 2.001e+07 2.086e+07 2.033e+07 2.024e+07 2.229e+07 2.03e+07 2.022e+07 2.048e+07 2.003e+07 2.354e+07 2.028e+07 2.058e+07 2.342e+07 2.03e+07 2.034e+07 2e+07 2.005e+07 2.136e+07 2.017e+07 2.037e+07 2.029e+07 2.001e+07 2.03e+07 2.02e+07 2.034e+07 2.002e+07 2.086e+07 2.037e+07 2.16e+07 2.14e+07 2.008e+07 2.005e+07 2.002e+07 2.052e+07 2.113e+07 2.001e+07 2.093e+07 2.117e+07 2e+07 2.641e+07 2.28e+07 2.003e+07 2.011e+07 3.241e+07 2.056e+07 2.031e+07 2.064e+07 2.114e+07 3.337e+07 2.073e+07 2.007e+07 2.197e+07 2.035e+07 2.08e+07 2.141e+07 2.147e+07 2.004e+07 2.041e+07 
Average illumination values = 
397 409.4 412.2 405.7 413.8 400.6 407.2 403.5 400.6 408.8 414.6 406.5 409.8 409.6 406.8 398.9 407.3 399.1 410.6 405.5 403.1 403.8 405.2 401.8 403.1 409.3 411.8 401.2 398.7 398.3 401 403.9 412.9 408.1 405.6 399.8 404.5 407.9 395 403.8 413.5 410.6 398.3 401.9 406.9 405.4 408.6 402.4 405.7 410.6 407.2 410.4 411.3 406.3 406.4 411.3 396.2 403 401.1 408.6 410.4 398 408.7 411.6 394.4 408.9 409.6 408.9 395.4 408.3 404.5 402.4 402.7 411.5 410.2 405.9 400.3 409.5 412.2 397.3 400.2 404 397.6 407.4 412.1 404.2 415.9 409.6 402.2 403.9 411.8 405.5 404.5 410.3 407.4 406.4 409 409 407.4 404.6 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1577 0.3563 0.3057 0.2311 0.2805 0.01884 0.2184 0.1433 0.1912 0.08628 0.01392 0.0132 0.1045 0.03782 0.04159 0.243 0.3357 0.0554 0.02913 0.1538 0.15 0.3465 0.2247 0.2183 0.2862 0.1909 0.1398 0.3426 0.266 0.3056 0.2414 0.1515 0.3952 0.1493 0.4053 0.2999 0.2995 0.3105 0.1317 0.4167 0.4575 0.1342 0.05578 0.07071 0.1126 0.2029 0.272 0.321 0.1073 0.2349 0.1944 0.2518 0.3063 0.2119 0.05402 0.3358 0.2351 0.2183 0.1125 0.007459 0.01843 0.06481 0.04312 0.2563 0.1577 0.1723 0.3866 0.1401 0.1284 0.253 0.07832 0.03426 0.1782 0.1057 0.2241 0.4383 0.4421 0.2133 0.05323 0.3602 0.3694 0.1163 0.1369 0.02212 0.3375 0.1491 0.243 0.09431 0.369 0.1554 0.349 0.2427 0.2882 0.2048 0.1888 0.2728 0.1293 0.04583 0.224 0.319 
Uniformity values = 
0.9344 0.9104 0.9176 0.9216 0.9121 0.9264 0.9187 0.9105 0.9316 0.925 0.9298 0.9261 0.9174 0.9391 0.9166 0.9586 0.9314 0.8998 0.938 0.9282 0.9307 0.9274 0.9226 0.9294 0.936 0.9336 0.9193 0.9127 0.939 0.9314 0.9207 0.9171 0.9329 0.925 0.9251 0.9224 0.9143 0.9463 0.9216 0.924 0.9405 0.9314 0.9463 0.919 0.9112 0.9406 0.9302 0.9296 0.9147 0.9073 0.9271 0.9445 0.906 0.9359 0.9414 0.9357 0.9083 0.9222 0.9308 0.9172 0.9106 0.9173 0.8971 0.9337 0.9122 0.9041 0.9226 0.9189 0.8994 0.9231 0.9238 0.9279 0.9226 0.9149 0.9261 0.9332 0.9504 0.9122 0.8996 0.9264 0.9446 0.9215 0.9134 0.8944 0.9221 0.9361 0.9434 0.9185 0.9249 0.9332 0.9314 0.9252 0.94 0.9253 0.9347 0.9513 0.935 0.9026 0.9382 0.9337 
Minimum rate values = 
4.499e+06 9.53e+06 8.296e+06 6.455e+06 7.736e+06 5.81e+05 6.153e+06 4.216e+06 5.387e+06 2.573e+06 4.286e+05 4.084e+05 3.114e+06 1.139e+06 1.28e+06 6.52e+06 8.881e+06 1.724e+06 8.826e+05 4.424e+06 4.312e+06 9.16e+06 6.29e+06 6.088e+06 7.698e+06 5.369e+06 4.085e+06 9.197e+06 7.198e+06 8.187e+06 6.719e+06 4.412e+06 1.019e+07 4.319e+06 1.048e+07 8.123e+06 8.177e+06 8.187e+06 3.855e+06 1.074e+07 1.144e+07 3.885e+06 1.653e+06 2.139e+06 3.361e+06 5.636e+06 7.401e+06 8.558e+06 3.199e+06 6.644e+06 5.491e+06 6.82e+06 8.404e+06 5.889e+06 1.61e+06 8.847e+06 6.641e+06 6.13e+06 3.291e+06 2.337e+05 5.783e+05 1.97e+06 1.355e+06 6.998e+06 4.6e+06 5.033e+06 1.01e+07 4.094e+06 3.851e+06 6.989e+06 2.348e+06 1.046e+06 5.094e+06 3.155e+06 6.252e+06 1.111e+07 1.102e+07 6.062e+06 1.659e+06 9.478e+06 9.523e+06 3.43e+06 4.029e+06 7.051e+05 8.999e+06 4.264e+06 6.613e+06 2.82e+06 9.687e+06 4.446e+06 9.183e+06 6.721e+06 7.715e+06 5.77e+06 5.309e+06 7.275e+06 3.738e+06 1.429e+06 6.176e+06 8.48e+06 
Average rate values = 
1.289e+07 1.18e+07 1.247e+07 1.241e+07 1.217e+07 1.592e+07 1.344e+07 1.506e+07 1.344e+07 1.355e+07 1.578e+07 1.501e+07 1.561e+07 1.414e+07 1.613e+07 1.225e+07 1.207e+07 1.444e+07 1.559e+07 1.377e+07 1.814e+07 1.193e+07 1.3e+07 1.496e+07 1.202e+07 1.249e+07 1.297e+07 1.222e+07 1.219e+07 1.195e+07 1.218e+07 1.349e+07 1.183e+07 1.42e+07 1.173e+07 1.208e+07 1.224e+07 1.225e+07 1.624e+07 1.176e+07 1.17e+07 1.372e+07 1.385e+07 1.42e+07 1.396e+07 1.276e+07 1.207e+07 1.201e+07 1.62e+07 1.232e+07 1.251e+07 1.274e+07 1.199e+07 1.278e+07 1.399e+07 1.186e+07 1.437e+07 1.302e+07 1.322e+07 1.506e+07 1.446e+07 1.37e+07 1.65e+07 1.265e+07 1.397e+07 1.592e+07 1.185e+07 1.287e+07 1.502e+07 1.212e+07 1.436e+07 1.674e+07 1.474e+07 1.706e+07 1.27e+07 1.171e+07 1.171e+07 1.287e+07 1.399e+07 1.191e+07 1.181e+07 1.698e+07 1.291e+07 1.485e+07 1.184e+07 1.287e+07 1.411e+07 1.336e+07 1.177e+07 1.288e+07 1.184e+07 1.233e+07 1.212e+07 1.301e+07 1.257e+07 1.22e+07 1.315e+07 1.431e+07 1.272e+07 1.199e+07 
Average illumination values = 
393.7 407.6 401.3 399 403.1 397.7 404.3 406.5 401.9 401.2 396.2 397.7 405.1 399.4 401.6 389.2 394.8 409 399.9 397.2 396.4 402.2 407.8 396.3 396 394.2 403.6 409.9 392 395.5 400.1 402.2 396.4 406.4 409.7 399 406.4 394.4 403 398.7 401.1 398.9 395.8 405.1 407.2 391.6 398.4 395.6 402 405.3 400.8 392.6 406.2 393.7 393 393 412.1 399.7 401.6 403.9 404.5 404.5 410.3 398 406.3 407.4 399.2 400.5 415.6 401 401.7 397.6 398.9 402.6 400.7 394.4 390.4 406.4 408.8 398.2 399.3 399.1 402.7 411.1 399.3 394.5 393.8 401.2 398.2 394.9 394.8 401.6 397.9 402.6 394.3 393.2 398.9 410.4 398.7 397 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1221 0.003128 0.1724 0.1 0.03172 3.794e-05 0.01555 0.02335 0.006322 0.02 0.2487 0.1602 0.1815 0.04635 0.02287 0.006984 0.05241 0.2097 0.1874 0.1979 0.05376 0.2169 0.04715 0.03159 0.0616 0.01873 0.04867 0.08591 0.09904 0.2569 0.1768 0.05787 0.07104 0.1068 0.07415 0.04535 0.08971 0.05524 0.2363 0.1862 0.03468 0.009107 0.04576 0.06913 0.007503 0.01693 0.2761 0.07961 0.1525 0.00993 0.02731 0.1706 0.1858 0.03164 0.05611 0.1068 0.04275 0.07348 0.09302 0.06869 0.213 0.1133 0.01653 0.07948 0.1281 0.09955 0.06868 0.03625 0.1885 0.05145 0.09695 0.2507 0.03312 0.01662 0.1182 0.003155 0.02249 0.04893 0.08104 0.1243 0.01186 0.06694 0.1082 0.03648 0.02718 0.00546 0.1098 0.01229 0.09628 0.1425 0.1448 0.05688 0.01072 0.2595 0.06803 0.2365 0.03137 0.1855 0.2177 0.03487 
Uniformity values = 
0.937 0.9276 0.922 0.944 0.9307 0.9128 0.9256 0.9454 0.9302 0.9324 0.952 0.9496 0.9368 0.944 0.9471 0.935 0.9273 0.9337 0.9489 0.9567 0.9146 0.9407 0.9317 0.9294 0.9359 0.9312 0.9251 0.9315 0.9424 0.9466 0.9671 0.9302 0.9615 0.9274 0.9454 0.9319 0.9287 0.9091 0.9544 0.9401 0.9378 0.9357 0.9299 0.9265 0.9367 0.9295 0.9321 0.9378 0.9276 0.9167 0.948 0.9027 0.9346 0.9464 0.9329 0.9354 0.9359 0.9504 0.9329 0.9338 0.9382 0.9295 0.9266 0.928 0.9437 0.9309 0.9441 0.938 0.9361 0.946 0.9215 0.9689 0.9367 0.9349 0.9337 0.9084 0.9239 0.9333 0.929 0.9248 0.9464 0.9351 0.9162 0.9238 0.9049 0.9028 0.9326 0.9449 0.9458 0.9377 0.9257 0.9452 0.9118 0.9579 0.9395 0.9253 0.9243 0.9311 0.9522 0.9253 
Minimum rate values = 
3.534e+06 9.714e+04 4.947e+06 2.906e+06 9.669e+05 1199 4.806e+05 7.04e+05 1.955e+05 6.122e+05 6.696e+06 4.497e+06 5.11e+06 1.383e+06 6.885e+05 2.147e+05 1.586e+06 5.846e+06 5.202e+06 5.425e+06 1.648e+06 5.986e+06 1.425e+06 9.645e+05 1.839e+06 5.744e+05 1.479e+06 2.546e+06 2.883e+06 6.928e+06 4.845e+06 1.741e+06 2.057e+06 3.146e+06 2.179e+06 1.371e+06 2.661e+06 1.702e+06 6.382e+06 5.213e+06 1.048e+06 2.795e+05 1.386e+06 2.076e+06 2.302e+05 5.209e+05 7.487e+06 2.351e+06 4.393e+06 3.108e+05 8.195e+05 4.996e+06 5.232e+06 9.488e+05 1.685e+06 3.12e+06 1.289e+06 2.149e+06 2.743e+06 2.048e+06 5.902e+06 3.318e+06 5.103e+05 2.371e+06 3.671e+06 2.931e+06 2.026e+06 1.094e+06 5.293e+06 1.528e+06 2.886e+06 6.641e+06 1.003e+06 5.083e+05 3.438e+06 1e+05 6.94e+05 1.474e+06 2.413e+06 3.639e+06 3.595e+05 1.995e+06 3.221e+06 1.118e+06 8.539e+05 1.74e+05 3.21e+06 3.729e+05 2.797e+06 4.082e+06 4.192e+06 1.686e+06 3.373e+05 6.917e+06 2.017e+06 6.566e+06 9.629e+05 5.243e+06 5.941e+06 1.067e+06 
Average rate values = 
8.725e+06 9.226e+06 9.367e+06 9.15e+06 9.527e+06 1.145e+07 9.86e+06 9.09e+06 1.128e+07 9.728e+06 8.366e+06 8.819e+06 8.433e+06 1.009e+07 9.295e+06 1.16e+07 9.11e+06 8.583e+06 8.518e+06 8.451e+06 8.92e+06 8.553e+06 9.128e+06 1e+07 8.927e+06 1.118e+07 9.617e+06 9.465e+06 1.039e+07 8.354e+06 8.474e+06 1.011e+07 9.118e+06 8.95e+06 9.698e+06 9.164e+06 9.419e+06 9.188e+06 8.369e+06 8.429e+06 9.477e+06 9.513e+06 1.091e+07 1.043e+07 9.141e+06 9.13e+06 8.364e+06 9.526e+06 8.843e+06 9.682e+06 9.074e+06 8.58e+06 8.901e+06 9.403e+06 9.618e+06 1.033e+07 9.403e+06 9.369e+06 9.204e+06 9.395e+06 8.474e+06 9.784e+06 9.653e+06 9.021e+06 9.073e+06 9.335e+06 8.827e+06 9.534e+06 8.545e+06 9.17e+06 9.678e+06 8.396e+06 9.464e+06 9.36e+06 9.36e+06 9.597e+06 9.697e+06 9.256e+06 8.987e+06 9.029e+06 9.633e+06 9.698e+06 8.909e+06 9.193e+06 1.011e+07 9.968e+06 1.074e+07 1.014e+07 8.732e+06 8.874e+06 9.354e+06 9.522e+06 1.082e+07 8.33e+06 9.646e+06 8.411e+06 1.166e+07 8.621e+06 8.426e+06 1.081e+07 
Average illumination values = 
392.2 400 398.6 389.5 395.8 405.5 400.9 389.6 396 398.6 386.6 387.9 392.5 389.9 389 394.6 401.4 394.5 390.6 384.7 409 391.3 395.4 396.9 395.1 404.3 397.9 398.9 394.3 389.1 390.1 399.4 387.2 400.1 389.6 394.6 395.9 404.5 388.5 391.5 392.9 393 396.7 403.4 395.5 396.3 394.5 394.7 397.1 401.8 388.3 413.3 396 389.8 394.5 393.8 392.9 390.4 394.2 395 391.9 395.3 396.8 396.4 391.8 395.9 389.9 392 393.6 390.7 399.9 386 398.2 396.2 397 405.1 398.7 394.7 399.2 400.3 396.2 393.2 401.1 398.4 406.4 407.6 394.7 389.8 392.3 395.7 400.8 397.9 404 387.1 392.1 398.3 398.7 395.3 386.9 398.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03651 0.06294 0.0591 0.01689 3.962e-05 0.02757 0.001789 0.0201 0.01779 0.01979 0.02848 0.01922 0.006231 0.03956 0.09185 0.04284 0.04803 0.02858 0.001471 0.01943 0.0093 0.01662 0.01858 0.06674 0.1094 0.05554 0.02949 0.05246 0.04949 0.01261 0.04009 0.005085 0.03448 0.03874 0.002619 0.008539 0.01701 0.005851 0.04047 0.002237 0.02691 0.01631 0.0367 0.05448 0.03418 0.02243 0.02224 0.007327 0.02916 0.04563 0.1502 0.1254 0.02644 0.04182 0.01506 0.05049 0.1043 0.05106 0.03116 0.0389 0.003431 0.00126 0.03944 0.06821 0.01256 0.07046 0.02146 0.03193 0.006278 0.03345 0.01163 0.02016 0.03721 0.002306 0.007643 0.08211 0.02071 0.007239 0.01436 0.01662 0.02304 0.00293 0.01268 0.0004873 0.03595 0.01236 0.01803 0.01364 0.03674 0.02668 0.01243 0.004926 0.04001 0.01687 0.03356 0.08522 0.03133 0.005854 0.003949 0.017 
Uniformity values = 
0.9435 0.9321 0.9371 0.9307 0.9251 0.9491 0.9365 0.9588 0.9542 0.9611 0.9406 0.956 0.9346 0.937 0.9492 0.9587 0.9249 0.9448 0.9262 0.9363 0.9328 0.9336 0.9479 0.9663 0.9553 0.9748 0.9192 0.9523 0.9313 0.9431 0.9567 0.9427 0.9644 0.9489 0.9344 0.9398 0.9358 0.932 0.9327 0.9167 0.9495 0.9232 0.9541 0.9558 0.9463 0.9512 0.9506 0.9352 0.9468 0.923 0.9305 0.9495 0.9368 0.9522 0.942 0.9648 0.9384 0.967 0.9393 0.949 0.9137 0.9117 0.9362 0.9405 0.9489 0.9292 0.9311 0.9092 0.9059 0.9445 0.9467 0.9499 0.9478 0.9522 0.9388 0.9438 0.9253 0.9334 0.9509 0.9396 0.9533 0.9171 0.9592 0.9049 0.9587 0.9302 0.9246 0.9148 0.9552 0.9399 0.9506 0.9611 0.963 0.9402 0.9568 0.9261 0.9265 0.9392 0.936 0.919 
Minimum rate values = 
1.096e+06 1.886e+06 1.765e+06 5.189e+05 1236 8.263e+05 5.506e+04 5.986e+05 5.33e+05 5.882e+05 8.606e+05 5.744e+05 1.917e+05 1.193e+06 2.665e+06 1.261e+06 1.461e+06 8.599e+05 4.579e+04 5.926e+05 2.862e+05 5.092e+05 5.601e+05 1.927e+06 3.128e+06 1.599e+06 9.111e+05 1.547e+06 1.494e+06 3.834e+05 1.185e+06 1.552e+05 1.014e+06 1.155e+06 8.075e+04 2.61e+05 5.199e+05 1.806e+05 1.226e+06 7.031e+04 8.063e+05 5.052e+05 1.089e+06 1.599e+06 1.024e+06 6.724e+05 6.673e+05 2.252e+05 8.753e+05 1.392e+06 4.319e+06 3.578e+06 8.032e+05 1.24e+06 4.577e+05 1.472e+06 3.041e+06 1.485e+06 9.418e+05 1.159e+06 1.082e+05 3.986e+04 1.191e+06 2.02e+06 3.794e+05 2.109e+06 6.574e+05 9.96e+05 1.993e+05 1.004e+06 3.522e+05 6.059e+05 1.111e+06 6.981e+04 2.34e+05 2.407e+06 6.386e+05 2.229e+05 4.324e+05 5.059e+05 6.891e+05 9.203e+04 3.789e+05 1.554e+04 1.062e+06 3.81e+05 5.572e+05 4.269e+05 1.089e+06 8.077e+05 3.748e+05 1.475e+05 1.175e+06 5.132e+05 9.948e+05 2.54e+06 9.597e+05 1.793e+05 1.215e+05 5.29e+05 
Average rate values = 
7.268e+06 6.963e+06 6.71e+06 7.65e+06 7.009e+06 6.968e+06 1.021e+07 7.784e+06 6.834e+06 7.315e+06 8.164e+06 8.046e+06 7.208e+06 6.831e+06 7.17e+06 6.976e+06 7.106e+06 7.235e+06 7.472e+06 7.099e+06 8.819e+06 7.705e+06 8.056e+06 6.694e+06 6.792e+06 7.691e+06 7.817e+06 6.861e+06 7.118e+06 6.829e+06 7.507e+06 6.837e+06 6.955e+06 6.706e+06 8.579e+06 7.174e+06 7.438e+06 6.891e+06 6.902e+06 7.394e+06 6.885e+06 7.307e+06 7.469e+06 6.712e+06 7.642e+06 6.892e+06 6.991e+06 7.819e+06 6.804e+06 7.523e+06 6.594e+06 6.852e+06 7.718e+06 7.109e+06 7.355e+06 6.84e+06 6.738e+06 8.574e+06 7.747e+06 7.364e+06 6.906e+06 9.298e+06 1.034e+07 6.888e+06 7.06e+06 6.962e+06 8.955e+06 7.635e+06 7.347e+06 9.145e+06 8.618e+06 7.639e+06 7.421e+06 7.141e+06 7.512e+06 6.799e+06 6.831e+06 7.697e+06 6.909e+06 7.345e+06 7.247e+06 7.666e+06 7.068e+06 8.782e+06 6.986e+06 7.448e+06 9.131e+06 7.346e+06 6.788e+06 7.599e+06 7.03e+06 7.051e+06 6.724e+06 7.685e+06 7.206e+06 7.095e+06 6.817e+06 7.158e+06 7.699e+06 8.185e+06 
Average illumination values = 
389.5 394.3 392.1 395.8 400.1 391 393.3 387.6 385.7 388.2 390.9 385.4 394.1 393.3 388.1 383.9 398.5 389.6 397.7 394.9 403.6 393.9 392 381.2 388.9 382.9 403.7 386.8 394.6 389.6 386.9 390.4 382 387.5 394.5 394.2 393.6 394.5 397.4 401.8 387.6 400.9 387.7 385.1 389.2 387 387.2 394.4 388.4 398.1 395.2 388.9 393.4 386.2 390.3 383.1 392.7 384.2 394.3 390.6 402.4 404 396.1 393.6 393.7 395.5 397.9 404.5 405.9 390 391.9 390.6 391.5 387.4 392.4 390.2 398.3 393.9 387.4 392.1 388.6 400.7 393.4 406.4 385.3 396 398.4 401.7 385 391.6 392 385.6 382.7 391.9 385 397.8 396.6 394.1 399.1 400.5 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03069 0.02171 0.01985 2.798e-05 0.01545 0.001687 0.01253 0.006586 0.02969 0.01669 0.005585 0.0328 0.03967 0.05519 0.02913 0.001337 0.06815 0.005403 0.04612 0.04081 0.004002 0.0586 0.02164 0.03742 0.01358 0.03818 0.08956 0.008994 0.002305 0.00779 0.01654 0.005828 0.0208 0.02677 0.0181 0.03121 0.04459 0.01323 0.0003269 0.00691 0.03377 0.01887 0.02883 0.006101 0.01808 0.01264 0.00861 0.03235 0.01543 0.0287 0.00298 0.001212 0.06411 0.00934 0.03657 0.02074 0.005377 0.03198 0.002951 0.003027 0.02838 0.007977 0.02322 0.03512 0.00498 0.01312 0.008678 0.01968 0.001412 0.0004265 0.03712 0.0134 0.03164 0.03737 0.02385 0.01278 0.002904 0.0304 0.002671 0.04458 0.02811 0.00499 0.011 0.01876 0.001622 0.01315 0.0403 0.02123 0.01922 0.04408 0.04809 0.02138 0.0001425 0.006213 0.01162 0.02221 0.003212 0.001322 0.01008 0.001617 
Uniformity values = 
0.9542 0.9342 0.9469 0.937 0.9523 0.9512 0.9529 0.9624 0.9385 0.9585 0.9428 0.9477 0.9556 0.9317 0.945 0.9452 0.9506 0.9371 0.9549 0.9663 0.9553 0.9728 0.9542 0.9495 0.9431 0.9719 0.9573 0.947 0.9399 0.9474 0.9434 0.9321 0.9317 0.9633 0.9232 0.953 0.9605 0.9429 0.954 0.9368 0.9468 0.9293 0.9388 0.9473 0.9608 0.9427 0.946 0.9597 0.9404 0.9532 0.9352 0.9333 0.9386 0.9506 0.9413 0.9449 0.9205 0.9411 0.9517 0.9582 0.9478 0.9443 0.9566 0.9431 0.94 0.9552 0.9405 0.9604 0.9329 0.929 0.9663 0.9208 0.9623 0.9519 0.9432 0.9515 0.9626 0.9611 0.9443 0.9428 0.9485 0.9323 0.9453 0.9414 0.9425 0.9684 0.9401 0.9376 0.9646 0.9401 0.9459 0.9515 0.944 0.921 0.943 0.9298 0.9577 0.9392 0.9504 0.9482 
Minimum rate values = 
9.136e+05 6.629e+05 5.987e+05 861.6 4.645e+05 5.113e+04 3.769e+05 1.968e+05 8.988e+05 4.981e+05 1.704e+05 9.816e+05 1.174e+06 1.66e+06 8.76e+05 4.08e+04 1.998e+06 1.659e+05 1.361e+06 1.193e+06 1.206e+05 1.688e+06 6.471e+05 1.115e+06 4.125e+05 1.112e+06 2.581e+06 2.728e+05 7.068e+04 2.363e+05 5.014e+05 1.798e+05 6.37e+05 7.909e+05 5.602e+05 9.297e+05 1.309e+06 4.019e+05 9886 2.121e+05 1.011e+06 5.802e+05 8.726e+05 1.852e+05 5.381e+05 3.844e+05 2.614e+05 9.566e+05 4.696e+05 8.559e+05 9.179e+04 3.744e+04 1.906e+06 2.821e+05 1.1e+06 6.263e+05 1.681e+05 9.641e+05 8.932e+04 9.1e+04 8.512e+05 2.427e+05 6.92e+05 1.055e+06 1.525e+05 3.935e+05 2.65e+05 5.854e+05 4.364e+04 1.324e+04 1.088e+06 4.168e+05 9.334e+05 1.111e+06 7.205e+05 3.851e+05 8.693e+04 8.986e+05 8.149e+04 1.333e+06 8.427e+05 1.54e+05 3.339e+05 5.692e+05 4.96e+04 3.892e+05 1.211e+06 6.461e+05 5.694e+05 1.322e+06 1.431e+06 6.411e+05 4355 1.94e+05 3.534e+05 6.811e+05 9.662e+04 4.057e+04 3.043e+05 4.915e+04 
Average rate values = 
5.833e+06 6.046e+06 5.99e+06 5.902e+06 5.741e+06 6.307e+06 6.319e+06 6.238e+06 5.76e+06 7.027e+06 5.894e+06 5.585e+06 5.773e+06 5.513e+06 6.049e+06 5.804e+06 5.641e+06 6.436e+06 6.051e+06 5.785e+06 5.822e+06 5.76e+06 5.636e+06 5.595e+06 5.838e+06 5.612e+06 5.513e+06 6.863e+06 7.739e+06 5.941e+06 6.216e+06 6.628e+06 5.875e+06 5.592e+06 6.488e+06 6.374e+06 5.678e+06 6.494e+06 6.236e+06 6.092e+06 5.596e+06 6.472e+06 5.936e+06 6.214e+06 5.717e+06 5.809e+06 5.753e+06 6.192e+06 6.987e+06 6.321e+06 5.679e+06 6.543e+06 5.526e+06 5.956e+06 5.868e+06 6.256e+06 5.817e+06 6.682e+06 7.088e+06 6.181e+06 6.105e+06 6.317e+06 5.631e+06 5.601e+06 6.921e+06 5.708e+06 6.3e+06 5.734e+06 5.933e+06 6.628e+06 5.661e+06 5.794e+06 5.815e+06 5.684e+06 6.051e+06 5.725e+06 6.215e+06 5.661e+06 6.182e+06 5.91e+06 5.607e+06 5.866e+06 6.352e+06 6.44e+06 6.704e+06 6.022e+06 5.866e+06 5.794e+06 5.854e+06 5.819e+06 5.855e+06 7.228e+06 6.612e+06 6.733e+06 5.927e+06 6.631e+06 6.383e+06 6.703e+06 6.65e+06 5.772e+06 
Average illumination values = 
385.1 393.4 388.3 393.8 389.7 387.2 390 382.1 391.8 384.4 390.7 388.7 385.1 398.3 389.5 389.7 388.9 392.8 389.2 381.2 388.9 382.7 386 387.3 389.6 380.8 384.4 388.3 392.2 391.1 390.4 394.5 395.4 382.1 400.9 387.1 383.2 390 388.6 392.5 388.4 395.4 391.8 388.8 382.7 390.1 390.7 383.8 393.9 388.9 393.2 394.7 395.1 389.4 390.4 389.2 399.5 390.7 387 387.3 391.5 390.1 385 390.8 391.2 384.9 391.9 383.1 399.4 395.8 382.3 400 382 386.3 390.2 390.4 385 383.2 390.1 390.7 387.4 397.5 393 391 390.9 383.6 391.2 392.3 383 391.7 389.4 387.1 390.2 399 389.9 395.5 384.7 392.2 390 390.4 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002419 0.019 0.01764 5.325e-05 0.00148 0.01268 0.006671 0.02828 0.004758 0.0271 0.02688 0.05507 0.03283 0.00942 0.01115 0.0006219 0.03125 0.004266 0.0008278 0.02217 0.04888 0.05767 0.005703 0.009035 0.002124 0.006366 0.005339 0.03912 0.006576 0.004146 0.03087 0.02733 0.01192 0.02064 0.01106 0.0195 0.02645 0.005232 0.01407 0.03119 0.04675 0.01585 0.01512 0.003018 0.03855 0.01016 0.01666 0.0213 0.005678 0.0272 0.005939 0.0181 0.0002556 0.02254 0.02131 0.00421 0.007739 0.01371 0.001072 0.0004392 0.037 0.00115 0.01487 0.01142 0.01087 0.002313 0.01539 0.01172 0.02672 0.003437 0.0008002 0.008438 0.001514 0.01228 0.02228 0.0168 0.02378 0.04786 0.02119 0.0001548 0.002759 0.009478 0.01729 0.001461 0.01113 0.00819 0.02173 0.003708 0.01454 0.008067 0.02675 0.002072 0.01285 0.02204 0.03032 0.003865 0.005476 0.01467 0.003793 0.01243 
Uniformity values = 
0.9549 0.9495 0.9413 0.9453 0.9536 0.9588 0.9624 0.9531 0.9624 0.9579 0.9515 0.9529 0.9451 0.9506 0.9366 0.9456 0.9561 0.9553 0.9715 0.9542 0.9467 0.9509 0.9601 0.9581 0.9508 0.9585 0.9526 0.9656 0.9611 0.9232 0.9548 0.962 0.9611 0.9418 0.9543 0.9293 0.9523 0.9564 0.9416 0.9688 0.9577 0.9504 0.9466 0.9359 0.9431 0.9455 0.9476 0.9443 0.9199 0.9532 0.9655 0.9461 0.9565 0.9622 0.9431 0.9434 0.9558 0.9568 0.9056 0.9345 0.9638 0.9208 0.9228 0.9579 0.9621 0.9626 0.9612 0.9568 0.958 0.9475 0.9508 0.9414 0.9449 0.9626 0.9464 0.9584 0.9383 0.9632 0.9642 0.9595 0.9433 0.9484 0.9596 0.9522 0.9502 0.9489 0.9415 0.9374 0.9414 0.9585 0.9497 0.9524 0.9519 0.9636 0.9494 0.9571 0.9293 0.961 0.9493 0.959 
Minimum rate values = 
7.301e+04 5.716e+05 5.358e+05 1625 4.474e+04 3.791e+05 1.993e+05 8.437e+05 1.423e+05 8.049e+05 8.039e+05 1.621e+06 9.853e+05 2.845e+05 3.415e+05 1.897e+04 9.28e+05 1.285e+05 2.457e+04 6.627e+05 1.453e+06 1.699e+06 1.709e+05 2.708e+05 6.438e+04 1.91e+05 1.613e+05 1.146e+06 1.967e+05 1.293e+05 9.182e+05 8.082e+05 3.556e+05 6.255e+05 3.326e+05 5.991e+05 7.903e+05 1.574e+05 4.281e+05 9.144e+05 1.375e+06 4.772e+05 4.572e+05 9.291e+04 1.156e+06 3.082e+05 5.027e+05 6.438e+05 1.776e+05 8.119e+05 1.769e+05 5.468e+05 7710 6.682e+05 6.447e+05 1.285e+05 2.327e+05 4.106e+05 3.412e+04 1.356e+04 1.087e+06 3.601e+04 4.612e+05 3.421e+05 3.242e+05 6.926e+04 4.584e+05 3.514e+05 7.938e+05 1.045e+05 2.427e+04 2.575e+05 4.62e+04 3.657e+05 6.715e+05 5.014e+05 7.223e+05 1.399e+06 6.272e+05 4655 8.429e+04 2.869e+05 5.152e+05 4.424e+04 3.361e+05 2.48e+05 6.583e+05 1.139e+05 4.421e+05 2.418e+05 8.015e+05 6.27e+04 3.868e+05 6.524e+05 9.07e+05 1.163e+05 1.695e+05 4.371e+05 1.151e+05 3.717e+05 
Average rate values = 
4.996e+06 5.005e+06 5.14e+06 4.919e+06 5.462e+06 5.38e+06 5.429e+06 4.998e+06 4.993e+06 5.094e+06 5.072e+06 4.608e+06 4.776e+06 4.825e+06 4.898e+06 4.888e+06 5.704e+06 5.023e+06 5.002e+06 4.803e+06 5.109e+06 4.734e+06 4.812e+06 5.86e+06 6.219e+06 5.187e+06 4.988e+06 4.718e+06 4.876e+06 5.687e+06 4.934e+06 4.853e+06 5.147e+06 4.88e+06 4.849e+06 5.843e+06 5.007e+06 4.911e+06 5.164e+06 4.782e+06 4.8e+06 4.942e+06 5.275e+06 4.985e+06 4.96e+06 5.148e+06 4.911e+06 5.474e+06 5.113e+06 5.084e+06 5.043e+06 5.169e+06 5.086e+06 4.81e+06 4.796e+06 4.947e+06 5.007e+06 5.083e+06 6.289e+06 5.815e+06 4.784e+06 9.104e+06 4.894e+06 4.999e+06 4.928e+06 5.236e+06 4.905e+06 5.095e+06 4.827e+06 5.009e+06 5.369e+06 5.693e+06 5.746e+06 4.805e+06 4.902e+06 4.954e+06 4.887e+06 4.714e+06 6.131e+06 5.19e+06 5.368e+06 6.117e+06 4.662e+06 5.096e+06 6.013e+06 4.949e+06 6.227e+06 4.899e+06 4.976e+06 5.569e+06 5.617e+06 5.068e+06 5.109e+06 4.794e+06 4.554e+06 5.025e+06 5.163e+06 4.98e+06 5.625e+06 4.906e+06 
Average illumination values = 
384.8 387 391.4 391.5 386.3 387.6 382.1 385.8 382.8 384.5 386.8 386.5 389.5 387.5 396.6 388.9 385.2 388.9 382.6 386 388.2 386.7 383 383.8 387.7 384.3 386 381.5 382.9 400.9 385.1 382.6 382.6 390.4 385.3 395.4 386.3 385.1 390.5 381.5 384.6 389.7 388.2 393.6 390.6 391.5 388 389.2 399.5 385.5 384.3 392.2 385.1 382.8 390.8 389.8 385.4 387.2 405.8 393.5 382.2 400 398.2 384.5 382.6 385 383.2 385 383.6 390.7 392.9 391 390.2 381.7 388.6 385.4 392.4 382.4 382 383 390.2 387.7 383.2 386.8 389.5 391 391.2 392.6 390.6 384.3 387.9 387.3 386.3 381.6 387.4 384.2 396.6 382.6 387.3 383.2 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002551 0.022 2.898e-05 0.01254 0.005028 0.006665 0.02821 0.00381 0.001882 0.0061 0.01889 0.001535 0.00933 0.0005849 0.01231 0.003343 0.0006006 0.02622 0.01675 0.006215 0.009728 0.002734 0.005027 0.006645 0.001553 0.004669 0.008812 0.01216 0.01382 0.005909 0.01373 0.02048 0.003839 0.008626 0.005634 0.03187 0.00973 0.002926 0.001253 0.01218 0.01116 0.02472 0.006522 0.001845 0.00345 0.006143 0.007263 0.00839 0.003824 0.006242 0.008069 0.001116 0.000275 0.008511 0.01211 0.009795 0.01137 0.003317 0.001971 0.005031 0.007957 0.0009904 0.0008686 0.001454 0.01356 0.01838 0.005334 0.01717 0.02643 0.000145 0.001969 0.005409 0.004113 0.01036 0.001523 0.003912 0.003551 0.01083 0.003837 0.005333 0.0193 0.02393 0.001425 0.003929 0.004656 0.005228 0.01408 0.008958 0.00191 0.0001881 0.00547 0.0004172 0.01747 0.009114 0.00606 0.0189 0.01151 0.01605 0.01408 0.0061 
Uniformity values = 
0.9566 0.9618 0.9467 0.966 0.9685 0.9667 0.9563 0.9624 0.9481 0.9675 0.9476 0.9489 0.9536 0.9456 0.9663 0.9564 0.9664 0.9657 0.9448 0.9516 0.9657 0.9508 0.9647 0.943 0.941 0.9495 0.9563 0.962 0.9611 0.9622 0.9488 0.9398 0.9512 0.963 0.9657 0.9636 0.9504 0.9563 0.9453 0.9506 0.9662 0.9447 0.9199 0.9576 0.9625 0.9478 0.9575 0.9561 0.9501 0.9558 0.9624 0.9417 0.9632 0.9566 0.9649 0.9613 0.965 0.97 0.9549 0.9429 0.9485 0.9323 0.9409 0.9476 0.9658 0.942 0.9617 0.9385 0.9655 0.9611 0.9483 0.9439 0.9625 0.9521 0.9517 0.9684 0.9517 0.9466 0.9592 0.9548 0.9591 0.9646 0.9594 0.9571 0.9405 0.9578 0.9629 0.9493 0.9537 0.9445 0.9314 0.9402 0.9706 0.969 0.9624 0.9662 0.9545 0.9351 0.9572 0.9459 
Minimum rate values = 
7.685e+04 6.527e+05 883.1 3.721e+05 1.494e+05 1.982e+05 8.388e+05 1.14e+05 5.722e+04 1.814e+05 5.696e+05 4.665e+04 2.809e+05 1.784e+04 3.654e+05 1.007e+05 1.793e+04 7.729e+05 5.071e+05 1.878e+05 2.892e+05 8.285e+04 1.5e+05 2.026e+05 4.759e+04 1.415e+05 2.647e+05 3.625e+05 4.119e+05 1.767e+05 4.145e+05 6.222e+05 1.162e+05 2.573e+05 1.678e+05 9.389e+05 2.939e+05 8.816e+04 3.823e+04 3.674e+05 3.313e+05 7.455e+05 2.038e+05 5.555e+04 1.032e+05 1.864e+05 2.181e+05 2.521e+05 1.159e+05 1.878e+05 2.409e+05 3.418e+04 8238 2.556e+05 3.598e+05 2.925e+05 3.379e+05 9.852e+04 5.95e+04 1.536e+05 2.411e+05 3.063e+04 2.662e+04 4.423e+04 4.024e+05 5.575e+05 1.596e+05 5.23e+05 7.793e+05 4352 5.983e+04 1.649e+05 1.23e+05 3.121e+05 4.613e+04 1.163e+05 1.075e+05 3.282e+05 1.152e+05 1.607e+05 5.749e+05 7.07e+05 4.283e+04 1.182e+05 1.425e+05 1.571e+05 4.189e+05 2.71e+05 5.774e+04 5747 1.689e+05 1.28e+04 5.147e+05 2.701e+05 1.811e+05 5.59e+05 3.458e+05 4.911e+05 4.214e+05 1.855e+05 
Average rate values = 
4.394e+06 4.153e+06 4.443e+06 4.293e+06 4.511e+06 4.395e+06 4.283e+06 4.366e+06 4.484e+06 4.274e+06 4.184e+06 4.434e+06 4.307e+06 4.266e+06 4.428e+06 4.496e+06 4.418e+06 4.234e+06 4.264e+06 4.414e+06 4.322e+06 4.264e+06 4.525e+06 4.315e+06 4.319e+06 4.365e+06 4.318e+06 4.279e+06 4.544e+06 4.288e+06 4.228e+06 4.915e+06 4.728e+06 4.336e+06 4.208e+06 4.172e+06 4.522e+06 4.217e+06 4.284e+06 4.259e+06 4.318e+06 4.12e+06 4.481e+06 4.518e+06 4.428e+06 4.595e+06 4.314e+06 4.309e+06 4.191e+06 4.39e+06 4.429e+06 4.301e+06 4.409e+06 4.317e+06 4.074e+06 4.316e+06 4.275e+06 4.168e+06 4.821e+06 4.533e+06 4.275e+06 4.464e+06 5.028e+06 4.954e+06 4.159e+06 4.45e+06 4.543e+06 4.492e+06 4.211e+06 4.474e+06 4.716e+06 5.147e+06 4.339e+06 4.336e+06 4.197e+06 4.473e+06 4.219e+06 4.615e+06 4.912e+06 4.87e+06 4.535e+06 4.316e+06 4.308e+06 4.469e+06 4.566e+06 4.365e+06 4.657e+06 4.337e+06 4.236e+06 4.547e+06 4.47e+06 4.501e+06 4.258e+06 4.266e+06 4.566e+06 4.429e+06 4.92e+06 4.397e+06 4.091e+06 4.477e+06 
Average illumination values = 
384.1 382.1 389.1 381.3 380.3 380.4 384.5 382.8 388.5 380.4 388.4 388.2 387.7 388.9 381.2 388.4 384 380.8 388.9 386.4 380.8 387.7 381.8 389.9 391.4 387.6 385.2 382.6 382.6 382.2 387.3 391 387.2 381.9 381.4 382.3 389.7 384.3 389.7 387.5 380.6 389 399.5 383.7 385.5 391.5 384.7 384.6 387 385.4 382.3 390.5 383.6 385 380.8 382.5 381.1 381.1 385.8 390.7 387.4 397.5 391.2 389.1 380.5 390.5 382.9 392.5 381.5 382.3 388.2 389.6 382.7 386.3 387.6 380.4 386.8 388.5 384 388.5 384.6 381.2 383.4 384.2 391 383.9 381.6 388.6 385.6 389.1 394.8 391.1 379.5 384.1 385.6 380.6 385.9 393 384.8 388.8 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002595 0.01197 7.664e-06 0.001384 0.009021 0.008334 0.004492 0.001823 0.002032 0.01771 0.001554 0.004982 0.002849 0.003203 0.0004815 0.02388 0.01783 0.005821 0.008888 0.006912 0.0051 0.0163 0.008276 0.008586 0.01145 0.000325 0.001178 0.0005772 0.004083 0.005331 0.01092 0.02134 0.009042 0.003316 0.001377 0.009884 0.01266 0.006069 0.003893 0.003171 3.789e-05 0.007973 0.004651 0.008685 0.008372 0.0009227 0.0002613 0.008586 0.01319 0.009351 0.0002213 0.01059 0.00243 0.004263 0.003987 0.0007379 0.001496 0.006623 0.001292 0.01184 0.01613 0.0001656 0.00178 0.005379 0.003579 0.0046 0.001181 0.001 0.002235 0.007542 0.00636 0.00158 0.02057 0.008692 0.002452 0.0168 0.004549 0.002169 0.001974 0.0001849 0.003129 0.004705 0.02397 0.00664 0.00658 0.00199 0.01358 0.01396 0.006404 0.0009956 0.01153 0.001222 0.01567 0.01045 0.001133 0.00276 0.004151 0.01626 0.006675 0.00309 
Uniformity values = 
0.9566 0.9619 0.9619 0.9598 0.9648 0.9649 0.9624 0.9608 0.9674 0.9476 0.953 0.9476 0.9547 0.9678 0.97 0.9677 0.9473 0.9662 0.9535 0.9683 0.9643 0.9656 0.9633 0.9653 0.9649 0.9621 0.9622 0.9414 0.9523 0.9662 0.9665 0.9636 0.9658 0.9568 0.9431 0.9543 0.9612 0.9399 0.9556 0.9673 0.9478 0.9627 0.9431 0.9642 0.953 0.9237 0.9562 0.963 0.9659 0.961 0.9515 0.9672 0.9568 0.9684 0.9346 0.9472 0.9495 0.9658 0.9488 0.9629 0.9646 0.9627 0.9516 0.9486 0.9641 0.9632 0.9575 0.9537 0.969 0.9618 0.9519 0.9591 0.9653 0.9625 0.954 0.9603 0.9618 0.9682 0.9539 0.9445 0.9318 0.9435 0.97 0.9432 0.9685 0.9561 0.9516 0.9631 0.9552 0.9637 0.9599 0.9585 0.969 0.9732 0.9626 0.9576 0.9628 0.9618 0.9536 0.9688 
Minimum rate values = 
7.815e+04 3.568e+05 229.9 4.156e+04 2.685e+05 2.481e+05 1.344e+05 5.471e+04 6.054e+04 5.342e+05 4.701e+04 1.513e+05 8.599e+04 9.534e+04 1.432e+04 7.035e+05 5.379e+05 1.733e+05 2.677e+05 2.052e+05 1.522e+05 4.83e+05 2.468e+05 2.555e+05 3.402e+05 9744 3.531e+04 1.769e+04 1.235e+05 1.588e+05 3.242e+05 6.32e+05 2.689e+05 9.984e+04 4.209e+04 2.973e+05 3.774e+05 1.857e+05 1.173e+05 9.442e+04 1154 2.38e+05 1.42e+05 2.588e+05 2.524e+05 2.881e+04 7884 2.561e+05 3.913e+05 2.794e+05 6709 3.143e+05 7.319e+04 1.268e+05 1.228e+05 2.247e+04 4.543e+04 1.972e+05 3.927e+04 3.527e+05 4.786e+05 4963 5.392e+04 1.631e+05 1.069e+05 1.375e+05 3.555e+04 3.024e+04 6.647e+04 2.254e+05 1.921e+05 4.75e+04 6.084e+05 2.594e+05 7.407e+04 5.005e+05 1.361e+05 6.457e+04 5.964e+04 5648 9.673e+04 1.435e+05 7.043e+05 2.024e+05 1.954e+05 5.999e+04 4.088e+05 4.152e+05 1.928e+05 2.979e+04 3.446e+05 3.676e+04 4.628e+05 3.082e+05 3.395e+04 8.305e+04 1.241e+05 4.838e+05 2.013e+05 9.187e+04 
Average rate values = 
3.935e+06 3.812e+06 3.902e+06 4.051e+06 3.972e+06 3.989e+06 4.005e+06 3.897e+06 3.85e+06 3.674e+06 3.826e+06 3.858e+06 4.201e+06 3.851e+06 3.978e+06 3.608e+06 3.547e+06 3.793e+06 3.893e+06 3.683e+06 3.843e+06 3.739e+06 3.794e+06 3.806e+06 3.866e+06 3.893e+06 3.675e+06 4.515e+06 4.015e+06 3.888e+06 3.78e+06 3.759e+06 3.806e+06 3.75e+06 3.939e+06 3.925e+06 3.855e+06 3.658e+06 3.824e+06 3.985e+06 4.121e+06 3.795e+06 3.858e+06 3.819e+06 3.874e+06 4.104e+06 3.872e+06 3.876e+06 3.611e+06 3.815e+06 3.977e+06 3.671e+06 4.053e+06 3.779e+06 4.003e+06 4.03e+06 4.496e+06 3.795e+06 3.831e+06 3.782e+06 3.792e+06 4.089e+06 4.246e+06 4.646e+06 3.721e+06 3.887e+06 3.836e+06 4.384e+06 3.795e+06 3.867e+06 4.625e+06 4.034e+06 3.804e+06 3.593e+06 3.945e+06 3.931e+06 3.964e+06 3.809e+06 3.837e+06 4.023e+06 3.989e+06 3.993e+06 3.568e+06 3.924e+06 3.78e+06 3.836e+06 3.797e+06 3.633e+06 3.88e+06 3.792e+06 3.891e+06 3.931e+06 3.657e+06 3.79e+06 3.875e+06 3.871e+06 3.839e+06 3.886e+06 4.063e+06 3.874e+06 
Average illumination values = 
384.1 382 383.6 383.8 381.5 381.1 382.8 383.4 380.5 388.4 386.5 388.4 388.7 380.6 382.5 380 387.9 380.6 385.6 380.4 381.3 381.5 382.1 381.6 381.1 382.6 382.2 390.4 386.3 380.6 380.4 382.3 383.5 384.1 390.6 387.9 382.3 391.2 384.5 383.6 391.5 382.6 390.8 381.4 386.5 397.8 384.6 382.5 380.5 383 390.4 380.8 385 379.5 396.6 388.6 388.3 380.5 387.3 382.4 381.9 382.6 386.2 387.6 381.2 382.4 384.7 386.2 379.5 382.3 387 384.6 380.9 382.1 385.5 382.9 382.3 379.5 385.5 389.1 394.6 389.8 379.7 393.8 379.7 385.3 386.1 382.5 385.1 381.9 383.1 383.4 379.5 380.9 383.1 384 381.9 382.3 385.4 382.9 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002622 0.0003005 7.578e-06 0.00138 0.006884 0.01265 0.006575 0.0004884 0.02011 0.001673 0.004661 0.01168 0.002683 0.0002129 0.001691 0.004979 0.008227 0.002128 0.00163 0.001525 0.001802 0.01215 0.009228 0.006589 0.008864 0.005267 0.005441 0.005653 0.003337 0.008247 0.0004627 0.0005428 0.01094 0.01086 0.001151 0.0004899 3.496e-05 0.001496 0.001139 0.001507 0.0001704 0.0003247 0.002151 0.0137 0.006512 0.0002167 0.01251 0.004759 0.002985 0.0008074 2.706e-05 0.004999 0.001291 0.004371 0.01677 0.00015 0.0008709 0.01949 0.00141 0.0006305 0.0008782 0.00221 0.003258 0.0001367 0.008036 0.01378 0.004919 0.001649 0.001134 0.007372 0.001881 0.0001993 0.003091 0.004275 0.0003575 0.001046 0.003504 0.002115 0.002885 0.00567 0.001016 0.01117 0.002387 0.006637 0.002838 1.482e-05 0.005888 0.01066 0.00146 0.002961 0.0001577 0.0007112 5.647e-05 0.008764 0.001023 0.004536 0.01062 0.0001107 0.0006131 0.0004302 
Uniformity values = 
0.9566 0.9599 0.9694 0.9685 0.9667 0.9641 0.9579 0.9677 0.9476 0.953 0.9491 0.9702 0.9721 0.956 0.9591 0.9661 0.9657 0.9683 0.9643 0.9562 0.9495 0.9642 0.9659 0.9622 0.9557 0.9518 0.9662 0.9674 0.9692 0.9712 0.9397 0.9506 0.9663 0.9453 0.9603 0.9684 0.9673 0.9625 0.9527 0.9588 0.9632 0.9418 0.9662 0.9662 0.9613 0.9712 0.9672 0.9568 0.9495 0.9392 0.9668 0.9666 0.9531 0.9629 0.9688 0.9631 0.9487 0.9636 0.9567 0.955 0.969 0.9655 0.9618 0.9519 0.9619 0.9673 0.9673 0.967 0.9578 0.9643 0.9539 0.9512 0.9435 0.9494 0.969 0.9636 0.9675 0.9494 0.969 0.9565 0.9637 0.969 0.9586 0.9627 0.9605 0.9601 0.9638 0.9629 0.9539 0.9715 0.9544 0.9627 0.9512 0.9606 0.9661 0.9636 0.9644 0.9485 0.9547 0.9662 
Minimum rate values = 
7.899e+04 9032 225.6 4.11e+04 2.047e+05 3.763e+05 1.974e+05 1.456e+04 6.058e+05 5.062e+04 1.414e+05 3.454e+05 7.952e+04 6424 5.084e+04 1.483e+05 2.448e+05 6.334e+04 4.874e+04 4.597e+04 5.47e+04 3.614e+05 2.744e+05 1.969e+05 2.664e+05 1.592e+05 1.62e+05 1.681e+05 9.918e+04 2.44e+05 1.42e+04 1.647e+04 3.248e+05 3.296e+05 3.456e+04 1.459e+04 1043 4.481e+04 3.446e+04 4.532e+04 5104 9947 6.417e+04 4.064e+05 1.948e+05 6439 3.708e+05 1.432e+05 9.055e+04 2.479e+04 807.5 1.488e+05 3.907e+04 1.307e+05 4.953e+05 4493 2.647e+04 5.777e+05 4.249e+04 1.904e+04 2.614e+04 6.598e+04 9.756e+04 4142 2.4e+05 4.081e+05 1.464e+05 4.916e+04 3.413e+04 2.198e+05 5.685e+04 6046 9.439e+04 1.296e+05 1.064e+04 3.13e+04 1.043e+05 6.422e+04 8.579e+04 1.705e+05 3.041e+04 3.307e+05 7.175e+04 1.982e+05 8.512e+04 445.4 1.757e+05 3.178e+05 4.414e+04 8.782e+04 4767 2.131e+04 1713 2.621e+05 3.055e+04 1.355e+05 3.16e+05 3368 1.852e+04 1.284e+04 
Average rate values = 
3.576e+06 3.411e+06 3.49e+06 3.572e+06 3.579e+06 3.503e+06 3.665e+06 3.447e+06 3.289e+06 3.478e+06 3.489e+06 3.431e+06 3.62e+06 3.444e+06 3.554e+06 3.523e+06 3.475e+06 3.723e+06 3.494e+06 3.425e+06 3.5e+06 3.413e+06 3.671e+06 3.391e+06 3.423e+06 3.262e+06 3.462e+06 3.399e+06 3.329e+06 3.4e+06 3.456e+06 3.593e+06 3.447e+06 3.284e+06 3.299e+06 3.61e+06 3.479e+06 3.441e+06 3.295e+06 3.524e+06 3.552e+06 3.456e+06 3.33e+06 3.271e+06 3.449e+06 3.514e+06 3.33e+06 3.474e+06 3.465e+06 3.59e+06 3.562e+06 3.356e+06 3.484e+06 3.439e+06 3.351e+06 3.565e+06 3.883e+06 3.371e+06 3.518e+06 3.375e+06 3.532e+06 3.435e+06 3.513e+06 3.926e+06 3.475e+06 3.387e+06 3.489e+06 3.495e+06 3.574e+06 3.531e+06 3.498e+06 3.394e+06 3.551e+06 3.544e+06 3.468e+06 3.495e+06 3.493e+06 3.542e+06 3.324e+06 3.534e+06 3.42e+06 3.458e+06 3.6e+06 3.266e+06 3.476e+06 3.465e+06 3.391e+06 3.628e+06 3.853e+06 3.496e+06 3.674e+06 3.403e+06 3.475e+06 3.409e+06 3.432e+06 3.508e+06 3.385e+06 3.495e+06 3.438e+06 3.524e+06 
Average illumination values = 
384.1 382.8 381.1 380.3 380.4 381.4 384.5 380.3 388.4 386.5 387.5 379.7 382.2 385.3 383.1 380.4 380.8 380.4 381.3 385.2 387.6 381.4 380.7 382.2 384.5 386.1 380.6 380.1 380 380.5 391.3 387.5 380.3 389 382.7 383.2 381.3 382.7 386 383.5 381.5 390.4 381.2 380.3 382.5 381.1 380.8 385 387 391.9 380.7 380.2 385.6 382.4 380.2 381.5 387.6 381.6 384.5 386.3 380.1 381.2 382.3 387 382.3 380.2 379.9 380.3 383.9 381.1 385.5 386.3 389.7 387.3 380.1 385.1 380.1 387.1 379.5 384.2 381.9 379.5 383.3 382 385.9 383 381.5 381.9 385.2 381.9 386.5 381.7 386.6 383.1 380.6 382.3 382 388 388.6 380.6 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.248e-05 0.0007989 0.003123 0.004655 0.008144 0.002994 0.006957 0.01807 0.001811 0.004904 0.01209 0.00242 0.001178 0.01771 0.0002811 0.002305 0.005039 0.01161 0.00336 0.003371 0.008446 0.001923 0.0005505 0.003329 0.008259 0.002356 0.002496 0.0035 0.0004426 0.01212 0.004766 0.002121 0.0001736 3.463e-05 0.006261 0.001436 0.007092 3.145e-05 0.002285 0.001133 0.006634 0.0003834 0.001918 0.004196 0.002739 0.000767 0.001604 0.005923 0.004166 0.004499 0.0001139 5.415e-05 0.003289 0.001579 0.0009898 0.000986 0.0003711 0.006456 0.001533 0.01457 0.005019 0.0008558 0.0001311 0.00222 0.001402 0.002441 0.0004757 0.01742 7.553e-05 0.001276 1.321e-06 0.003102 0.0009271 0.0006222 0.001391 0.002922 0.006194 1.469e-05 0.004538 0.001184 0.001718 0.003036 1.229e-05 0.004772 0.002434 0.008309 8.982e-05 0.0002508 0.0001036 0.000596 0.0004311 0.003976 0.002882 0.006468 0.0008902 0.008305 5.492e-05 0.001538 0.0004487 0.001562 
Uniformity values = 
0.9587 0.9597 0.9681 0.9684 0.9682 0.9658 0.9546 0.9677 0.9544 0.9491 0.9702 0.9737 0.969 0.9671 0.9679 0.9679 0.9691 0.9702 0.9633 0.9642 0.9667 0.9646 0.9482 0.9568 0.968 0.9666 0.9677 0.957 0.9636 0.9663 0.9481 0.9649 0.963 0.9658 0.9636 0.9655 0.9675 0.9418 0.9671 0.9662 0.9613 0.9716 0.9612 0.9602 0.9523 0.966 0.9666 0.9474 0.9644 0.9688 0.9666 0.9475 0.9677 0.9626 0.969 0.9517 0.9466 0.9627 0.9672 0.9673 0.9673 0.95 0.9616 0.9682 0.9674 0.9246 0.9405 0.97 0.9641 0.9691 0.9494 0.964 0.9609 0.961 0.9598 0.9684 0.9671 0.9653 0.9672 0.9629 0.9539 0.9734 0.9591 0.9512 0.9539 0.9702 0.9603 0.9617 0.9682 0.9609 0.9679 0.9582 0.9678 0.9667 0.9536 0.9676 0.954 0.9683 0.9571 0.9677 
Minimum rate values = 
1881 2.401e+04 9.292e+04 1.384e+05 2.417e+05 8.932e+04 2.095e+05 5.338e+05 5.471e+04 1.487e+05 3.575e+05 7.162e+04 3.505e+04 5.238e+05 8379 6.863e+04 1.496e+05 3.433e+05 1.005e+05 1.007e+05 2.51e+05 5.747e+04 1.675e+04 1.002e+05 2.452e+05 7.023e+04 7.432e+04 1.053e+05 1.325e+04 3.598e+05 1.447e+05 6.336e+04 5202 1035 1.869e+05 4.289e+04 2.107e+05 963.6 6.809e+04 3.382e+04 1.985e+05 1.138e+04 5.751e+04 1.258e+05 8.288e+04 2.29e+04 4.784e+04 1.798e+05 1.244e+05 1.337e+05 3399 1649 9.789e+04 4.729e+04 2.946e+04 2.988e+04 1.131e+04 1.928e+05 4.568e+04 4.314e+05 1.493e+05 2.598e+04 3934 6.608e+04 4.179e+04 7.609e+04 1.459e+04 5.135e+05 2260 3.798e+04 40.13 9.271e+04 2.782e+04 1.867e+04 4.178e+04 8.692e+04 1.842e+05 438.9 1.351e+05 3.547e+04 5.193e+04 8.985e+04 369.6 1.444e+05 7.353e+04 2.461e+05 2699 7523 3087 1.789e+04 1.285e+04 1.195e+05 8.58e+04 1.924e+05 2.692e+04 2.466e+05 1661 4.578e+04 1.352e+04 4.654e+04 
Average rate values = 
3.255e+06 3.187e+06 3.156e+06 3.232e+06 3.179e+06 3.198e+06 3.241e+06 2.96e+06 3.069e+06 3.156e+06 3.162e+06 3.333e+06 2.976e+06 2.844e+06 3.096e+06 3.042e+06 3.134e+06 3.087e+06 3.158e+06 3.124e+06 3.361e+06 3.091e+06 3.149e+06 3.297e+06 3.145e+06 3.151e+06 3.135e+06 2.998e+06 3.035e+06 3.056e+06 3.005e+06 3.217e+06 3.221e+06 3.224e+06 3.051e+06 3.059e+06 3.08e+06 3.166e+06 3.057e+06 2.994e+06 3.148e+06 3.179e+06 3.176e+06 3.088e+06 3.215e+06 3.237e+06 3.375e+06 3.306e+06 3.114e+06 3.067e+06 3.335e+06 3.21e+06 3.042e+06 3.156e+06 3.291e+06 3.149e+06 3.278e+06 3.369e+06 3.2e+06 3.136e+06 3.198e+06 3.165e+06 3.303e+06 3.076e+06 3.086e+06 3.235e+06 3.268e+06 3.206e+06 3.156e+06 3.105e+06 3.232e+06 2.991e+06 3.148e+06 3.169e+06 3.178e+06 3.252e+06 3.049e+06 3.189e+06 3.069e+06 3.327e+06 3.361e+06 3.157e+06 3.183e+06 3.119e+06 3.163e+06 2.904e+06 3.207e+06 3.15e+06 3.216e+06 3.143e+06 3.189e+06 3.165e+06 3.088e+06 3.1e+06 3.222e+06 3.122e+06 3.15e+06 3.026e+06 3.278e+06 3.129e+06 
Average illumination values = 
383.3 382.9 380.5 380.1 379.8 381.4 385.6 380.3 385.9 387.5 379.7 381.5 379.5 380 379.7 379.9 379.5 379.7 382.1 381.4 380.4 381.2 387.5 384.5 379.9 381.1 382.8 384 382.3 380.3 387.9 380.8 385.3 381.4 381.6 380.9 380.3 390.4 380.9 380.3 382.5 381 383.2 382.7 388.7 381.1 381.1 388.2 381.8 380.2 380.2 388.1 380 381.7 380.1 386.7 388.5 382.6 381.4 380.2 379.9 387.1 382.4 379.5 380.1 397.4 391 379.7 385.2 379.4 387.1 381.5 382.8 382.6 383.5 379.5 380.2 380.9 380.2 381.9 385.2 380.6 384.3 386.3 385.2 379.7 382.9 383 379.8 386.1 379.9 383.5 379.7 380.1 385.6 380 385.2 379.7 384.8 380 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.253e-05 3.022e-05 0.00155 0.006425 0.01259 0.001885 0.002156 0.001258 0.00578 0.002195 0.00263 0.001205 0.01378 0.001916 0.002574 0.001679 0.0009985 0.003268 0.001025 0.0003439 0.0005742 0.0008987 0.003126 0.002221 0.008992 0.0005631 0.009815 0.004623 7.589e-05 0.0004929 2.516e-05 0.0009369 0.001549 0.007725 0.0002516 0.001526 0.001136 0.001649 0.001654 0.002122 0.002853 0.0007277 0.001548 0.004177 0.004176 0.007872 0.0001244 0.001337 0.001251 0.0003256 0.0006046 0.002078 0.0007585 0.001186 0.01354 0.001826 0.00283 0.002552 0.006184 0.0002133 0.001239 1.722e-05 0.0001702 0.00102 0.002035 0.002996 0.0009133 0.0005674 0.001357 0.00607 0.00044 1.578e-05 0.004137 0.00155 0.002926 7.991e-05 0.004847 0.002307 0.002515 0.0002362 0.0002973 1.637e-05 0.002682 0.005288 0.0125 0.001197 0.0008769 0.008324 5.748e-05 0.0003474 0.00132 0.004048 0.00181 0.0004749 0.0003471 0.00128 0.00247 0.002329 0.009004 0.0009909 
Uniformity values = 
0.9587 0.9471 0.9669 0.9682 0.9678 0.9608 0.9675 0.9554 0.9502 0.9702 0.9737 0.969 0.9654 0.9676 0.9683 0.969 0.9691 0.9654 0.9659 0.969 0.9581 0.962 0.9686 0.9653 0.9719 0.9496 0.9624 0.9672 0.9611 0.9654 0.9662 0.9636 0.9655 0.9677 0.9418 0.9662 0.9672 0.9654 0.9689 0.9568 0.9496 0.9545 0.9674 0.9474 0.9703 0.9688 0.9646 0.9545 0.966 0.955 0.969 0.969 0.9624 0.9619 0.9673 0.9673 0.9656 0.9629 0.9644 0.9607 0.9435 0.9706 0.9721 0.9691 0.965 0.969 0.9648 0.9691 0.96 0.969 0.9635 0.9617 0.9649 0.961 0.9726 0.9641 0.9512 0.9539 0.9691 0.9636 0.9676 0.9193 0.9655 0.9671 0.9673 0.9672 0.9536 0.9676 0.954 0.9667 0.9571 0.9449 0.9621 0.9459 0.9669 0.9684 0.9667 0.9719 0.9636 0.9611 
Minimum rate values = 
1882 920.5 4.621e+04 1.908e+05 3.729e+05 5.657e+04 6.423e+04 3.798e+04 1.75e+05 6.522e+04 7.783e+04 3.586e+04 4.089e+05 5.707e+04 7.659e+04 4.996e+04 2.971e+04 9.751e+04 3.06e+04 1.024e+04 1.729e+04 2.694e+04 9.297e+04 6.633e+04 2.657e+05 1.711e+04 2.928e+05 1.376e+05 2278 1.473e+04 751.5 2.804e+04 4.624e+04 2.294e+05 7707 4.554e+04 3.386e+04 4.925e+04 4.923e+04 6.391e+04 8.656e+04 2.199e+04 4.614e+04 1.269e+05 1.239e+05 2.335e+05 3722 4.038e+04 3.734e+04 9834 1.8e+04 6.181e+04 2.273e+04 3.554e+04 4.011e+05 5.442e+04 8.445e+04 7.639e+04 1.844e+05 6406 3.787e+04 512.1 5051 3.034e+04 6.079e+04 8.907e+04 2.73e+04 1.689e+04 4.075e+04 1.802e+05 1.317e+04 473.3 1.234e+05 4.65e+04 8.668e+04 2391 1.467e+05 6.969e+04 7.479e+04 7072 8864 513.9 8.004e+04 1.573e+05 3.704e+05 3.568e+04 2.652e+04 2.472e+05 1738 1.037e+04 3.978e+04 1.233e+05 5.422e+04 1.448e+04 1.036e+04 3.811e+04 7.363e+04 6.907e+04 2.684e+05 2.974e+04 
Average rate values = 
2.998e+06 2.918e+06 2.919e+06 2.99e+06 2.89e+06 2.994e+06 2.852e+06 2.79e+06 2.863e+06 2.902e+06 3.084e+06 2.697e+06 2.838e+06 2.83e+06 2.734e+06 2.938e+06 2.777e+06 2.884e+06 2.993e+06 2.852e+06 2.84e+06 3.009e+06 2.802e+06 2.918e+06 2.812e+06 2.776e+06 2.777e+06 2.795e+06 2.922e+06 3.03e+06 2.908e+06 2.822e+06 2.658e+06 2.825e+06 2.927e+06 2.807e+06 2.764e+06 2.892e+06 2.694e+06 2.948e+06 2.853e+06 3.031e+06 3.114e+06 3.055e+06 2.826e+06 2.835e+06 3.143e+06 3.649e+06 2.821e+06 2.793e+06 2.985e+06 3.008e+06 3.262e+06 3.109e+06 2.893e+06 2.95e+06 2.97e+06 2.912e+06 2.914e+06 2.738e+06 2.837e+06 3.032e+06 2.847e+06 2.882e+06 2.9e+06 2.764e+06 2.867e+06 2.895e+06 3.01e+06 2.749e+06 2.926e+06 2.866e+06 2.794e+06 3.288e+06 2.915e+06 2.924e+06 2.881e+06 2.911e+06 2.714e+06 2.901e+06 2.832e+06 3.126e+06 2.898e+06 2.863e+06 2.836e+06 2.852e+06 2.963e+06 2.875e+06 2.883e+06 2.788e+06 3.01e+06 2.92e+06 2.864e+06 3.214e+06 2.898e+06 2.885e+06 2.899e+06 2.846e+06 2.968e+06 2.744e+06 
Average illumination values = 
383.3 388.2 381 379.8 380 383.4 380.4 384.9 387.4 379.7 381.5 379.5 380.6 379.8 380.4 379.5 379.4 381.6 380.7 379.5 383.5 382.4 379.6 381.6 380.3 387.2 382.7 379.9 382.3 381.5 381.2 381.6 380.9 380.3 390.4 381.2 379.9 380.9 380.2 385 387 385.7 381.1 388.2 379.5 380.2 381 385.2 380.4 386.3 380.1 379.5 382.7 383.5 380.2 379.9 380.8 381.6 381.3 382.5 389.7 379.5 382.1 379.4 380.8 379.5 381.3 379.5 382.8 379.5 384.7 382.4 381.1 382.4 381.4 382.1 386.3 385.2 379.4 382.3 380.7 400.4 381.5 380.2 379.9 379.9 385.6 380 385.2 381 384.8 389.2 381.9 389.1 381 379.7 380.4 380.4 382.3 382.4 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.287e-05 3.183e-05 0.001506 0.006436 0.003098 0.001385 0.000925 0.01094 0.0006989 0.002474 0.000194 0.01379 0.001619 0.001972 0.001847 0.0004772 0.002706 0.0002286 0.001212 1.642e-06 0.001633 0.001211 0.002649 0.0005812 0.009614 0.00099 0.001033 0.0001503 3.514e-05 0.001113 0.0008311 0.0008774 0.0002787 0.001255 0.001769 0.00161 0.002111 0.0006646 0.0007694 0.001251 0.001315 0.0008152 0.0001277 4.913e-06 8.292e-05 0.0003326 0.0006499 0.002009 0.0008273 0.001068 0.005373 0.000782 0.0006323 0.002276 0.001536 0.002329 0.0004117 4.054e-05 0.0009677 0.002053 0.003242 0.0008591 0.0005918 0.001351 0.003977 1.576e-05 0.004034 0.00544 0.000611 0.0001374 0.000755 0.0005316 0.002484 0.0001192 0.0001947 0.0002723 0.0004049 0.004326 6.004e-05 0.004212 5.015e-05 6.541e-07 0.0009237 0.0004448 0.003577 0.001843 0.002624 0.000592 0.0009259 0.002288 0.0007916 0.0051 0.0008454 0.0005382 0.003037 0.001208 0.001573 0.001205 0.002943 0.004146 
Uniformity values = 
0.9587 0.9604 0.9701 0.9667 0.968 0.956 0.961 0.9686 0.9655 0.9678 0.969 0.9673 0.9676 0.9685 0.9572 0.9633 0.9683 0.9667 0.9639 0.9527 0.9684 0.9666 0.9687 0.9496 0.9624 0.9672 0.9649 0.9678 0.969 0.9633 0.9613 0.9625 0.9672 0.9672 0.9626 0.9689 0.9568 0.9496 0.9669 0.9666 0.9532 0.9639 0.9658 0.9526 0.9671 0.9665 0.969 0.969 0.9637 0.9646 0.9666 0.9571 0.9628 0.9682 0.9674 0.9312 0.9542 0.968 0.9689 0.9657 0.9691 0.9647 0.9691 0.9591 0.9684 0.9653 0.9672 0.9638 0.961 0.9695 0.9632 0.9539 0.9691 0.9636 0.9698 0.955 0.9679 0.9667 0.9678 0.9541 0.965 0.9635 0.9686 0.9571 0.9457 0.9621 0.9689 0.9623 0.9685 0.9697 0.9732 0.9667 0.9682 0.9702 0.9684 0.9687 0.9662 0.9619 0.9691 0.9663 
Minimum rate values = 
1892 956.1 4.477e+04 1.915e+05 9.219e+04 4.176e+04 2.776e+04 3.241e+05 2.088e+04 7.367e+04 5776 4.084e+05 4.823e+04 5.868e+04 5.563e+04 1.429e+04 8.052e+04 6823 3.626e+04 49.72 4.86e+04 3.614e+04 7.878e+04 1.765e+04 2.868e+05 2.952e+04 3.088e+04 4482 1046 3.331e+04 2.494e+04 2.629e+04 8313 3.743e+04 5.297e+04 4.792e+04 6.36e+04 2.019e+04 2.295e+04 3.732e+04 3.976e+04 2.439e+04 3815 148.8 2474 9927 1.934e+04 5.976e+04 2.476e+04 3.192e+04 1.599e+05 2.357e+04 1.894e+04 6.774e+04 4.578e+04 7.206e+04 1.245e+04 1208 2.88e+04 6.128e+04 9.637e+04 2.568e+04 1.762e+04 4.063e+04 1.183e+05 471.1 1.201e+05 1.624e+05 1.834e+04 4089 2.261e+04 1.607e+04 7.385e+04 3570 5792 8227 1.207e+04 1.288e+05 1790 1.271e+05 1500 19.59 2.751e+04 1.341e+04 1.089e+05 5.522e+04 7.803e+04 1.775e+04 2.757e+04 6.8e+04 2.346e+04 1.518e+05 2.518e+04 1.6e+04 9.036e+04 3.597e+04 4.692e+04 3.612e+04 8.749e+04 1.235e+05 
Average rate values = 
2.785e+06 2.685e+06 2.703e+06 2.805e+06 2.721e+06 2.772e+06 2.523e+06 2.497e+06 2.652e+06 2.766e+06 2.548e+06 2.585e+06 2.673e+06 2.616e+06 2.618e+06 2.671e+06 2.654e+06 2.827e+06 2.576e+06 2.651e+06 2.691e+06 2.651e+06 2.688e+06 2.569e+06 2.575e+06 2.605e+06 2.671e+06 2.763e+06 2.722e+06 2.461e+06 2.583e+06 2.638e+06 2.549e+06 2.49e+06 2.664e+06 2.5e+06 2.721e+06 2.623e+06 2.749e+06 2.731e+06 2.703e+06 2.595e+06 3.38e+06 3.034e+06 2.608e+06 2.589e+06 2.808e+06 2.796e+06 2.603e+06 2.706e+06 2.698e+06 2.79e+06 2.763e+06 2.716e+06 2.627e+06 2.711e+06 2.762e+06 2.628e+06 2.704e+06 2.695e+06 2.478e+06 2.665e+06 2.747e+06 2.832e+06 2.637e+06 2.72e+06 2.613e+06 2.555e+06 2.623e+06 2.595e+06 2.658e+06 2.696e+06 2.501e+06 2.679e+06 2.598e+06 2.667e+06 2.712e+06 2.664e+06 2.612e+06 2.69e+06 2.662e+06 2.772e+06 2.586e+06 2.795e+06 2.673e+06 2.67e+06 2.557e+06 2.716e+06 2.734e+06 2.603e+06 2.741e+06 2.645e+06 2.715e+06 2.672e+06 2.475e+06 2.686e+06 2.839e+06 2.64e+06 2.683e+06 2.608e+06 
Average illumination values = 
383.3 383.5 379.7 380.4 380.2 385 383 380.3 380.9 380.6 379.5 379.9 379.8 380.3 384.1 382.1 379.8 380.4 381.5 385.7 379.7 381.1 382.4 387.2 382.7 379.9 380.8 383.4 380.1 381.7 382.5 381.8 380.8 379.9 382.4 380.2 385 387 380.7 380.2 385.5 381.5 381.4 385.8 380 381.1 380.1 379.5 382.2 381.2 380.2 384.2 381.9 379.5 380.1 394.6 385.4 380.5 379.5 380.5 379.4 381.3 379.5 383.2 379.7 380.9 380.2 381.5 382.4 380.5 381.5 385.2 379.4 382.3 379.8 385.1 379.9 380.1 379.7 385.2 381.1 381.6 379.7 384.8 388.8 381.9 380.1 382.1 379.7 379.8 380.3 380.1 379.8 379.8 380.4 379.6 380.6 382 379.4 380.3 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.782e-05 8.323e-06 0.001671 0.0004855 0.0003063 0.0005193 0.001253 0.0005947 0.001881 0.000186 0.002271 0.000288 0.002083 0.001959 0.0004415 0.001132 0.0003101 0.0004164 0.0008264 0.002648 0.001074 0.001092 0.0003559 0.002729 7.604e-05 0.0001505 3.449e-05 0.001049 0.0008587 3.404e-05 0.001 0.0009712 0.0001502 0.0009887 0.002505 0.0008122 0.0009038 0.0004024 0.0005176 0.0001223 3.033e-05 1.673e-05 0.0002768 0.001106 0.0003745 0.0001203 0.001742 0.002038 0.0006442 0.00011 0.0008574 5.73e-05 1.561e-05 4.543e-05 0.001047 1.322e-06 0.002891 0.001006 0.0008172 0.003238 8.642e-05 0.0001459 0.0003501 0.0005811 0.0001469 0.0005957 0.002181 0.0005187 0.0001174 0.0001082 0.0001666 0.0027 0.003467 0.001573 7.241e-05 6.009e-07 0.001155 0.0004458 0.003104 0.001693 0.0001706 0.0006395 0.001091 0.0009784 0.005247 0.0001339 0.0005168 0.0002617 0.0006034 0.000622 0.0008476 0.002759 0.004561 0.003275 6.301e-05 0.001907 0.00306 6.467e-05 0.001044 0.0008978 
Uniformity values = 
0.9656 0.9655 0.9686 0.9682 0.9664 0.9677 0.9554 0.9491 0.9703 0.9642 0.9673 0.9679 0.9685 0.9691 0.9633 0.9675 0.965 0.9588 0.9683 0.9679 0.9694 0.9646 0.9683 0.9679 0.9649 0.9681 0.9694 0.9635 0.9682 0.9422 0.9662 0.9685 0.9676 0.9615 0.9684 0.9545 0.9663 0.9585 0.9691 0.965 0.9575 0.966 0.955 0.9691 0.9637 0.9592 0.9668 0.9673 0.9656 0.968 0.9674 0.9312 0.9542 0.968 0.9691 0.9541 0.9696 0.9667 0.964 0.9684 0.9651 0.9691 0.9631 0.9674 0.9695 0.9632 0.9563 0.9662 0.9681 0.9684 0.9677 0.9673 0.9681 0.9674 0.9689 0.9556 0.9689 0.9571 0.9457 0.9622 0.97 0.9573 0.9685 0.97 0.9687 0.9625 0.9686 0.9694 0.9691 0.9663 0.9653 0.9691 0.9668 0.9575 0.9574 0.9621 0.9691 0.9665 0.9666 0.9684 
Minimum rate values = 
2026 248.7 4.974e+04 1.447e+04 9144 1.548e+04 3.783e+04 1.808e+04 5.588e+04 5564 6.766e+04 8584 6.2e+04 5.826e+04 1.322e+04 3.374e+04 9270 1.253e+04 2.462e+04 7.884e+04 3.195e+04 3.266e+04 1.06e+04 8.125e+04 2274 4487 1027 3.14e+04 2.558e+04 1042 2.986e+04 2.892e+04 4478 2.965e+04 7.453e+04 2.454e+04 2.697e+04 1.211e+04 1.541e+04 3656 914 499.9 8361 3.292e+04 1.121e+04 3620 5.194e+04 6.072e+04 1.925e+04 3278 2.556e+04 1775 472 1354 3.117e+04 39.98 8.59e+04 3.002e+04 2.445e+04 9.631e+04 2584 4342 1.049e+04 1.733e+04 4371 1.784e+04 6.572e+04 1.549e+04 3497 3222 4968 8.042e+04 1.032e+05 4.689e+04 2156 18.14 3.436e+04 1.343e+04 9.454e+04 5.072e+04 5074 1.927e+04 3.249e+04 2.909e+04 1.559e+05 4014 1.539e+04 7788 1.796e+04 1.857e+04 2.532e+04 8.203e+04 1.358e+05 9.852e+04 1899 5.714e+04 9.096e+04 1930 3.114e+04 2.674e+04 
Average rate values = 
2.453e+06 2.478e+06 2.435e+06 2.49e+06 2.54e+06 2.446e+06 2.41e+06 2.453e+06 2.584e+06 2.59e+06 2.302e+06 2.474e+06 2.471e+06 2.371e+06 2.514e+06 2.448e+06 2.517e+06 2.463e+06 2.483e+06 2.5e+06 2.32e+06 2.402e+06 2.396e+06 2.418e+06 2.504e+06 2.576e+06 2.518e+06 2.357e+06 2.428e+06 2.504e+06 2.425e+06 2.493e+06 2.478e+06 2.542e+06 2.436e+06 2.561e+06 2.549e+06 2.521e+06 2.413e+06 3.038e+06 2.547e+06 2.427e+06 2.478e+06 2.35e+06 2.589e+06 2.681e+06 2.483e+06 2.547e+06 2.527e+06 2.477e+06 2.451e+06 2.528e+06 2.574e+06 2.395e+06 2.462e+06 2.525e+06 2.468e+06 2.431e+06 2.484e+06 2.544e+06 2.533e+06 2.437e+06 2.405e+06 2.43e+06 2.383e+06 2.455e+06 2.428e+06 2.36e+06 2.45e+06 2.427e+06 2.482e+06 2.458e+06 2.428e+06 2.471e+06 2.531e+06 2.512e+06 2.399e+06 2.607e+06 2.501e+06 2.44e+06 2.477e+06 2.415e+06 2.56e+06 2.502e+06 2.494e+06 2.391e+06 2.434e+06 2.513e+06 2.365e+06 2.626e+06 2.461e+06 2.501e+06 2.37e+06 2.605e+06 2.593e+06 2.427e+06 2.277e+06 2.523e+06 2.467e+06 2.46e+06 
Average illumination values = 
380.6 381.5 380.3 379.8 381.2 380.3 384.9 387.5 379.6 382 379.9 379.7 380.3 379.5 382.1 380.1 381.1 383.3 379.9 379.9 380 381 380.4 379.7 380.8 383 379.7 381.6 380.3 390 381.2 379.4 380 383.1 379.5 385.7 380.3 383.4 379.4 380.8 384 380.4 386.3 379.4 381.6 384 380.4 379.9 380.8 379.6 380.1 394.6 385.4 380.5 379.4 385.2 379.9 380.1 381.5 379.5 384 379.5 381.8 379.9 380.5 381.5 384.3 380.6 380.5 379.7 380.7 380.2 379.6 379.9 379.5 384.8 379.5 384.8 388.8 381.9 379.7 384.1 379.7 379.7 380.3 381.8 379.6 380.2 379.4 380.6 380.7 379.4 380.1 384 384.4 382.2 379.4 381.1 380.2 379.7 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.842e-05 7.607e-06 0.0001148 0.002482 0.001379 0.007376 0.002009 0.0006493 0.0001267 0.001421 0.0002473 0.002507 0.001704 0.00045 0.001024 0.0003436 0 0.0006816 0.001212 0.002658 0.0002756 0.0008986 8.53e-05 8.005e-05 2.781e-05 0.001162 0.0007236 3.388e-05 0.0009721 0.0009863 7.475e-05 0.001834 0.0006782 2.613e-05 0.00315 0.004597 0.00194 0.0005544 8.634e-05 0.0003398 0.0006966 0.00027 0.0001206 0.001111 0.001924 0.000351 0.002179 0.0002204 1.508e-05 7.76e-05 0.0009801 6.294e-05 0.003322 0.0002057 0.001417 0.002484 8.593e-05 0.0001522 0.001868 0.0007026 1.287e-05 6.195e-05 0.0002606 8.75e-05 4.765e-05 0.0002271 0.0005002 0.002269 0.0003986 5.498e-05 6.007e-07 0.0003314 0.000759 0.0008727 0.0001414 0.0003728 0.000776 0.002006 0.0006185 0.0007382 0.003466 0.001803 0.0009936 0.0004961 0.0008836 0.001132 0.00233 0.002198 2.05e-05 0.0003839 1.277e-06 0.0004285 0.0003617 1.268e-06 0.0001327 0.001202 0.0008244 0.001279 0.0004839 0.0009635 
Uniformity values = 
0.9656 0.9686 0.9684 0.9687 0.9631 0.9677 0.9686 0.969 0.9728 0.9685 0.9683 0.9685 0.9691 0.9633 0.9675 0.969 0.9589 0.9683 0.9682 0.9705 0.9496 0.9676 0.9474 0.9654 0.9662 0.9633 0.9687 0.9422 0.9693 0.9606 0.9696 0.9609 0.9496 0.9669 0.9666 0.9703 0.9688 0.9633 0.9671 0.9706 0.9691 0.9637 0.9592 0.9687 0.9673 0.9628 0.9682 0.9668 0.946 0.9706 0.9689 0.9682 0.9691 0.9648 0.9691 0.9684 0.9675 0.9674 0.9632 0.9726 0.9618 0.968 0.9685 0.969 0.9698 0.955 0.9679 0.9673 0.9672 0.9689 0.9556 0.9691 0.9647 0.9524 0.9661 0.9694 0.9685 0.9698 0.9689 0.9653 0.9687 0.9705 0.9691 0.9682 0.9655 0.9688 0.9673 0.9681 0.9691 0.9643 0.9678 0.9547 0.9687 0.9684 0.9674 0.9685 0.9674 0.9691 0.9633 0.9653 
Minimum rate values = 
2045 226.6 3421 7.382e+04 4.127e+04 2.191e+05 5.979e+04 1.933e+04 3757 4.23e+04 7370 7.46e+04 5.07e+04 1.348e+04 3.051e+04 1.023e+04 0 2.031e+04 3.609e+04 7.892e+04 8372 2.678e+04 2598 2392 830.4 3.479e+04 2.155e+04 1037 2.892e+04 2.961e+04 2224 5.502e+04 2.06e+04 779.6 9.387e+04 1.364e+05 5.772e+04 1.66e+04 2576 1.01e+04 2.073e+04 8084 3627 3.308e+04 5.734e+04 1.052e+04 6.485e+04 6578 459.9 2307 2.917e+04 1876 9.873e+04 6150 4.215e+04 7.393e+04 2563 4539 5.59e+04 2.084e+04 386 1846 7764 2605 1418 6862 1.491e+04 6.76e+04 1.189e+04 1637 18.14 9865 2.269e+04 2.643e+04 4224 1.11e+04 2.311e+04 5.963e+04 1.841e+04 2.206e+04 1.031e+05 5.355e+04 2.957e+04 1.478e+04 2.639e+04 3.37e+04 6.942e+04 6.543e+04 610.3 1.148e+04 38.07 1.295e+04 1.077e+04 37.77 3957 3.579e+04 2.458e+04 3.806e+04 1.449e+04 2.879e+04 
Average rate values = 
2.301e+06 2.349e+06 2.428e+06 2.362e+06 2.433e+06 2.319e+06 2.185e+06 2.244e+06 2.489e+06 2.269e+06 2.362e+06 2.192e+06 2.271e+06 2.348e+06 2.356e+06 2.305e+06 2.251e+06 2.342e+06 2.273e+06 2.266e+06 2.245e+06 2.283e+06 2.218e+06 2.442e+06 2.362e+06 2.141e+06 2.213e+06 2.338e+06 2.243e+06 2.301e+06 2.296e+06 2.361e+06 2.303e+06 2.42e+06 2.325e+06 2.191e+06 2.28e+06 2.672e+06 2.278e+06 2.167e+06 2.22e+06 2.422e+06 2.512e+06 2.319e+06 2.325e+06 2.43e+06 2.351e+06 2.195e+06 2.281e+06 2.374e+06 2.326e+06 2.342e+06 2.171e+06 2.301e+06 2.307e+06 2.405e+06 2.354e+06 2.288e+06 2.15e+06 2.303e+06 2.311e+06 2.292e+06 2.271e+06 2.237e+06 2.251e+06 2.298e+06 2.334e+06 2.269e+06 2.318e+06 2.384e+06 2.351e+06 2.242e+06 2.34e+06 2.293e+06 2.212e+06 2.327e+06 2.312e+06 2.208e+06 2.397e+06 2.3e+06 2.339e+06 2.351e+06 2.247e+06 2.454e+06 2.285e+06 2.339e+06 2.209e+06 2.374e+06 2.334e+06 2.358e+06 2.309e+06 2.44e+06 2.205e+06 2.319e+06 2.248e+06 2.186e+06 2.266e+06 2.188e+06 2.339e+06 2.306e+06 
Average illumination values = 
380.6 380.3 380.1 379.6 382.5 380.3 380.3 379.5 381.4 379.4 379.5 379.7 379.5 382.1 380.1 379.5 383.2 379.8 379.8 380.1 387.2 379.8 387.9 381.5 381.2 381.7 379.6 390 380 382.5 379.9 383.3 387 380.7 380.2 379.5 380.2 381.5 380 379.5 379.4 381.6 384 379.6 379.9 381.9 379.5 380.1 388.7 379.5 379.5 379.5 379.4 381.3 379.5 379.5 381.2 380.1 381.5 381.4 382.1 379.9 379.4 379.5 379.8 385 379.9 379.9 379.9 379.5 384.8 379.4 381.8 386.1 380.4 380 379.7 379.8 380.2 380.7 379.6 379.8 379.4 379.8 380.6 379.6 379.9 379.8 379.4 381.3 380 384.9 379.6 379.5 380.7 379.4 380.7 379.4 381.7 380.7 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.834e-05 7.833e-06 0.0002887 0.002716 0.0002276 0 0.0001327 0.001758 0.0002022 8.546e-06 0.002401 0.0002187 7.01e-06 0.000888 0.0003407 0 0.0008319 0.00129 0.0001411 0.0002941 0.001628 8.556e-05 5.606e-06 0.0004507 0.0001224 6.766e-05 0.0002844 0.0009928 7.899e-05 0.0005779 0.0004422 2.794e-05 0.0007722 0.00143 0.0001539 3.093e-05 0.001197 0.0006141 0.002122 0.0001797 0.00104 0.0001011 3.942e-05 0.001727 0.0002216 1.317e-05 7.171e-05 0.0009305 1.323e-06 0.00199 0.0006734 0.0007434 0.0008997 1.625e-05 0.001017 6.084e-06 9.32e-05 0.001169 0.0002522 8.977e-05 4.102e-06 0.0003598 0.001086 2.771e-05 0.001827 4.358e-05 5.743e-05 0.0003964 0.001063 1.712e-05 5.419e-05 0.0002578 0.001886 0.0004676 0.0007415 0.0005702 0.0002608 0.0005443 0.001139 0.001904 0.001555 0.0009937 0.0001293 0.001778 0.0003397 0.0001604 0.0003341 5.961e-05 7.25e-05 0.001209 0.0008342 0.0006129 0.0001953 0.0006889 0.0001076 7.911e-05 0.001031 9.099e-07 4.665e-05 6.813e-07 
Uniformity values = 
0.9683 0.969 0.9689 0.9681 0.9677 0.9581 0.9509 0.9703 0.969 0.9661 0.9683 0.9691 0.9691 0.9691 0.969 0.959 0.9684 0.9666 0.9673 0.9639 0.9679 0.9649 0.9699 0.9638 0.9662 0.964 0.9674 0.9685 0.9676 0.9609 0.9496 0.9682 0.9667 0.9691 0.9663 0.9578 0.9662 0.9696 0.9691 0.9637 0.968 0.9673 0.9656 0.9682 0.9668 0.9613 0.9706 0.9691 0.9677 0.9685 0.9691 0.9601 0.9684 0.9691 0.9673 0.9674 0.9699 0.9674 0.9685 0.969 0.9698 0.9643 0.9679 0.9681 0.9674 0.9689 0.9657 0.9665 0.9677 0.9622 0.97 0.9684 0.9667 0.9689 0.9653 0.9687 0.9704 0.9691 0.9664 0.9685 0.9669 0.9683 0.9683 0.9691 0.9691 0.9689 0.968 0.955 0.9674 0.9685 0.9674 0.9691 0.9681 0.9644 0.9685 0.9685 0.9703 0.9426 0.9628 0.969 
Minimum rate values = 
2036 233.2 8596 8.084e+04 6785 0 4027 5.224e+04 6020 255.2 7.146e+04 6510 208.7 2.643e+04 1.014e+04 0 2.478e+04 3.848e+04 4209 8801 4.848e+04 2558 166.8 1.349e+04 3656 2025 8481 2.956e+04 2355 1.735e+04 1.343e+04 832.8 2.304e+04 4.255e+04 4594 931.8 3.573e+04 1.827e+04 6.311e+04 5380 3.099e+04 3017 1178 5.141e+04 6613 395.2 2132 2.769e+04 39.45 5.921e+04 2.004e+04 2.233e+04 2.68e+04 483.8 3.033e+04 181.5 2773 3.486e+04 7514 2673 122 1.076e+04 3.234e+04 825.8 5.445e+04 1298 1716 1.183e+04 3.168e+04 513.4 1612 7680 5.624e+04 1.392e+04 2.216e+04 1.698e+04 7752 1.62e+04 3.398e+04 5.667e+04 4.638e+04 2.96e+04 3853 5.287e+04 1.011e+04 4776 9959 1801 2162 3.6e+04 2.487e+04 1.824e+04 5820 2.06e+04 3204 2357 3.065e+04 27.86 1398 20.29 
Average rate values = 
2.155e+06 2.206e+06 2.27e+06 2.203e+06 2.197e+06 2.044e+06 2.13e+06 2.326e+06 2.061e+06 2.196e+06 2.085e+06 2.157e+06 2.11e+06 2.18e+06 2.164e+06 2.112e+06 2.224e+06 2.168e+06 2.128e+06 2.108e+06 2.114e+06 2.079e+06 2.223e+06 2.182e+06 2.147e+06 2.295e+06 2.092e+06 2.15e+06 2.167e+06 2.221e+06 2.166e+06 2.295e+06 2.201e+06 2.127e+06 2.134e+06 2.169e+06 2.136e+06 2.184e+06 2.284e+06 2.095e+06 2.193e+06 2.223e+06 2.231e+06 2.187e+06 2.066e+06 2.236e+06 2.141e+06 2.209e+06 2.168e+06 2.12e+06 2.091e+06 2.324e+06 2.144e+06 2.189e+06 2.11e+06 2.141e+06 2.061e+06 2.136e+06 2.146e+06 2.108e+06 2.118e+06 2.176e+06 2.152e+06 2.125e+06 2.175e+06 2.178e+06 2.145e+06 2.173e+06 2.068e+06 2.151e+06 2.165e+06 2.132e+06 2.079e+06 2.223e+06 2.165e+06 2.185e+06 2.199e+06 2.173e+06 2.311e+06 2.102e+06 2.197e+06 2.18e+06 2.252e+06 2.126e+06 1.998e+06 2.201e+06 2.15e+06 2.081e+06 2.221e+06 2.058e+06 2.123e+06 2.075e+06 2.198e+06 2.101e+06 2.18e+06 2.221e+06 2.224e+06 2.11e+06 2.219e+06 2.089e+06 
Average illumination values = 
379.5 380.1 379.5 379.8 380.3 383.8 386.7 379.6 379.5 380.4 379.8 379.5 379.4 379.4 379.5 383.2 379.7 381.1 379.9 382.1 379.7 380.8 382.6 381.5 380.6 381.2 380.8 379.4 380 383.3 387 380.2 380.1 379.4 380.3 383.9 380.3 379.9 379.4 382.2 379.9 379.9 380.8 379.5 380.1 382.5 379.5 379.4 379.7 379.4 379.5 382.7 379.7 379.5 380.2 379.9 379.9 379.9 379.4 379.5 379.8 381.3 379.9 379.6 379.9 379.5 380.5 381.1 380 381.9 379.7 379.7 380.4 380.2 380.7 379.6 379.8 379.4 380.5 379.4 380.1 380.1 379.8 379.4 379.4 379.5 379.6 384.8 380.7 379.4 380.7 379.4 381.6 381 379.4 379.4 379.7 389.9 381.9 379.5 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.998e-05 7.941e-06 0.001934 0.0003194 0.000533 0.001948 0.0006484 8.06e-05 0.001648 0.0002347 0.001343 0.001069 0.0004954 0.0002218 0 0.0005929 0.001236 0.0009637 0.0002967 0.001051 0.0001463 2.646e-05 0.0005966 0.000797 0.0001295 0.0006325 0.0001754 0.0006405 0.0005963 2.534e-05 0.000735 0.001491 0.0001277 3.09e-05 0.001711 0.0004653 0.000221 0.0001228 1.498e-06 0.0007398 0.0001105 0.0004046 2.567e-05 0 1.058e-05 1.429e-06 0.001876 0.0006089 0.0004256 0.00082 1.51e-05 0.0002875 0.000623 1.266e-05 6.141e-05 0.0005022 0.0001361 1.513e-05 0.0004316 0.002251 0.00041 4.289e-05 7.229e-07 0.0001728 0.0009354 0.0007825 0.0001314 0.0007418 0.0009044 0.001856 0.0001254 0.0005174 0.0008715 0.0005313 0.0007906 0.001223 0.001358 0.001613 0.000258 0.0003517 0.0001619 0.0003555 1.254e-06 0.0001131 3.235e-05 9.439e-05 0.001167 0.0009321 3.027e-05 0.0006985 0.0004458 8.506e-07 0.0002569 7.541e-07 0.0007073 0.0002677 0.001053 0.0004364 0.001634 0.0006232 
Uniformity values = 
0.9683 0.969 0.9689 0.9682 0.9677 0.9673 0.969 0.9728 0.9685 0.9679 0.9691 0.9691 0.969 0.9667 0.9589 0.9684 0.9671 0.9678 0.9683 0.9679 0.9685 0.9662 0.9664 0.9677 0.9675 0.9672 0.9654 0.9676 0.9684 0.9675 0.9667 0.9691 0.968 0.9631 0.9673 0.969 0.9691 0.9592 0.9681 0.9677 0.9674 0.969 0.9429 0.9691 0.9689 0.9684 0.9696 0.9684 0.9652 0.9686 0.9642 0.9638 0.965 0.9643 0.9674 0.9691 0.9681 0.9628 0.9679 0.9685 0.9674 0.9689 0.9666 0.9665 0.9686 0.9661 0.9705 0.9685 0.9702 0.9699 0.9667 0.9691 0.9688 0.9683 0.9658 0.9681 0.9673 0.9683 0.9691 0.9691 0.9683 0.9687 0.9684 0.9684 0.9691 0.97 0.969 0.9707 0.968 0.9678 0.9689 0.9613 0.9539 0.969 0.9562 0.9581 0.9684 0.9677 0.9685 0.9691 
Minimum rate values = 
2085 236.5 5.755e+04 9518 1.589e+04 5.806e+04 1.93e+04 2391 4.905e+04 6996 3.995e+04 3.18e+04 1.475e+04 6621 0 1.766e+04 3.685e+04 2.872e+04 8840 3.131e+04 4359 790.3 1.781e+04 2.376e+04 3862 1.886e+04 5241 1.91e+04 1.776e+04 755.6 2.193e+04 4.435e+04 3808 925.6 5.099e+04 1.385e+04 6579 3694 44.64 2.205e+04 3294 1.204e+04 785.5 0 315 42.57 5.577e+04 1.814e+04 1.272e+04 2.442e+04 451.9 8607 1.862e+04 378.9 1832 1.495e+04 4055 453.5 1.286e+04 6.698e+04 1.223e+04 1277 21.58 5159 2.785e+04 2.336e+04 3905 2.209e+04 2.689e+04 5.517e+04 3744 1.54e+04 2.594e+04 1.583e+04 2.361e+04 3.642e+04 4.048e+04 4.802e+04 7682 1.047e+04 4825 1.059e+04 37.38 3369 963 2808 3.473e+04 2.769e+04 902.3 2.082e+04 1.327e+04 25.53 7770 22.45 2.134e+04 8060 3.135e+04 1.301e+04 4.864e+04 1.855e+04 
Average rate values = 
2.051e+06 2.08e+06 2.17e+06 2.066e+06 2.035e+06 1.952e+06 1.982e+06 2.229e+06 1.939e+06 2.057e+06 2.015e+06 2e+06 2.021e+06 2.079e+06 2.005e+06 2.101e+06 2.034e+06 1.987e+06 2.01e+06 2.032e+06 2.055e+06 2.107e+06 1.887e+06 1.946e+06 2.008e+06 1.888e+06 2.037e+06 2.091e+06 1.988e+06 2.132e+06 2.063e+06 1.981e+06 2.05e+06 2.076e+06 2.028e+06 2.145e+06 2.093e+06 2.244e+06 2.076e+06 2.118e+06 2.091e+06 2.046e+06 2.059e+06 2.052e+06 2.062e+06 2.068e+06 2.017e+06 1.984e+06 2.157e+06 2.04e+06 2.06e+06 2.002e+06 2.022e+06 2.033e+06 2.006e+06 1.869e+06 1.986e+06 2.006e+06 2.069e+06 2.017e+06 2.047e+06 2.073e+06 2.035e+06 2.047e+06 1.969e+06 1.987e+06 2.055e+06 2.036e+06 2.022e+06 2.051e+06 1.994e+06 2.03e+06 1.891e+06 2.086e+06 2.127e+06 2.028e+06 1.983e+06 2.156e+06 2.014e+06 1.876e+06 2.073e+06 1.938e+06 2.042e+06 1.999e+06 1.972e+06 1.968e+06 2.032e+06 2.051e+06 2.034e+06 2.154e+06 2.013e+06 2.044e+06 2.04e+06 1.929e+06 2.104e+06 2.052e+06 2.009e+06 2.061e+06 1.901e+06 2.073e+06 
Average illumination values = 
379.5 380.1 379.5 380.1 380.3 380.1 379.5 381.4 379.4 379.7 379.5 379.4 379.5 380.4 383.2 379.7 380.9 379.7 380.4 379.7 379.4 381.2 380.5 380.3 380.1 379.9 380.9 380.7 379.5 380.5 380.1 379.4 379.6 381.8 379.9 380.1 379.4 384 379.6 380 379.8 379.5 389.7 379.4 379.5 379.4 379.9 379.4 380.7 379.7 381.4 381.5 380.8 381.1 379.9 379.4 380.5 381.9 379.9 379.4 379.9 379.5 380.2 381.1 379.6 380.4 379.5 379.7 379.7 379.8 380.1 379.4 379.6 379.8 380.5 379.6 379.9 379.7 379.4 379.4 379.5 379.6 379.5 379.5 379.4 379.7 379.5 381.7 379.6 379.7 379.5 382.3 385.5 379.5 385.3 383.6 379.5 380 379.4 379.4 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.137e-05 7.954e-06 0.0002294 0.0003183 0.001519 7.91e-05 0.0009962 0.0001791 8.574e-06 0.002644 0.0002061 0.0008581 0.0001911 2.943e-05 5.007e-05 0.001256 0.0001545 3.65e-05 0.0004181 7.923e-05 2.549e-05 0.0001375 7.333e-05 0.0002549 0.001024 8.369e-05 0.001551 0.0004831 0.0004966 0.001395 0.0001469 1.59e-06 0.001296 0.0001542 0.0002218 4.749e-05 1.555e-06 0.0007233 0.0001157 0.000242 1.298e-05 4.463e-05 1.346e-05 0.0039 0.0002096 5.79e-05 0.00407 1.678e-05 0.000324 0.0006183 1.284e-05 6.175e-05 0.0002148 0.0002569 1.353e-05 0.0005002 2.643e-05 4.403e-05 5.023e-05 0.0003 0.0003604 0.0008929 7.608e-05 0.0002646 0.001898 0.0007193 0.0001379 0.0005197 0.0008811 0.0005409 0.0002328 0.001532 0.001095 2.098e-06 0.0001004 1.108e-06 0.0003503 0.0003603 6.927e-05 0.0008914 0.0008533 0.0004928 0.0001154 3.169e-05 0.0006852 3.461e-05 8.902e-07 4.915e-05 6.835e-07 0.0002682 3.591e-05 0.0001841 0.0001783 0.0005889 8.615e-06 3.289e-05 0.001444 0.0004677 0.0005095 0.0002645 
Uniformity values = 
0.9685 0.9689 0.9682 0.9668 0.9677 0.9684 0.9703 0.969 0.9683 0.9685 0.9691 0.9691 0.9667 0.9632 0.9678 0.9682 0.9678 0.9683 0.9679 0.9685 0.9688 0.9666 0.9684 0.968 0.9685 0.9696 0.9684 0.9541 0.9666 0.9683 0.9688 0.9593 0.9673 0.969 0.9691 0.9636 0.9684 0.9677 0.9682 0.9668 0.9613 0.97 0.9691 0.9684 0.9648 0.9684 0.969 0.9691 0.9674 0.9681 0.9643 0.9674 0.9691 0.9681 0.955 0.9679 0.9681 0.9628 0.968 0.9684 0.9682 0.9621 0.9691 0.9689 0.9687 0.9689 0.9625 0.9691 0.9688 0.9683 0.9685 0.9679 0.9689 0.969 0.9643 0.9678 0.9666 0.9679 0.9595 0.9685 0.9674 0.9691 0.9707 0.968 0.9677 0.9689 0.9613 0.9628 0.969 0.9693 0.9682 0.9685 0.967 0.9633 0.9691 0.9689 0.9689 0.9685 0.9662 0.9685 
Minimum rate values = 
1233 236.9 6836 9498 4.524e+04 2357 2.961e+04 5333 255.5 7.865e+04 6136 2.554e+04 5704 881.4 1493 3.739e+04 4606 1088 1.246e+04 2361 759.1 4104 2185 7596 3.048e+04 2490 4.618e+04 1.46e+04 1.482e+04 4.154e+04 4376 47.83 3.862e+04 4590 6603 1422 46.34 2.156e+04 3448 7221 389.7 1328 400.7 1.16e+05 6267 1725 1.209e+05 499.5 9662 1.842e+04 384.2 1842 6393 7657 408.7 1.491e+04 787.7 1320 1497 8936 1.074e+04 2.677e+04 2265 7880 5.648e+04 2.141e+04 4133 1.547e+04 2.623e+04 1.611e+04 6936 4.562e+04 3.259e+04 62.49 3004 33.03 1.045e+04 1.074e+04 2083 2.654e+04 2.544e+04 1.467e+04 3431 944.5 2.042e+04 1031 26.72 1473 20.35 7982 1070 5484 5320 1.763e+04 256.5 979.5 4.298e+04 1.393e+04 1.521e+04 7880 
Average rate values = 
1.943e+06 1.97e+06 2.043e+06 1.982e+06 1.971e+06 1.826e+06 1.991e+06 1.897e+06 1.948e+06 1.786e+06 1.9e+06 1.885e+06 2.006e+06 1.887e+06 1.951e+06 1.922e+06 1.879e+06 1.899e+06 1.917e+06 1.954e+06 1.949e+06 1.803e+06 1.876e+06 1.867e+06 1.919e+06 1.929e+06 1.911e+06 2.021e+06 1.906e+06 1.879e+06 1.919e+06 1.928e+06 1.882e+06 2.031e+06 1.984e+06 2.052e+06 1.96e+06 1.878e+06 1.969e+06 1.832e+06 1.981e+06 1.863e+06 1.917e+06 1.827e+06 1.939e+06 2.011e+06 1.881e+06 1.942e+06 1.827e+06 1.905e+06 1.931e+06 1.902e+06 1.814e+06 1.892e+06 1.927e+06 1.951e+06 1.896e+06 1.974e+06 1.944e+06 1.871e+06 1.941e+06 1.919e+06 1.968e+06 1.913e+06 1.842e+06 1.966e+06 1.901e+06 1.924e+06 1.792e+06 2.053e+06 1.834e+06 1.939e+06 1.957e+06 1.963e+06 1.996e+06 1.975e+06 1.951e+06 1.861e+06 1.95e+06 1.841e+06 1.91e+06 1.919e+06 1.942e+06 1.836e+06 2.018e+06 1.897e+06 1.875e+06 1.998e+06 1.867e+06 2.005e+06 1.869e+06 1.968e+06 1.902e+06 1.931e+06 1.941e+06 1.965e+06 1.815e+06 1.893e+06 1.946e+06 1.899e+06 
Average illumination values = 
379.4 380.2 379.8 381 380.3 380.1 379.6 379.5 379.5 379.7 379.5 379.4 380.4 381.5 379.7 379.8 379.7 380.4 379.7 379.4 379.5 380.4 379.5 379.9 379.4 379.9 379.5 385.8 380.2 379.5 380.2 383 379.9 380.1 379.4 382.3 379.5 380 379.5 380.1 382.5 379.7 379.4 379.5 381.3 379.4 379.5 379.5 380.1 379.6 381.1 379.9 379.4 380.5 385 379.9 379.6 381.7 379.9 379.4 379.8 381.9 379.4 379.5 379.6 380.2 381.8 379.4 379.6 379.8 379.4 379.7 379.5 379.5 381.3 380 380.2 379.7 383.9 379.4 380.7 379.4 381.7 379.6 379.7 379.5 382.3 381.9 379.5 380.1 379.5 379.4 380 381.5 379.4 379.5 379.5 379.4 381.2 379.4 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.977e-05 8.048e-06 0.0004016 0.0002208 0 0.0001351 0.0002698 0.0006032 0.0001693 0.0002171 7.348e-06 0.0001206 3.333e-05 1.283e-06 0.0003377 0.0001399 0.0002719 0.0004265 7.952e-05 2.532e-05 0.0001449 5.604e-06 0.001047 0.0002115 0.0008616 0.0006442 2.677e-05 0.0004368 0.0004203 0.0001292 1.864e-05 7.079e-05 0.00015 0.0001196 1.522e-06 0.0007281 9.818e-05 0.0001965 0.0002562 8.929e-06 2.236e-05 0.00197 0.0006255 0.0004335 9.116e-05 0.000125 9.426e-06 7.768e-05 6.774e-05 0.0001246 0.0001402 1.359e-05 0.0004376 2.657e-05 4.414e-05 7.152e-07 0.000287 0.0009944 2.059e-05 3.212e-05 8.552e-05 0.001069 0.0003042 0.000506 0.0002883 0.000334 0.0002131 0.001241 0.001014 7.466e-05 9.505e-05 1.176e-06 0.0002788 0.000358 7.38e-05 0.0008014 9.622e-05 5.546e-05 0.0008547 3.014e-05 9.452e-05 0.0006633 0.0001088 7.715e-07 0.0006214 0.0002562 0.001167 0.000146 0.0006765 8.828e-06 1.279e-05 0.001143 0.0003971 7.394e-05 0.0006752 0.0004672 0.000983 0.0005841 3.368e-06 0.0007833 
Uniformity values = 
0.9685 0.9689 0.9682 0.9649 0.9677 0.9654 0.9703 0.9685 0.9679 0.9691 0.9691 0.9675 0.969 0.968 0.9682 0.9677 0.9683 0.9679 0.9685 0.9694 0.9666 0.9644 0.9693 0.9685 0.9693 0.9684 0.9682 0.9667 0.9691 0.9649 0.9671 0.9696 0.9691 0.9663 0.9681 0.9677 0.9682 0.9668 0.9691 0.968 0.9684 0.9691 0.9685 0.9684 0.9691 0.9675 0.962 0.9699 0.9674 0.9691 0.9705 0.9687 0.9679 0.9681 0.9628 0.9676 0.969 0.9677 0.9622 0.9705 0.9685 0.9702 0.9685 0.9687 0.9706 0.9691 0.9684 0.9685 0.9683 0.9683 0.9645 0.9691 0.9666 0.9679 0.9674 0.9685 0.9691 0.9683 0.9681 0.9685 0.9685 0.9674 0.9532 0.969 0.9562 0.9684 0.9685 0.966 0.9685 0.9691 0.9689 0.9689 0.9685 0.9683 0.9685 0.9683 0.9684 0.9691 0.9676 0.9685 
Minimum rate values = 
1185 239.7 1.197e+04 6603 0 4039 8022 1.796e+04 5046 6465 218.8 3597 992.4 38.26 1.006e+04 4172 8101 1.271e+04 2369 753.5 4325 167.7 3.116e+04 6302 2.564e+04 1.919e+04 797.7 1.303e+04 1.251e+04 3862 556.2 2107 4466 3572 45.37 2.17e+04 2926 5865 7627 266.1 666.3 5.861e+04 1.863e+04 1.291e+04 2714 3727 282.7 2311 2020 3708 4167 405 1.304e+04 791.8 1323 21.33 8545 2.963e+04 617.4 954.8 2548 3.179e+04 9062 1.507e+04 8569 9941 6349 3.696e+04 3.019e+04 2225 2843 35 8322 1.067e+04 2201 2.387e+04 2865 1653 2.546e+04 897.8 2816 1.978e+04 3292 22.97 1.875e+04 7634 3.476e+04 4360 2.015e+04 262.8 380.8 3.402e+04 1.183e+04 2203 2.011e+04 1.392e+04 2.927e+04 1.738e+04 100.4 2.333e+04 
Average rate values = 
1.823e+06 1.873e+06 1.962e+06 1.931e+06 1.734e+06 1.8e+06 1.937e+06 1.733e+06 1.84e+06 1.827e+06 1.76e+06 1.893e+06 1.83e+06 1.846e+06 1.825e+06 1.794e+06 1.808e+06 1.822e+06 1.858e+06 1.844e+06 1.703e+06 1.767e+06 1.736e+06 1.811e+06 1.809e+06 1.793e+06 1.893e+06 1.873e+06 1.799e+06 2.048e+06 1.802e+06 1.854e+06 1.839e+06 1.921e+06 1.878e+06 1.785e+06 1.847e+06 1.757e+06 1.84e+06 1.799e+06 1.816e+06 1.824e+06 1.759e+06 1.952e+06 1.839e+06 1.832e+06 1.8e+06 1.823e+06 1.831e+06 1.708e+06 1.762e+06 1.809e+06 1.839e+06 1.803e+06 1.875e+06 1.849e+06 1.784e+06 1.843e+06 1.78e+06 1.846e+06 1.838e+06 1.845e+06 1.802e+06 1.859e+06 1.837e+06 1.857e+06 1.912e+06 1.825e+06 1.791e+06 1.915e+06 1.802e+06 1.837e+06 1.85e+06 1.772e+06 1.878e+06 1.759e+06 1.761e+06 1.832e+06 1.819e+06 1.853e+06 1.845e+06 1.781e+06 1.804e+06 1.733e+06 1.898e+06 1.802e+06 1.773e+06 1.836e+06 1.816e+06 1.857e+06 1.865e+06 1.721e+06 1.794e+06 1.814e+06 1.79e+06 1.884e+06 1.716e+06 1.77e+06 1.804e+06 1.736e+06 
Average illumination values = 
379.4 380.2 379.8 381.7 380.3 380.9 379.6 379.4 379.7 379.5 379.4 380.1 379.5 379.6 379.8 379.7 380.4 379.7 379.4 379.7 380.4 381 380 379.4 380 379.5 380.2 380.1 379.4 380.8 380 379.9 379.4 381.2 379.6 380 379.5 380.1 379.4 380.5 379.4 379.4 379.4 379.5 379.4 380.1 382 379.9 379.9 379.4 379.5 379.6 379.9 379.6 381.7 379.8 379.5 380 381.9 379.5 379.7 379.7 379.4 379.6 379.7 379.4 379.5 379.4 379.5 379.8 381.3 379.4 380.2 379.6 380.7 379.4 379.4 379.7 379.6 379.4 379.4 379.9 385.5 379.5 385.3 379.5 379.4 380.4 379.4 379.4 379.5 379.5 379.4 379.5 379.4 379.5 379.4 379.4 379.8 379.4 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.139e-05 9.691e-06 5.961e-05 0.0002272 0 0.0001104 0.0001151 8.805e-06 0.002609 0.0002067 0.0004951 0.0002016 0 0.001148 0.0003702 3.983e-05 0.0001983 7.978e-05 2.559e-05 0.0001233 4.848e-06 0.0009929 0.0001725 0.0006226 0.0004133 2.852e-05 0.001416 0.0001328 3.201e-05 0.0002734 0.0002746 0.000179 0.000107 0.0002834 0.0001126 0.0002448 1.325e-05 9.345e-06 1.544e-05 5.895e-05 0.0007721 0.001512 0 0.001013 6.463e-06 1.336e-05 1.192e-05 8.546e-05 4.124e-06 0.0001706 0.002148 0.0003532 4.477e-05 0.0002864 0.0003086 1.842e-05 3.473e-05 5.62e-05 0.0002077 0.0001179 0.0006788 0.0002816 0.0005851 0.0002254 0.001334 1.433e-06 2.379e-05 0.0001733 0.000164 2.757e-05 5.323e-05 0.0001974 0.0008283 1.674e-05 0.0001296 3.066e-05 9.846e-05 0.0002679 6.298e-05 7.642e-07 0.0001626 3.683e-05 0.002562 6.03e-05 0.000531 8.688e-06 0.0001157 0.0004002 0.0001811 9.593e-06 0.001477 0.0008445 6.504e-05 3.25e-06 0.0004767 5.013e-05 2.517e-05 1.086e-05 0.0007679 6.257e-05 
Uniformity values = 
0.9685 0.9705 0.9689 0.9677 0.9606 0.969 0.967 0.9673 0.9689 0.9691 0.9688 0.9691 0.9638 0.9686 0.9698 0.9667 0.9679 0.9685 0.9688 0.9666 0.964 0.9685 0.9691 0.9676 0.9625 0.9683 0.9683 0.968 0.9687 0.9685 0.9691 0.9649 0.9687 0.9684 0.9677 0.9668 0.9691 0.9696 0.9684 0.9684 0.9691 0.9684 0.9688 0.9689 0.9681 0.9643 0.9685 0.9691 0.9684 0.9687 0.9685 0.9674 0.9689 0.9682 0.9682 0.9622 0.9705 0.9685 0.9702 0.9685 0.9687 0.969 0.9683 0.9685 0.9678 0.969 0.9691 0.9691 0.9683 0.9687 0.9684 0.9685 0.9705 0.9691 0.9679 0.9685 0.9685 0.9674 0.9532 0.969 0.9693 0.9682 0.9685 0.9685 0.9691 0.9691 0.9655 0.9682 0.9662 0.9685 0.9652 0.968 0.9691 0.9684 0.9685 0.9684 0.9685 0.9673 0.9703 0.9703 
Minimum rate values = 
1233 288.1 1775 6774 0 3286 3433 262.6 7.759e+04 6153 1.474e+04 6001 0 3.418e+04 1.101e+04 1189 5912 2377 762.2 3680 145.1 2.956e+04 5137 1.856e+04 1.239e+04 849.9 4.216e+04 3957 953.5 8144 8174 5353 3188 8444 3358 7305 394.5 278.1 460.2 1756 2.298e+04 4.5e+04 0 3.015e+04 192.6 399.8 355.3 2544 122.9 5080 6.393e+04 1.053e+04 1333 8533 9197 552.2 1033 1674 6177 3513 2.021e+04 8383 1.743e+04 6716 3.974e+04 42.68 708.2 5159 4886 821.3 1586 5881 2.462e+04 498.5 3863 913.3 2933 7990 1906 22.75 4841 1098 7.624e+04 1796 1.58e+04 258.7 3458 1.193e+04 5407 285.8 4.411e+04 2.516e+04 1936 96.84 1.42e+04 1494 749.8 324 2.283e+04 1861 
Average rate values = 
1.735e+06 1.721e+06 1.727e+06 1.769e+06 1.662e+06 1.686e+06 1.858e+06 1.735e+06 1.599e+06 1.716e+06 1.703e+06 1.735e+06 1.689e+06 1.698e+06 1.717e+06 1.653e+06 1.727e+06 1.768e+06 1.763e+06 1.744e+06 1.825e+06 1.651e+06 1.727e+06 1.755e+06 1.804e+06 1.82e+06 1.701e+06 1.709e+06 1.714e+06 1.725e+06 1.68e+06 1.671e+06 1.744e+06 1.8e+06 1.784e+06 1.655e+06 1.74e+06 1.71e+06 1.735e+06 1.715e+06 1.613e+06 1.824e+06 1.74e+06 1.694e+06 1.723e+06 1.697e+06 1.683e+06 1.717e+06 1.705e+06 1.735e+06 1.724e+06 1.764e+06 1.749e+06 1.678e+06 1.755e+06 1.717e+06 1.72e+06 1.734e+06 1.623e+06 1.697e+06 1.666e+06 1.594e+06 1.765e+06 1.697e+06 1.738e+06 1.8e+06 1.701e+06 1.67e+06 1.769e+06 1.683e+06 1.75e+06 1.663e+06 1.703e+06 1.75e+06 1.723e+06 1.767e+06 1.772e+06 1.693e+06 1.723e+06 1.654e+06 1.797e+06 1.672e+06 1.803e+06 1.701e+06 1.763e+06 1.713e+06 1.756e+06 1.771e+06 1.812e+06 1.72e+06 1.734e+06 1.617e+06 1.657e+06 1.688e+06 1.655e+06 1.712e+06 1.703e+06 1.766e+06 1.828e+06 1.636e+06 
Average illumination values = 
379.4 379.5 379.5 380.3 382.8 379.5 380.9 379.9 379.5 379.5 379.6 379.4 381.3 379.6 379.8 380.2 379.7 379.4 379.5 380.4 381.2 379.4 379.4 380.7 381.8 379.5 379.5 379.6 379.6 379.4 379.4 381.1 379.6 379.4 379.7 380.1 379.4 379.9 379.4 379.4 379.5 379.5 379.6 379.5 379.6 381.1 379.4 379.4 379.7 379.6 379.4 379.9 379.5 379.5 379.8 381.9 379.5 379.7 379.7 379.4 379.6 379.5 379.8 379.4 379.7 379.5 379.4 379.4 379.5 379.6 379.5 379.4 379.5 379.4 379.7 379.4 379.4 379.9 385.5 379.5 380.1 379.5 379.4 379.4 379.4 379.4 380.9 379.5 380.9 379.4 380.7 379.6 379.4 379.4 379.4 379.5 379.4 380.8 379.6 379.6 

End of simulation
Obj Function for 2 users through 20 users 
0.6754 0.2019 0.0904 0.0308 0.0204 0.0152 0.0084 0.0065 0.0042 0.0034 0.0026 0.0017 0.0010 0.0009 0.0006 0.0006 0.0005 0.0003 0.0003 
Uniformity for 2 users through 20 users 
0.9162 0.9251 0.9343 0.9408 0.9467 0.9507 0.9546 0.9583 0.9605 0.9622 0.9629 0.9641 0.9645 0.9658 0.9665 0.9671 0.9673 0.9678 0.9680 
Minimum rate for 2 users through 20 users 
1.578e+07 5.534e+06 2.583e+06 9.143e+05 6.077e+05 4.531e+05 2.513e+05 1.935e+05 1.259e+05 1.02e+05 7.769e+04 5.19e+04 2.972e+04 2.775e+04 1.702e+04 1.649e+04 1.361e+04 9316 9427 
Average rate for 2 users through 20 users 
2.141e+07 1.339e+07 9.383e+06 7.429e+06 6.087e+06 5.172e+06 4.413e+06 3.895e+06 3.482e+06 3.156e+06 2.906e+06 2.673e+06 2.479e+06 2.308e+06 2.161e+06 2.035e+06 1.921e+06 1.824e+06 1.721e+06 
Average illumination for 2 users through 20 users 
405.8 400.4 395.5 392.5 389.6 387.7 385.8 384.3 383.3 382.6 382.3 381.6 381.4 380.9 380.6 380.3 380.2 380 379.9 


==> code/simulations/Bulb Radius/60cm-50deg/P_m.txt <==
0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.084143 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Bulb Radius/60cm-50deg/final_users_2_12_30.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06877 0.7427 0.002026 0.004952 0.5331 0.0279 0.02183 0.09293 0.06366 0.00385 0.002399 0.02121 0.008084 0.006583 0.04057 0.03229 0.003104 0.04352 0.0002355 0.0439 0.03268 0.01883 0.0315 0.01438 0.02738 0.001347 0.0005861 0.000425 0.07564 0.07855 0.07475 0.01769 0.001718 0.0005122 0.1254 0.06307 0.02387 0.002479 0.06709 0.3842 0.009831 0.2626 0.08058 0.04245 0.00347 0.06504 0.7545 0.05011 0.03131 0.2604 0.02837 0.001157 0.001897 0.02469 0.009248 0.000539 0.04325 0.4516 0.0367 0.006103 0.0009429 0.03434 0.1277 0.03317 0.08539 0.001334 0.002903 0.01577 0.05861 0.00109 0.02629 0.09444 0.0369 0.001496 0.001826 0.8733 0.02987 0.004725 0.01511 0.01036 0.1016 0.09634 0.07473 0.06151 0.00361 0.08834 0.00835 0.03893 0.05231 0.007845 0.000708 0.296 0.008294 0.02522 0.01954 0.01681 0.0145 0.0667 0.05828 0.07877 
Uniformity values = 
0.9813 0.981 0.9813 0.9821 0.9823 0.9804 0.9804 0.9823 0.9813 0.9812 0.9817 0.9809 0.9814 0.9819 0.9822 0.9805 0.9793 0.9831 0.9812 0.9819 0.9796 0.9804 0.9794 0.9813 0.9812 0.9805 0.9827 0.9804 0.9817 0.9801 0.9802 0.9836 0.9815 0.9808 0.9813 0.9803 0.9797 0.9817 0.9802 0.981 0.9817 0.9809 0.981 0.98 0.9817 0.9816 0.9811 0.9817 0.9806 0.9812 0.9811 0.981 0.9812 0.9808 0.9817 0.9826 0.9799 0.9825 0.9815 0.9807 0.9806 0.9807 0.9824 0.9811 0.9796 0.982 0.9813 0.98 0.98 0.9818 0.9804 0.9824 0.9803 0.9827 0.9801 0.9817 0.9795 0.9806 0.9811 0.981 0.9807 0.9819 0.9812 0.9826 0.9816 0.9809 0.9808 0.9817 0.9797 0.9819 0.9788 0.9802 0.9801 0.9811 0.9824 0.9798 0.9829 0.9814 0.9811 0.9808 
Minimum rate values = 
1.954e+06 1.626e+07 5.951e+04 1.451e+05 1.251e+07 8.095e+05 6.353e+05 2.608e+06 1.814e+06 1.13e+05 7.044e+04 6.173e+05 2.367e+05 1.928e+05 1.168e+06 9.348e+05 9.132e+04 1.25e+06 6926 1.262e+06 9.468e+05 5.488e+05 9.135e+05 4.197e+05 7.941e+05 3.962e+04 1.72e+04 1.251e+04 2.142e+06 2.225e+06 2.12e+06 5.142e+05 5.047e+04 1.506e+04 3.469e+06 1.799e+06 6.947e+05 7.275e+04 1.91e+06 9.535e+06 2.875e+05 6.844e+06 2.278e+06 1.223e+06 1.018e+05 1.851e+06 1.646e+07 1.436e+06 9.069e+05 6.792e+06 8.224e+05 3.401e+04 5.572e+04 7.174e+05 2.706e+05 1.582e+04 1.246e+06 1.091e+07 1.059e+06 1.79e+05 2.773e+04 9.932e+05 3.526e+06 9.595e+05 2.411e+06 3.918e+04 8.522e+04 4.606e+05 1.676e+06 3.2e+04 7.637e+05 2.648e+06 1.066e+06 4.389e+04 5.372e+04 1.836e+07 8.667e+05 1.387e+05 4.41e+05 3.031e+05 2.845e+06 2.701e+06 2.118e+06 1.752e+06 1.059e+05 2.488e+06 2.446e+05 1.122e+06 1.501e+06 2.296e+05 2.086e+04 7.613e+06 2.432e+05 7.323e+05 5.684e+05 4.907e+05 4.224e+05 1.897e+06 1.665e+06 2.229e+06 
Average rate values = 
6.06e+07 2.056e+07 1.585e+08 1.329e+08 2.265e+07 8.433e+07 9.105e+07 5.325e+07 6.255e+07 1.401e+08 1.537e+08 9.186e+07 1.189e+08 1.248e+08 7.429e+07 8.036e+07 1.462e+08 7.245e+07 2.205e+08 7.219e+07 8.001e+07 9.515e+07 8.099e+07 1.027e+08 8.486e+07 1.702e+08 1.943e+08 2.034e+08 5.824e+07 5.727e+07 5.85e+07 9.697e+07 1.633e+08 1.981e+08 4.631e+07 6.276e+07 8.857e+07 1.527e+08 6.12e+07 2.612e+07 1.134e+08 3.171e+07 5.667e+07 7.303e+07 1.431e+08 6.202e+07 2.05e+07 6.872e+07 8.119e+07 3.186e+07 8.389e+07 1.746e+08 1.604e+08 8.767e+07 1.151e+08 1.967e+08 7.253e+07 2.425e+07 7.694e+07 1.269e+08 1.805e+08 7.87e+07 4.592e+07 7.964e+07 5.522e+07 1.705e+08 1.482e+08 1.001e+08 6.462e+07 1.764e+08 8.594e+07 5.287e+07 7.676e+07 1.673e+08 1.615e+08 2.01e+07 8.244e+07 1.342e+08 1.013e+08 1.119e+08 5.11e+07 5.239e+07 5.853e+07 6.346e+07 1.42e+08 5.444e+07 1.18e+08 7.537e+07 6.755e+07 1.198e+08 1.887e+08 2.978e+07 1.182e+08 8.71e+07 9.417e+07 9.829e+07 1.025e+08 6.138e+07 6.48e+07 5.722e+07 
Average illumination values = 
676.6 675.5 675.6 675.6 675.1 676.7 676.4 675.7 675.6 675.7 674.2 678.6 675.5 675.9 674.2 676.6 673.9 674.3 675.7 675.8 676.7 676.4 673.7 675.5 676.3 676.4 674.7 676.2 675.6 676.6 676.3 674.1 675.4 675.9 675.5 676.4 676.8 675.3 676.6 675.9 675.3 675.8 676 676.5 676.1 675.3 675.7 676 676 675.2 676.5 675.2 677.1 675.9 675.4 675.9 677 675.3 675.9 676 676.1 676.9 674.2 675.9 677 676.2 676.4 676.5 676.8 675.6 678.6 675.9 676.5 675.3 677.7 675.9 676.8 679.7 675.9 675.8 675.9 674.6 676.7 675.2 675.9 675.9 674 675.9 676.7 675.9 673.8 676.3 676.4 675 675.5 676.7 675.2 675.5 675.7 675.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03651 2.579e-05 0.03987 0.02306 0.001346 0.002593 0.005368 0.03008 0.002531 0.0004185 0.009628 0.008001 0.0007835 0.0004213 0.02095 0.004351 0.0003606 0.0001961 0.002206 0.0003778 0.000808 0.007032 0.0005138 0.0006249 0.007676 0.0003842 0.0005375 0.0002779 0.06379 0.006157 0.0002774 0.005862 0.0004975 6.218e-05 0.0001557 0.02624 0.001309 0.000738 0.004248 0.006139 0.003777 0.007586 0.0001659 0.006341 0.001608 0.001272 0.007878 0.01718 0.0004699 0.0002287 0.008463 0.0008847 0.0009048 0.02642 0.0008639 0.009117 0.03534 4.958e-05 0.004759 0.0001533 0.0003204 0.02718 0.0009098 0.02643 0.003697 0.006918 0.0004554 0.006767 0.0002432 0.0009433 6.585e-06 0.01915 0.0001041 8.282e-05 0.002083 0.0004363 4.024e-05 0.0006168 0.009645 0.0003036 0.0174 0.009337 0.000117 0.0003633 0.0003412 6.515e-05 0.0006283 0.06465 0.001553 0.0004499 8.42e-05 0.0008875 0.0006701 0.007404 0.003642 6.977e-05 0.001789 0.03508 0.00183 0.008839 
Uniformity values = 
0.982 0.9787 0.9812 0.9808 0.9837 0.9809 0.9817 0.9801 0.9771 0.9826 0.981 0.9795 0.9819 0.9808 0.9772 0.982 0.9811 0.9793 0.9794 0.9823 0.9801 0.9791 0.9782 0.976 0.9798 0.98 0.981 0.9816 0.9805 0.9804 0.9815 0.9804 0.9816 0.9814 0.9809 0.9764 0.98 0.9814 0.9809 0.9791 0.9775 0.9802 0.9804 0.9796 0.9758 0.9772 0.9795 0.9806 0.9826 0.9767 0.979 0.9805 0.9819 0.9768 0.9809 0.9787 0.9807 0.9783 0.9789 0.9796 0.9802 0.9824 0.9788 0.9827 0.9795 0.9774 0.9794 0.9808 0.9811 0.9817 0.9803 0.9796 0.9809 0.9822 0.9801 0.9803 0.9796 0.9768 0.9828 0.9791 0.9797 0.9806 0.9804 0.9789 0.9826 0.9823 0.981 0.9806 0.9794 0.9823 0.9803 0.9818 0.9768 0.9809 0.9799 0.9811 0.9779 0.9797 0.9801 0.9822 
Minimum rate values = 
1.053e+06 760.2 1.149e+06 6.706e+05 3.947e+04 7.617e+04 1.574e+05 8.722e+05 7.465e+04 1.229e+04 2.818e+05 2.347e+05 2.302e+04 1.239e+04 6.121e+05 1.276e+05 1.06e+04 5776 6.491e+04 1.109e+04 2.378e+04 2.065e+05 1.515e+04 1.847e+04 2.252e+05 1.131e+04 1.581e+04 8169 1.819e+06 1.807e+05 8152 1.72e+05 1.462e+04 1828 4580 7.652e+05 3.853e+04 2.169e+04 1.247e+05 1.804e+05 1.113e+05 2.224e+05 4883 1.862e+05 4.751e+04 3.754e+04 2.311e+05 5.011e+05 1.38e+04 6756 2.484e+05 2.602e+04 2.658e+04 7.7e+05 2.54e+04 2.675e+05 1.021e+06 1462 1.4e+05 4514 9430 7.875e+05 2.681e+04 7.658e+05 1.087e+05 2.035e+05 1.341e+04 1.984e+05 7151 2.771e+04 193.8 5.587e+05 3063 2433 6.125e+04 1.284e+04 1185 1.821e+04 2.818e+05 8947 5.08e+05 2.734e+05 3444 1.071e+04 1.002e+04 1914 1.847e+04 1.842e+06 4.573e+04 1.321e+04 2478 2.607e+04 1.979e+04 2.17e+05 1.07e+05 2052 5.273e+04 1.015e+06 5.382e+04 2.585e+05 
Average rate values = 
1.975e+07 5.237e+07 1.064e+07 2.64e+07 2.71e+07 6.142e+07 6.889e+07 3.09e+07 6.432e+07 4.646e+07 4.415e+07 5.231e+07 4.812e+07 5.337e+07 3.935e+07 3.663e+07 1.307e+08 4.746e+07 5.428e+07 3.976e+07 1.16e+07 4.278e+07 5.221e+07 6.684e+07 1.577e+07 6.869e+07 6.693e+07 3.221e+07 1.095e+07 4.905e+07 4.669e+07 2.633e+07 1.123e+07 5.68e+07 1.155e+07 1.037e+07 2.376e+07 7.556e+07 4.376e+07 4.016e+07 3.721e+07 3.131e+07 4.429e+07 4.773e+07 6.61e+07 1.624e+07 4.854e+07 3.667e+07 5.014e+07 6.04e+07 3.836e+07 1.204e+08 1.629e+07 2.918e+07 3.01e+07 3.991e+07 1.313e+07 6.4e+07 1.109e+07 3.564e+07 3.997e+07 9.543e+06 4.163e+07 1.642e+07 4.225e+07 3.48e+07 4.143e+07 4.065e+07 1.099e+07 4.004e+07 2.427e+07 2.71e+07 6.784e+07 6.595e+07 1.069e+07 9.486e+07 4.879e+07 4.956e+07 2.865e+07 6.22e+07 9.141e+06 3.295e+07 4.898e+07 6.981e+07 1.373e+07 1.051e+08 4.677e+07 1.009e+07 1.991e+07 5.321e+07 1.163e+07 5.485e+07 7.526e+07 2.755e+07 3.623e+07 4.472e+07 4.536e+07 2.945e+07 3.884e+07 9.544e+06 
Average illumination values = 
674.7 675 675.6 676.6 673.9 674.7 675.7 674.6 672.8 675.3 676.4 673.7 676.5 676.3 673.7 673 675.7 674.2 677.2 675.8 674 674.1 675.2 674.6 676.1 674 676.6 675.7 674.1 676.6 676.3 675 676.2 676.4 675.8 674.2 676.4 675.9 677.9 675.1 673.3 674.7 675.3 674.8 674.8 674.9 676.2 676 675.4 673.1 675.6 674.4 674.7 673.7 676.1 672.9 674.4 675.4 675.1 675.2 676.7 677.2 675.5 674.6 671.4 674.9 677.4 675.5 676 674.9 675.2 673.7 675.6 676.5 674.7 674.9 676.4 674.7 673 675.5 675.5 676.1 678.4 675 676.8 675 672.4 674 676.9 673 676.2 674.7 673 677.5 675.1 675.7 674.1 673.5 679.5 672.3 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0009996 0.002304 0.0009372 0.0003364 0.0003131 0.0003418 9.32e-05 0.001088 0.0005024 0.0003141 0.001269 2.234e-05 0.001295 5.251e-05 0.003869 0.0004163 0.001385 0.000118 0.0002981 0.0003837 0.0004727 0.0005098 7.877e-05 0.0001626 0.001644 0.0007851 0.001562 0.004446 0.0001138 0.002436 0.000752 0.02597 0.0001944 0.0001522 1.063e-05 0.003256 0.0008295 0.005864 5.175e-05 0.0004375 0.0006514 0.002114 0.01513 0.006603 0.0005751 0.0001448 6.095e-06 0.00278 2.837e-05 0.002575 0.001005 1.289e-05 0.0004135 0.009099 0.000206 0.0005472 0.0001024 0.0005689 0.0006405 0.0006162 6.826e-05 1.695e-06 0.001336 6.285e-05 0.001408 0.001829 0.007021 0.0008215 6.439e-05 5.791e-05 0.00478 0.001494 0.0007384 0.0001989 0.0001936 0.0001147 0.0001623 0.01198 0.006294 0.002872 0.0009098 4.027e-05 3.946e-06 0.003206 0.000162 0.007199 0.0007038 0.0003667 0.003126 8.731e-05 4.091e-05 0.0007713 0.002346 0.0004204 0.004618 0.001364 0.02232 0.00131 0.0003963 0.000478 
Uniformity values = 
0.9818 0.9791 0.9804 0.9798 0.9798 0.9762 0.9807 0.978 0.9794 0.9787 0.9822 0.9812 0.9842 0.9793 0.9788 0.9746 0.9788 0.9787 0.9807 0.9807 0.9798 0.98 0.9806 0.9777 0.9788 0.9773 0.9825 0.9786 0.9796 0.9769 0.9786 0.98 0.9769 0.9811 0.98 0.9799 0.9771 0.98 0.9801 0.9803 0.9804 0.979 0.9802 0.9775 0.9813 0.9808 0.9816 0.9822 0.9793 0.979 0.98 0.9758 0.9836 0.98 0.9807 0.9786 0.9828 0.9809 0.9812 0.9824 0.9789 0.9748 0.9807 0.9798 0.9766 0.9746 0.9817 0.9816 0.9808 0.9817 0.9796 0.979 0.9785 0.9828 0.9793 0.9807 0.9797 0.9804 0.978 0.9788 0.9803 0.9813 0.9807 0.9799 0.9755 0.98 0.9794 0.9798 0.9811 0.9803 0.9801 0.9782 0.9766 0.9809 0.9803 0.9783 0.9788 0.9755 0.9787 0.9788 
Minimum rate values = 
2.936e+04 6.782e+04 2.757e+04 9905 9220 1.01e+04 2742 3.207e+04 1.48e+04 9259 3.726e+04 656.9 3.793e+04 1547 1.138e+05 1.232e+04 4.078e+04 3478 8768 1.129e+04 1.392e+04 1.501e+04 2317 4798 4.844e+04 2.317e+04 4.584e+04 1.308e+05 3351 7.186e+04 2.216e+04 7.548e+05 5741 4475 313 9.571e+04 2.448e+04 1.721e+05 1523 1.288e+04 1.916e+04 6.224e+04 4.42e+05 1.943e+05 1.691e+04 4260 179.2 8.155e+04 835.8 7.578e+04 2.959e+04 381.2 1.213e+04 2.667e+05 6060 1.613e+04 3005 1.673e+04 1.883e+04 1.809e+04 2012 50.16 3.929e+04 1851 4.155e+04 5.41e+04 2.056e+05 2.414e+04 1894 1702 1.404e+05 4.399e+04 2.177e+04 5838 5704 3375 4780 3.505e+05 1.851e+05 8.452e+04 2.677e+04 1184 116.1 9.424e+04 4791 2.112e+05 2.073e+04 1.08e+04 9.179e+04 2570 1204 2.274e+04 6.924e+04 1.236e+04 1.356e+05 4.021e+04 6.506e+05 3.872e+04 1.168e+04 1.409e+04 
Average rate values = 
1.453e+07 7.731e+06 2.383e+07 3.368e+07 3.806e+07 3.782e+07 2.294e+07 2.81e+07 7.478e+06 3.264e+07 2.525e+07 3.474e+07 3.155e+07 7.97e+06 7.477e+06 3.683e+07 1.025e+07 4.198e+07 1.062e+07 7.62e+06 1.75e+07 6.587e+06 1.057e+07 7.238e+06 9.061e+06 2.318e+07 2.413e+07 3.271e+07 2.528e+07 2.787e+07 1.934e+07 1.298e+07 4.526e+07 2.456e+07 2.505e+07 1.818e+07 1.923e+07 8.145e+06 3.833e+07 6.336e+06 7.604e+06 7.994e+06 1.211e+07 2.085e+07 1.853e+07 3.547e+07 3.231e+07 2.509e+07 4.825e+07 6.534e+06 7.883e+06 5.009e+07 2.149e+07 1.408e+07 8.151e+06 1.908e+07 9.559e+06 7.419e+06 7.111e+06 1.146e+07 3.844e+07 3.225e+07 1.988e+07 2.915e+07 2.34e+07 1.259e+07 1.055e+07 3.752e+07 2.711e+07 4.177e+07 2.853e+07 4.012e+07 8.247e+06 3.066e+07 3.768e+07 7.561e+06 1.334e+07 2.538e+07 3.25e+07 1.275e+07 3.945e+07 3.544e+07 4.083e+07 8.523e+06 4.997e+07 7.422e+06 1.673e+07 4.474e+07 1.129e+07 9.712e+06 1.419e+07 3.413e+07 1.636e+07 8.325e+06 1.102e+07 8.085e+06 1.14e+07 3.499e+07 4.599e+07 7.943e+06 
Average illumination values = 
674.8 673.8 671.6 675.4 674.2 673.3 674.6 672.7 675.2 672.2 672.6 672.9 673.7 674.6 672.6 674.8 675.7 674.9 674.3 676.3 674.1 675 675.4 673.3 677 676.2 672.3 671.8 674.9 674 673.9 674.4 673.1 673.8 674.8 671.5 674.1 673.8 673.2 674.8 673.1 673.1 671.3 672.5 675.2 674.3 673.6 671.4 674.5 674.4 675.1 673.6 672.5 675 676 675 676.4 672.5 673.6 673 675.5 674.4 675.3 672.9 673.6 675.2 671.9 675.2 674.4 674.5 673.2 671.3 675.1 673.4 674 674.2 674.6 671.8 672.2 673 675.3 674.2 674.8 673.9 673.9 673.7 674 672.8 673.9 674.2 675.2 673.8 673.3 674.4 673.4 674.6 671.7 673.7 673.7 673.9 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.885e-05 0.007256 0.0001461 0.000494 0.0003461 0.001069 0.0001289 0.002114 5.388e-06 0.0001238 1.702e-05 2.032e-05 0.0008182 2.179e-05 6.047e-05 0.0001936 2.181e-05 0.0001359 6.286e-05 0.001893 0.001434 0.000123 2.772e-07 0.002328 2.08e-05 6.951e-06 0.0004644 0.0001449 9.171e-05 0.0004284 0.00095 0.001539 0.008747 0.001002 0.0001689 7.048e-06 1.064e-05 0.000548 1.304e-05 0.0005749 5.871e-05 3.307e-05 4.388e-05 0.0003848 0.0001249 6.111e-05 0.0009774 7.491e-05 0.001637 9.275e-05 0.000221 3.607e-05 5.306e-05 0.001742 0.0001 0.0001965 0.0001088 7.458e-05 0.001649 0.0008407 0.0009636 0 0.0001286 0.0002683 0.005521 0.0002096 0.007029 3.028e-05 0.000317 0.001417 0.0004685 0.001763 0.002303 0.0004751 0.0003074 0.0001297 4.759e-05 0.0001296 0.0006944 5.952e-05 0.000378 0.00127 0.0003549 0.001643 0.000107 7.047e-05 0.0021 0.000861 1.293e-05 0.0001544 9.747e-05 2.339e-05 9.787e-05 2.097e-06 0.0001326 0.0006121 9.587e-06 0.0001286 0.005163 0.0001071 
Uniformity values = 
0.9802 0.9822 0.9788 0.982 0.9792 0.9808 0.9814 0.9783 0.9788 0.9814 0.9779 0.9762 0.9803 0.9815 0.982 0.9822 0.9809 0.9788 0.9787 0.983 0.9783 0.9803 0.9778 0.9813 0.9765 0.9799 0.9798 0.9798 0.9821 0.98 0.9805 0.9797 0.9796 0.9808 0.9769 0.9835 0.9796 0.981 0.9775 0.9785 0.9815 0.9802 0.9829 0.9809 0.9829 0.9807 0.9773 0.9808 0.9769 0.9761 0.9825 0.9816 0.9807 0.9762 0.9825 0.9824 0.9808 0.9827 0.9791 0.9779 0.9817 0.9828 0.9802 0.9788 0.9824 0.9809 0.9812 0.9807 0.9818 0.9779 0.9809 0.9783 0.9807 0.9787 0.9808 0.9782 0.9761 0.9813 0.9789 0.9832 0.9823 0.9804 0.9807 0.9769 0.9797 0.9796 0.9785 0.9815 0.9782 0.982 0.9801 0.9798 0.9823 0.9788 0.9802 0.9802 0.9819 0.9796 0.9811 0.9809 
Minimum rate values = 
554.7 2.124e+05 4307 1.451e+04 1.02e+04 3.142e+04 3789 6.227e+04 158.8 3640 502.2 600.5 2.407e+04 640.6 1777 5687 641.5 4005 1853 5.552e+04 4.225e+04 3619 8.181 6.838e+04 614.6 204.7 1.367e+04 4266 2694 1.261e+04 2.794e+04 4.528e+04 2.565e+05 2.946e+04 4989 206.8 313.6 1.611e+04 385 1.695e+04 1726 973.4 1288 1.132e+04 3666 1798 2.884e+04 2204 4.832e+04 2742 6489 1060 1561 5.146e+04 2938 5771 3200 2190 4.855e+04 2.48e+04 2.831e+04 0 3786 7907 1.617e+05 6165 2.059e+05 891 9316 4.18e+04 1.378e+04 5.196e+04 6.768e+04 1.4e+04 9042 3825 1407 3809 2.046e+04 1747 1.11e+04 3.736e+04 1.044e+04 4.849e+04 3150 2076 6.187e+04 2.53e+04 381.3 4535 2869 688.7 2875 61.82 3902 1.801e+04 281.7 3789 1.514e+05 3151 
Average rate values = 
1.215e+07 4.26e+06 2.236e+07 5.727e+06 1.632e+07 2.091e+07 5.641e+06 2.32e+07 3.059e+07 2.536e+07 2.727e+07 6.431e+06 8.205e+06 2.627e+07 5.116e+06 1.374e+07 5.747e+06 5.223e+06 6.127e+06 5.818e+06 1.827e+07 1.473e+07 3.411e+07 1.075e+07 2.326e+07 2.562e+07 1.469e+07 1.511e+07 7.036e+06 4.747e+06 4.964e+06 9.108e+06 5.419e+06 5.164e+06 1.212e+07 2.04e+07 5.935e+06 1.669e+07 3.535e+07 1.204e+07 2.027e+07 1.891e+07 5.411e+06 3.106e+07 8.85e+06 3.079e+07 2.19e+07 2.194e+07 1.351e+07 3.127e+07 3.304e+07 4.11e+07 2.35e+07 2.478e+07 6.519e+06 2.707e+07 5.17e+06 1.085e+07 2.176e+07 1.156e+07 2.963e+07 2.682e+07 7.052e+06 2.104e+07 5.023e+06 3.613e+07 4.502e+06 1.121e+07 2.299e+07 1.975e+07 6.154e+06 4.239e+06 9.225e+06 2.504e+07 1.671e+07 1.529e+07 2.777e+07 5.47e+06 1.261e+07 5.814e+06 4.88e+06 4.579e+06 4.576e+06 1.228e+07 1.604e+07 2.281e+07 5.414e+06 1.179e+07 2.056e+07 4.652e+06 1.996e+07 3.57e+07 1.201e+07 2.104e+07 1.557e+07 2.164e+07 5.019e+06 6.775e+06 2.418e+07 2.76e+07 
Average illumination values = 
673 673.7 671.8 672.1 671.4 670.6 673.2 671.9 672.3 672.2 672.3 673.7 673.3 674.8 672.7 671.9 673.8 671.8 674.8 670.3 672 673.9 673.2 673.1 673.2 674.4 671.1 672.1 671.6 673.4 671.9 671.8 670.8 673.2 673 670.5 673.8 674.1 672.4 672.7 673.2 673.9 676.4 671.8 672.7 673.2 672.7 672.3 673.1 675.1 673.8 673.5 672.5 673.2 672.1 672 673.9 672.7 671.8 672.1 672.7 673.2 673.2 671.7 671.8 672 672.8 673.4 671.3 672.4 673.9 674.6 670.1 671.5 672.5 672.3 673.9 673.4 671.4 671 672.2 673.3 673.5 672.9 673.7 673.8 672.6 670.6 673.6 675 673.4 674.2 673.3 674 673.8 671.8 671.6 674 671.3 674.7 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.639e-05 0.0001595 8.756e-07 0.000632 0.001083 0.000217 9.562e-06 0.0001001 3.281e-05 0.0003794 0.0001311 5.352e-05 0.00016 2e-06 0.0005673 0.001213 0.0006946 0.0001971 0.00108 1.642e-05 6.178e-06 0.0003399 0.0003844 0.0003031 0.0009622 0.001122 0.0003786 0.0002023 1.054e-05 1.776e-05 6.567e-06 1.049e-05 7.264e-05 0.00015 9.9e-05 0.0002569 2.265e-06 0.001358 8.551e-05 0.0001535 8.471e-05 1.163e-05 0.002562 0.000105 0.0003203 3.757e-05 7.416e-05 0.00065 0.0003358 0 1.401e-05 0.001751 0.0002384 2.574e-05 4.695e-05 0.0007599 0.0006383 0.001228 0.0005077 0.0001608 3.289e-05 2.222e-05 0.0002814 3.262e-05 0.0001664 0.0005634 0.0006667 0.0001007 5.317e-05 0.0006543 0.00055 5.44e-05 9.97e-05 5.009e-05 1.28e-05 1.807e-05 0.0006069 3.826e-06 0.0003069 0.0002273 0.000685 0.001347 0.0003368 0.000954 0.0001401 2.295e-06 2.823e-05 0.0008489 3.904e-05 2.804e-05 1.605e-05 0.0001211 3.432e-05 2.508e-05 7.219e-05 3.528e-05 8.264e-06 6.891e-07 1.007e-05 0.0004559 
Uniformity values = 
0.9813 0.9806 0.9804 0.9807 0.9819 0.9814 0.9799 0.9803 0.9789 0.9798 0.981 0.9821 0.9834 0.9796 0.978 0.983 0.9801 0.9798 0.9798 0.9786 0.9786 0.9811 0.9812 0.9841 0.98 0.9807 0.9778 0.9807 0.9842 0.9815 0.9773 0.9793 0.9819 0.9824 0.9822 0.9823 0.9799 0.9794 0.9776 0.9787 0.981 0.9809 0.9781 0.9806 0.9798 0.9827 0.9817 0.9796 0.982 0.9825 0.9797 0.9839 0.9794 0.9811 0.9824 0.9812 0.9802 0.9784 0.9802 0.9817 0.9794 0.9796 0.9821 0.9811 0.9823 0.9823 0.9798 0.9797 0.9803 0.9802 0.9798 0.9801 0.9809 0.9817 0.9836 0.9801 0.9812 0.9793 0.981 0.9801 0.98 0.9782 0.9792 0.9811 0.9804 0.9776 0.9761 0.9835 0.9831 0.9834 0.9812 0.9818 0.9779 0.9793 0.9826 0.981 0.9774 0.9801 0.9804 0.9818 
Minimum rate values = 
1070 4694 25.77 1.859e+04 3.182e+04 6379 281.6 2946 967.1 1.117e+04 3856 1572 4693 58.91 1.673e+04 3.557e+04 2.044e+04 5805 3.178e+04 484.1 182.1 9994 1.13e+04 8885 2.832e+04 3.299e+04 1.117e+04 5951 309 522.1 193.9 309.1 2134 4404 2908 7546 66.7 3.997e+04 2524 4524 2491 342 7.547e+04 3090 9431 1103 2180 1.914e+04 9865 0 412.7 5.131e+04 7021 756.9 1379 2.234e+04 1.878e+04 3.618e+04 1.494e+04 4726 968.9 654.3 8266 959.2 4887 1.654e+04 1.963e+04 2966 1565 1.925e+04 1.619e+04 1602 2933 1472 375.5 532 1.784e+04 112.7 9024 6692 2.016e+04 3.97e+04 9924 2.804e+04 4123 67.73 834.5 2.489e+04 1146 822.8 471.9 3558 1012 739.1 2120 1038 244 20.29 296.3 1.339e+04 
Average rate values = 
3.612e+06 1.38e+07 1.799e+07 4.69e+06 1.943e+07 4.456e+06 6.034e+06 2.167e+07 4.676e+06 5.702e+06 2.141e+07 6.913e+06 8.642e+06 1.189e+07 6.568e+06 4.697e+06 1.372e+07 1.28e+07 7.758e+06 1.208e+07 2.933e+07 3.82e+06 4.571e+06 3.916e+06 4.027e+06 6.644e+06 1.348e+07 4.39e+06 4.431e+06 3.853e+06 4.653e+06 1.017e+07 5.081e+06 4.104e+06 4.556e+06 4.732e+06 1.362e+07 1.476e+07 1.612e+07 8.499e+06 1.274e+07 3.08e+07 1.688e+07 5.791e+06 7.376e+06 4.55e+06 2.303e+07 5.875e+06 1.954e+07 2.319e+07 2.696e+07 4.466e+06 1.911e+07 3.825e+06 5.237e+06 1.44e+07 4.061e+06 4.262e+06 1.534e+07 1.456e+07 1.177e+07 1.797e+07 4.457e+06 4.477e+06 1.198e+07 4.066e+06 4.444e+06 4.617e+06 2.484e+07 4.411e+06 1.694e+07 3.773e+06 1.959e+07 9.98e+06 1.933e+07 5.431e+06 1.726e+07 2.993e+07 1.849e+07 4.315e+06 2.342e+07 4.17e+06 8.859e+06 4.915e+06 2.589e+07 2.004e+07 2.201e+07 1.08e+07 1.644e+07 3.35e+07 4.132e+06 1.069e+07 1.281e+07 1.552e+07 4.704e+06 2.23e+07 6.115e+06 1.595e+07 1.851e+07 2.141e+07 
Average illumination values = 
672.2 670.3 673.2 670.3 669.9 670.3 670.8 671.3 671.6 670.8 672.8 672.1 670.5 673 672.8 670.3 670.8 672.5 673 671.7 672.3 670.5 671.1 670.2 671.2 670.4 672.2 671.7 669.8 672.6 672.6 672.2 672.9 675.7 671.4 671.7 672.7 671.1 672.2 672.2 673.1 673.3 671.8 670.3 671 672.2 669.9 670.8 672.5 671.5 671 670.8 671.8 672.9 671.9 669.9 673.5 671.7 670.4 671.6 671.5 671.5 672.8 670.7 672.1 670.7 671.5 673.7 671.3 671 671.3 674.9 672.9 672.7 670.2 673.7 670.3 674.2 670.8 674.4 670.5 671.9 671.6 670.7 675.3 674.8 675.3 670.3 670.3 671.3 672 671.2 672.7 671.3 671.3 670.3 672.8 674.1 672 669.6 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.801e-05 0.000291 0.0002032 8.847e-05 8.37e-05 6.702e-06 3.573e-06 2.821e-05 0.0001609 3.4e-05 4.84e-05 9.173e-06 1.47e-06 0.0004656 9.14e-05 0.001054 1.11e-05 1.037e-05 0.0001309 6.969e-05 6.541e-06 0.002497 9.645e-05 6.726e-06 1.796e-05 1.977e-06 4.62e-05 4.889e-05 1.416e-05 0.0003018 2.265e-06 8.062e-05 0.001375 8.629e-06 7.484e-06 0.002215 9.026e-05 8.263e-05 8.103e-05 0.0006835 1.305e-05 8.224e-06 0.0004109 0.0004156 2.53e-05 4.676e-05 0.0002076 0.002194 0.0008252 3.591e-05 3.343e-05 6.572e-05 0.000116 5.804e-06 0.0006807 0.0009492 0.0001043 7.619e-05 0.0002773 5.257e-05 0.0001089 2.733e-05 8.525e-07 8.887e-05 3.618e-06 0.0006859 9.875e-05 0.0007232 0.0001804 0.0003612 0.0001277 2.909e-06 8.384e-05 4.042e-05 2.777e-05 1.161e-05 9.784e-05 0.0002255 0.000102 2.937e-05 8.092e-06 7.484e-07 0.0004944 7.475e-06 6.169e-05 5.883e-06 1.28e-05 3.795e-05 3.625e-05 3.545e-05 0.0001486 0.0002679 5.722e-05 1.584e-05 1.108e-05 0.0003193 4.198e-05 0.0001588 4.721e-05 0.0007361 
Uniformity values = 
0.9812 0.9815 0.9819 0.983 0.9829 0.9807 0.9808 0.9792 0.9802 0.9833 0.9833 0.9824 0.9835 0.9816 0.9805 0.9828 0.9807 0.9811 0.9832 0.9842 0.9816 0.9797 0.9797 0.9822 0.9836 0.9793 0.9805 0.9777 0.9834 0.9827 0.9789 0.9811 0.9794 0.9821 0.9809 0.9782 0.9804 0.9829 0.9826 0.9806 0.9825 0.9814 0.981 0.9799 0.9827 0.9827 0.9793 0.9804 0.981 0.9819 0.9796 0.9835 0.9805 0.9843 0.9832 0.9793 0.9824 0.9823 0.9815 0.9787 0.9811 0.9804 0.9799 0.9807 0.9826 0.9825 0.9805 0.9802 0.9793 0.9824 0.9807 0.9789 0.9837 0.982 0.9844 0.9818 0.9805 0.9791 0.981 0.9818 0.9783 0.9813 0.9832 0.9808 0.9811 0.9836 0.9787 0.9822 0.9795 0.9813 0.9811 0.9825 0.98 0.9801 0.9797 0.9841 0.9821 0.9844 0.9804 0.9811 
Minimum rate values = 
1118 8553 5972 2597 2457 197.2 105.1 831.2 4735 997.8 1420 269.4 43.13 1.368e+04 2690 3.093e+04 326.6 305 3840 2043 192.3 7.344e+04 2840 197.6 526.7 58.24 1359 1443 415.6 8860 66.77 2371 4.047e+04 253.5 220.1 6.525e+04 2656 2426 2379 2.01e+04 383.2 241.8 1.208e+04 1.223e+04 742.8 1373 6117 6.449e+04 2.426e+04 1055 984.6 1928 3412 170.1 1.997e+04 2.795e+04 3063 2238 8151 1550 3202 804.5 25.1 2615 106.2 2.014e+04 2906 2.128e+04 5316 1.061e+04 3758 85.73 2459 1188 814 341.3 2879 6645 3001 863.3 238.7 22.01 1.45e+04 219.9 1814 172.6 377.2 1115 1068 1042 4369 7867 1684 466.4 326.3 9360 1234 4655 1389 2.164e+04 
Average rate values = 
3.047e+06 4.496e+06 4.008e+06 1.04e+07 3.586e+06 7.456e+06 2.176e+07 4.56e+06 1.389e+07 6.087e+06 6.763e+06 3.421e+06 3.05e+06 3.796e+06 1.147e+07 6.127e+06 1.397e+07 1.012e+07 2.964e+06 3.303e+06 3.397e+06 7.083e+06 3.527e+06 1.794e+07 3.131e+06 3.897e+06 9.741e+06 5.454e+06 3.318e+06 4.05e+06 1.182e+07 1.266e+07 3.617e+06 1.844e+07 2.773e+07 1.486e+07 7.538e+06 3.59e+06 7.885e+06 5.004e+06 1.705e+07 3.935e+06 3.866e+06 3.524e+06 2.945e+06 4.292e+06 3.959e+06 2.768e+06 1.17e+07 1.22e+07 1.013e+07 3.339e+06 1.044e+07 3.439e+06 3.08e+06 2.822e+06 7.427e+06 3.546e+06 1.048e+07 3.074e+06 3.863e+06 9.415e+06 1.596e+07 1.678e+07 1.543e+07 3.545e+06 1.177e+07 5.186e+06 4.049e+06 4.193e+06 2.308e+07 1.075e+07 8.756e+06 1.843e+07 2.464e+07 3.182e+06 3.47e+06 3.201e+06 4.16e+06 1.812e+07 4.966e+06 2.873e+07 1.519e+07 1.404e+07 3.956e+06 1.68e+07 2.62e+07 1.759e+07 7.07e+06 9.242e+06 2.22e+07 4.766e+06 3.538e+06 1.239e+07 1.35e+07 3.495e+06 3.908e+06 3.987e+06 2.929e+06 3.843e+06 
Average illumination values = 
671.1 669.7 669.4 669.2 669.3 670.2 670.9 671.2 670.9 671.3 670.4 669.2 670.6 669.8 672 670.9 670.2 670.3 669.7 670.1 670.1 670.7 670.7 669.3 671 671.2 671.3 672.8 673.2 671 671.6 670.2 671.3 670.6 673.3 671.8 670.4 671.2 669.6 670.1 672.2 672.3 670.1 671.3 670.8 670.7 671.4 670.9 669.8 671.4 671.3 671 670.1 670.3 670.1 671.2 670.3 670.4 669.8 673.1 672.7 671.1 672.6 670.8 671.1 669.6 670.6 670.5 671.4 669.5 674.7 671.8 670.9 669.7 669.8 671.1 671 671.3 670.2 669.8 672.2 674.1 668.8 670.3 670.2 670.9 672 669.3 671.7 670.3 669.9 671.6 672.7 673.5 671.7 670 669.6 669.2 671.3 670.2 

End of simulation
Obj Function for 2 users through 12 users 
0.0754 0.0072 0.0020 0.0008 0.0003 0.0002 
Uniformity for 2 users through 12 users 
0.9811 0.9801 0.9796 0.9801 0.9806 0.9813 
Minimum rate for 2 users through 12 users 
1.904e+06 2.082e+05 5.898e+04 2.281e+04 9392 6636 
Average rate for 2 users through 12 users 
9.663e+07 4.135e+07 2.2e+07 1.591e+07 1.176e+07 8.693e+06 
Average illumination for 2 users through 12 users 
675.9 675.2 673.9 672.8 671.8 670.9 


==> code/simulations/Bulb Radius/60cm-50deg/final_users_2_12_70.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1813 0.1651 0.003015 0.002574 0.06124 0.01441 0.0455 0.03189 0.2299 0.01369 0.1673 0.008795 0.007183 0.01249 0.02553 0.009005 0.001967 0.008395 6.511e-05 0.3736 0.03447 0.01201 0.008133 0.04587 0.02685 0.0009745 0.1017 0.0006404 0.02069 0.02642 0.3117 0.05118 0.00183 0.0001615 0.1919 0.02179 0.01899 0.001256 0.1144 0.2747 0.03228 0.2834 0.03383 0.0125 0.02397 0.03864 0.7687 0.02477 0.01231 0.1211 0.07173 0.0003625 0.005426 0.009817 0.04402 0.002926 0.6416 0.06534 0.087 0.002673 0.0002789 0.5054 0.3542 0.05524 0.05678 0.004566 0.005566 0.03356 0.09587 0.002767 0.015 0.03308 0.07752 0.1626 0.01035 0.8544 0.02981 0.002952 0.04302 0.01247 0.4767 0.09032 0.03032 0.6694 0.01798 0.1266 0.00192 0.1627 0.06306 0.002899 0.0001389 0.45 0.0154 0.6433 0.08151 0.01063 0.004476 0.3908 0.08976 0.1883 
Uniformity values = 
0.8771 0.8752 0.8753 0.8685 0.8764 0.8746 0.8769 0.875 0.8675 0.8709 0.8767 0.8744 0.8722 0.876 0.8702 0.873 0.8683 0.8673 0.8723 0.8759 0.8708 0.8747 0.8677 0.8723 0.87 0.8744 0.8769 0.8678 0.8687 0.8749 0.8683 0.8693 0.8744 0.8728 0.8718 0.8735 0.8771 0.8665 0.8769 0.8767 0.8728 0.8686 0.8754 0.8717 0.8752 0.8674 0.8734 0.8769 0.8742 0.8759 0.8732 0.8685 0.8763 0.8739 0.8773 0.8735 0.8772 0.8774 0.8754 0.8686 0.8724 0.8752 0.8762 0.8705 0.8748 0.8749 0.8758 0.8769 0.8717 0.8742 0.8738 0.8758 0.8771 0.8768 0.8766 0.8765 0.8695 0.8738 0.8766 0.8685 0.8767 0.8686 0.8741 0.8768 0.8731 0.8689 0.8699 0.8754 0.8691 0.8731 0.8675 0.8734 0.8767 0.8774 0.8767 0.8703 0.8724 0.8733 0.8705 0.8758 
Minimum rate values = 
5.421e+06 4.986e+06 9.921e+04 8.538e+04 1.949e+06 4.717e+05 1.46e+06 1.033e+06 6.782e+06 4.499e+05 5.038e+06 2.888e+05 2.366e+05 4.085e+05 8.343e+05 2.961e+05 6.528e+04 2.78e+05 2154 1.025e+07 1.12e+06 3.933e+05 2.692e+05 1.479e+06 8.771e+05 3.214e+04 3.166e+06 2.129e+04 6.79e+05 8.584e+05 8.852e+06 1.651e+06 6.033e+04 5338 5.74e+06 7.109e+05 6.18e+05 4.178e+04 3.537e+06 7.866e+06 1.048e+06 8.147e+06 1.094e+06 4.11e+05 7.797e+05 1.257e+06 1.822e+07 8.037e+05 4.035e+05 3.737e+06 2.278e+06 1.204e+04 1.781e+05 3.224e+05 1.413e+06 9.649e+04 1.584e+07 2.073e+06 2.734e+06 8.867e+04 9224 1.315e+07 9.796e+06 1.775e+06 1.815e+06 1.502e+05 1.828e+05 1.084e+06 3.01e+06 9.12e+04 4.911e+05 1.07e+06 2.444e+06 4.908e+06 3.388e+05 1.963e+07 9.725e+05 9.733e+04 1.382e+06 4.114e+05 1.253e+07 2.854e+06 9.841e+05 1.637e+07 5.882e+05 3.926e+06 6.363e+04 4.92e+06 2.021e+06 9.565e+04 4618 1.199e+07 5.026e+05 1.587e+07 2.565e+06 3.505e+05 1.477e+05 1.067e+07 2.832e+06 5.619e+06 
Average rate values = 
3.633e+07 3.81e+07 1.438e+08 1.481e+08 6.068e+07 9.94e+07 6.829e+07 7.763e+07 3.189e+07 1.007e+08 3.788e+07 1.133e+08 1.19e+08 1.035e+08 8.349e+07 1.126e+08 1.559e+08 1.144e+08 2.541e+08 2.509e+07 7.542e+07 1.045e+08 1.153e+08 6.794e+07 8.211e+07 1.762e+08 4.85e+07 1.881e+08 8.92e+07 8.271e+07 2.726e+07 6.502e+07 1.581e+08 2.28e+08 3.515e+07 8.792e+07 9.183e+07 1.687e+08 4.585e+07 2.921e+07 7.724e+07 2.861e+07 7.606e+07 1.033e+08 8.536e+07 7.229e+07 2.012e+07 8.452e+07 1.038e+08 4.456e+07 5.667e+07 2.045e+08 1.271e+08 1.102e+08 6.916e+07 1.446e+08 2.07e+07 5.909e+07 5.208e+07 1.471e+08 2.122e+08 2.215e+07 2.573e+07 6.311e+07 6.254e+07 1.319e+08 1.263e+08 7.632e+07 4.972e+07 1.462e+08 9.827e+07 7.667e+07 5.489e+07 3.844e+07 1.088e+08 2e+07 7.927e+07 1.444e+08 6.974e+07 1.033e+08 2.264e+07 5.102e+07 7.895e+07 2.052e+07 9.321e+07 4.342e+07 1.566e+08 3.839e+07 5.974e+07 1.449e+08 2.321e+08 2.312e+07 9.762e+07 2.069e+07 5.367e+07 1.078e+08 1.324e+08 2.454e+07 5.122e+07 3.559e+07 
Average illumination values = 
551.4 549 551.6 548.4 551.3 550.1 551.5 548.9 547.6 550.3 549 552.1 548.3 551.7 547.9 549.1 546.9 547.6 549.9 551.8 548 552.6 547.2 547.7 546.8 553.4 549.9 548.5 547.1 550.2 548.3 546.4 552 549.8 551.4 552.8 550.5 548.7 551.2 550.9 552 549.5 552.2 550.1 551.7 548.4 552.1 549.6 550.6 550 548.6 548.2 551.6 550.8 550.2 553.3 550.3 550.3 552.2 549.2 550 551.1 548.4 549.5 548.7 551.4 551.1 550.5 548.2 551.5 554 550.1 551.4 551 551 551.3 547.9 552.7 552.1 547 550.9 547 548.2 550.9 550.7 550 547.4 551 548.1 553.4 547.5 549.9 550.7 550.4 550.8 547.6 548.1 552.1 550.7 551.4 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29

==> code/simulations/Bulb Radius/60cm-50deg/input_P_m.txt <==
0.02,0.02,0.1398,0.3,0.02,0.02,0.02,0.02,0.02,0.1985,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.1019,0.3,0.02,0.07136,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.11,0.02,0.02,0.03687,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.08852,0.02,0.02,0.02,0.02,0.1494,0.2524,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02431,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.2555,0.02,0.02,0.2446,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.1425,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1023,0.02,0.1982,0.02,0.2202,0.02,0.08462,0.02,0.02,0.02,0.02,0.02,0.02,0.0999,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.04727,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1502,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.02,0.02,0.02125,0.02,0.05899,0.02,0.02,0.02,0.02,0.02,0.1415,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.04798,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.1528,0.02,0.02,0.3,0.02,0.277,0.05814,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02



==> code/simulations/Bulb Radius/60cm-50deg/input_xi.txt <==
0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0



==> code/simulations/Bulb Radius/60cm-50deg/log_391_800_100_50.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 


==> code/simulations/Bulb Radius/60cm-50deg/log_391_8_100_50.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 


==> code/simulations/Bulb Radius/60cm-50deg/log_391_8_16_50.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.314, uniformity = 0.7 
P_m = 
0.02,0.1872,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.2118,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.2315,0.02,0.2981,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02
xi = 
1,1,0,0,1,1,1,1


==> code/simulations/Bulb Radius/60cm-50deg/nua_final_users_2_20_60_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1388 0.426 0.006367 0.01265 0.4122 0.04666 0.04647 0.2445 0.1415 0.005239 0.002879 0.03179 0.01841 0.007683 0.0332 0.05437 0.004401 0.0863 0.0008917 0.03998 0.05811 0.03013 0.04522 0.03551 0.08229 0.003589 0.001523 0.001379 0.1875 0.1417 0.1694 0.04116 0.005369 0.001879 0.0784 0.1395 0.08507 0.006633 0.16 0.2753 0.01241 0.2097 0.1429 0.1013 0.005939 0.1679 0.7911 0.08369 0.08534 0.1771 0.1086 0.002863 0.004458 0.07101 0.0293 0.001357 0.1308 0.3356 0.0786 0.0151 0.001885 0.09526 0.1364 0.08696 0.2181 0.0027 0.003488 0.06242 0.1325 0.001539 0.03806 0.1813 0.08684 0.002543 0.003836 0.7195 0.05513 0.006622 0.04433 0.02576 0.2852 0.0941 0.1376 0.1107 0.009587 0.06742 0.0112 0.06636 0.06199 0.01165 0.0007606 0.3542 0.03054 0.05349 0.02397 0.04175 0.03746 0.1596 0.04126 0.238 
Uniformity values = 
0.8522 0.9146 0.9107 0.9157 0.913 0.8718 0.9008 0.9165 0.9031 0.9011 0.9137 0.923 0.904 0.9023 0.9166 0.8755 0.919 0.9152 0.9041 0.8783 0.8916 0.8573 0.9205 0.9085 0.8961 0.8629 0.911 0.8963 0.9018 0.8726 0.895 0.917 0.9089 0.9003 0.9024 0.8943 0.8921 0.9055 0.8548 0.9061 0.9066 0.9002 0.8521 0.9032 0.8719 0.9046 0.902 0.858 0.9001 0.9121 0.9052 0.9039 0.8875 0.8995 0.9068 0.9062 0.894 0.9101 0.8682 0.8992 0.8976 0.8996 0.9182 0.9044 0.8966 0.9119 0.8954 0.8944 0.893 0.9075 0.8529 0.9078 0.9336 0.8705 0.8758 0.8998 0.8903 0.927 0.9347 0.9009 0.8931 0.9118 0.8795 0.9024 0.9132 0.9002 0.9188 0.9065 0.8929 0.8547 0.9189 0.8965 0.8991 0.9004 0.8959 0.8918 0.9113 0.9032 0.9008 0.9072 
Minimum rate values = 
4.353e+06 1.103e+07 2.01e+05 3.958e+05 1.075e+07 1.504e+06 1.451e+06 6.823e+06 4.199e+06 1.673e+05 9.077e+04 9.771e+05 5.818e+05 2.447e+05 1.027e+06 1.739e+06 1.379e+05 2.6e+06 2.844e+04 1.285e+06 1.822e+06 9.966e+05 1.384e+06 1.106e+06 2.535e+06 1.198e+05 4.82e+04 4.436e+04 5.452e+06 4.342e+06 5.002e+06 1.267e+06 1.699e+05 6.017e+04 2.404e+06 4.184e+06 2.628e+06 2.106e+05 4.949e+06 7.655e+06 3.923e+05 6.042e+06 4.472e+06 3.067e+06 1.959e+05 4.913e+06 1.817e+07 2.686e+06 2.613e+06 5.12e+06 3.269e+06 9.124e+04 1.446e+05 2.193e+06 9.177e+05 4.317e+04 3.94e+06 9.057e+06 2.501e+06 4.804e+05 6.054e+04 2.904e+06 3.996e+06 2.649e+06 6.283e+06 8.532e+04 1.122e+05 1.947e+06 3.992e+06 4.888e+04 1.26e+06 5.253e+06 2.566e+06 8.418e+04 1.261e+05 1.695e+07 1.734e+06 2.054e+05 1.337e+06 8.133e+05 7.996e+06 2.834e+06 4.193e+06 3.34e+06 3.013e+05 2.084e+06 3.497e+05 2.038e+06 1.937e+06 3.905e+05 2.387e+04 9.607e+06 9.637e+05 1.665e+06 7.618e+05 1.32e+06 1.162e+06 4.696e+06 1.292e+06 6.721e+06 
Average rate values = 
4.107e+07 2.411e+07 1.236e+08 1.044e+08 2.445e+07 6.748e+07 6.844e+07 3.177e+07 4.189e+07 1.289e+08 1.464e+08 7.915e+07 9.351e+07 1.18e+08 7.779e+07 6.366e+07 1.344e+08 5.333e+07 1.798e+08 7.171e+07 6.243e+07 7.861e+07 6.972e+07 7.576e+07 5.397e+07 1.384e+08 1.646e+08 1.67e+08 3.621e+07 4.113e+07 3.803e+07 7.209e+07 1.284e+08 1.582e+08 5.53e+07 4.197e+07 5.307e+07 1.223e+08 3.826e+07 2.968e+07 1.046e+08 3.412e+07 4.047e+07 4.926e+07 1.243e+08 3.842e+07 2.012e+07 5.253e+07 5.32e+07 3.753e+07 4.772e+07 1.462e+08 1.33e+08 5.764e+07 8.087e+07 1.678e+08 4.334e+07 2.69e+07 5.431e+07 9.889e+07 1.58e+08 5.059e+07 4.302e+07 5.287e+07 3.335e+07 1.482e+08 1.403e+08 6.071e+07 4.304e+07 1.642e+08 7.224e+07 3.699e+07 5.366e+07 1.485e+08 1.369e+08 2.036e+07 6.373e+07 1.23e+08 7.064e+07 8.419e+07 2.893e+07 5.12e+07 4.192e+07 4.721e+07 1.121e+08 5.895e+07 1.079e+08 5.952e+07 6.084e+07 1.047e+08 1.848e+08 2.601e+07 7.952e+07 6.479e+07 8.6e+07 7.098e+07 7.442e+07 3.94e+07 7.155e+07 3.206e+07 
Average illumination values = 
495.4 417.9 424.2 436.6 433.7 497.7 525 438.8 415.9 416.8 409.8 558.4 415.5 447.7 409.7 481.6 408.7 410.3 415.4 455.5 421.2 516.1 408 425.5 419.5 500.5 421.2 419.3 416.5 477.9 419.6 409.6 416.9 417.7 416.2 452.1 434 414.8 487.3 420 415.3 417.2 500.4 430.1 481.2 415.1 416.4 499.4 420.3 425.4 425.2 415.5 536.3 417.5 415.2 449.1 427.8 418.4 472.5 417.7 418.4 429 409.2 418.1 432.1 436.8 424.9 420 424.4 420.9 533 499.8 519.2 479.2 482.8 427.7 421.8 575.8 491.5 416.9 434.6 411.9 477.7 439.6 423.6 417.2 408.7 419.4 421.1 504.1 408.7 419 429 449.7 457.3 421.2 418.5 415.8 416.9 424.8 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06102 0.01401 0.01344 0.0319 0.02826 0.07116 0.0009904 0.01167 0.01639 0.1036 0.001252 0.01708 0.0009867 0.08731 0.000866 0.03138 0.06771 0.001266 0.002295 0.01802 0.1091 0.004051 5.879e-05 0.03342 0.03433 0.002213 0.03088 0.0009455 0.02016 0.005452 0.3256 0.00356 0.009423 0.001371 0.001082 0.002834 0.000419 0.1443 0.0009938 0.03178 0.001015 0.1191 0.054 0.001842 0.0001597 0.03752 0.001407 0.2314 0.0889 0.00507 0.1338 0.007739 0.01031 0.1418 0.007069 0.08609 0.0002708 0.009314 0.03561 0.0008405 0.0005237 0.03288 0.05894 0.05256 0.000972 0.01579 0.1508 0.02264 0.01754 0.07139 0.03017 0.01382 0.06757 0.02192 0.2795 0.02168 0.008669 0.0004217 0.04053 0.0004298 0.0008259 0.3668 0.002802 0.0007643 0.02465 0.03416 0.06309 0.1284 0.001113 0.01609 0.05312 0.0006923 0.005266 1.425e-05 0.003378 0.01771 0.005576 8.931e-05 0.009352 0.3426 
Uniformity values = 
0.8679 0.9291 0.9105 0.9012 0.8748 0.9228 0.8999 0.9081 0.9075 0.9116 0.8664 0.9298 0.9121 0.8963 0.8215 0.9062 0.904 0.915 0.9273 0.8875 0.9192 0.8917 0.9048 0.9152 0.8886 0.8635 0.9216 0.9045 0.8741 0.8716 0.8985 0.8736 0.903 0.9042 0.9054 0.8857 0.9113 0.9036 0.909 0.8959 0.9056 0.9116 0.8986 0.9027 0.899 0.8941 0.8958 0.9041 0.8966 0.8865 0.899 0.8879 0.942 0.9297 0.8694 0.8931 0.9238 0.9141 0.8972 0.8723 0.9202 0.9067 0.9143 0.893 0.9076 0.9194 0.9209 0.905 0.9052 0.8983 0.9007 0.9092 0.8855 0.9161 0.9101 0.8966 0.8884 0.918 0.8881 0.8747 0.8989 0.9069 0.8294 0.8912 0.9067 0.9141 0.9105 0.9137 0.8927 0.9084 0.8715 0.892 0.9034 0.9068 0.8972 0.9285 0.9084 0.9075 0.9027 0.9077 
Minimum rate values = 
1.961e+06 4.317e+05 4.229e+05 1.004e+06 9.175e+05 2.143e+06 3.174e+04 3.686e+05 5.165e+05 3.107e+06 4.166e+04 5.253e+05 3.12e+04 2.682e+06 3.04e+04 9.823e+05 2.084e+06 3.991e+04 7.132e+04 5.801e+05 3.236e+06 1.308e+05 1875 1.035e+06 1.094e+06 7.385e+04 9.51e+05 3.015e+04 6.58e+05 1.799e+05 8.922e+06 1.173e+05 2.995e+05 4.37e+04 3.447e+04 9.218e+04 1.326e+04 4.274e+06 3.153e+04 1.006e+06 3.234e+04 3.544e+06 1.684e+06 5.88e+04 5126 1.186e+06 4.529e+04 6.577e+06 2.728e+06 1.645e+05 4.003e+06 2.504e+05 3.14e+05 4.097e+06 2.336e+05 2.655e+06 8457 2.925e+05 1.123e+06 2.779e+04 1.642e+04 1.028e+06 1.802e+06 1.65e+06 3.088e+04 4.914e+05 4.374e+06 7.129e+05 5.539e+05 2.207e+06 9.506e+05 4.352e+05 2.122e+06 6.822e+05 7.727e+06 6.895e+05 2.802e+05 1.325e+04 1.288e+06 1.417e+04 2.65e+04 9.801e+06 9.733e+04 2.474e+04 7.74e+05 1.058e+06 1.933e+06 3.794e+06 3.595e+04 5.067e+05 1.707e+06 2.238e+04 1.677e+05 453.3 1.084e+05 5.451e+05 1.766e+05 2839 2.974e+05 9.241e+06 
Average rate values = 
2.626e+07 5.55e+07 6.515e+07 3.396e+07 3.611e+07 1.504e+07 4.599e+07 4.133e+07 5.782e+07 2.344e+07 7.331e+07 6.539e+07 7.519e+07 2.354e+07 9.398e+07 3.328e+07 3.181e+07 1.084e+08 6.046e+07 5.565e+07 2.062e+07 1.035e+08 1.838e+08 4.765e+07 3.502e+07 3.667e+07 1.483e+07 2.29e+07 2.489e+07 4.349e+07 1.209e+07 7.675e+07 4.589e+07 3.48e+07 1.122e+08 5.972e+07 7.675e+07 1.396e+07 1.867e+07 1.421e+07 3.633e+07 2.186e+07 1.512e+07 1.776e+07 8.847e+07 2.832e+07 4.308e+07 1.224e+07 1.832e+07 8.509e+07 1.301e+07 3.49e+07 7.337e+07 1.932e+07 3.878e+07 1.935e+07 1.322e+08 2.818e+07 1.446e+07 1.447e+08 6.695e+07 4.792e+07 3.248e+07 1.46e+07 6.051e+07 3.956e+07 1.522e+07 5.668e+07 2.017e+07 2.361e+07 3.601e+07 5.846e+07 2.336e+07 5.423e+07 1.219e+07 3.688e+07 6.97e+07 1.271e+08 1.724e+07 3.029e+07 5.698e+07 1.18e+07 7.242e+07 1.188e+08 3.538e+07 2.196e+07 2.029e+07 1.877e+07 3.906e+07 3.293e+07 3.368e+07 1.673e+07 6.14e+07 1.073e+08 3.57e+07 2.921e+07 5.035e+07 5.194e+07 5.483e+07 1.198e+07 
Average illumination values = 
455.1 440.9 449 423.3 444.3 407 463.3 412.4 434.8 412 464 403.9 419.9 419 505 426.6 465.2 422.5 405 461.7 408.6 421.7 415.6 439.2 435.7 482.4 412.9 415.2 450.4 484 418 490.5 457.2 416.8 414.8 522.8 413.1 418.4 414.1 419.2 438.1 412.1 418 417.4 420.2 420.8 421.8 446.6 418.6 469.4 428.6 491.8 487.7 413.7 469.3 444.2 418.8 410.9 419 491.8 408.1 414.6 437 421.5 420.2 404.9 418.1 459.6 414.9 418.2 417.1 442.7 436.3 409.9 430.6 433.9 422.7 409.1 441.3 487 417.8 440.7 522.6 449.4 486.3 442.1 414.5 412.9 541 424.5 483.7 421.8 461.1 414.2 419.3 409.3 444.1 413.8 432.1 419.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04707 4.797e-05 0.05704 0.02188 0.001566 0.002916 0.005429 0.01964 0.003348 0.001684 0.02312 0.01634 0.002057 0.001287 0.02336 0.00635 0.0007296 0.0007604 0.005252 0.001166 0.001033 0.02272 0.0004108 0.001875 0.02399 0.000894 0.0009069 0.0006042 0.05757 0.01431 0.001076 0.01029 0.001348 0.000119 0.0004918 0.02512 0.004226 0.00139 0.007252 0.009354 0.01235 0.007655 0.0002257 0.008446 0.001174 0.001003 0.0123 0.01702 0.0008879 0.001079 0.0194 0.001298 0.001731 0.02568 0.003457 0.01284 0.06356 6.722e-05 0.005121 0.0006777 0.0004137 0.03564 0.0006365 0.04831 0.004941 0.007397 0.001543 0.007716 0.0006673 0.001073 1.562e-05 0.02019 0.0002733 0.0001988 0.00202 0.0005618 7.307e-05 0.00226 0.0222 0.0005222 0.04945 0.02029 0.0003693 0.000301 0.001215 0.0001194 0.0007272 0.1193 0.003924 0.001874 0.0001858 0.001958 0.0006062 0.007495 0.005999 0.0001719 0.00599 0.05031 0.005613 0.009813 
Uniformity values = 
0.8742 0.9111 0.9086 0.8741 0.9192 0.9082 0.9104 0.9204 0.9312 0.9089 0.8891 0.9267 0.8902 0.8966 0.9314 0.9283 0.9007 0.9213 0.889 0.8899 0.9186 0.8907 0.8865 0.8791 0.9031 0.9258 0.8861 0.9082 0.9188 0.8729 0.9054 0.9088 0.8981 0.8962 0.9016 0.8959 0.8932 0.9027 0.8852 0.919 0.9173 0.9035 0.9153 0.918 0.9212 0.9091 0.9117 0.9084 0.9085 0.922 0.9 0.9156 0.9114 0.9284 0.8932 0.9326 0.9046 0.9046 0.8669 0.9078 0.8717 0.8939 0.8815 0.9143 0.95 0.912 0.9046 0.8866 0.8998 0.9169 0.9071 0.9263 0.9024 0.9045 0.9175 0.8789 0.8436 0.9083 0.9255 0.9078 0.9031 0.8819 0.8516 0.8778 0.8834 0.8987 0.9175 0.9206 0.8901 0.9326 0.8969 0.9146 0.9283 0.9031 0.9098 0.903 0.9234 0.8964 0.9197 0.9364 
Minimum rate values = 
1.513e+06 1519 1.757e+06 7.135e+05 4.913e+04 9.251e+04 1.716e+05 6.091e+05 1.035e+05 5.34e+04 7.407e+05 5.042e+05 6.66e+04 4.139e+04 7.146e+05 1.967e+05 2.336e+04 2.38e+04 1.699e+05 3.779e+04 3.242e+04 7.268e+05 1.337e+04 6.147e+04 7.566e+05 2.785e+04 2.951e+04 1.919e+04 1.754e+06 4.691e+05 3.426e+04 3.248e+05 4.327e+04 3831 1.573e+04 7.979e+05 1.362e+05 4.44e+04 2.354e+05 2.922e+05 3.86e+05 2.434e+05 7115 2.643e+05 3.676e+04 3.182e+04 3.866e+05 5.356e+05 2.819e+04 3.376e+04 6.152e+05 4.086e+04 5.476e+04 7.872e+05 1.115e+05 3.945e+05 1.959e+06 2144 1.699e+05 2.153e+04 1.369e+04 1.128e+06 2.083e+04 1.486e+06 1.497e+05 2.331e+05 4.917e+04 2.5e+05 2.139e+04 3.374e+04 496.8 6.22e+05 8739 6340 6.345e+04 1.844e+04 2499 7.172e+04 6.84e+05 1.659e+04 1.538e+06 6.563e+05 1.251e+04 9892 3.966e+04 3834 2.286e+04 3.516e+06 1.269e+05 5.791e+04 5977 6.171e+04 1.884e+04 2.385e+05 1.896e+05 5493 1.866e+05 1.576e+06 1.756e+05 3.008e+05 
Average rate values = 
1.517e+07 4.79e+07 9.246e+06 1.451e+07 1.732e+07 3.648e+07 5.119e+07 2.278e+07 6.218e+07 3.481e+07 2.433e+07 3.787e+07 2.866e+07 2.695e+07 3.264e+07 2.091e+07 1.026e+08 3.877e+07 2.911e+07 2.082e+07 1.266e+07 2.973e+07 3.753e+07 6.558e+07 1.358e+07 5.565e+07 5.312e+07 3.16e+07 1.001e+07 2.66e+07 2.749e+07 2.039e+07 9.85e+06 4.06e+07 1.15e+07 1.04e+07 1.456e+07 7.066e+07 2.602e+07 2.303e+07 2.705e+07 1.714e+07 2.43e+07 3.772e+07 4.037e+07 1.399e+07 3.089e+07 2.18e+07 2.904e+07 5.708e+07 2.258e+07 1.102e+08 1.967e+07 2.965e+07 1.893e+07 2.648e+07 1.116e+07 6.89e+07 1.065e+07 1.731e+07 2.739e+07 9.018e+06 2.447e+07 1.058e+07 3.551e+07 2.579e+07 2.22e+07 2.095e+07 1.103e+07 2.708e+07 1.566e+07 1.56e+07 4.48e+07 4.414e+07 1.053e+07 8.422e+07 4.175e+07 3.522e+07 1.944e+07 4.327e+07 8.895e+06 2.122e+07 2.983e+07 5.862e+07 1.452e+07 9.36e+07 5.145e+07 9.149e+06 2.316e+07 4.613e+07 1.22e+07 4.366e+07 7.752e+07 1.66e+07 2.554e+07 2.346e+07 3.024e+07 2.192e+07 2.572e+07 9.159e+06 
Average illumination values = 
451.8 413.1 424.9 444.6 408.6 412.3 433 416.6 403.2 421.4 464.5 417.1 463.6 428.3 416.6 404.6 417.1 418.7 435.6 442 408.8 442.1 476.7 485 429.6 410.8 520.7 419.5 409.2 450.4 426.2 412.6 419.5 421.5 417.4 439.2 420.2 456.2 495 464.3 418.9 426.1 420.3 414.1 441.3 413.2 455.2 457.9 419.8 404 462.1 410.2 412.4 417.2 437.2 409.1 431.4 415.2 455 416.3 525.7 466 454.3 437.6 397.3 417.7 457.1 433.6 418.1 453.7 414 410.7 443.2 444.4 412.9 520.9 517.2 413.6 404.6 420.7 416.1 460.7 475.6 475.8 452.3 487.5 479.6 408.4 422 403.8 418.8 411.6 404.6 476.6 488.5 416.2 412.7 434.9 499.1 401.1 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.005212 0.005939 0.008108 0.002096 0.002805 0.0004119 0.000729 0.001462 0.0008828 0.02327 0.001102 0.001014 0.00203 1.18e-05 0.007676 0.001243 0.0005856 0.01526 0.004703 0.02966 0.00051 0.0009688 0.002156 0.02518 0.001842 0.01118 4.912e-05 0.0002687 0.02998 0.004196 0.001139 0.004415 0.008076 0.004585 0.0001908 0.001763 0.0008334 0.03946 0.0004727 0.001087 0.0001344 0.0001927 0.004184 0.002892 0.02975 0.000604 0.0002651 0.00115 0.0004628 0.005207 0.01243 0.004999 0.001388 0.01687 0.0007544 0.001842 1.269e-05 0.009085 3.926e-05 0.001888 0.001873 0.0001938 0.003839 0.0007872 0.00185 0.0006354 0.0006608 0.001875 0.0004251 0.001202 0.008993 0.001851 0.0001481 1.583e-06 0.004304 0.01072 8.584e-05 0.003604 0.001718 0.001135 0.02442 0.0005075 0.0001075 0.0001353 0.006285 0.003682 0.003426 0.000193 0.0007811 0.0004514 0.0001172 0.008541 0.000115 0.01279 0.001642 0.002719 0.00232 0.003732 5.621e-06 0.0007441 
Uniformity values = 
0.8776 0.901 0.9117 0.9356 0.9072 0.9146 0.8794 0.9135 0.8622 0.936 0.9128 0.9187 0.9341 0.9019 0.911 0.8998 0.9129 0.8994 0.9174 0.9029 0.9249 0.8898 0.9094 0.8955 0.9159 0.9063 0.9187 0.9062 0.9032 0.8898 0.8966 0.9187 0.9063 0.9046 0.9106 0.929 0.9189 0.9098 0.9092 0.9212 0.9011 0.912 0.9206 0.9044 0.9222 0.9019 0.8693 0.9083 0.8799 0.8608 0.9206 0.9468 0.9124 0.9277 0.8928 0.915 0.9065 0.9332 0.8978 0.9139 0.8876 0.9311 0.9131 0.9198 0.9156 0.8983 0.9097 0.9033 0.9207 0.9392 0.9273 0.9308 0.9008 0.8881 0.9166 0.9176 0.9065 0.8754 0.9024 0.871 0.9079 0.9039 0.9201 0.8937 0.9332 0.9157 0.8906 0.9295 0.8798 0.8932 0.9105 0.907 0.891 0.9465 0.9159 0.9254 0.8896 0.9086 0.9071 0.9115 
Minimum rate values = 
1.708e+05 1.896e+05 2.555e+05 6.458e+04 8.907e+04 1.299e+04 2.391e+04 4.616e+04 2.953e+04 7.085e+05 3.482e+04 3.184e+04 6.263e+04 377.5 2.421e+05 3.983e+04 1.85e+04 4.856e+05 1.476e+05 9.327e+05 1.591e+04 3.14e+04 6.832e+04 8e+05 5.796e+04 3.538e+05 1543 8554 9.421e+05 1.357e+05 3.664e+04 1.383e+05 2.56e+05 1.459e+05 6044 5.472e+04 2.616e+04 1.225e+06 1.5e+04 3.402e+04 4302 6097 1.309e+05 9.212e+04 9.161e+05 1.932e+04 8798 3.65e+04 1.517e+04 1.74e+05 3.87e+05 1.519e+05 4.386e+04 5.199e+05 2.437e+04 5.802e+04 403.8 2.795e+05 1262 5.955e+04 6.081e+04 6004 1.21e+05 2.468e+04 5.824e+04 2.04e+04 2.095e+04 5.983e+04 1.332e+04 3.69e+04 2.785e+05 5.731e+04 4744 51.45 1.352e+05 3.352e+05 2732 1.185e+05 5.489e+04 3.758e+04 7.66e+05 1.62e+04 3371 4367 1.937e+05 1.158e+05 1.108e+05 5989 2.561e+04 1.458e+04 3713 2.704e+05 3723 3.874e+05 5.169e+04 8.464e+04 7.514e+04 1.183e+05 178.8 2.355e+04 
Average rate values = 
1.289e+07 1.018e+07 1.639e+07 1.484e+07 2.57e+07 3.02e+07 6.61e+07 1.631e+07 2.389e+07 2.41e+07 7.818e+06 2.867e+07 1.929e+07 2.27e+07 1.349e+07 2.155e+07 7.985e+06 7.759e+06 8.029e+06 8.211e+06 4.678e+07 3.022e+07 1.198e+07 8.044e+06 1.291e+07 1.143e+07 3.799e+07 8.362e+06 7.675e+06 1.205e+07 1.551e+07 2.015e+07 2.395e+07 1.327e+07 2.108e+07 2.171e+07 1.439e+07 1.265e+07 1.913e+07 5.719e+07 1.947e+07 1.938e+07 1.056e+07 1.06e+07 7.551e+06 2.606e+07 3.067e+07 7.591e+06 3.973e+07 8.729e+06 1.332e+07 2.727e+07 2.305e+07 1.378e+07 3.038e+07 1.16e+07 2.54e+07 7.551e+06 2.731e+07 7.739e+06 9.762e+06 9.788e+06 1.477e+07 1.655e+07 3.522e+07 9.41e+06 2.278e+07 9.178e+06 1.001e+07 2.274e+07 8.699e+06 3.772e+07 2.206e+07 2.08e+07 9.029e+06 1.299e+07 2.024e+07 2.933e+07 2.706e+07 3.467e+07 7.842e+06 2.041e+07 3.699e+07 5.23e+07 2.449e+07 9.948e+06 4.949e+07 3.679e+07 2.321e+07 2.523e+07 2.263e+07 8.041e+06 2.648e+07 2.467e+07 9.564e+06 1.661e+07 3.697e+07 1.878e+07 4.554e+07 4.729e+07 
Average illumination values = 
450 439.2 417.2 401.4 412.8 423.7 449.7 419.3 454.9 403.4 427.1 417.4 402.1 416.6 412.1 437.1 411.4 422.7 409.4 416 411.2 470.1 414.9 430 417.4 416.8 409.4 415.3 431.9 439.9 456.6 460.4 425.3 442.4 412.4 436.7 409.1 442.4 414 403.8 461.4 411.9 413.1 431.8 416.9 434 473.9 412.8 505.2 460.5 407.5 422.2 417.6 435.3 473.9 434.5 415 403.9 435.5 414.5 449.1 403.4 410.1 409.8 423.1 446.2 413.2 434 417.3 400.2 405.1 404.6 431.1 427.7 409 409.4 414.5 457.8 420.3 492.6 413.7 454.4 410.4 438.9 406.1 410.1 478 426.5 490.4 435.8 419.6 414.2 474.1 397 410.2 405.8 453.2 417.7 444.7 435.6 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003113 0.002159 0.00185 0.001488 0.0004106 0.0008386 0.0002237 0.001149 0.001062 0.00107 0.002427 6.34e-05 0.003092 0.0001211 0.007841 0.0002318 0.001644 0.0001698 0.0006963 0.0007163 0.002093 0.001203 0.0001391 0.0005863 0.004423 0.001128 0.003582 0.009576 0.0001292 0.001796 0.0007334 0.02901 0.0004219 0.0004572 2.741e-05 0.005464 0.003396 0.006171 8.309e-05 0.001252 0.001474 0.002059 0.02301 0.007728 0.002127 0.0004248 1.172e-05 0.004856 3.711e-05 0.002271 0.001694 3.156e-05 0.0008918 0.02487 0.0007173 0.0004108 0.0002184 0.002424 0.001429 0.002379 0.0001472 1.679e-06 0.003018 0.0001651 0.003586 0.002424 0.007552 0.00139 0.0001594 0.000126 0.005848 0.002048 0.002763 0.0004529 0.0004558 0.0002473 0.0003202 0.01984 0.01166 0.002149 0.002235 0.000182 1.025e-05 0.006562 0.0001604 0.007864 0.001296 0.001036 0.006685 0.0001182 0.0001059 0.001792 0.001455 0.001742 0.00673 0.004831 0.01954 0.001606 0.0006114 0.0007988 
Uniformity values = 
0.8892 0.9213 0.9193 0.9019 0.9192 0.918 0.9145 0.9161 0.9205 0.9381 0.9333 0.9311 0.9296 0.9134 0.9293 0.8845 0.9044 0.8625 0.9172 0.8971 0.9187 0.9098 0.9059 0.9048 0.8896 0.8977 0.9379 0.92 0.9132 0.9325 0.9195 0.9207 0.9166 0.9185 0.9121 0.9476 0.9064 0.9304 0.9286 0.8892 0.9281 0.9207 0.9447 0.9396 0.9229 0.906 0.897 0.9492 0.9002 0.9157 0.8842 0.9225 0.9313 0.9102 0.8977 0.8716 0.8777 0.9494 0.9251 0.933 0.9106 0.9017 0.9056 0.9261 0.8752 0.8748 0.9404 0.9039 0.917 0.8956 0.9333 0.9433 0.9077 0.8942 0.8997 0.921 0.9068 0.9472 0.9377 0.9283 0.89 0.9184 0.9108 0.9181 0.9114 0.9225 0.9167 0.8852 0.9288 0.8945 0.908 0.9135 0.9292 0.9139 0.9234 0.9261 0.9328 0.8912 0.8946 0.9212 
Minimum rate values = 
1.008e+05 6.753e+04 5.801e+04 4.755e+04 1.288e+04 2.635e+04 7058 3.615e+04 3.328e+04 3.29e+04 7.494e+04 1965 9.583e+04 3826 2.424e+05 7561 5.241e+04 5680 2.19e+04 2.303e+04 6.566e+04 3.813e+04 4429 1.869e+04 1.431e+05 3.623e+04 1.1e+05 2.988e+05 4082 5.553e+04 2.301e+04 8.952e+05 1.328e+04 1.436e+04 867 1.659e+05 1.079e+05 1.907e+05 2582 4.061e+04 4.58e+04 6.444e+04 6.942e+05 2.363e+05 6.643e+04 1.353e+04 377.1 1.472e+05 1189 7.147e+04 5.523e+04 987 2.762e+04 7.777e+05 2.305e+04 1.359e+04 7180 7.357e+04 4.455e+04 7.348e+04 4666 53.72 9.6e+04 5145 1.18e+05 7.985e+04 2.308e+05 4.434e+04 5014 4058 1.802e+05 6.256e+04 8.771e+04 1.461e+04 1.461e+04 7747 1.019e+04 5.982e+05 3.564e+05 6.673e+04 7.238e+04 5718 324.9 2.055e+05 5078 2.449e+05 4.075e+04 3.375e+04 2.069e+05 3813 3366 5.653e+04 4.515e+04 5.494e+04 2.095e+05 1.501e+05 5.981e+05 5.196e+04 1.971e+04 2.501e+04 
Average rate values = 
1.063e+07 7.069e+06 1.965e+07 1.564e+07 2.553e+07 2.786e+07 1.188e+07 1.868e+07 6.28e+06 3.186e+07 1.441e+07 2.415e+07 1.618e+07 7.46e+06 6.845e+06 2.84e+07 8.187e+06 3.137e+07 9.219e+06 7.002e+06 1.055e+07 6.229e+06 8.298e+06 7.336e+06 6.526e+06 1.299e+07 1.67e+07 2.952e+07 1.335e+07 2.006e+07 1.2e+07 9.633e+06 3.682e+07 1.531e+07 1.69e+07 1.558e+07 1.259e+07 6.764e+06 3.804e+07 6.518e+06 6.731e+06 7.218e+06 8.763e+06 1.453e+07 1.183e+07 2.604e+07 2.187e+07 1.729e+07 3.334e+07 5.91e+06 7.435e+06 4.687e+07 1.405e+07 9.74e+06 6.438e+06 1.32e+07 9.918e+06 7.267e+06 6.316e+06 9.936e+06 2.415e+07 2.229e+07 9.396e+06 1.866e+07 2.528e+07 1.103e+07 8.332e+06 2.244e+07 2.708e+07 2.563e+07 2.004e+07 3.495e+07 6.246e+06 1.997e+07 2.223e+07 6.681e+06 8.284e+06 1.929e+07 2.596e+07 1.134e+07 2.558e+07 1.941e+07 1.802e+07 7.445e+06 4.418e+07 6.634e+06 1.047e+07 4.26e+07 8.297e+06 8.511e+06 9.56e+06 1.889e+07 1.819e+07 7.043e+06 8.219e+06 7.126e+06 9.462e+06 2.149e+07 3.532e+07 9.246e+06 
Average illumination values = 
446.8 416.7 422.3 415.2 421.7 416.3 418.1 408.8 423.4 408.8 402.4 404.7 412.5 411.5 409.1 485.6 425.9 505.7 411.3 419.6 409 414.1 414.8 434.8 439.9 456.1 424.7 411.2 414 436.2 408.8 437 408.1 452 411.9 401.3 427.6 414.6 404.5 445.5 427.9 413.4 417.1 401.8 437.6 463.6 447.8 400.8 438.1 412.4 450.8 407.2 402.1 414 446.5 458.6 450.5 406.5 406.4 403.7 426.4 420.5 414.9 405.7 460.7 453 399.4 445.4 410.7 437.9 406.1 397 414.9 452.5 436.1 413.8 421.2 396.8 400.7 404.6 454.4 413.3 412.5 407.9 409.7 415.5 409.6 455.3 409.4 434.8 428.9 424.3 409.6 433 414.9 433.8 397.4 433.5 445.2 409 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.646e-05 0.04482 0.0004029 0.0009462 0.00147 0.0002495 0.001214 0.0003038 0.001441 1.512e-05 0.0004289 7.99e-05 0.0008288 0.0002781 0.0009279 0.0001077 0.0001466 0.0002809 7.011e-05 0.0001003 0.02193 0.0007759 0.004582 0.002003 0.0002113 0.0006539 0.007071 9.903e-05 0.0005643 2.832e-05 0.0008857 0.0003477 0.00187 0.0004744 0.001068 0.0006577 0.02162 0.001383 0.01096 0.0006464 2.214e-05 7.344e-05 0.001082 8.681e-06 0.003814 0.001154 0.0001281 0.0005177 0.0003559 0.0002569 0.004355 6.864e-05 2.527e-06 0.003113 8.904e-05 0.005021 0.000171 0.007081 0.000156 0.0001291 0.005442 0.003305 0.0002769 0.003133 0.0001097 0.0004848 0.01365 0.00218 0.001972 0.002168 0 0.007209 0.0002206 0.003032 0.0006849 0.001308 0.0002974 9.187e-05 0.001655 0.003465 0.001783 0.003764 0.00108 0.001501 0.0001602 0.001493 0.0001195 0.0001255 0.0002505 0.0004994 0.001435 1.362e-05 0.004262 0.003475 0.0004304 0.001854 0.000169 0.0002545 0.0003204 0.0007448 
Uniformity values = 
0.8864 0.9091 0.9462 0.9121 0.9373 0.9393 0.9283 0.9173 0.9255 0.9114 0.9255 0.9148 0.9333 0.8622 0.9234 0.9034 0.9378 0.9281 0.9107 0.9269 0.9133 0.9203 0.8981 0.9172 0.9102 0.9074 0.9123 0.9112 0.8747 0.9163 0.9501 0.9109 0.929 0.8959 0.9392 0.8875 0.9475 0.9306 0.9247 0.9316 0.9425 0.9195 0.9166 0.8533 0.9368 0.9313 0.8963 0.9182 0.8991 0.9216 0.9377 0.9327 0.9246 0.9224 0.9262 0.9083 0.894 0.9295 0.9147 0.9001 0.9424 0.938 0.9181 0.9398 0.9094 0.9109 0.9468 0.9363 0.8828 0.9176 0.9035 0.925 0.9217 0.9152 0.9261 0.9202 0.9143 0.9171 0.9236 0.9154 0.9089 0.9262 0.9406 0.8894 0.9013 0.9216 0.9475 0.8757 0.8831 0.9197 0.9391 0.941 0.9327 0.8769 0.9111 0.9266 0.9299 0.8901 0.8545 0.9272 
Minimum rate values = 
861.3 1.389e+06 1.228e+04 2.991e+04 4.522e+04 7663 3.772e+04 9556 4.49e+04 478.6 1.337e+04 2520 2.561e+04 9306 2.898e+04 3440 4511 8731 2221 3124 6.846e+05 2.432e+04 1.468e+05 6.294e+04 6697 2.079e+04 2.228e+05 3135 1.861e+04 891.6 2.689e+04 1.101e+04 5.803e+04 1.527e+04 3.278e+04 2.137e+04 6.51e+05 4.286e+04 3.399e+05 2.001e+04 677.9 2305 3.405e+04 293.6 1.172e+05 3.574e+04 4123 1.626e+04 1.142e+04 8041 1.337e+05 2123 78.88 9.721e+04 2774 1.591e+05 5518 2.19e+05 4921 4137 1.661e+05 1.015e+05 8702 9.603e+04 3479 1.535e+04 4.131e+05 6.712e+04 6.438e+04 6.811e+04 0 2.24e+05 6906 9.545e+04 2.133e+04 4.098e+04 9385 2890 5.165e+04 1.09e+05 5.656e+04 1.17e+05 3.311e+04 4.866e+04 5129 4.671e+04 3639 4134 8185 1.566e+04 4.404e+04 417.5 1.316e+05 1.141e+05 1.363e+04 5.768e+04 5243 8249 1.082e+04 2.317e+04 
Average rate values = 
9.603e+06 4.726e+06 1.813e+07 1.465e+07 2.425e+07 1.33e+07 2.061e+07 5.423e+06 1.916e+07 7.71e+06 1.384e+07 5.418e+06 6.075e+06 4.111e+07 1.246e+07 1.674e+07 5.47e+06 1.033e+07 5.421e+06 4.995e+06 5.87e+06 1.325e+07 5.705e+06 1.629e+07 6.901e+06 1.401e+07 9.092e+06 4.904e+06 1.856e+07 1.479e+07 5.73e+06 1.811e+07 7.322e+06 7.347e+06 1.935e+07 6.36e+06 6.96e+06 1.604e+07 6.017e+06 8.022e+06 7.146e+06 6.396e+06 1.252e+07 3.703e+07 1.283e+07 8.627e+06 1.7e+07 1.167e+07 5.721e+06 2.874e+07 6.012e+06 6.597e+06 1.107e+07 8.248e+06 1.666e+07 1.219e+07 3.013e+07 5.364e+06 2.344e+07 2.634e+07 2.331e+07 3.675e+07 2.016e+07 1.807e+07 1.21e+07 6.191e+06 1.592e+07 6.628e+06 2.197e+07 1.504e+07 3.619e+07 6.992e+06 2.025e+07 5.427e+06 9.172e+06 7.869e+06 9.828e+06 6.651e+06 1.377e+07 1.842e+07 5.604e+06 5.783e+06 1.5e+07 1.435e+07 3.441e+07 1.031e+07 1.221e+07 3.259e+07 5.603e+06 7.47e+06 4.921e+06 1.771e+07 1.36e+07 5.427e+06 6.83e+06 8.076e+06 4.383e+07 1.127e+07 3.481e+07 1.975e+07 
Average illumination values = 
442.3 413.1 399 411.6 404.7 407 403.4 423.8 410.4 412.3 413.1 409.9 407.3 463.7 417.1 448.9 401.3 404.8 413.7 405.2 420.1 455.5 436.5 412.5 415.3 433.6 439.6 413.9 449.2 410 400.4 429.9 422.6 438.9 405.6 438 415.8 409.4 430.1 424.5 399.2 409.9 421.3 499.6 399.7 404.5 452.8 423.2 430.6 451.2 401.4 402.7 407.2 407.3 405.7 429.2 479.6 404.2 448.8 435.7 402.2 396.1 418.8 401.5 419.4 418.5 396.9 401.3 465.8 413.7 445.9 404.7 404.4 422.5 412.2 415.2 422.7 424.6 419.7 409.1 446.6 421.6 430.7 435.2 442.6 409.3 396.5 462.8 445.6 413.8 400 400.3 424.8 461.3 438.3 414 406.1 446.8 498.8 420.1 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.816e-05 0.009283 0.000448 0.0006257 0.001369 0.001144 0.0003344 0.00153 1.515e-05 0.0003667 4.616e-05 4.34e-05 0.001329 4.185e-05 0.0001345 0.0006877 4.025e-05 0.0005196 5.291e-05 0.003299 0.002177 0.0001824 5.861e-07 0.002674 4.902e-05 1.335e-05 0.001124 0.0003718 0.0001543 0.001331 0.001238 0.001477 0.0118 0.003418 0.0002284 1.796e-05 2.293e-05 0.001081 2.485e-05 0.001154 0.0001277 7.835e-05 0.0001039 0.000594 0.000339 5.816e-05 0.0007183 0.0001409 0.004989 0.0001753 0.0005172 7.914e-05 0.0001213 0.001621 0.0002556 0.0006656 0.0002147 0.0001656 0.005147 0.0006054 0.003048 0 0.0001462 0.0003389 0.008212 0.0004033 0.01278 7.115e-05 0.0006105 0.001128 0.001678 0.005766 0.002611 0.0009338 0.0005457 0.0002234 8.491e-05 0.0002619 0.001423 0.0001405 0.0005459 0.001928 0.0004767 0.001967 0.0002519 0.0002034 0.001931 0.001614 2.488e-05 0.0004915 0.0002469 5.078e-05 0.0001809 4.484e-06 0.0003129 0.001341 2.085e-05 0.0003306 0.005698 0.0002681 
Uniformity values = 
0.8964 0.919 0.9361 0.9383 0.9375 0.9355 0.9351 0.9325 0.9387 0.9443 0.9033 0.9267 0.9288 0.9022 0.9344 0.9382 0.9231 0.9179 0.899 0.9391 0.9157 0.9207 0.9065 0.9166 0.9165 0.8861 0.9524 0.9281 0.9322 0.9025 0.9154 0.931 0.9504 0.9229 0.928 0.9604 0.9244 0.9198 0.8741 0.9305 0.9023 0.9126 0.8986 0.9306 0.9381 0.9287 0.885 0.9311 0.9084 0.8794 0.9171 0.8969 0.9427 0.9101 0.9373 0.922 0.9177 0.9254 0.9414 0.9356 0.9256 0.9194 0.9272 0.9314 0.9332 0.8889 0.9295 0.9236 0.9395 0.928 0.9205 0.9213 0.9476 0.9085 0.896 0.9097 0.8718 0.8893 0.9429 0.954 0.9347 0.9175 0.9265 0.9232 0.9176 0.9084 0.9387 0.9593 0.884 0.9323 0.9185 0.9276 0.916 0.9072 0.9219 0.9117 0.9465 0.9219 0.9253 0.908 
Minimum rate values = 
906.5 2.9e+05 1.381e+04 1.924e+04 4.21e+04 3.528e+04 1.032e+04 4.731e+04 465.7 1.12e+04 1475 1351 4.125e+04 1339 4152 2.114e+04 1258 1.633e+04 1698 1.012e+05 6.852e+04 5715 18.66 8.406e+04 1543 434.7 3.404e+04 1.156e+04 4775 4.251e+04 3.898e+04 4.574e+04 3.562e+05 1.067e+05 7099 539.7 715.8 3.391e+04 820.2 3.576e+04 4083 2477 3337 1.841e+04 1.043e+04 1807 2.341e+04 4367 1.58e+05 5750 1.627e+04 2546 3712 5.136e+04 7866 2.082e+04 6750 5162 1.573e+05 1.866e+04 9.486e+04 0 4550 1.05e+04 2.528e+05 1.309e+04 3.939e+05 2222 1.874e+04 3.505e+04 5.255e+04 1.8e+05 7.939e+04 2.964e+04 1.757e+04 7086 2810 8495 4.352e+04 4250 1.685e+04 6.056e+04 1.484e+04 6.142e+04 7920 6459 5.929e+04 4.851e+04 812 1.521e+04 7754 1579 5697 142.6 9791 4.241e+04 635.5 1.034e+04 1.771e+05 8519 
Average rate values = 
9.753e+06 4.433e+06 1.305e+07 4.918e+06 1.209e+07 1.413e+07 4.887e+06 1.7e+07 2.248e+07 1.324e+07 2.015e+07 5.57e+06 7.63e+06 1.548e+07 4.565e+06 9.674e+06 4.744e+06 5.169e+06 4.792e+06 5.929e+06 1.342e+07 7.269e+06 2.222e+07 8.668e+06 1.866e+07 1.429e+07 1.208e+07 1.004e+07 6.658e+06 4.585e+06 5.075e+06 6.607e+06 4.871e+06 4.537e+06 8.821e+06 1.401e+07 5.766e+06 1.119e+07 3.281e+07 7.476e+06 1.369e+07 1.057e+07 5.07e+06 2.656e+07 7.503e+06 1.834e+07 2.259e+07 1.958e+07 1.069e+07 3.07e+07 2.086e+07 2.738e+07 1.724e+07 2.377e+07 5.147e+06 1.887e+07 4.476e+06 7.549e+06 1.616e+07 1.267e+07 1.858e+07 1.753e+07 6.259e+06 1.28e+07 4.552e+06 3.405e+07 4.124e+06 8.82e+06 1.362e+07 1.492e+07 5.001e+06 4.349e+06 8.506e+06 1.804e+07 1.199e+07 1.361e+07 2.059e+07 4.981e+06 9.129e+06 5.571e+06 4.506e+06 4.482e+06 4.457e+06 8.141e+06 1.672e+07 1.311e+07 5.033e+06 8.67e+06 1.287e+07 5.087e+06 1.786e+07 2.602e+07 7.657e+06 9.977e+06 9.439e+06 1.533e+07 4.63e+06 5.643e+06 1.649e+07 1.665e+07 
Average illumination values = 
437.4 408.7 400 401.3 403.8 400.3 415.7 401.3 401.4 406.1 433.7 419.3 414.7 446.7 402.7 399.7 407.7 428.5 429.7 416.2 413.2 407.9 434.3 431.4 407.6 456.9 399.6 416.6 416.1 438.9 432.2 414.1 394.5 435 420.1 396.1 407.8 419.2 455.2 402.7 449.2 421.2 430.5 434.6 401.1 405.3 453.6 463.5 431.7 465.7 439 447.8 410.3 418.8 401.5 437.6 416 412.6 398.4 399.7 419.2 415.2 403.7 400.2 411.3 452.2 403.3 421.6 412.6 410.5 441 421.6 390.1 418.6 435.7 427.5 464.6 442.5 400.5 393.8 402.3 455.4 411 408.3 417.7 435.3 410.7 395.8 452.1 431.1 419.3 443.7 431.9 432.1 407.6 431.1 398.3 412.8 425.9 422.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.951e-05 0.001865 1.781e-06 0.001724 0.0002112 0.001215 0.0001025 1.566e-05 1.201e-05 9.758e-05 0.0006569 0.0002826 7.672e-05 0.0002756 5.052e-05 0.0002853 5.667e-05 0.004065 0.0001273 0.001221 0.0007515 4.669e-05 7.085e-06 0.0005919 0.0009322 5.425e-05 7.165e-05 1.155e-05 0.004801 0.001173 0.0002557 1.875e-05 2.398e-05 0.001776 5.137e-05 0.0001933 8.619e-05 0.0003161 0.0007181 0.0006785 3.094e-06 0.004062 0.0001048 0.003824 0.001092 0.0001835 0.0001123 0.00162 0.0002137 0.0004059 9.553e-05 0.0001947 0.001987 0.0001854 1.164e-05 0.0001454 0.0003451 0.001712 0.0003632 3.383e-05 0.0001267 0.001837 0.001568 0.006421 0.002006 0.0001905 0.0004806 0.0001803 0.0003428 0.0001139 0.001697 1.046e-05 0.00212 0.0006738 0.0005117 0.0004947 0.0005387 0.0003026 3.02e-05 0.0001852 0.0002472 0.0003637 9.842e-06 2.29e-06 0.0002887 8.552e-06 0.0003467 0.006927 0.0002666 0.0009164 0.01421 0.0002158 0.0007918 0.0004627 0.0002272 6.636e-06 0.0001847 0.0002571 6.617e-05 9.531e-05 
Uniformity values = 
0.9235 0.9513 0.9117 0.9393 0.9298 0.9476 0.9394 0.9477 0.9462 0.939 0.94 0.9112 0.923 0.9525 0.9261 0.9288 0.9091 0.9289 0.9277 0.9251 0.9029 0.929 0.908 0.9493 0.9351 0.9454 0.9008 0.902 0.9538 0.903 0.9373 0.9677 0.9283 0.9118 0.9416 0.938 0.9002 0.9061 0.9588 0.9448 0.9321 0.9442 0.9407 0.8634 0.9502 0.938 0.911 0.9094 0.9274 0.9297 0.9192 0.9497 0.9367 0.8854 0.9313 0.9231 0.9363 0.9393 0.9281 0.9152 0.9085 0.9337 0.9224 0.9389 0.944 0.9208 0.9201 0.941 0.9267 0.8971 0.9557 0.9347 0.8992 0.9368 0.9451 0.9364 0.9492 0.9349 0.8953 0.936 0.9186 0.9219 0.9234 0.9207 0.9027 0.9457 0.9328 0.9339 0.9198 0.9208 0.9407 0.927 0.9352 0.9446 0.8801 0.8946 0.9351 0.9222 0.9303 0.9375 
Minimum rate values = 
1547 5.652e+04 56.38 5.292e+04 6553 3.698e+04 3149 476.9 366.2 2998 2.016e+04 8946 2398 8347 1574 8860 1799 1.26e+05 3960 3.805e+04 2.401e+04 1450 225.1 1.799e+04 2.875e+04 1656 2295 369.6 1.449e+05 3.744e+04 7870 559 745.4 5.613e+04 1574 5947 2763 1.006e+04 2.16e+04 2.071e+04 95.78 1.239e+05 3213 1.275e+05 3.313e+04 5643 3557 5.137e+04 6649 1.26e+04 2999 5915 6.114e+04 6042 360.7 4543 1.063e+04 5.255e+04 1.129e+04 1067 4023 5.671e+04 4.899e+04 1.967e+05 6.125e+04 5967 1.507e+04 5528 1.067e+04 3663 5.12e+04 322.9 6.796e+04 2.075e+04 1.562e+04 1.524e+04 1.637e+04 9337 973.2 5708 7764 1.138e+04 307.6 71.77 9226 260.9 1.072e+04 2.132e+05 8361 2.87e+04 4.325e+05 6716 2.442e+04 1.413e+04 7449 214 5699 8044 2052 2933 
Average rate values = 
4.516e+06 6.981e+06 9.284e+06 1.849e+07 9.425e+06 4.502e+06 2.117e+07 6.1e+06 1.228e+07 4.73e+06 9.837e+06 1.886e+07 7.04e+06 7.438e+06 4.286e+06 4.528e+06 4.285e+06 4.794e+06 2.102e+07 9.978e+06 6.929e+06 4.15e+06 1.155e+07 8.92e+06 3.714e+06 2.565e+07 3.952e+06 4.356e+06 6.01e+06 1.154e+07 5.003e+06 1.509e+07 4.992e+06 4.973e+06 1.198e+07 7.383e+06 4.203e+06 4.699e+06 4.842e+06 4.954e+06 1.712e+07 1.323e+07 1.601e+07 4.721e+06 4.161e+06 1.533e+07 1.513e+07 2.194e+07 6.768e+06 1.662e+07 4.873e+06 1.928e+07 5.518e+06 1.134e+07 1.804e+07 5.614e+06 1.226e+07 4.201e+06 1.124e+07 5.493e+06 4.936e+06 6.48e+06 3.952e+06 4e+06 1.088e+07 2.727e+07 6.984e+06 4.318e+06 4.293e+06 1.067e+07 4.63e+06 4.039e+06 4.13e+06 3.937e+06 8.729e+06 6.057e+06 5.175e+06 1.14e+07 1.437e+07 4.559e+06 1.646e+07 9.329e+06 1.327e+07 3.616e+07 1.25e+07 1.624e+07 4.857e+06 1.056e+07 1.384e+07 2.095e+07 4.127e+06 7.004e+06 4.201e+06 4.314e+06 1.682e+07 7.809e+06 1.316e+07 1.748e+07 1.287e+07 2.601e+07 
Average illumination values = 
414.1 394.8 411.6 400.6 399.5 408.1 403 397.7 405.3 404.9 397.5 433.8 407.8 394.5 406.3 422.5 425 419.4 407.6 429.5 431.7 400 447.2 400.9 413.7 409.3 434.9 429.5 412.7 427.4 447.6 393.1 406.1 432.7 397.7 401.7 440.6 428.2 400.6 398.4 403.8 393.2 399.1 459.5 395.3 430.5 430.5 418.7 414.6 421.7 408.9 403.4 399.7 440.6 407.4 405.5 398.1 409 406.6 422.3 421.4 396.5 440.3 413.7 393.7 432.4 407.6 399.2 415.3 440 393.1 402.3 450.2 404.3 400.4 406.8 404.8 415.2 444.1 429.4 419.3 440.7 431.3 424.1 436.9 400 407.9 421.9 417.2 438 410.4 417.4 408.6 406.8 451.9 434.8 425.9 429.9 420.7 402.4 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.227e-05 0.0004958 2.293e-06 0.001605 0.001193 0.0007643 2.311e-05 0.00027 9.779e-05 0.001024 0.000244 0.000116 0.0005322 4.701e-06 0.001781 0.002357 0.002083 0.0002345 0.000819 3.838e-05 1.336e-05 0.0007955 0.001055 0.0005516 0.001142 0.002028 0.001161 0.000264 2.672e-05 3.477e-05 5.807e-06 2.665e-05 0.0001992 0.0003177 0.0002787 0.0006884 2.434e-06 0.003833 0.0001097 0.0003021 0.000186 2.564e-05 0.002553 0.0003152 0.0007903 7.335e-05 0.0001967 0.0004975 0.000427 0 2.484e-05 0.004227 0.0002375 5.577e-05 0.0001286 0.001005 0.001987 0.001395 0.001426 0.0003024 7.493e-05 5.139e-05 0.0001908 7.466e-05 0.0002694 0.0006012 0.001392 0.000205 0.0001247 0.001436 0.00123 0.0001091 0.000247 9.424e-05 2.981e-05 3.699e-05 0.001372 7.413e-06 0.0009462 0.0004445 0.0005787 0.005045 0.0007479 0.003203 0.0001936 3.506e-06 5.854e-05 0.002155 5.128e-05 4.089e-05 4.204e-05 0.0002041 8.108e-05 6.302e-05 0.0001323 8.551e-05 1.824e-05 1.421e-06 2.395e-05 0.0005044 
Uniformity values = 
0.9353 0.9617 0.9252 0.9603 0.9428 0.9545 0.9531 0.944 0.9401 0.9449 0.9034 0.9396 0.9544 0.9294 0.9259 0.9417 0.928 0.9259 0.9035 0.9343 0.9064 0.9431 0.9501 0.9254 0.9024 0.95 0.907 0.9522 0.9685 0.9345 0.882 0.9365 0.913 0.8994 0.9584 0.9501 0.9323 0.9473 0.8993 0.898 0.9225 0.9077 0.9348 0.955 0.9481 0.9356 0.9524 0.9491 0.9375 0.9279 0.8932 0.9477 0.8939 0.928 0.934 0.9516 0.9273 0.945 0.9391 0.9037 0.9237 0.9235 0.8999 0.9557 0.9324 0.9104 0.9409 0.9163 0.9149 0.9556 0.9062 0.9339 0.924 0.9054 0.9365 0.9039 0.9259 0.8869 0.9155 0.9097 0.927 0.9374 0.9251 0.9516 0.9102 0.8473 0.8925 0.9582 0.9373 0.952 0.9412 0.944 0.9416 0.9294 0.9376 0.925 0.8942 0.9025 0.9141 0.9143 
Minimum rate values = 
1921 1.487e+04 71.51 4.818e+04 3.65e+04 2.309e+04 699.6 8252 3001 3.125e+04 7793 3562 1.609e+04 145.9 5.546e+04 7.212e+04 6.468e+04 7306 2.614e+04 1185 425.4 2.433e+04 3.202e+04 1.719e+04 3.648e+04 6.152e+04 3.69e+04 8000 796.1 1073 190 821.1 6296 1.019e+04 8389 2.09e+04 75.32 1.165e+05 3520 9704 5818 815.2 7.869e+04 9521 2.404e+04 2262 5960 1.512e+04 1.314e+04 0 802.3 1.284e+05 7664 1734 3972 3.045e+04 6.176e+04 4.257e+04 4.377e+04 9654 2340 1605 6117 2254 8337 1.905e+04 4.266e+04 6455 3933 4.332e+04 3.914e+04 3370 7712 3003 918.4 1181 4.273e+04 241.2 2.981e+04 1.409e+04 1.801e+04 1.549e+05 2.332e+04 9.695e+04 6137 119.4 1892 6.481e+04 1578 1239 1289 6238 2484 1956 4071 2667 588.7 45.42 756 1.591e+04 
Average rate values = 
3.515e+06 9.731e+06 9.324e+06 4.497e+06 1.395e+07 4.238e+06 5.269e+06 1.268e+07 4.294e+06 4.992e+06 1.649e+07 5.535e+06 5.71e+06 6.44e+06 4.743e+06 5.003e+06 1.043e+07 9.193e+06 5.836e+06 7.037e+06 2.234e+07 3.858e+06 3.94e+06 3.732e+06 4.149e+06 4.995e+06 9.723e+06 4.615e+06 4.143e+06 3.508e+06 4.596e+06 6.335e+06 4.115e+06 3.797e+06 4.257e+06 4.537e+06 6.654e+06 9.499e+06 1.716e+07 8.431e+06 9.456e+06 1.947e+07 1.478e+07 5.117e+06 5.514e+06 3.982e+06 1.88e+07 5.758e+06 1.224e+07 1.823e+07 2.169e+07 3.642e+06 1.522e+07 3.455e+06 4.366e+06 1.061e+07 3.943e+06 3.794e+06 1.157e+07 1.264e+07 9.406e+06 1.285e+07 4.087e+06 4.207e+06 7.742e+06 3.948e+06 3.673e+06 4.259e+06 2.246e+07 4.16e+06 1.686e+07 4.121e+06 1.445e+07 8.3e+06 1.555e+07 4.809e+06 1.335e+07 1.769e+07 1.37e+07 3.816e+06 2.028e+07 3.729e+06 7.365e+06 4.16e+06 1.984e+07 1.837e+07 1.504e+07 9.415e+06 1.281e+07 2.217e+07 3.892e+06 6.92e+06 9.129e+06 1.001e+07 4.153e+06 1.76e+07 5.506e+06 9.126e+06 1.199e+07 1.868e+07 
Average illumination values = 
406.7 394.7 405.5 392.2 397.2 401 394.2 401.7 404.4 394.9 443.4 400.6 392.9 404.8 404.5 414.9 407.6 429.4 431.4 398.2 445 410.7 402.4 424.6 428.5 404.5 425 440.6 389.1 404.1 439 400.1 433.6 431.8 400.8 396.2 402.4 396.4 439.2 438.9 433.6 431.8 399.7 391.1 396 401.7 402.4 394 410.6 422.6 433.3 403.3 439.2 404.7 409.9 399.3 434.1 420.1 403.2 430.8 417.1 425.8 436.1 393.1 420.5 439.4 398.7 419 422.9 402.8 438.9 430.4 416.9 440 424.8 432 424.4 449.1 430.9 438.9 435 412.1 411.8 402.3 439.6 483.9 440.1 402.2 419.7 396.2 401.8 411.6 424.1 414.7 427.2 411.3 433.5 431.3 419.8 422.5 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.869e-05 0.000819 0.000442 0.000234 0.001299 8.094e-05 6.357e-05 3.551e-05 6.617e-05 0.0003436 5.383e-05 0.001594 1.799e-05 5.267e-05 0.001008 0.0001208 1.021e-06 3.098e-05 7.507e-06 0.0007516 0.001213 7.962e-05 1.334e-05 0.002612 0.0003752 2.192e-05 3.19e-05 2.993e-05 2.473e-05 0.0001525 0.0003146 0.0002944 4.284e-05 2.665e-06 0.0001401 0.003355 2.034e-05 1.261e-05 0.0008561 0.0003192 0.0004081 6.124e-05 0.0006937 0.0001811 1.105e-05 0.0001287 0.0004273 0.001415 0.0003105 0.0001399 0.0008487 0.003422 0.002166 0.0004478 0.000841 4.74e-05 3.544e-05 0.0005666 4.553e-06 0.000716 0.001486 0.0001483 8.858e-06 0.0002997 6.213e-05 0.0001647 0.0001068 9.928e-06 4.139e-06 0.000296 5.88e-06 0.003785 0.0001721 0.005184 8.106e-05 0.0005904 0.0006173 3.969e-06 5.384e-05 0.001225 5.14e-05 0.0001012 1.256e-05 0.0005835 0.0006127 0.0004274 8.826e-05 1.789e-05 1.687e-06 2.402e-05 0.0004215 0.0001049 0.0003654 0.0001 2.707e-05 0.0001052 3.634e-05 7.306e-05 0.0002141 0.0007761 
Uniformity values = 
0.9377 0.9614 0.9176 0.9684 0.9726 0.9444 0.9509 0.921 0.9423 0.9227 0.942 0.9534 0.9493 0.9492 0.9278 0.9335 0.9045 0.9222 0.9138 0.9429 0.9682 0.9225 0.9052 0.9447 0.9386 0.9531 0.9483 0.9138 0.9503 0.9283 0.9041 0.9652 0.9502 0.9424 0.9504 0.8645 0.9175 0.8972 0.9521 0.9507 0.9522 0.9327 0.9597 0.8846 0.9341 0.9495 0.956 0.9486 0.9413 0.9413 0.95 0.954 0.8959 0.9472 0.9576 0.8751 0.8954 0.956 0.9527 0.9267 0.9399 0.9317 0.9476 0.9415 0.9427 0.8852 0.9213 0.9338 0.918 0.926 0.8869 0.8961 0.9462 0.9609 0.8992 0.9327 0.9235 0.8483 0.8934 0.96 0.9344 0.9633 0.8955 0.9446 0.9316 0.955 0.9522 0.8889 0.924 0.9147 0.9147 0.94 0.9461 0.9351 0.9237 0.9361 0.9096 0.9336 0.9428 0.9044 
Minimum rate values = 
2113 2.457e+04 1.389e+04 6973 3.851e+04 2473 1929 1113 2026 1.074e+04 1649 4.819e+04 546.7 1601 3.132e+04 3733 32.57 969.2 237 2.299e+04 3.612e+04 2490 425.2 7.966e+04 1.153e+04 663.7 970.4 945.1 750.9 4741 1.004e+04 8800 1301 81.61 4253 1.117e+05 639.8 405.4 2.593e+04 9687 1.236e+04 1894 2.085e+04 5907 341.5 3911 1.289e+04 4.3e+04 9517 4288 2.576e+04 1.033e+05 6.969e+04 1.364e+04 2.533e+04 1563 1142 1.71e+04 137.9 2.228e+04 4.559e+04 4592 269.7 9182 1902 5369 3345 306.8 130.1 9223 191.3 1.216e+05 5248 1.553e+05 2601 1.826e+04 1.928e+04 135 1739 3.68e+04 1587 3030 404.7 1.782e+04 1.897e+04 1.291e+04 2674 580.7 52.68 757.8 1.329e+04 3220 1.114e+04 3087 845.7 3242 1153 2258 6552 2.475e+04 
Average rate values = 
3.109e+06 4.061e+06 1.102e+07 9.881e+06 3.857e+06 1.604e+07 1.599e+07 1.537e+07 5.503e+06 1.067e+07 5.184e+06 4.872e+06 3.498e+06 3.353e+06 3.33e+06 1.123e+07 7.933e+06 9.259e+06 1.236e+07 3.534e+06 3.9e+06 3.375e+06 3.884e+06 5.396e+06 3.502e+06 1.201e+07 4.189e+06 4.062e+06 4.924e+06 4.29e+06 3.428e+06 4.031e+06 5.634e+06 7.434e+06 9.01e+06 4.009e+06 1.37e+07 2.23e+07 1.296e+07 4.81e+06 5.094e+06 3.409e+06 1.333e+07 1.943e+07 1.141e+07 3.951e+06 3.598e+06 3.537e+06 3.09e+06 4.343e+06 9.778e+06 3.165e+06 4.015e+06 4.16e+06 5.31e+06 2.045e+07 3.687e+06 1.688e+07 1.288e+07 3.584e+06 3.478e+06 4.335e+06 4.328e+06 8.667e+06 3.607e+06 5.109e+06 5.211e+06 1.11e+07 4.388e+06 1.236e+07 1.649e+07 3.761e+06 1.008e+07 4.5e+06 1.85e+07 3.745e+06 3.288e+06 1.704e+07 9.34e+06 9.213e+06 1.219e+07 1.841e+07 6.277e+06 3.333e+06 3.201e+06 5.741e+06 1.185e+07 5.017e+06 9.706e+06 1.121e+07 1.748e+07 4.187e+06 3.985e+06 9.316e+06 2.213e+07 1.308e+07 3.546e+07 1.205e+07 1.887e+07 1.123e+07 
Average illumination values = 
403.5 394.4 410.9 389.4 396.9 396.2 400.1 421.3 396.5 426.4 399.5 393.3 424.9 407.2 416.9 421.1 424 415.4 442.1 410.2 394.9 424.6 427.5 413.2 424.2 406.8 395.6 425.3 394.3 426.5 429.1 397.8 396 397.3 394.3 458.5 425.8 447.7 392.6 390.9 394.3 408.7 390.8 450.8 406.2 394.2 400.8 397.1 398.2 406.7 399.9 399.9 436 407.8 391.5 462.5 438.4 400.7 415.6 426 396.5 409.4 404.7 413.2 397.8 434.6 430.5 426.5 425.1 424.4 449.1 446.4 404.7 406.6 436.9 416.2 436 481.7 441.3 401.4 418.8 396.3 434.3 400.5 425.7 401 415 435.6 421.2 419.5 422.3 412.6 398.2 408.4 434.4 402 421.6 420.7 399.2 446.5 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.35e-05 0.000914 0.0005188 0.0002653 0.0002363 1.819e-05 9.868e-06 6.451e-05 0.0004146 7.601e-05 0.0001195 1.926e-05 2.945e-06 0.001249 0.0001155 0.0008258 2.26e-05 2.471e-05 0.0003049 0.0001104 1.324e-05 0.00258 0.0002147 1.964e-05 4.039e-05 4.024e-06 0.0001266 0.0001102 3.393e-05 0.0007402 2.637e-06 0.0002351 0.001594 2.043e-05 1.656e-05 0.002284 0.0002277 0.0001875 0.0002114 0.000566 3.494e-05 2.154e-05 0.0004517 0.001165 5.608e-05 0.0001314 0.0005763 0.008895 0.001089 6.801e-05 8.459e-05 0.0001362 0.0002992 1.352e-05 0.0007558 0.001911 0.000279 0.0002125 0.0005869 0.000105 0.0002068 5.634e-05 1.88e-06 0.0002432 7.274e-06 0.001785 0.0001609 0.001266 0.0002364 0.0009387 0.0001797 3.295e-06 0.0002367 5.985e-05 4.158e-05 2.655e-05 0.0002395 0.0006401 0.0002539 7.169e-05 1.793e-05 1.723e-06 0.0006713 2.213e-05 0.0001657 1.592e-05 2.703e-05 0.0001094 7.367e-05 0.0001264 0.0004104 0.000729 0.0001213 4.081e-05 1.74e-05 0.0007659 8.673e-05 0.0006124 0.0001208 0.0007438 
Uniformity values = 
0.9466 0.9677 0.9634 0.9599 0.9621 0.9555 0.9521 0.9162 0.927 0.9484 0.9547 0.9387 0.9292 0.9467 0.9315 0.923 0.9042 0.9605 0.9584 0.9269 0.9144 0.9443 0.9379 0.9656 0.9482 0.8949 0.9429 0.9194 0.932 0.9553 0.9459 0.9571 0.8736 0.9194 0.9081 0.9363 0.9477 0.9419 0.9599 0.9555 0.935 0.9366 0.9418 0.9495 0.9481 0.9469 0.9217 0.955 0.9491 0.9053 0.9467 0.9294 0.9551 0.9592 0.9284 0.9404 0.9552 0.9576 0.914 0.9031 0.8941 0.9357 0.9195 0.9223 0.9132 0.8985 0.9459 0.9564 0.9131 0.9637 0.9157 0.9072 0.9565 0.9478 0.9692 0.9471 0.9455 0.9329 0.9502 0.9308 0.8998 0.9016 0.9454 0.9584 0.9531 0.9512 0.915 0.9541 0.9362 0.9554 0.9599 0.9415 0.9256 0.9236 0.9075 0.9601 0.928 0.9657 0.9417 0.9517 
Minimum rate values = 
2240 2.724e+04 1.553e+04 7974 7087 549.2 299.1 2031 1.29e+04 2312 3611 592 91.44 3.804e+04 3577 2.58e+04 721.1 742.4 9178 3436 417.7 7.873e+04 6604 586.8 1229 129.7 3874 3457 1050 2.235e+04 80.44 7085 5.261e+04 641.1 526.3 7.031e+04 6933 5745 6353 1.709e+04 1078 663.5 1.384e+04 3.539e+04 1707 4004 1.804e+04 2.675e+05 3.31e+04 2168 2578 4228 9038 406.8 2.348e+04 5.857e+04 8426 6403 1.852e+04 3353 6672 1737 59 7608 229.8 5.727e+04 4909 3.818e+04 7468 2.809e+04 5661 104.8 7140 1822 1238 808.9 7309 1.979e+04 7709 2222 574.8 55.15 2.048e+04 666.4 5016 483 852.3 3309 2270 3816 1.233e+04 2.233e+04 3782 1275 553.1 2.301e+04 2697 1.829e+04 3702 2.254e+04 
Average rate values = 
2.879e+06 4.177e+06 3.826e+06 7.63e+06 3.326e+06 6.023e+06 1.287e+07 4.493e+06 1.144e+07 5.018e+06 4.517e+06 3.374e+06 2.843e+06 3.406e+06 8.287e+06 4.817e+06 1.251e+07 8.28e+06 2.916e+06 3.138e+06 3.546e+06 4.874e+06 3.22e+06 1.234e+07 2.932e+06 3.87e+06 6.841e+06 3.983e+06 3.153e+06 3.527e+06 6.601e+06 9.187e+06 3.721e+06 1.293e+07 1.716e+07 1.35e+07 5.7e+06 3.236e+06 6.739e+06 4.661e+06 1.079e+07 3.341e+06 3.47e+06 3.274e+06 2.748e+06 3.613e+06 3.479e+06 2.728e+06 8.516e+06 1.084e+07 7.413e+06 3.117e+06 8.263e+06 3.178e+06 3.165e+06 2.732e+06 6.803e+06 3.291e+06 1.095e+07 3.129e+06 3.713e+06 7.35e+06 7.398e+06 1.186e+07 1.149e+07 3.504e+06 7.309e+06 4.198e+06 4.318e+06 3.6e+06 1.801e+07 6.184e+06 7.415e+06 1.534e+07 1.775e+07 3.05e+06 3.101e+06 3.002e+06 4.136e+06 1.445e+07 4.48e+06 2.476e+07 1.143e+07 9.769e+06 3.324e+06 9.324e+06 2.247e+07 1.374e+07 6.856e+06 6.748e+06 2.036e+07 4.676e+06 3.173e+06 6.632e+06 1.127e+07 3.098e+06 3.799e+06 3.367e+06 2.896e+06 3.241e+06 
Average illumination values = 
397.8 392 388.4 386.7 397.7 391.5 400.2 412.3 403.4 396.9 392.8 418 419.7 396.9 426.8 422.2 433.9 395.5 401.4 422.5 422.8 413.4 424 386.1 396.2 432.7 397.2 430.2 420.7 393.7 398 391.5 453.5 424.9 431.5 400.2 405.7 405.1 397.7 391 409.4 400 400 396.7 395.4 404.3 419.1 408.6 392.4 430 402.7 415 395.6 392 425.3 396.3 398.5 399.9 431.7 422.5 439.3 421.8 424.1 425.9 435.5 445.2 404.8 407.2 431.2 396.6 436.9 428.5 404.3 405.2 389.1 399.2 400.1 419.8 422.7 408.7 431.2 431.4 405.2 397.4 393.3 400.9 436.4 394.5 400.6 396.6 398.6 408.5 413.4 406.5 428.4 390.6 422.7 387.6 395.8 398.6 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.723e-05 0.0001332 0.0006695 0.001305 9.448e-05 1.504e-05 2.522e-06 0.0008292 4.446e-05 0.0003282 5.36e-06 2.875e-06 0.001253 0.0001195 0.0001 7.554e-06 0.0007333 0.0001786 9.605e-05 0.001082 0.002045 1.064e-05 5.354e-05 4.095e-06 0.0001091 8.32e-06 0.000311 8.024e-05 3.737e-06 0.0001648 9.193e-05 0.0001333 2.805e-05 0.0002661 8.232e-05 0.0003684 0.0005946 5.236e-06 0.0001357 0.001097 0.000317 4.62e-05 0.0001932 0.00345 0.0002558 4.068e-05 0.0001039 9.549e-05 0.0002994 5.646e-06 0.0008781 0.0001488 8.338e-06 0.0006329 7.076e-05 0.0001727 6.175e-05 3.362e-06 0.0002474 7.694e-06 0.0007644 0.0001764 0.001518 0.0001906 0.0007391 9.43e-06 5.965e-05 0.0004035 2.249e-05 1.737e-05 0.0003769 0.0001412 0.0002472 8.46e-06 1.968e-05 1.409e-05 0.0004391 0.0001589 3.31e-05 0.0003424 2.231e-05 2.108e-06 5.016e-05 0.0002251 0.0001779 0.0001054 5.671e-05 3.297e-05 0.0002294 0.0001283 0.0002991 0.0003786 0.0002908 2.517e-05 0.0003295 6.406e-05 0.0001517 0.0001104 0.0002349 3.303e-05 
Uniformity values = 
0.9488 0.9555 0.965 0.9586 0.9521 0.95 0.9407 0.9661 0.9302 0.9698 0.9503 0.9389 0.9467 0.9263 0.9338 0.8919 0.9329 0.9633 0.9226 0.9394 0.9377 0.9597 0.9508 0.9018 0.9476 0.9241 0.9512 0.9623 0.9399 0.9033 0.9014 0.9319 0.9553 0.9409 0.9485 0.9618 0.9583 0.9279 0.9652 0.9552 0.9382 0.916 0.9327 0.9539 0.8994 0.9183 0.9547 0.9285 0.9602 0.95 0.9298 0.9551 0.9175 0.9505 0.9558 0.8889 0.9262 0.9435 0.9257 0.9234 0.9031 0.9501 0.9487 0.941 0.9594 0.8659 0.9191 0.9562 0.9404 0.9556 0.9445 0.9304 0.9587 0.9251 0.905 0.8895 0.9218 0.9586 0.9391 0.9546 0.9287 0.9015 0.9392 0.946 0.942 0.9304 0.9626 0.9126 0.933 0.9437 0.9304 0.9617 0.9053 0.9421 0.9558 0.9531 0.9501 0.9432 0.9281 0.9626 
Minimum rate values = 
828.2 4022 2.001e+04 3.924e+04 2863 456.8 77.35 2.475e+04 1379 9765 162.7 88.37 3.815e+04 3722 3090 244.4 2.267e+04 5350 3004 3.32e+04 6.285e+04 319.9 1625 131 3323 259.8 9434 2406 114.7 5263 2943 4128 847.3 8160 2504 1.105e+04 1.79e+04 162.8 4058 3.312e+04 9746 1455 5977 1.042e+05 8207 1278 3139 2967 8995 171.5 2.724e+04 4494 262.2 1.921e+04 2136 5605 1924 102.8 7710 240.4 2.441e+04 5355 4.614e+04 5845 2.222e+04 314.3 1873 1.217e+04 690.1 524.6 1.151e+04 4379 7438 263.9 627.6 457.2 1.374e+04 4784 1017 1.035e+04 693.2 67.46 1541 6864 5449 3268 1700 1042 7094 3923 9274 1.136e+04 9268 771 9945 1939 4608 3376 7302 990.2 
Average rate values = 
2.663e+06 1.095e+07 4.152e+06 6.882e+06 1.174e+07 1.436e+07 3.336e+06 3.596e+06 7.189e+06 5.358e+06 3.03e+06 2.604e+06 3.165e+06 1.119e+07 5.846e+06 1.287e+07 2.978e+06 3.41e+06 3.106e+06 2.612e+06 3.056e+06 8.227e+06 2.922e+06 3.629e+06 5.059e+06 3.756e+06 2.821e+06 3.299e+06 9.512e+06 4.164e+06 6.68e+06 7.374e+06 1.21e+07 8.963e+06 1.308e+07 2.69e+06 4.324e+06 8.911e+06 3.48e+06 2.888e+06 8.221e+06 2.752e+06 4.005e+06 2.739e+06 3.004e+06 1.554e+07 5.531e+06 2.89e+06 7.564e+06 7.708e+06 2.648e+06 7.661e+06 5.605e+06 3.296e+06 3.353e+06 4.216e+06 3.035e+06 7.289e+06 1.099e+07 1.414e+07 3.209e+06 9.574e+06 3.052e+06 6.853e+06 3.211e+06 3.886e+06 1.146e+07 9.149e+06 1.635e+07 2.822e+06 2.722e+06 2.784e+06 3.655e+06 1.449e+07 2.859e+06 3.516e+06 2.06e+07 2.758e+06 8.149e+06 3.339e+06 8.14e+06 2.607e+07 1.138e+07 2.039e+07 4.358e+06 2.804e+06 5.812e+06 3.36e+06 3.29e+06 3.001e+06 6.71e+06 4.665e+06 3.887e+06 7.863e+06 1.521e+07 6.172e+06 1.102e+07 3.608e+06 3.221e+06 2.799e+06 
Average illumination values = 
396.1 391.9 387.9 387.6 397.9 398.5 404.1 386.2 428.5 386.7 424.5 415.3 396.9 419 422.1 439.8 409.2 394.4 433 411 425.2 402.7 394.4 429.3 396.4 412.7 408.6 391.1 401.8 445.5 432.1 416.7 391.3 402.1 401.9 395.7 389.8 412.4 385.7 400.1 402 420.9 403.2 400.7 433.2 423.7 395.2 415 393.5 412.1 425.2 394.6 427.7 397.4 391.9 432.5 430.3 412.8 424.4 430.7 440.6 397.3 404.4 403.6 399.1 466 429 400.1 412.3 394.9 400.5 419.7 417.8 411.2 428.3 450.8 418.8 398.9 411.8 397.1 407.7 434.9 417.5 397.8 408.3 411 391.7 422.1 417.3 407.2 405.7 390.5 435.3 412.5 400.2 406.6 407.5 399.5 429.6 392.5 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.565e-05 2.459e-06 0.000432 0.0001494 1.427e-05 1.02e-05 6.595e-05 8.327e-05 0.0001083 8.991e-06 3.009e-06 0.001334 0.000122 9.098e-05 8.073e-06 0.0001975 0.0001894 1.517e-05 0.001694 0.0003396 1.114e-05 3.161e-05 2.91e-05 7.99e-05 3.284e-05 8.098e-05 3.975e-06 0.0001332 1.783e-05 3.258e-05 0.001687 9.854e-05 6.782e-05 0.0005925 0.0003447 0 0.0004455 0.0003654 4.619e-05 0.0002201 1.885e-05 8.739e-05 7.518e-05 5.573e-05 3.687e-05 1.093e-05 0.0003962 0.0004634 0.000125 7.857e-05 6.715e-05 0.0001622 6.187e-05 3.443e-06 0.0002492 1.863e-05 0.0009658 0.000407 0.0001838 0.0009749 4.126e-05 7.61e-06 0.0003402 2.121e-05 1.74e-05 0.0002111 0.000716 0.0001073 1.715e-05 1.838e-06 2.549e-05 2.252e-05 3.382e-05 8.702e-05 5.677e-05 2.035e-06 2.366e-05 0.0002253 0.0001807 0.0001047 0.0001548 4.51e-05 6.324e-05 0.0006323 7.42e-05 0.0002643 5.705e-05 0.0001442 0.0003172 0.0001528 0.0001107 0.0002349 3.958e-05 4.572e-05 0.0001532 0.0002716 0.0002143 2.206e-05 0.003136 1.44e-06 
Uniformity values = 
0.9511 0.9562 0.9696 0.9557 0.9555 0.9544 0.9215 0.9454 0.9585 0.9643 0.9651 0.9264 0.9316 0.9366 0.9026 0.9494 0.9601 0.9173 0.9347 0.9424 0.9748 0.9206 0.9673 0.9254 0.9415 0.9645 0.9625 0.9186 0.9053 0.9123 0.93 0.9368 0.9467 0.9715 0.9528 0.9432 0.9351 0.9446 0.9193 0.9536 0.954 0.9342 0.9139 0.9055 0.9233 0.9629 0.9378 0.9538 0.9242 0.9568 0.9574 0.8894 0.9249 0.9439 0.9264 0.9388 0.9322 0.9621 0.9268 0.9636 0.9042 0.9151 0.9628 0.9493 0.9567 0.9445 0.9245 0.9532 0.9175 0.9394 0.9268 0.9534 0.9578 0.9509 0.9397 0.8984 0.9345 0.946 0.9422 0.9376 0.9749 0.9149 0.9424 0.9681 0.9645 0.9466 0.9166 0.9671 0.9532 0.9401 0.945 0.9267 0.9702 0.9322 0.9235 0.9475 0.9571 0.9487 0.9503 0.9218 
Minimum rate values = 
778 74.19 1.285e+04 4510 430.8 308.2 2065 2541 3260 269 89.97 4.153e+04 3779 2803 258.1 6003 5690 477.1 5.224e+04 1.04e+04 329.6 990.6 867.9 2491 1007 2422 119.2 4184 568.1 1030 5.228e+04 3035 2067 1.759e+04 1.044e+04 0 1.374e+04 1.116e+04 1450 6660 570.2 2699 2373 1776 1152 327.6 1.219e+04 1.402e+04 3903 2369 2024 5261 1930 105.3 7760 572.5 2.988e+04 1.22e+04 5720 2.918e+04 1317 240 1.019e+04 644.8 524.8 6448 2.234e+04 3247 539.2 56.46 793.5 681.6 1019 2640 1743 65.35 730.5 6871 5534 3221 4582 1422 1936 1.884e+04 2220 8054 1796 4303 9600 4690 3381 7313 1177 1415 4786 8270 6460 670.8 9.507e+04 45.08 
Average rate values = 
2.419e+06 8.027e+06 3.15e+06 3.151e+06 1.209e+07 1.385e+07 4.001e+06 4.814e+06 6.156e+06 2.587e+06 3.097e+06 2.504e+06 1.15e+07 4.361e+06 1.735e+07 2.801e+06 2.53e+06 2.982e+06 4.177e+06 2.926e+06 2.993e+06 2.946e+06 5.28e+06 3.56e+06 2.646e+06 3.094e+06 8.08e+06 6.583e+06 1.675e+07 5.441e+06 1.353e+07 4.86e+06 2.563e+06 1.027e+07 7.425e+06 3.047e+06 3.132e+06 6.082e+06 2.517e+06 3.872e+06 2.53e+06 3.085e+06 9.383e+06 1.522e+07 2.793e+06 1.15e+07 2.746e+06 2.361e+06 7.897e+06 2.934e+06 3.071e+06 3.334e+06 2.836e+06 7.266e+06 1.172e+07 3.123e+06 3.89e+06 2.882e+06 3.277e+06 2.394e+06 1.657e+07 5.401e+06 7.984e+06 9.913e+06 2.63e+06 2.538e+06 2.707e+06 2.962e+06 3.519e+06 1.11e+07 7.43e+06 9.543e+06 2.881e+06 8.354e+06 3.174e+06 2.581e+07 1.131e+07 1.952e+07 4.084e+06 2.76e+06 1.015e+07 3.096e+06 3.393e+06 2.945e+06 2.404e+06 2.925e+06 2.828e+06 1.546e+07 5.52e+06 1.148e+07 3.369e+06 3.006e+06 2.795e+06 4.858e+06 1.659e+07 2.729e+06 2.995e+06 5.012e+06 2.434e+06 1.148e+07 
Average illumination values = 
395.1 392 386.3 390.5 390.1 396.4 412 407.4 391.8 390.1 388 416.8 416.6 418.2 434.6 405.1 400 422.2 411.4 420.5 386.6 422.1 387.2 422.6 416.4 390.2 385.7 422.4 434.6 421.6 399.6 409.9 404.6 386.7 396 397.2 405.3 397.2 419.4 388.2 400.2 410.2 420.1 443.1 422.7 391.2 421.9 392.8 421.7 399.8 391.2 432.3 430 412.2 421.7 405.1 414 394.1 409.4 396.6 433.9 425.3 400.3 408.4 394.4 400.5 414.1 412.6 423.5 411.3 414.2 392.6 391.4 401.3 401.5 437 416 397.8 408.2 409.4 392.7 421.1 412.2 386.6 386.4 396.3 437 399.7 404.4 409.5 398.8 429.7 387.3 411.4 412.5 411.9 396.6 392.9 395.4 418.1 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.571e-05 2.492e-06 0.0002524 0.0002223 1.79e-05 8.336e-05 0.0005482 4.775e-05 4.956e-05 0.0001138 0.0009561 0.0002504 9.536e-05 8.103e-06 0.0003048 0.0001338 4.195e-06 0.00142 1.081e-05 4.954e-05 6.265e-06 8.746e-05 3.531e-06 0.0004263 3.109e-06 0.000274 2.74e-05 3.259e-05 0.0002265 0.0001486 8.131e-05 0.000494 5.491e-06 7.403e-05 0.001507 5.559e-05 0.0001531 0.00186 0.000308 6.858e-05 6.608e-05 3.045e-05 1.095e-05 0.0003363 0.000518 1.002e-05 0.0006716 6.294e-05 4.057e-05 1.486e-05 3.288e-05 9.159e-06 0.0006833 0.0001274 0.0001981 0.001038 3.958e-05 8.286e-06 0.0002667 2.185e-06 3.293e-05 7.712e-05 9.618e-05 0.0001155 6.836e-06 1.684e-05 2.22e-05 0.0001306 1.597e-05 5.695e-05 2.053e-06 2.386e-05 0.0001123 1.968e-05 6.071e-05 1.144e-05 0.0003023 0.0001368 0.0003839 0.0002672 6.473e-05 0.0002121 0.000349 4.521e-05 0.0001365 0.0002413 2.061e-05 0.0001233 7.112e-05 0.0002615 3.854e-07 0.0007705 0.0005996 0 0.001076 0.0002441 0.0003055 0.0001497 0.0005305 1.938e-06 
Uniformity values = 
0.9511 0.9604 0.9684 0.9541 0.9656 0.9419 0.9667 0.9339 0.9533 0.9683 0.9471 0.9593 0.9352 0.9024 0.952 0.962 0.9159 0.9456 0.9337 0.9752 0.9335 0.9285 0.9108 0.9632 0.9545 0.94 0.905 0.918 0.9143 0.9551 0.9627 0.9662 0.9365 0.9661 0.9581 0.9617 0.9604 0.9245 0.9359 0.9249 0.9448 0.9228 0.9627 0.9384 0.9556 0.9277 0.9673 0.9348 0.9012 0.9571 0.9295 0.9445 0.9054 0.9588 0.9491 0.9647 0.9094 0.9272 0.9564 0.9699 0.9502 0.9333 0.9533 0.9359 0.9106 0.91 0.9596 0.9608 0.9519 0.9399 0.9042 0.9395 0.9666 0.9421 0.9379 0.9161 0.948 0.9441 0.9353 0.9615 0.9242 0.9558 0.9626 0.9415 0.9616 0.9303 0.9619 0.9595 0.9353 0.9469 0.9386 0.9481 0.9719 0.9245 0.9675 0.9381 0.9474 0.9288 0.9481 0.9164 
Minimum rate values = 
780 74.86 7518 6721 534.8 2553 1.636e+04 1475 1500 3392 2.911e+04 7530 2942 259.1 9238 4013 132.2 4.329e+04 333.9 1466 193.6 2718 111.9 1.277e+04 93.99 8408 873.6 1024 7148 4488 2437 1.475e+04 169.2 2211 4.535e+04 1668 4599 5.798e+04 9494 2140 2018 952.1 328.2 1.034e+04 1.564e+04 311.6 2.003e+04 1943 1299 448.1 1021 279.8 2.177e+04 3835 6022 3.104e+04 1256 257.9 8046 65.01 1000 2384 2911 3560 216.6 534 667.5 3922 484.1 1748 65.51 732.9 3352 602.7 1868 360.3 9199 4180 1.184e+04 8016 2021 6401 1.046e+04 1385 4094 7482 618.1 3706 2194 7969 11.85 2.344e+04 1.78e+04 0 3.207e+04 7507 9303 4649 1.614e+04 61.01 
Average rate values = 
2.265e+06 7.857e+06 6.736e+06 2.788e+06 9.224e+06 3.33e+06 3.187e+06 8.317e+06 3.802e+06 3.138e+06 2.545e+06 2.62e+06 4.531e+06 1.711e+07 2.268e+06 2.459e+06 2.554e+06 7.048e+06 3.331e+06 2.404e+06 2.843e+06 3.243e+06 2.448e+06 2.921e+06 1.008e+07 2.703e+06 5.57e+06 5.023e+06 2.971e+06 2.591e+06 2.316e+06 8.378e+06 9.502e+06 3.284e+06 2.231e+06 2.207e+06 3.398e+06 2.475e+06 2.603e+06 8.412e+06 1.031e+07 2.619e+06 1.099e+07 2.571e+06 2.213e+06 9.08e+06 2.512e+06 2.317e+06 3.041e+06 6.42e+06 3.01e+06 1.011e+07 2.822e+06 2.776e+06 2.706e+06 2.275e+06 1.104e+07 6.325e+06 2.542e+06 1.291e+07 2.493e+06 5.577e+06 3.352e+06 5.089e+06 2.456e+06 3.752e+06 8.123e+06 2.684e+06 7.764e+06 2.982e+06 2.551e+07 1.089e+07 1.571e+07 3.663e+06 2.798e+06 9.381e+06 2.684e+06 2.713e+06 3.962e+06 2.614e+06 3.309e+06 2.773e+06 6.862e+06 1.107e+07 4.099e+06 2.867e+06 2.323e+06 5.682e+06 1.17e+07 2.453e+06 2.75e+06 2.34e+06 2.766e+06 2.916e+06 2.47e+06 2.375e+06 2.708e+06 8.896e+06 2.702e+06 6.506e+06 
Average illumination values = 
395.1 390.7 386 395.3 387.3 395.2 385.8 412.6 393.1 386.8 408.4 386.4 416.7 434.5 404 399.2 421.9 404.5 434.2 384.5 405.8 422.5 429.8 390.4 388.9 413 430.4 419 413.1 392.8 395.9 386.9 408.6 385.3 399.9 389.8 398.6 418.8 407 419.8 412 422.6 391.2 420.7 390 416.5 391.3 412.4 435.8 409.2 434.6 412.5 438.4 387.7 399.1 394.1 430.6 419.7 400 388.5 397.9 410.1 396 406.2 425.7 440.6 392 390.1 400.6 401.4 436.1 416.1 396.2 409.5 407.5 424.4 406.5 405.7 404.4 395.1 420.1 408.8 400.5 408.9 391.5 428.3 395.8 392.8 407.7 412.2 407.6 396.2 390.5 409.8 384.1 398.2 391.6 427.1 402.2 425.7 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.52e-05 2.68e-06 0.0002593 0.0002168 1.59e-05 2.934e-06 9.02e-05 0.0001249 6.051e-06 4.068e-06 0.0001497 1.355e-06 4.133e-06 0.0001956 0.0001654 4.088e-06 0.001849 1.43e-05 2.441e-06 1.806e-05 8.621e-05 3.391e-05 9.636e-06 0.0002529 0.0003766 5.542e-05 2.847e-05 0.000112 7.34e-05 0.0004941 0 7.784e-05 0.0009992 5.842e-05 0.0002144 2.469e-05 0.0009581 6.906e-05 9.947e-05 2.392e-05 7.044e-05 0.000551 9.691e-06 0.0006419 6.797e-05 4.022e-05 1.366e-05 6.848e-05 1.555e-05 0.0004803 0.0006671 0.0001907 0.0006255 3.951e-06 0.0002376 1.24e-05 1.732e-05 0.0001927 0.0001199 0.0001196 4.266e-06 2.977e-05 2.219e-05 3.351e-05 0.0001798 2.42e-05 4.475e-05 0.0005874 0.0001293 5.138e-05 1.394e-05 0.000145 0.0001316 0.0001922 0.0002991 6.409e-05 4.781e-05 6.628e-05 0.0001036 0.0002994 1.527e-05 1.422e-05 0.0001137 0.0002277 8.071e-05 6.791e-05 0.000137 0 3.823e-05 0.0002649 0.0003079 6.08e-05 7.83e-05 8.891e-06 0.0003892 0.0002313 0.001226 6.95e-06 9.318e-05 9.942e-07 
Uniformity values = 
0.9589 0.9621 0.9685 0.9514 0.9451 0.9195 0.9311 0.9608 0.9404 0.9474 0.9449 0.9444 0.9072 0.9521 0.962 0.9031 0.9467 0.9747 0.9434 0.951 0.9382 0.9441 0.9619 0.956 0.8832 0.9352 0.9561 0.9589 0.9563 0.9658 0.9365 0.9636 0.9466 0.941 0.959 0.958 0.9521 0.9416 0.9416 0.965 0.9169 0.9588 0.9267 0.9557 0.9348 0.9015 0.9604 0.9378 0.9553 0.9411 0.9541 0.9183 0.9378 0.9259 0.9608 0.9461 0.9663 0.9323 0.9535 0.9411 0.9106 0.9114 0.9544 0.966 0.9668 0.9545 0.9511 0.9609 0.9587 0.9415 0.9652 0.9217 0.9307 0.9354 0.9686 0.9055 0.966 0.9573 0.9363 0.9467 0.9487 0.9307 0.9367 0.9567 0.9624 0.9285 0.9366 0.9325 0.9616 0.9419 0.9479 0.9644 0.9527 0.9317 0.953 0.9621 0.9593 0.9388 0.9381 0.9293 
Minimum rate values = 
758.4 80.38 7723 6575 485.5 92.08 2795 3751 185.7 123.9 4571 41.38 131.4 5927 4962 130.6 5.63e+04 423.4 74.67 547.9 2651 1036 289 7633 1.23e+04 1710 859.3 3370 2215 1.476e+04 0 2331 3.044e+04 1791 6450 743.7 2.902e+04 2116 3048 715.1 2217 1.658e+04 301.8 1.937e+04 2098 1287 410.5 2107 469.7 1.472e+04 2.017e+04 5991 1.924e+04 123.1 7135 378.1 517.3 5964 3629 3667 135.2 942.6 670.9 1001 5367 731.5 1358 1.763e+04 3891 1575 416.7 4539 4080 5928 8910 2042 1428 1998 3191 9123 464.4 440.9 3503 6865 2420 2110 4219 0 1147 8114 9370 1819 2371 275.4 1.178e+04 6937 3.684e+04 213.6 2866 30.87 
Average rate values = 
2.124e+06 6.456e+06 5.999e+06 2.647e+06 1.109e+07 3.221e+06 5.516e+06 5.203e+06 2.667e+06 2.228e+06 9.297e+06 4.676e+06 1.011e+07 2.44e+06 2.184e+06 2.269e+06 2.613e+06 6.01e+06 5.62e+06 6.612e+06 3.365e+06 2.36e+06 9.098e+06 1.056e+07 2.945e+06 6.39e+06 1.115e+07 5.716e+06 2.322e+06 7.941e+06 9.01e+06 3.258e+06 2.542e+06 2.133e+06 3.246e+06 2.051e+06 7.021e+06 7.413e+06 2.505e+06 7.082e+06 2.267e+06 2.036e+06 7.362e+06 2.537e+06 2.164e+06 2.834e+06 2.154e+06 1.317e+07 2.418e+06 2.519e+06 3.242e+06 3.503e+06 2.259e+06 5.666e+06 5.714e+06 9.418e+06 2.24e+06 2.179e+06 2.441e+06 5.225e+06 2.308e+06 3.63e+06 7.865e+06 2.49e+06 2.6e+06 8.683e+06 4.901e+06 2.498e+06 2.733e+06 2.409e+06 8.636e+06 2.484e+06 2.461e+06 5.246e+06 2.557e+06 2.746e+06 9.816e+06 5.603e+06 1.04e+07 2.195e+06 2.267e+06 1.573e+07 3.083e+06 2.281e+06 2.731e+06 8.431e+06 2.303e+06 2.88e+06 2.451e+06 2.241e+06 2.56e+06 3.433e+06 2.211e+06 2.471e+06 4.826e+06 2.016e+06 2.555e+06 3.377e+06 2.4e+06 4.915e+06 
Average illumination values = 
390.9 386.4 384.7 395.8 397.4 410.8 401.6 390.2 416.1 411.2 400.5 411.3 432.4 404 399.2 433.4 421.1 384.7 399.4 391 416.8 415.3 391.4 388.1 448.5 415.3 391.3 400.4 400.4 387.1 408.6 386.3 404.3 406.9 386 398.5 391.1 410.2 409.3 391.5 441.3 390.7 420.5 395.2 412.4 435.6 407.7 418.5 398.1 412.4 400.5 424.5 423.7 419.7 401.6 407.7 390.6 411.3 395.3 404 425.7 437.2 392.2 388 392.1 394.2 393.8 386.2 401.2 406.2 389.5 420.4 421.6 404.3 387.8 430.3 400.2 402.6 406 410.2 404.2 427.3 401 405.6 394.4 409.8 407.3 406.3 386.5 396.5 391.4 391.7 400.2 410.4 393.8 391.1 389.8 409.8 413.8 416.2 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.691e-05 2.697e-06 0.0002821 6.718e-05 2.002e-06 6.091e-05 4.714e-05 5e-05 2.908e-06 0.0007743 1.098e-06 5.193e-05 1.944e-05 0.0001716 4.633e-06 0.001722 1.449e-05 3.699e-06 2.583e-05 1.036e-05 8.673e-05 2.919e-06 0.0002708 4.049e-05 1.757e-05 8.028e-05 5.328e-05 8.511e-05 3.401e-05 2.157e-05 0.0006576 6.536e-05 0.0002145 1.924e-05 0.0003701 8.96e-05 1.026e-05 1.724e-05 0.0003521 5.058e-05 7.185e-06 6.955e-05 5.178e-05 7.933e-06 3.369e-06 1.657e-05 0.000517 0.0009531 0.0001778 0.0005334 3.67e-06 1.521e-05 2.437e-06 2.409e-05 5.142e-05 0.0001027 1.776e-05 3.051e-06 0.0007071 8.027e-05 2.607e-05 2.5e-05 4.693e-06 0.0005885 0.0001296 0.0001582 1.809e-05 0.0003145 7.103e-05 5.16e-05 0.0001342 3.514e-05 0.0003229 6.911e-05 0.0001361 0.0001867 0.0001565 1.124e-05 4.242e-05 7.754e-05 0.0001238 6.038e-05 0 0.0002403 3.927e-05 9.904e-05 0.0001093 3.51e-06 3.952e-05 0.0001458 1.789e-05 6.025e-06 9.84e-05 1.096e-06 4.6e-05 8.819e-06 2.561e-05 0.0001474 0.0004789 0.0001432 
Uniformity values = 
0.9672 0.9661 0.9656 0.955 0.9551 0.9425 0.9358 0.9542 0.9687 0.9326 0.9249 0.9589 0.9445 0.9585 0.9153 0.9498 0.9775 0.921 0.9717 0.9284 0.9703 0.9601 0.9436 0.9407 0.9494 0.9454 0.9553 0.9676 0.9534 0.9658 0.9564 0.9565 0.9587 0.9604 0.9698 0.9722 0.9526 0.9666 0.9419 0.9505 0.9441 0.9677 0.8902 0.9461 0.9295 0.963 0.9338 0.959 0.9202 0.9396 0.9251 0.9564 0.9656 0.9416 0.9318 0.9639 0.917 0.9276 0.9619 0.9689 0.9559 0.9611 0.9489 0.962 0.9592 0.952 0.9205 0.9548 0.9429 0.9446 0.9577 0.9237 0.9724 0.9551 0.9639 0.9495 0.9637 0.9484 0.9396 0.9596 0.9292 0.9451 0.9398 0.9546 0.945 0.9596 0.9421 0.9469 0.94 0.9525 0.9725 0.9156 0.9266 0.9441 0.9533 0.9541 0.9325 0.957 0.9561 0.9317 
Minimum rate values = 
802.8 80.55 8427 2030 60.47 1865 1453 1512 86.63 2.395e+04 34.27 1563 593.9 5166 146 5.225e+04 427.7 115.9 767.1 321.8 2579 87.72 8281 1242 533.8 2450 1609 2538 1029 644.3 1.983e+04 1971 6456 577.9 1.101e+04 2659 310.7 514.5 1.078e+04 1535 219.6 2074 1678 241.9 104.6 496.5 1.597e+04 2.866e+04 5575 1.638e+04 114.5 458.9 72.81 738.1 1592 3073 558.7 94.89 2.12e+04 2390 787 750.5 142.7 1.765e+04 3897 4796 567.2 9502 2174 1576 4042 1098 9581 2088 4074 5673 4686 342 1302 2332 3844 1843 0 7264 1199 2978 3346 107 1213 4416 530.9 189.9 3064 33.5 1392 266.7 792.4 4443 1.445e+04 4434 
Average rate values = 
2.041e+06 6.163e+06 6.067e+06 1.005e+07 1.494e+07 1.988e+06 6.959e+06 3.427e+06 2.474e+06 2.102e+06 6.163e+06 2.804e+06 2.294e+06 2.075e+06 2.26e+06 2.412e+06 5.906e+06 2.319e+06 5.094e+06 2.583e+06 2.791e+06 6.025e+06 2.349e+06 2.623e+06 1.198e+07 7.1e+06 2.429e+06 1.652e+07 6.469e+06 2.683e+06 1.985e+06 2.062e+06 3.069e+06 2.042e+06 2.582e+06 4.03e+06 2.123e+06 2.763e+06 2.059e+06 3.601e+06 2.391e+06 2.607e+06 2.516e+06 2.306e+06 2.706e+06 2.32e+06 3.565e+06 2.337e+06 2.967e+06 2.133e+06 5.962e+06 6.291e+06 6.465e+06 3.073e+06 2.06e+06 2.657e+06 3.027e+06 2.23e+06 8.877e+06 2.504e+06 2.402e+06 9.241e+06 4.144e+06 2.357e+06 2.584e+06 2.255e+06 2.592e+06 2.426e+06 2.427e+06 3.508e+06 2.504e+06 2.404e+06 2.535e+06 6.437e+06 3.611e+06 2.163e+06 2.057e+06 3.342e+06 2.405e+06 2.348e+06 2.442e+06 7.109e+06 2.517e+06 8.156e+06 2.041e+06 5.069e+06 2.047e+06 3.474e+06 2.39e+06 2.108e+06 2.737e+06 2.51e+06 2.299e+06 6.047e+06 2.804e+06 1.19e+07 2.548e+06 2.021e+06 2.131e+06 2.218e+06 
Average illumination values = 
387.5 387.5 385.6 396.7 395.4 397.2 411.8 392.7 386.6 414.1 414.2 392.7 403.6 398.4 422.9 417.6 383.6 416.6 385.4 414.5 391.4 392 411 404.1 411.6 400.2 399 397.1 395.7 385.4 399.4 400.3 386.1 397.6 394 388.2 402.2 388.9 418 403 396.9 387.1 431.9 417.6 434.6 394.9 413.3 394.3 423.6 423 420.5 399.9 395 400.7 413.7 404.6 422.2 422.7 390.8 386.9 396.6 393.4 395.2 386.3 401 400.8 420.3 402.2 405.8 399.7 391.7 430.9 389.8 406.9 389.4 409.1 395.2 395.1 420.8 396.1 409.2 403.9 403.2 389.9 396.2 397 416.6 397.2 398.9 401.4 392.5 422.3 417.9 409.7 389.8 398.9 415.1 392.2 394.8 407.4 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.864e-05 2.768e-06 2.926e-05 1.672e-05 3.153e-06 0.0001342 4.974e-05 6.324e-06 3.201e-06 0.000277 4.259e-05 1.28e-05 0.0001167 1.893e-05 0.00267 1.182e-05 3.704e-06 1.962e-05 9.956e-06 0.0001263 4.076e-06 0.0001117 3.366e-05 1.905e-05 0.0002193 9.119e-05 7.416e-05 0 0.0003361 3.239e-05 0.0001916 9.179e-06 0.0004642 0 1.07e-05 1.748e-05 0.0003349 1.509e-05 9.619e-05 7.683e-05 3.838e-05 4.623e-06 6.009e-06 0.000146 7.145e-05 0.0002347 0.0007286 6.157e-06 1.484e-05 1.954e-06 3.527e-05 5.181e-05 0.0001194 1.865e-05 3.878e-06 2.263e-05 3.752e-05 6.126e-05 1.203e-05 4.913e-05 0.000188 1.23e-05 5.801e-05 4.266e-05 0.0001324 5.972e-05 5.526e-05 3.522e-05 6.579e-06 8.768e-06 0.0001528 1.844e-05 3.978e-05 3.363e-05 0.0003011 4.015e-07 0.0007061 2.786e-06 3.159e-06 0.0002051 0.0003277 9.677e-05 3.986e-06 3.85e-05 0.0001448 1.782e-05 6.314e-06 0.0001045 1.115e-06 5.301e-06 1.048e-05 6.897e-05 2.404e-05 0.0001379 0.00026 4.276e-06 9.411e-05 5.99e-05 0.0001172 8.186e-06 
Uniformity values = 
0.9705 0.9679 0.9536 0.9631 0.9501 0.9637 0.9582 0.9456 0.9456 0.9645 0.9259 0.9285 0.9526 0.9305 0.9554 0.9375 0.921 0.9717 0.9243 0.9642 0.9649 0.8828 0.9412 0.9288 0.9558 0.9682 0.921 0.9494 0.9424 0.9625 0.9622 0.9606 0.9583 0.9719 0.9556 0.9667 0.9257 0.9489 0.9546 0.9446 0.9065 0.9584 0.9301 0.9609 0.9576 0.9484 0.9711 0.8907 0.9618 0.9666 0.9517 0.9347 0.9646 0.9178 0.9293 0.9609 0.9644 0.9613 0.9605 0.9671 0.9381 0.9349 0.9748 0.9176 0.9333 0.9417 0.9576 0.9237 0.9725 0.9506 0.9462 0.9606 0.9609 0.9382 0.953 0.9397 0.9568 0.9327 0.959 0.9429 0.9589 0.9419 0.968 0.942 0.9578 0.9716 0.9313 0.9458 0.9436 0.9482 0.9577 0.9137 0.9607 0.9396 0.9532 0.9385 0.9632 0.9633 0.9598 0.9545 
Minimum rate values = 
851.5 82.53 885.4 500.8 95.77 4018 1498 193 97.69 8286 1327 397.9 3533 586.9 8.052e+04 363.8 116 582.4 310.8 3780 121.9 3650 1032 591.8 6618 2717 2323 0 1.029e+04 970.9 5744 275.7 1.397e+04 0 323 521.8 1.044e+04 458.9 2907 2347 1222 139.2 186.4 4385 2153 7140 2.164e+04 199.5 445.2 58.33 1069 1599 3571 586.3 120.4 679.5 1122 1839 361.4 1466 5783 379.6 1717 1342 4094 1830 1665 1100 195.2 266.1 4659 553.9 1195 1034 9115 12.33 2.129e+04 86.19 95.03 6275 9858 2964 118.8 1179 4360 529.1 195.6 3187 34.1 161.3 315.7 2178 722 4234 7868 131.5 2819 1794 3522 247.5 
Average rate values = 
1.905e+06 6.478e+06 2.38e+06 9.425e+06 2.889e+06 6.514e+06 3.904e+06 2.473e+06 1.966e+06 2.303e+06 4.208e+06 4.183e+06 2.014e+06 2.637e+06 2.134e+06 3.105e+06 2.197e+06 4.832e+06 2.361e+06 2.776e+06 5.994e+06 2.507e+06 4.846e+06 1.303e+07 1.992e+06 1.966e+06 1.575e+07 2.502e+06 2.238e+06 4.748e+06 2.268e+06 1.848e+06 2.52e+06 3.827e+06 2.045e+06 2.138e+06 1.977e+06 3.841e+06 2.252e+06 1.957e+06 2.414e+06 2.523e+06 1.066e+07 2.161e+06 2.265e+06 1.951e+06 2.545e+06 1.991e+06 5.322e+06 6.278e+06 1.925e+06 1.953e+06 2.507e+06 3.085e+06 2.444e+06 7.556e+06 2.047e+06 2.518e+06 1.168e+07 3.067e+06 2.603e+06 2.378e+06 4.196e+06 2.258e+06 2.114e+06 3.322e+06 2.413e+06 2.279e+06 2.394e+06 6.89e+06 2.067e+06 1.899e+06 3.661e+06 7.447e+06 2.191e+06 2.329e+06 1.927e+06 2.43e+06 4.291e+06 2.01e+06 2.383e+06 1.934e+06 4.117e+06 2.215e+06 1.969e+06 2.579e+06 2.445e+06 2.203e+06 6.17e+06 2.439e+06 4.234e+06 2.119e+06 4.941e+06 1.908e+06 1.852e+06 2.584e+06 1.979e+06 2.039e+06 1.253e+07 2.31e+06 
Average illumination values = 
387.3 386.8 391.3 387.7 390.8 385.5 391.7 413.9 412 384.2 412.5 419.6 398.8 412.1 395.5 430.6 416.6 385.4 416.4 393.9 384.7 448 411 415.5 385.8 392.8 425.5 399.4 398.2 389.9 397.8 397.4 392.3 387.9 401 388.9 416.4 399.5 395.8 408.1 433 410.7 420.1 397.1 388.2 398.6 393.1 447 400.7 390 395.8 412.4 405 422.3 423.4 391.1 388 394.3 392 388.9 417.1 412 385.2 419.9 418.5 400.8 391.8 430.9 389.8 408.7 406.2 398.9 394.2 407.6 409.5 406 392.1 410.6 387.5 396.1 387.8 417 388.6 398.2 401.5 392.9 415.2 408.6 410 391.9 400.1 425.7 399.6 403.7 398.9 403.6 392 392.3 387 406.4 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.878e-05 2.802e-06 4.414e-05 2.016e-05 3.045e-06 9.924e-05 8.283e-05 2.702e-06 3.821e-05 1.38e-06 4.174e-06 0.0002586 3.087e-05 0.0008002 1.441e-05 2.584e-06 2.148e-05 1.033e-05 6.818e-05 3.984e-06 0.0001186 2.747e-05 0.0003414 5.68e-05 5.856e-05 5.328e-06 7.257e-05 0.000662 5.895e-05 0.0001158 7.245e-05 3.232e-05 5.031e-06 9.658e-06 0.0003871 1.51e-05 8.958e-05 7.716e-05 4.374e-05 4.432e-06 2.124e-05 0.000166 0.0004705 0.0002781 0.0001063 1.207e-05 3.308e-06 1.759e-05 0.0001725 4.753e-05 2.511e-05 3.012e-06 2.315e-05 3.745e-05 6.144e-05 5.603e-06 2.413e-05 0.0001186 6.07e-05 1.831e-05 0.0001187 1.326e-05 3.458e-05 7.422e-05 4.904e-05 7.678e-05 0.0001632 0.0001763 7.403e-05 0.0001295 0.0001528 4.455e-07 6.661e-05 2.94e-06 5.371e-06 0.0001672 0.0001735 7.217e-05 3.526e-06 5.088e-05 0.0002424 0.0002993 0.0001265 1.244e-06 4.92e-05 6.998e-06 3.372e-05 4.7e-05 9.886e-05 0.0001597 4.276e-06 0.0002702 9.521e-05 2.271e-05 0.0001302 0.0001447 2.653e-06 9.751e-05 3.613e-06 1.726e-05 
Uniformity values = 
0.9726 0.9706 0.957 0.9614 0.9402 0.9457 0.9699 0.9666 0.934 0.9371 0.9143 0.9588 0.9108 0.9296 0.9502 0.9648 0.967 0.9309 0.9642 0.9652 0.8847 0.9377 0.9513 0.9699 0.9707 0.9548 0.9648 0.9518 0.9414 0.9342 0.9404 0.9431 0.9443 0.9675 0.9262 0.9491 0.9577 0.9312 0.9287 0.9465 0.9639 0.9135 0.9612 0.9627 0.9142 0.9316 0.9543 0.9687 0.9355 0.9349 0.9252 0.9352 0.9621 0.9641 0.9613 0.9433 0.9334 0.9477 0.9447 0.9213 0.9499 0.9707 0.9684 0.9095 0.9553 0.9705 0.9614 0.9567 0.965 0.9563 0.9592 0.9529 0.9543 0.9561 0.9689 0.9487 0.9592 0.9105 0.9524 0.9551 0.9656 0.9419 0.9407 0.9522 0.9525 0.9478 0.9205 0.9432 0.9488 0.9561 0.9385 0.9646 0.9735 0.9375 0.9601 0.9642 0.9647 0.9446 0.9267 0.9624 
Minimum rate values = 
853.7 83.29 1331 605.1 93.46 3028 2464 80.64 1180 42.48 131.7 7781 977.9 2.482e+04 437.7 77.28 641 320.1 2040 119.1 3869 845.3 1.035e+04 1690 1741 161 2170 2.006e+04 1807 3575 2223 989 153.7 288 1.206e+04 459 2699 2391 1359 135.1 635.7 5243 1.412e+04 8333 3356 373.9 100 523.9 5319 1467 783.1 92.92 694.2 1121 1844 171.4 745.9 3612 1854 573.3 3605 394.3 1030 2355 1481 2283 4899 5315 2213 3908 4595 13.49 2014 88.74 160 5086 5217 2287 106.8 1537 7242 9169 3880 37.69 1490 213 1057 1438 3006 4819 131.5 8082 2822 698.9 3913 4329 79.34 2979 112.5 517.4 
Average rate values = 
1.81e+06 6.433e+06 2.312e+06 7.147e+06 2.725e+06 3.357e+06 3.759e+06 2.099e+06 1.9e+06 4.289e+06 8.853e+06 1.799e+06 2.238e+06 1.875e+06 2.282e+06 5.428e+06 6.358e+06 2.305e+06 2.638e+06 6.149e+06 2.541e+06 5.52e+06 2.241e+06 1.945e+06 5.609e+06 6.075e+06 2.519e+06 1.985e+06 1.837e+06 1.955e+06 2.144e+06 6.673e+06 2.068e+06 9.744e+06 1.885e+06 3.653e+06 2.032e+06 1.886e+06 2.133e+06 2.81e+06 2.086e+06 2.369e+06 2.157e+06 1.97e+06 1.926e+06 3.723e+06 2.27e+06 1.905e+06 1.779e+06 2.829e+06 2.034e+06 1.953e+06 8.105e+06 1.94e+06 2.398e+06 2.252e+06 1.005e+07 2.693e+06 1.934e+06 2.356e+06 2.417e+06 2.439e+06 3.628e+06 2.416e+06 1.088e+07 4.896e+06 2.051e+06 1.977e+06 1.857e+06 3.052e+06 2.056e+06 2.372e+06 1.829e+06 2.358e+06 2.016e+06 1.911e+06 2.036e+06 2.458e+06 2.135e+06 2.15e+06 1.686e+06 2.308e+06 1.946e+06 4.455e+06 2.319e+06 4.012e+06 2.02e+06 1.903e+06 1.845e+06 1.761e+06 2.454e+06 1.868e+06 1.97e+06 3.619e+06 2.179e+06 4.77e+06 2.239e+06 2.098e+06 2.163e+06 4.741e+06 
Average illumination values = 
386.4 385.7 389.9 388.5 394.3 392.3 386.6 387.4 413.5 409 429 399 426.6 409.2 414.5 390.7 384.6 413.4 393.9 384.9 447.8 414.2 393.8 387.2 393.4 395.2 385.8 399.3 409 417.2 405 409.3 408.1 393 416.1 399.4 394.5 417.7 418.8 407.6 394.6 434.4 393.2 386.6 427.7 416.4 402 389.1 409.2 415.4 418.1 417.9 390.5 388.1 394.3 398.9 415.5 411.8 407.7 420.5 398.8 385.6 385.2 427.8 399.3 386.7 402.3 405 394.6 393.1 406.8 400.4 392 404.1 383.5 392.4 389.4 433.1 400.3 390.4 389.5 401.8 408.9 404.1 390.1 399.1 424.1 403.7 400.4 397.7 403.6 391.4 388.1 407.4 400.9 386.7 397.8 411.1 414.8 387.4 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.936e-05 4.819e-06 0.0001213 1.682e-05 5.307e-06 5.172e-05 1.854e-06 4.611e-06 0.0003006 4.221e-05 2.113e-05 0.000159 3.819e-06 0.0001168 2.236e-05 5.809e-06 1.132e-05 5.273e-05 4.123e-06 0.0001196 3.366e-05 0.0001245 5.137e-05 8.473e-05 0 7.422e-05 3.264e-05 0.000168 1.886e-05 0.0001235 3.037e-05 2.056e-06 1.375e-05 9.069e-05 6.994e-06 7.953e-05 3.486e-05 4.681e-06 2.124e-05 0.0001627 0.0008377 0.0009338 1.838e-06 0.000113 1.962e-06 1.854e-05 2.506e-05 0.0001434 3.387e-06 2.403e-05 6.048e-05 2.807e-05 1.369e-05 3.156e-05 8.7e-05 1.841e-05 1.923e-05 6.498e-05 1.338e-05 2.543e-05 9.87e-06 0.0003171 9.918e-06 0.0001463 1.892e-05 2.096e-05 0.0001415 1.561e-05 0.0001886 1.481e-06 0 0.0002389 0.0002827 5.267e-05 3.892e-06 6.944e-05 0.0002439 0.0002948 5.839e-05 1.107e-06 5.324e-06 1.051e-05 8.433e-05 7.311e-05 0.0001176 5.695e-06 8.571e-05 6.296e-05 1.136e-06 8.603e-06 0.0002611 5.131e-05 6.595e-05 3.518e-06 1.728e-05 1.934e-06 1.67e-05 1.813e-06 9.944e-06 1.765e-06 
Uniformity values = 
0.9724 0.9712 0.9584 0.9571 0.9438 0.9371 0.9635 0.9672 0.9688 0.9282 0.964 0.9555 0.9101 0.9442 0.9756 0.9397 0.9409 0.9715 0.9654 0.8854 0.9357 0.9637 0.9713 0.9592 0.9522 0.9425 0.9651 0.9655 0.963 0.9567 0.9548 0.9302 0.9256 0.967 0.9453 0.9417 0.9131 0.9532 0.9639 0.9499 0.9694 0.9582 0.8843 0.9256 0.9607 0.9485 0.9226 0.9425 0.8948 0.9565 0.9725 0.9694 0.9644 0.9619 0.9418 0.9369 0.9224 0.9499 0.9699 0.9709 0.9105 0.9726 0.957 0.9439 0.9641 0.9631 0.9013 0.9628 0.9537 0.9444 0.949 0.9518 0.9627 0.9421 0.9478 0.9552 0.9666 0.9379 0.9404 0.9451 0.9482 0.9542 0.9241 0.962 0.9365 0.9586 0.9583 0.9579 0.9573 0.9496 0.9512 0.9631 0.9477 0.9555 0.9624 0.9581 0.9662 0.9341 0.9645 0.9398 
Minimum rate values = 
871.2 143.2 3652 507.2 162.2 1593 55.52 137.5 8952 1312 632.5 4800 121.1 3570 661.2 178.4 347.2 1566 123.2 3898 1038 3727 1526 2549 0 2272 975.8 5019 565 3724 917.9 63.78 428.5 2706 213.5 2437 1101 141.7 635.9 4941 2.492e+04 2.811e+04 59.98 3523 58.92 564 783.8 4391 109.2 724.9 1794 835.7 409.7 946.6 2665 566.8 601.4 1974 398 755.6 312.8 9405 299 4470 566.3 628 4529 467.8 5705 45.26 0 7242 8471 1613 118.5 2098 7279 9070 1792 33.79 162 317.8 2633 2193 3622 171.4 2581 1896 34.24 261.4 7920 1537 2008 106.3 518.2 58.23 498.7 55.99 297.5 54.17 
Average rate values = 
1.721e+06 2.773e+06 2.118e+06 8.945e+06 1.677e+06 6.033e+06 3.363e+06 1.732e+06 1.968e+06 3.907e+06 1.802e+06 1.744e+06 1.763e+06 2.166e+06 1.823e+06 2.009e+06 2.34e+06 2.475e+06 5.699e+06 2.442e+06 3.982e+06 2.064e+06 2.451e+06 1.53e+07 2.255e+06 2.058e+06 4.376e+06 2.464e+06 1.728e+06 2.597e+06 8.451e+06 2.742e+06 1.975e+06 1.624e+06 2.001e+06 1.788e+06 2.017e+06 2.472e+06 1.985e+06 2.086e+06 2.242e+06 1.754e+06 2.426e+06 2.144e+06 5.964e+06 1.685e+06 1.79e+06 2.503e+06 2.04e+06 5.486e+06 1.697e+06 2.142e+06 7.931e+06 2.829e+06 2.565e+06 1.88e+06 2.351e+06 2.302e+06 2.346e+06 2.038e+06 2.134e+06 2.271e+06 5.685e+06 1.829e+06 1.732e+06 2.966e+06 2.036e+06 2.047e+06 1.718e+06 8.696e+06 9.388e+06 1.905e+06 1.928e+06 1.751e+06 2.417e+06 1.991e+06 1.603e+06 2.202e+06 1.857e+06 5.399e+06 2.214e+06 3.908e+06 2e+06 1.729e+06 1.938e+06 1.822e+06 1.841e+06 1.79e+06 6.859e+06 2.185e+06 1.927e+06 2.102e+06 1.962e+06 1.983e+06 4.544e+06 8.612e+06 1.635e+06 7.615e+06 1.674e+06 7.63e+06 
Average illumination values = 
386.5 385.1 390.7 391.4 397.3 411.2 389 394.7 383.4 412.1 397.7 397.6 428.7 411.9 384.4 403.2 409 390.9 384.8 447.4 411 385.1 386.2 396.7 405.5 400.4 388.8 396.5 396.5 396.9 407.7 420.8 420.1 393.9 396.4 407.3 427.9 406.8 394.6 404.4 393.5 392.2 456.1 419.4 389.3 397.1 411.4 402.7 443 393.6 388.1 391.1 392.1 388.7 415.5 411.1 420 398.8 385.5 386.6 431.2 389.8 405.9 407.1 397.7 395.3 437.9 394.8 392.3 407.6 404.9 388.9 386.3 416.6 402.3 390.4 389.1 403.6 409 409.3 391.9 399.3 422.1 397.1 405.2 403.1 394.4 389.8 388.1 405.6 404.2 398.4 406.5 402.3 387.4 394 387 404.1 391.4 417.3 

End of simulation
Obj Function for 2 users through 20 users 
0.0961 0.0430 0.0106 0.0047 0.0031 0.0023 0.0012 0.0009 0.0006 0.0005 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.8985 0.9004 0.9047 0.9084 0.9143 0.9170 0.9218 0.9279 0.9284 0.9318 0.9379 0.9381 0.9412 0.9435 0.9452 0.9492 0.9487 0.9487 0.9498 
Minimum rate for 2 users through 20 users 
2.724e+06 1.266e+06 3.313e+05 1.459e+05 9.64e+04 7.262e+04 3.871e+04 2.699e+04 1.987e+04 1.491e+04 1.316e+04 8633 6737 6597 5223 4129 3324 2717 2335 
Average rate for 2 users through 20 users 
7.817e+07 4.629e+07 3.111e+07 2.086e+07 1.62e+07 1.384e+07 1.188e+07 9.921e+06 9.072e+06 8.453e+06 6.849e+06 6.484e+06 6.09e+06 5.051e+06 4.559e+06 3.847e+06 3.539e+06 3.11e+06 3.085e+06 
Average illumination for 2 users through 20 users 
441.4 436.6 436.1 428 423.3 422.6 420.4 415.6 416.8 415 409.3 410.3 407 406.1 404.6 402.2 402.4 402 401.6 


==> code/simulations/Bulb Radius/60cm-50deg/ssa_led_final_users_2_20_30_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.6726 0.7934 0.8801 0.9114 0.8214 0.5463 0.8392 0.5694 0.2306 0.6535 0.6329 0.7148 0.5098 0.5959 0.4368 0.488 0.4005 0.575 0.6806 0.6192 0.4237 0.5911 0.5143 0.6765 0.8849 0.773 0.8834 0.7305 0.7446 0.9063 0.2793 0.5208 0.7892 0.4369 0.6783 0.5971 0.6474 0.8588 0.8402 0.9154 0.8261 0.6014 0.7537 0.6403 0.7044 0.8126 0.4802 0.8386 0.8086 0.7685 0.9171 0.4 0.9171 0.6583 0.7286 0.9121 0.6496 0.6318 0.678 0.5926 0.774 0.6828 0.7106 0.8097 0.7689 0.7254 0.7893 0.732 0.6095 0.7692 0.5433 0.557 0.9067 0.7466 0.6899 0.6041 0.4967 0.7938 0.7326 0.7196 0.7774 0.3265 0.5044 0.6404 0.6665 0.2528 0.6953 0.7269 0.6433 0.5933 0.2515 0.6285 0.7169 0.6682 0.4887 0.6132 0.6331 0.6135 0.8993 0.8747 
Uniformity values = 
0.9495 0.9318 0.9238 0.9391 0.9142 0.9325 0.9298 0.9391 0.9406 0.9278 0.916 0.9237 0.9264 0.9205 0.944 0.9356 0.9314 0.9451 0.9249 0.9301 0.9462 0.9254 0.9358 0.942 0.9429 0.9196 0.9159 0.9517 0.9507 0.9365 0.9416 0.9457 0.9241 0.9269 0.9286 0.9325 0.9271 0.9298 0.9513 0.9401 0.9273 0.9275 0.9363 0.9261 0.9293 0.9338 0.9189 0.9344 0.9214 0.9212 0.9375 0.935 0.9212 0.9234 0.9264 0.9237 0.9494 0.9305 0.924 0.9269 0.9335 0.9454 0.923 0.9353 0.9563 0.9261 0.9287 0.926 0.935 0.9336 0.9252 0.9404 0.9432 0.9228 0.9166 0.9299 0.9566 0.9238 0.9194 0.9661 0.9347 0.9355 0.9393 0.9236 0.9298 0.9368 0.923 0.9249 0.9375 0.9225 0.9205 0.9234 0.9335 0.9254 0.9203 0.941 0.9253 0.9212 0.9283 0.9269 
Minimum rate values = 
1.545e+07 1.777e+07 1.931e+07 1.957e+07 1.85e+07 1.331e+07 1.856e+07 1.368e+07 6.326e+06 1.538e+07 1.516e+07 1.654e+07 1.265e+07 1.44e+07 1.097e+07 1.211e+07 1.032e+07 1.371e+07 1.591e+07 1.472e+07 1.068e+07 1.425e+07 1.264e+07 1.562e+07 1.91e+07 1.76e+07 1.948e+07 1.644e+07 1.669e+07 1.953e+07 7.496e+06 1.266e+07 1.781e+07 1.114e+07 1.582e+07 1.428e+07 1.528e+07 1.888e+07 1.826e+07 1.962e+07 1.838e+07 1.442e+07 1.704e+07 1.517e+07 1.628e+07 1.806e+07 1.213e+07 1.848e+07 1.818e+07 1.75e+07 1.968e+07 1.028e+07 1.994e+07 1.553e+07 1.674e+07 1.982e+07 1.504e+07 1.495e+07 1.588e+07 1.426e+07 1.742e+07 1.569e+07 1.647e+07 1.799e+07 1.703e+07 1.669e+07 1.775e+07 1.681e+07 1.448e+07 1.734e+07 1.333e+07 1.342e+07 1.944e+07 1.71e+07 1.619e+07 1.444e+07 1.207e+07 1.79e+07 1.691e+07 1.606e+07 1.746e+07 8.639e+06 1.24e+07 1.52e+07 1.559e+07 6.893e+06 1.62e+07 1.673e+07 1.508e+07 1.433e+07 6.969e+06 1.498e+07 1.644e+07 1.568e+07 1.229e+07 1.448e+07 1.504e+07 1.473e+07 1.955e+07 1.917e+07 
Average rate values = 
2.085e+07 2.019e+07 2.002e+07 2.001e+07 2.008e+07 2.204e+07 2.008e+07 2.179e+07 3.322e+07 2.088e+07 2.098e+07 2.047e+07 2.254e+07 2.135e+07 2.418e+07 2.3e+07 2.499e+07 2.176e+07 2.068e+07 2.119e+07 2.454e+07 2.144e+07 2.255e+07 2.079e+07 2.003e+07 2.022e+07 2.001e+07 2.05e+07 2.043e+07 2.001e+07 3.005e+07 2.253e+07 2.018e+07 2.399e+07 2.071e+07 2.142e+07 2.093e+07 2.005e+07 2.011e+07 2.001e+07 2.01e+07 2.134e+07 2.034e+07 2.098e+07 2.055e+07 2.014e+07 2.299e+07 2.008e+07 2.012e+07 2.024e+07 2e+07 2.505e+07 2e+07 2.082e+07 2.042e+07 2e+07 2.103e+07 2.107e+07 2.069e+07 2.143e+07 2.025e+07 2.076e+07 2.049e+07 2.015e+07 2.034e+07 2.043e+07 2.019e+07 2.04e+07 2.131e+07 2.027e+07 2.202e+07 2.196e+07 2.001e+07 2.032e+07 2.058e+07 2.133e+07 2.304e+07 2.017e+07 2.037e+07 2.062e+07 2.024e+07 2.765e+07 2.275e+07 2.096e+07 2.08e+07 3.158e+07 2.058e+07 2.042e+07 2.102e+07 2.139e+07 3.138e+07 2.106e+07 2.05e+07 2.076e+07 2.284e+07 2.131e+07 2.103e+07 2.118e+07 2.001e+07 2.002e+07 
Average illumination values = 
395.1 401.7 406.5 398.6 410.2 397.6 403.4 393.3 392.7 399.6 408.6 400.9 405.4 406.6 397.9 395.1 397 390.5 406.1 403 396.9 400.6 395.7 396.7 397.9 407.9 409.5 394.6 389.1 394.5 392.7 397.1 406.4 405.2 397.1 396.2 404.6 397.9 394.3 399.2 404.8 402.3 395.2 398.7 403.6 394.9 402.1 396.8 401.9 406.3 400.2 401.7 406.3 401 405.4 405.2 395.1 403.1 399.4 400.9 402.3 396.7 405.5 401.5 392.3 404.2 403 405.6 394.3 401.7 400.7 393.3 397.6 405.6 409.2 403.5 392.6 403.7 408 388.7 395.1 395.4 393.8 405.3 403.4 395.6 406.9 405.7 395.1 401.6 401.4 401.5 402.3 404.5 406.7 399.1 399.8 401.1 397.8 398.3 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1061 0.3903 0.2973 0.149 0.2742 0.02244 0.2715 0.1282 0.2208 0.07958 0.01386 0.01245 0.0734 0.03479 0.03918 0.3108 0.3134 0.1242 0.02659 0.1462 0.1531 0.314 0.2327 0.222 0.4035 0.1634 0.1282 0.2735 0.1745 0.3088 0.2445 0.1459 0.2745 0.1707 0.3448 0.312 0.2793 0.2846 0.191 0.4143 0.3914 0.1495 0.05553 0.09481 0.2313 0.2734 0.2983 0.335 0.1677 0.1883 0.3074 0.2337 0.3216 0.1691 0.05179 0.2274 0.2786 0.2359 0.1043 0.007355 0.02581 0.03442 0.06999 0.3503 0.16 0.1782 0.3578 0.116 0.06977 0.2381 0.03963 0.03286 0.1023 0.1003 0.1815 0.323 0.3901 0.2347 0.03748 0.3838 0.3561 0.1042 0.1205 0.02191 0.3308 0.1203 0.2526 0.09534 0.3807 0.2119 0.2782 0.3111 0.322 0.301 0.16 0.2486 0.09255 0.0382 0.2716 0.3598 
Uniformity values = 
0.962 0.9315 0.9401 0.9325 0.9365 0.9483 0.9331 0.9237 0.9335 0.9458 0.9431 0.9491 0.9248 0.9554 0.9274 0.9705 0.9444 0.9196 0.953 0.9387 0.9497 0.9427 0.9269 0.9394 0.933 0.942 0.9366 0.9275 0.9393 0.9399 0.9364 0.9314 0.9314 0.9375 0.935 0.9306 0.9264 0.9497 0.9305 0.943 0.9378 0.9451 0.9704 0.9286 0.9294 0.9424 0.9452 0.9431 0.9432 0.9271 0.938 0.9547 0.9305 0.945 0.9488 0.9418 0.9298 0.9419 0.9415 0.9225 0.9346 0.9335 0.9261 0.9436 0.926 0.9283 0.9365 0.9367 0.9196 0.9303 0.9386 0.9472 0.9435 0.9328 0.9374 0.9481 0.9615 0.9319 0.9213 0.9374 0.9592 0.9422 0.9324 0.9227 0.9377 0.9496 0.9573 0.9288 0.9401 0.9374 0.9414 0.9384 0.9523 0.9439 0.9398 0.961 0.94 0.9198 0.9425 0.9382 
Minimum rate values = 
3.018e+06 1.01e+07 7.929e+06 4.277e+06 7.409e+06 6.748e+05 7.369e+06 3.751e+06 6.125e+06 2.331e+06 4.209e+05 3.759e+05 2.204e+06 1.032e+06 1.194e+06 8.017e+06 8.269e+06 3.655e+06 7.94e+05 4.178e+06 4.312e+06 8.295e+06 6.462e+06 6.122e+06 1.037e+07 4.614e+06 3.701e+06 7.456e+06 4.917e+06 8.198e+06 6.694e+06 4.2e+06 7.452e+06 4.826e+06 9.057e+06 8.343e+06 7.602e+06 7.564e+06 5.386e+06 1.051e+07 1.006e+07 4.237e+06 1.606e+06 2.805e+06 6.413e+06 7.351e+06 7.915e+06 8.772e+06 4.721e+06 5.335e+06 8.18e+06 6.319e+06 8.564e+06 4.75e+06 1.534e+06 6.242e+06 7.562e+06 6.45e+06 3.031e+06 2.291e+05 7.861e+05 1.045e+06 2.102e+06 9.109e+06 4.598e+06 5.066e+06 9.337e+06 3.369e+06 2.11e+06 6.576e+06 1.193e+06 9.84e+05 2.971e+06 2.947e+06 5.106e+06 8.459e+06 9.827e+06 6.481e+06 1.15e+06 9.902e+06 9.11e+06 3.028e+06 3.507e+06 6.77e+05 8.718e+06 3.443e+06 6.756e+06 2.82e+06 9.811e+06 5.879e+06 7.471e+06 8.262e+06 8.403e+06 7.986e+06 4.535e+06 6.639e+06 2.71e+06 1.174e+06 7.306e+06 9.366e+06 
Average rate values = 
1.326e+07 1.175e+07 1.24e+07 1.28e+07 1.205e+07 1.625e+07 1.281e+07 1.444e+07 1.308e+07 1.354e+07 1.616e+07 1.468e+07 1.379e+07 1.423e+07 1.655e+07 1.196e+07 1.194e+07 1.323e+07 1.517e+07 1.396e+07 1.887e+07 1.198e+07 1.232e+07 1.522e+07 1.173e+07 1.284e+07 1.344e+07 1.232e+07 1.261e+07 1.193e+07 1.222e+07 1.385e+07 1.222e+07 1.366e+07 1.183e+07 1.24e+07 1.215e+07 1.263e+07 1.382e+07 1.179e+07 1.176e+07 1.331e+07 1.398e+07 1.376e+07 1.364e+07 1.222e+07 1.201e+07 1.194e+07 1.541e+07 1.276e+07 1.193e+07 1.257e+07 1.236e+07 1.371e+07 1.429e+07 1.244e+07 1.332e+07 1.306e+07 1.327e+07 1.567e+07 1.436e+07 1.449e+07 1.545e+07 1.209e+07 1.377e+07 1.556e+07 1.214e+07 1.323e+07 1.44e+07 1.224e+07 1.411e+07 1.737e+07 1.399e+07 1.75e+07 1.268e+07 1.22e+07 1.179e+07 1.309e+07 1.552e+07 1.176e+07 1.191e+07 1.659e+07 1.311e+07 1.543e+07 1.186e+07 1.309e+07 1.38e+07 1.343e+07 1.189e+07 1.27e+07 1.218e+07 1.222e+07 1.2e+07 1.262e+07 1.288e+07 1.22e+07 1.369e+07 1.435e+07 1.23e+07 1.208e+07 
Average illumination values = 
389.9 402.8 398.2 397.6 399.7 389 397.4 400.9 401 397.1 391.9 388.8 405.6 392.8 399.3 384.6 396.4 407.9 393.8 393.2 389.1 398.4 405.2 392.5 396.5 393.1 399 402.3 393.9 392.8 393.8 396.7 397.6 400.2 401.7 397.9 405.4 394.1 403.1 391.1 400 396 387 403.1 402.7 391.2 392.3 392.2 397.6 403.7 400 388.5 403.1 390.8 389.9 392.8 403.4 393.1 398.5 401.6 395.4 402.3 404.2 398 399.5 397.8 393.7 400.4 408.4 397.2 400.1 390.1 397.6 395.8 400.2 395.6 390.6 398 406.3 393.5 391.5 393.7 397.1 405.7 393.7 389.7 387.5 397.1 395.7 393.4 392 400.2 393 394.5 392.4 389.5 399 402.6 397.2 394.7 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07908 0.00282 0.124 0.1017 0.03668 0.0002082 0.009779 0.02359 0.006897 0.01113 0.2001 0.1269 0.186 0.08764 0.02337 0.009398 0.03798 0.2357 0.1398 0.2239 0.05858 0.1838 0.04822 0.03129 0.08285 0.01958 0.03463 0.08197 0.05062 0.1747 0.185 0.06126 0.09367 0.1466 0.07538 0.05063 0.1205 0.0796 0.225 0.2013 0.03172 0.01064 0.04811 0.06751 0.007671 0.01679 0.2505 0.1523 0.1536 0.008802 0.01894 0.08972 0.1221 0.02998 0.004359 0.08138 0.0359 0.08676 0.07183 0.058 0.2091 0.1521 0.0166 0.1185 0.1283 0.1024 0.01856 0.05078 0.1868 0.05102 0.05522 0.1917 0.02703 0.0117 0.1147 0.003268 0.02285 0.05085 0.07126 0.08421 0.01036 0.05213 0.1016 0.03416 0.02107 0.002391 0.08689 0.01329 0.1788 0.1199 0.156 0.1303 0.01236 0.2069 0.06524 0.1446 0.033 0.1731 0.2186 0.03609 
Uniformity values = 
0.9618 0.941 0.9325 0.9571 0.95 0.9259 0.9335 0.9549 0.9544 0.9393 0.9551 0.9647 0.9462 0.9562 0.9562 0.9541 0.9377 0.9422 0.9471 0.9712 0.9275 0.94 0.9394 0.9339 0.9336 0.9444 0.9336 0.936 0.95 0.9468 0.9599 0.9407 0.9648 0.939 0.9464 0.9447 0.9551 0.9288 0.9632 0.966 0.9474 0.9418 0.9497 0.9356 0.9415 0.9403 0.9458 0.9438 0.9432 0.9309 0.948 0.9228 0.9369 0.9518 0.9463 0.9381 0.9478 0.9615 0.9444 0.9399 0.9612 0.9462 0.9474 0.9445 0.9557 0.9393 0.9511 0.9462 0.9399 0.9573 0.9357 0.9673 0.94 0.9384 0.9382 0.9261 0.9392 0.9532 0.9426 0.9298 0.9459 0.9475 0.9356 0.9286 0.923 0.9219 0.9589 0.9498 0.9631 0.9473 0.9359 0.9429 0.9371 0.9525 0.947 0.9365 0.9458 0.9371 0.9591 0.9446 
Minimum rate values = 
2.28e+06 8.635e+04 3.603e+06 2.915e+06 1.093e+06 6487 3.007e+05 7.04e+05 2.078e+05 3.398e+05 5.488e+06 3.566e+06 5.178e+06 2.53e+06 6.967e+05 2.828e+05 1.146e+06 6.443e+06 3.972e+06 5.987e+06 1.767e+06 5.152e+06 1.444e+06 9.508e+05 2.453e+06 5.921e+05 1.051e+06 2.422e+06 1.498e+06 4.887e+06 5.085e+06 1.82e+06 2.673e+06 4.187e+06 2.211e+06 1.507e+06 3.428e+06 2.373e+06 6.058e+06 5.462e+06 9.502e+05 3.241e+05 1.426e+06 2.01e+06 2.341e+05 5.108e+05 6.78e+06 4.318e+06 4.353e+06 2.715e+05 5.709e+05 2.677e+06 3.534e+06 8.949e+05 1.326e+05 2.4e+06 1.073e+06 2.493e+06 2.115e+06 1.728e+06 5.68e+06 4.302e+06 5.011e+05 3.411e+06 3.634e+06 2.987e+06 5.577e+05 1.508e+06 5.23e+06 1.498e+06 1.655e+06 5.216e+06 8.18e+05 3.576e+05 3.329e+06 1.016e+05 6.935e+05 1.5e+06 2.103e+06 2.502e+06 3.143e+05 1.545e+06 2.976e+06 1.043e+06 6.513e+05 7.475e+04 2.503e+06 4.01e+05 4.914e+06 3.44e+06 4.449e+06 3.735e+06 3.781e+05 5.672e+06 1.922e+06 4.143e+06 9.895e+05 4.89e+06 5.923e+06 1.082e+06 
Average rate values = 
8.96e+06 9.175e+06 9.439e+06 9.069e+06 9.535e+06 1.114e+07 9.287e+06 9.067e+06 1.126e+07 9.204e+06 8.586e+06 8.778e+06 8.47e+06 9.852e+06 9.392e+06 1.118e+07 9.179e+06 8.454e+06 8.546e+06 8.386e+06 8.922e+06 9.041e+06 9.201e+06 9.557e+06 8.947e+06 1.113e+07 1.008e+07 9.257e+06 1.033e+07 8.464e+06 8.444e+06 9.817e+06 8.916e+06 8.824e+06 1.008e+07 9.081e+06 9.23e+06 9.674e+06 8.399e+06 8.461e+06 1.004e+07 9.74e+06 1.011e+07 1.045e+07 9.204e+06 9.103e+06 8.4e+06 9.225e+06 8.748e+06 9.411e+06 9.176e+06 9.178e+06 8.958e+06 9.348e+06 1.005e+07 1.161e+07 9.443e+06 9.553e+06 9.334e+06 9.057e+06 8.687e+06 9.502e+06 9.588e+06 8.779e+06 9.525e+06 9.377e+06 9.17e+06 9.66e+06 8.478e+06 9.091e+06 1.059e+07 8.856e+06 9.198e+06 9.565e+06 9.494e+06 9.473e+06 9.535e+06 9.522e+06 8.85e+06 9.093e+06 9.624e+06 9.538e+06 8.679e+06 8.987e+06 9.53e+06 1.076e+07 1.159e+07 1.02e+07 8.603e+06 9.067e+06 9.402e+06 9.299e+06 1.09e+07 8.563e+06 9.943e+06 8.516e+06 1.156e+07 8.769e+06 8.513e+06 1.069e+07 
Average illumination values = 
389.2 397.8 397.6 385.9 388.3 400 401 386.7 386.7 399.1 388.2 383.6 395.6 392.3 386 387.3 400.5 391.3 390.6 386 402.2 392.6 392.6 395.6 396.6 397.3 396.7 399.9 394.8 389.5 390.8 397.9 388 398.6 389.3 391.4 391.9 403 385 388.3 389.5 392.8 389.5 401 393.5 393 395.7 396.6 391 396.6 388.6 407 394.3 388.2 396.4 393.6 394.9 390.6 392.7 392.5 390.2 390.7 392.2 390.9 387.2 392.6 391.1 389.3 392.6 386 394.1 387 399 394.6 394.7 401.3 392.6 387.4 393.4 397.4 396.6 389.1 400.1 398.3 405.6 406.9 391.1 387.8 389.9 396.4 397.6 397 393.5 389.3 390.1 393.7 389.8 394 387.2 390.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03743 0.07293 0.03461 0.02074 0.0002183 0.02692 0.001657 0.01124 0.01784 0.02311 0.01582 0.02011 0.008333 0.07475 0.04193 0.04072 0.05237 0.01437 0.001583 0.04166 0.007808 0.0136 0.005194 0.04902 0.1298 0.06268 0.03926 0.05423 0.05732 0.003823 0.03934 0.004644 0.0328 0.02006 0.001327 0.008673 0.00823 0.001827 0.03614 0.002346 0.01894 0.01071 0.01907 0.004245 0.02461 0.01478 0.01821 0.04758 0.02885 0.04189 0.1391 0.1266 0.02828 0.02005 0.0156 0.04931 0.0622 0.05155 0.02608 0.03952 0.003565 0.0008259 0.0376 0.06276 0.01102 0.05012 0.0204 0.02316 0.002999 0.02896 0.01121 0.01319 0.03537 0.00213 0.0084 0.07924 0.01801 0.006268 0.0154 0.01691 0.02058 0.05212 0.009164 0.004432 0.03496 0.01285 0.0176 0.01185 0.03256 0.0264 0.04715 0.004541 0.01274 0.0173 0.05623 0.06604 0.02536 0.005119 0.02942 0.01396 
Uniformity values = 
0.9662 0.9445 0.946 0.9504 0.9339 0.956 0.9501 0.9612 0.954 0.9713 0.9532 0.9623 0.9552 0.9416 0.9504 0.9624 0.9399 0.941 0.9411 0.9336 0.9444 0.9393 0.9525 0.9618 0.9596 0.9764 0.9301 0.9532 0.9447 0.9597 0.9647 0.9576 0.9611 0.9526 0.9445 0.9452 0.9403 0.9458 0.9445 0.9309 0.948 0.9303 0.9544 0.9603 0.9472 0.9593 0.9597 0.9406 0.9585 0.9413 0.9448 0.9557 0.9432 0.9571 0.9437 0.962 0.9445 0.9694 0.9439 0.9476 0.9303 0.9363 0.9461 0.9447 0.9471 0.9388 0.9418 0.923 0.9239 0.9498 0.9652 0.9576 0.9491 0.9545 0.9479 0.9491 0.9365 0.9429 0.9543 0.948 0.959 0.9334 0.9544 0.9241 0.9638 0.9465 0.9424 0.9314 0.9511 0.9422 0.9552 0.9586 0.9585 0.9577 0.9634 0.9461 0.9416 0.946 0.939 0.9405 
Minimum rate values = 
1.097e+06 2.146e+06 1.037e+06 6.229e+05 6743 8.014e+05 5.028e+04 3.355e+05 5.346e+05 6.786e+05 4.751e+05 5.966e+05 2.506e+05 2.204e+06 1.246e+06 1.196e+06 1.564e+06 4.374e+05 4.85e+04 1.26e+06 2.376e+05 4.149e+05 1.569e+05 1.434e+06 3.661e+06 1.795e+06 1.193e+06 1.597e+06 1.7e+06 1.147e+05 1.153e+06 1.396e+05 9.684e+05 6.013e+05 4.05e+04 2.635e+05 2.514e+05 5.569e+04 1.083e+06 7.261e+04 5.707e+05 3.303e+05 5.71e+05 1.273e+05 7.402e+05 4.412e+05 5.425e+05 1.424e+06 8.555e+05 1.256e+06 3.963e+06 3.591e+06 8.523e+05 5.982e+05 4.731e+05 1.442e+06 1.84e+06 1.495e+06 7.866e+05 1.179e+06 1.104e+05 2.544e+04 1.125e+06 1.856e+06 3.339e+05 1.501e+06 6.182e+05 7.152e+05 9.352e+04 8.667e+05 3.331e+05 3.948e+05 1.056e+06 6.431e+04 2.546e+05 2.314e+06 5.496e+05 1.912e+05 4.62e+05 5.102e+05 6.126e+05 1.568e+06 2.757e+05 1.38e+05 1.028e+06 3.892e+05 5.339e+05 3.649e+05 9.712e+05 7.973e+05 1.39e+06 1.363e+05 3.811e+05 5.167e+05 1.637e+06 1.947e+06 7.669e+05 1.557e+05 8.901e+05 4.25e+05 
Average rate values = 
7.307e+06 7.002e+06 6.883e+06 7.649e+06 7.047e+06 7.386e+06 1.041e+07 7.387e+06 7.044e+06 7.258e+06 7.637e+06 7.813e+06 7.203e+06 6.805e+06 7.196e+06 6.936e+06 7.098e+06 7.27e+06 7.55e+06 7.1e+06 8.758e+06 6.986e+06 7.314e+06 6.771e+06 6.631e+06 7.582e+06 7.517e+06 6.925e+06 7.086e+06 6.862e+06 7.174e+06 6.874e+06 7.144e+06 6.775e+06 7.836e+06 7.205e+06 7.438e+06 7.198e+06 6.918e+06 7.069e+06 6.909e+06 7.379e+06 7.505e+06 6.886e+06 7.655e+06 6.877e+06 7.253e+06 7.683e+06 6.943e+06 7.375e+06 6.613e+06 7.248e+06 7.285e+06 7.094e+06 7.171e+06 6.85e+06 7.029e+06 8.446e+06 8.083e+06 7.045e+06 6.946e+06 9.176e+06 9.503e+06 6.982e+06 7.135e+06 6.891e+06 8.923e+06 8.273e+06 7.044e+06 9.626e+06 7.941e+06 7.695e+06 7.327e+06 7.161e+06 7.743e+06 6.971e+06 6.996e+06 8.205e+06 6.868e+06 7.329e+06 7.301e+06 6.887e+06 6.983e+06 8.18e+06 7.112e+06 7.411e+06 9.577e+06 7.857e+06 6.902e+06 7.88e+06 6.849e+06 7.184e+06 6.819e+06 7.497e+06 7.026e+06 7.138e+06 6.937e+06 7.141e+06 8.611e+06 7.805e+06 
Average illumination values = 
386.8 396.3 391.9 388 396.5 391.6 388.6 389.4 388 384.3 393.5 383.5 386.4 391.6 388 384.8 392.3 392.4 391.4 396.6 397.3 394.2 393 383.1 390.1 383.4 402.4 386.5 391.4 390 388 387.3 384 388.3 392 391.9 393 395.7 391.6 396.6 388.6 397.2 387.6 386.4 389.8 391 386.5 392.2 386.6 393.3 390.8 387.2 391 385.3 391.1 384.1 390.5 384.5 392.3 390.8 399.5 393.8 392 391.1 395.2 392.7 392.7 405.6 405.9 387.9 388.6 392.2 392 386.5 389.3 389.3 393.7 391 386.9 388.9 386.1 401.8 393 405.8 385.3 389.5 391.3 402.7 387.3 392.3 392.7 387.8 384.8 385.6 382.4 389.4 397.5 391.4 398.6 398 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.02088 0.01984 0.02311 0.0001589 0.009307 0.001588 0.006576 0.006918 0.01613 0.017 0.007267 0.02429 0.03809 0.05855 0.01463 0.001488 0.06992 0.002388 0.04531 0.03183 0.002106 0.06055 0.01707 0.0436 0.004097 0.03638 0.09667 0.00944 0.0056 0.00821 0.007805 0.001968 0.02298 0.01835 0.01237 0.01249 0.004477 0.008726 0.0003359 0.003555 0.03449 0.01885 0.02906 0.00665 0.01234 0.01532 0.00841 0.04612 0.014 0.04034 0.003052 0.0008053 0.05798 0.007782 0.02294 0.01963 0.002424 0.03046 0.01323 0.004678 0.02981 0.006794 0.01554 0.03198 0.004784 0.01475 0.008464 0.01636 0.001657 0.003732 0.03871 0.01372 0.02112 0.01464 0.0133 0.04848 0.003655 0.0337 0.003964 0.04093 0.02231 0.004631 0.01424 0.01683 0.001793 0.007025 0.04238 0.02251 0.01329 0.04323 0.02454 0.0198 0.0001533 0.003291 0.009514 0.02595 0.003513 0.001483 0.009695 0.000769 
Uniformity values = 
0.9681 0.9445 0.9587 0.9513 0.9583 0.963 0.9581 0.9667 0.9462 0.9623 0.9571 0.951 0.9565 0.9396 0.9423 0.9486 0.9492 0.9445 0.9581 0.9618 0.9596 0.9764 0.954 0.953 0.9597 0.9691 0.9576 0.9513 0.9555 0.946 0.9476 0.9438 0.9473 0.9609 0.9303 0.9554 0.9603 0.9527 0.9585 0.9406 0.9607 0.9461 0.9519 0.9547 0.9612 0.9437 0.9573 0.9567 0.9362 0.9481 0.9458 0.9532 0.9509 0.9467 0.9482 0.9449 0.9334 0.9608 0.9559 0.9676 0.9498 0.9491 0.9585 0.9507 0.9488 0.9566 0.9503 0.9595 0.9385 0.9442 0.9679 0.939 0.9604 0.9518 0.9422 0.9549 0.9586 0.962 0.9542 0.9543 0.952 0.9416 0.953 0.9598 0.9508 0.9723 0.9451 0.942 0.9627 0.9386 0.9447 0.9525 0.9487 0.9321 0.9611 0.9356 0.9606 0.9446 0.9614 0.9463 
Minimum rate values = 
6.156e+05 5.998e+05 6.875e+05 4820 2.789e+05 4.753e+04 1.974e+05 2.058e+05 4.878e+05 5.052e+05 2.183e+05 7.278e+05 1.127e+06 1.744e+06 4.445e+05 4.522e+04 2.051e+06 7.285e+04 1.333e+06 9.396e+05 6.325e+04 1.736e+06 5.117e+05 1.291e+06 1.229e+05 1.063e+06 2.775e+06 2.849e+05 1.686e+05 2.493e+05 2.367e+05 6.01e+04 6.916e+05 5.458e+05 3.811e+05 3.748e+05 1.342e+05 2.631e+05 1.011e+04 1.088e+05 1.018e+06 5.691e+05 8.676e+05 2.003e+05 3.681e+05 4.646e+05 2.524e+05 1.358e+06 4.283e+05 1.202e+06 9.294e+04 2.436e+04 1.708e+06 2.362e+05 6.898e+05 5.934e+05 7.482e+04 9.005e+05 3.967e+05 1.392e+05 8.917e+05 2.058e+05 4.64e+05 9.548e+05 1.451e+05 4.415e+05 2.558e+05 4.879e+05 5.091e+04 1.138e+05 1.131e+06 4.185e+05 6.277e+05 4.404e+05 4.046e+05 1.429e+06 1.098e+05 9.936e+05 1.196e+05 1.212e+06 6.685e+05 1.416e+05 4.279e+05 5.014e+05 5.437e+04 2.077e+05 1.266e+06 6.814e+05 3.957e+05 1.299e+06 7.399e+05 5.938e+05 4661 1.017e+05 2.842e+05 7.892e+05 1.053e+05 4.526e+04 2.895e+05 2.344e+04 
Average rate values = 
5.841e+06 6.025e+06 6.24e+06 5.822e+06 5.946e+06 6.341e+06 6.206e+06 6.279e+06 5.615e+06 6.784e+06 6.09e+06 5.757e+06 5.767e+06 5.493e+06 6.084e+06 5.737e+06 5.665e+06 6.695e+06 5.773e+06 5.726e+06 5.658e+06 5.76e+06 5.634e+06 5.681e+06 5.918e+06 5.58e+06 5.4e+06 6.763e+06 7.394e+06 5.76e+06 6.255e+06 6.363e+06 5.82e+06 5.657e+06 6.529e+06 6.387e+06 5.866e+06 6.595e+06 6.326e+06 6.232e+06 5.526e+06 6.335e+06 5.901e+06 6.268e+06 5.813e+06 5.882e+06 5.778e+06 6.477e+06 6.481e+06 6.049e+06 5.696e+06 6.714e+06 5.51e+06 5.965e+06 5.811e+06 6.009e+06 5.785e+06 6.281e+06 6.898e+06 6.227e+06 5.83e+06 6.344e+06 5.69e+06 5.719e+06 6.415e+06 5.625e+06 6.273e+06 5.779e+06 5.912e+06 6.269e+06 5.611e+06 5.835e+06 5.703e+06 5.883e+06 6.108e+06 5.559e+06 6.244e+06 5.931e+06 6.484e+06 5.959e+06 5.684e+06 5.749e+06 6.238e+06 6.345e+06 6.62e+06 5.989e+06 5.794e+06 5.845e+06 5.873e+06 5.784e+06 5.991e+06 6.913e+06 6.59e+06 6.462e+06 5.943e+06 6.425e+06 6.361e+06 6.515e+06 6.496e+06 5.744e+06 
Average illumination values = 
386.1 392.6 384.8 389.3 390.6 383.2 391.3 382.9 395.6 383.5 385.6 387.7 385.8 395.3 391.7 388.3 390.1 392.1 390.7 383.1 390.1 383.4 386.1 387.3 390 382.7 385.6 388.9 387 391.6 389.7 396.6 389.3 383.4 397.2 386.7 384.5 392.9 387 392.2 385.7 391.3 387.3 385.9 383.6 391.1 386 385 395.5 390.5 390.7 387.3 390 390.3 388.8 391.4 401 390.3 385.4 388.1 391.7 388.5 386.9 387.9 388.6 386 388 385.9 399.7 397.2 383.7 392.6 383.9 387 392.3 392 387.8 382.9 386.1 386 389 397.5 392.8 388.6 388.4 385 391.2 393.1 384.6 392.5 390.8 386.8 388.3 401.6 389.5 393.7 383.8 390 389.4 391.3 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002385 0.003108 0.02244 0.0002328 0.001394 0.006638 0.006983 0.01473 0.006182 0.0316 0.02368 0.058 0.01723 0.01032 0.009397 0.000367 0.02753 0.002257 0.0005036 0.01782 0.04656 0.05841 0.005287 0.009397 0.001039 0.006337 0.001698 0.03444 0.006003 0.00364 0.01225 0.02254 0.01005 0.01498 0.01177 0.0194 0.02736 0.006021 0.00284 0.02597 0.04701 0.01414 0.01106 0.0007342 0.03944 0.009055 0.01166 0.02158 0.002613 0.02481 0.002589 0.009005 0.0003092 0.01513 0.01839 0.004391 0.007061 0.009418 0.001566 0.003803 0.0361 0.001218 0.01265 0.01456 0.003016 0.00362 0.01763 0.01345 0.02333 0.002361 0.0008398 0.008613 0.001683 0.006321 0.0255 0.01636 0.01632 0.0241 0.01951 0.000178 0.004019 0.005717 0.01355 0.00162 0.01083 0.007778 0.02453 0.001048 0.01246 0.008949 0.02813 0.002271 0.003538 0.01574 0.02921 0.0359 0.003969 0.00571 0.003455 0.01201 
Uniformity values = 
0.9633 0.9545 0.9584 0.9424 0.9645 0.9637 0.9667 0.9647 0.9658 0.9599 0.9505 0.9593 0.9414 0.9493 0.9464 0.947 0.955 0.9596 0.9764 0.954 0.9581 0.9647 0.9641 0.9616 0.9581 0.9625 0.956 0.9643 0.9589 0.9314 0.9554 0.9603 0.9702 0.9452 0.9635 0.9461 0.9581 0.9596 0.9477 0.9657 0.9614 0.9458 0.9481 0.9475 0.9565 0.9475 0.954 0.9449 0.9334 0.9532 0.9762 0.9511 0.962 0.9624 0.9507 0.9485 0.955 0.9631 0.9238 0.9469 0.9606 0.939 0.9359 0.9585 0.9623 0.9586 0.9621 0.9634 0.9563 0.952 0.953 0.9598 0.9514 0.9723 0.9477 0.9556 0.9473 0.9604 0.9632 0.9549 0.9618 0.954 0.9597 0.956 0.9522 0.9516 0.9603 0.9409 0.9551 0.9583 0.9532 0.9549 0.9613 0.9647 0.9578 0.9561 0.942 0.9629 0.9622 0.9542 
Minimum rate values = 
7.136e+04 9.38e+04 6.679e+05 7127 4.168e+04 1.981e+05 2.077e+05 4.373e+05 1.841e+05 9.346e+05 7.099e+05 1.694e+06 5.232e+05 3.121e+05 2.851e+05 1.118e+04 8.199e+05 6.777e+04 1.488e+04 5.34e+05 1.369e+06 1.696e+06 1.578e+05 2.806e+05 3.126e+04 1.894e+05 5.121e+04 1.012e+06 1.801e+05 1.125e+05 3.677e+05 6.695e+05 2.975e+05 4.538e+05 3.504e+05 5.858e+05 8.123e+05 1.805e+05 8.633e+04 7.656e+05 1.377e+06 4.283e+05 3.345e+05 2.235e+04 1.166e+06 2.744e+05 3.505e+05 6.515e+05 8.066e+04 7.415e+05 7.642e+04 2.719e+05 9273 4.5e+05 5.528e+05 1.333e+05 2.126e+05 2.808e+05 4.889e+04 1.157e+05 1.065e+06 3.739e+04 3.875e+05 4.351e+05 9.03e+04 1.088e+05 5.239e+05 4e+05 6.955e+05 7.147e+04 2.542e+04 2.578e+05 5.099e+04 1.87e+05 7.661e+05 4.897e+05 4.928e+05 7.15e+05 5.785e+05 5378 1.203e+05 1.724e+05 4.047e+05 4.885e+04 3.264e+05 2.349e+05 7.277e+05 3.211e+04 3.74e+05 2.682e+05 8.391e+05 6.855e+04 1.06e+05 4.67e+05 8.667e+05 1.064e+06 1.213e+05 1.706e+05 1.034e+05 3.608e+05 
Average rate values = 
5.002e+06 4.949e+06 4.958e+06 5.009e+06 5.439e+06 5.3e+06 5.458e+06 5.05e+06 5.046e+06 5.173e+06 5.085e+06 4.62e+06 4.885e+06 4.933e+06 4.968e+06 4.825e+06 5.596e+06 4.887e+06 5.001e+06 4.739e+06 5.209e+06 4.713e+06 4.828e+06 5.765e+06 6.103e+06 5.256e+06 5.001e+06 4.741e+06 4.886e+06 5.715e+06 4.891e+06 4.712e+06 5.133e+06 4.941e+06 4.917e+06 5.687e+06 5.002e+06 4.832e+06 5.164e+06 4.814e+06 4.993e+06 4.979e+06 5.125e+06 4.976e+06 4.868e+06 5.209e+06 4.878e+06 5.213e+06 5.018e+06 5.291e+06 5.006e+06 5.362e+06 5.107e+06 4.854e+06 4.96e+06 4.972e+06 5.057e+06 5.35e+06 5.486e+06 5.453e+06 4.76e+06 9.292e+06 4.943e+06 5.094e+06 4.911e+06 5.178e+06 5.15e+06 5.036e+06 4.874e+06 4.973e+06 5.603e+06 5.605e+06 5.69e+06 5.012e+06 4.922e+06 4.875e+06 4.887e+06 4.845e+06 5.853e+06 5.191e+06 5.272e+06 5.698e+06 4.728e+06 5.076e+06 5.805e+06 4.957e+06 5.914e+06 4.918e+06 4.719e+06 5.427e+06 5.57e+06 5.134e+06 5.095e+06 4.857e+06 4.558e+06 5.098e+06 5.467e+06 4.976e+06 5.52e+06 4.839e+06 
Average illumination values = 
385.9 388.4 384.7 392.9 382.6 388.3 382.9 388.8 381.9 383.8 388 384.6 391.6 388 395.5 391 385.7 390.1 383.4 386.1 385.9 388 384.7 383.8 386 382.8 387.8 382 384.2 396.7 386.7 384.5 385.8 392.4 382.7 391.3 384.8 383.9 388.7 382.7 383.2 391.5 390.5 389.2 386 390 386.5 391.4 401 386.5 384.2 390.4 383.2 384.7 387.9 388.7 385.8 384.5 406 396.1 383.5 392.6 400 384.3 383.7 387.8 382.9 382.4 385.2 389 392.8 388.6 388.4 385 389.6 387.5 395.2 383.6 382.5 386.1 389.2 388.7 383.8 385.3 388.9 391.7 384.3 392 391.9 384.4 386.5 386.3 389.4 383.3 385.1 386 397.9 384.2 384.5 386.6 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002531 0.003314 0.0001621 0.007103 0.005382 0.007117 0.0146 0.005497 0.02091 0.001822 0.01337 0.001745 0.008009 0.0003211 0.002583 0.001686 0.0005705 0.01642 0.004816 0.005814 0.01013 0.001334 0.005186 0.00233 0.001729 0.003718 0.002697 0.003958 0.01171 0.003022 0.01124 0.02153 0.004178 0.001865 0.006508 0.0474 0.006056 0.003143 0.0008191 0.01187 0.01049 0.02426 0.002868 0.001572 0.0008221 0.006423 0.007201 0.006986 0.004109 0.00569 0.007766 0.001369 0.0001268 0.009033 0.009866 0.01046 0.003222 0.001201 0.004723 0.006349 0.004868 0.001141 0.008258 0.001628 0.007595 0.01303 0.001922 0.004563 0.02383 0.0001655 0.001643 0.0006083 0.004452 0.009525 0.0007876 0.003235 0.0009423 0.008967 0.01386 0.004095 0.01771 0.004369 9.163e-05 0.01311 0.003664 0.004909 0.01431 0.00811 0.002662 3.126e-05 0.009552 0.0002235 0.01559 0.01103 0.006344 0.01157 0.01218 0.008108 0.0135 0.001437 
Uniformity values = 
0.965 0.9653 0.9556 0.9649 0.9664 0.9675 0.9651 0.9658 0.951 0.9662 0.9486 0.9493 0.9519 0.947 0.9636 0.9607 0.9727 0.962 0.9615 0.9632 0.9636 0.9581 0.9586 0.953 0.9501 0.948 0.9566 0.9603 0.9702 0.9617 0.9599 0.9549 0.9547 0.9653 0.9627 0.9617 0.9458 0.9626 0.9546 0.9495 0.9619 0.9449 0.9334 0.9553 0.9729 0.9498 0.9528 0.9541 0.9545 0.955 0.9624 0.9545 0.9676 0.9536 0.9629 0.9587 0.9641 0.9679 0.9608 0.9544 0.952 0.9404 0.9598 0.9514 0.9664 0.9448 0.9627 0.9386 0.9655 0.9582 0.9618 0.9456 0.9631 0.9547 0.9491 0.9636 0.9513 0.9601 0.9583 0.9584 0.9574 0.9777 0.9631 0.9561 0.9503 0.9609 0.9649 0.9614 0.9536 0.9519 0.9369 0.9508 0.9631 0.9748 0.966 0.9636 0.9642 0.9387 0.9655 0.9527 
Minimum rate values = 
7.557e+04 9.89e+04 4894 2.116e+05 1.602e+05 2.115e+05 4.333e+05 1.638e+05 6.277e+05 5.437e+04 4.038e+05 5.298e+04 2.418e+05 9782 7.725e+04 5.058e+04 1.692e+04 4.883e+05 1.442e+05 1.736e+05 3.017e+05 4.016e+04 1.557e+05 7.047e+04 5.246e+04 1.129e+05 8.124e+04 1.187e+05 3.462e+05 9.051e+04 3.358e+05 6.432e+05 1.26e+05 5.569e+04 1.944e+05 1.388e+06 1.841e+05 9.406e+04 2.475e+04 3.585e+05 3.129e+05 7.315e+05 8.853e+04 4.744e+04 2.437e+04 1.945e+05 2.173e+05 2.105e+05 1.239e+05 1.714e+05 2.319e+05 4.137e+04 3781 2.72e+05 2.941e+05 3.132e+05 9.626e+04 3.577e+04 1.415e+05 1.913e+05 1.472e+05 3.498e+04 2.472e+05 4.934e+04 2.259e+05 3.952e+05 5.755e+04 1.399e+05 7.036e+05 4982 4.925e+04 1.855e+04 1.331e+05 2.864e+05 2.393e+04 9.672e+04 2.857e+04 2.682e+05 4.144e+05 1.23e+05 5.289e+05 1.287e+05 2745 3.929e+05 1.11e+05 1.47e+05 4.249e+05 2.424e+05 8.043e+04 947.6 2.927e+05 6782 4.634e+05 3.246e+05 1.889e+05 3.444e+05 3.621e+05 2.482e+05 4.007e+05 4.349e+04 
Average rate values = 
4.403e+06 4.138e+06 4.377e+06 4.341e+06 4.444e+06 4.449e+06 4.351e+06 4.432e+06 4.61e+06 4.282e+06 4.328e+06 4.329e+06 4.344e+06 4.27e+06 4.372e+06 4.538e+06 4.369e+06 4.321e+06 4.322e+06 4.48e+06 4.432e+06 4.246e+06 4.594e+06 4.32e+06 4.27e+06 4.482e+06 4.303e+06 4.161e+06 4.518e+06 4.364e+06 4.19e+06 4.836e+06 5.012e+06 4.419e+06 4.233e+06 4.328e+06 4.52e+06 4.215e+06 4.29e+06 4.316e+06 4.367e+06 4.155e+06 4.446e+06 4.514e+06 4.494e+06 4.486e+06 4.504e+06 4.244e+06 4.17e+06 4.416e+06 4.465e+06 4.316e+06 4.286e+06 4.299e+06 4.178e+06 4.407e+06 4.208e+06 4.25e+06 4.861e+06 4.565e+06 4.342e+06 4.471e+06 4.973e+06 4.756e+06 4.118e+06 4.503e+06 4.49e+06 4.483e+06 4.235e+06 4.47e+06 4.642e+06 4.809e+06 4.418e+06 4.47e+06 4.253e+06 4.502e+06 4.291e+06 4.643e+06 4.864e+06 4.806e+06 4.591e+06 4.368e+06 4.266e+06 4.536e+06 4.539e+06 4.395e+06 4.569e+06 4.334e+06 4.281e+06 4.6e+06 4.538e+06 4.564e+06 4.226e+06 4.254e+06 4.611e+06 4.428e+06 5.072e+06 4.448e+06 4.179e+06 4.531e+06 
Average illumination values = 
385.2 382.7 386 382.7 381.9 382.6 387.9 381.9 387.7 381.9 388.7 388 389 391 382.3 389.6 384.8 382.9 389.3 385 383 386 384.4 392.8 388.2 388.6 385.1 384.5 385.8 383.4 385.2 386.5 385.9 381.6 382.6 383.1 391.5 384.5 385.9 388 383.3 391.4 401 385.6 386 391.7 387 386.5 386.3 385.8 384.8 392.9 383.8 386.6 382.9 384.2 383 383.8 383.4 386 389 398 388.6 388.4 382.6 391.9 384.6 392.5 381.6 384.4 389.2 389.6 382.5 385.8 390.2 383 387.7 389.9 384.4 387 385.3 382.9 382.8 386 393.9 385 383.4 383.5 387.2 388.4 395.2 393.7 382.5 384 385.8 382.3 382.8 395 381.6 391.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002686 0.01053 0.0001086 0.001314 0.005786 0.005531 0.004849 0.009121 0.001772 0.01253 0.0017 0.002018 4.644e-05 0.001635 0.0004368 0.01604 0.005181 0.005325 0.009363 0.007155 0.001613 0.01378 0.000911 0.002572 0.003578 0.0003489 0.0008872 0.0001442 0.004921 0.006091 0.01317 0.0219 0.005556 0.003532 0.000921 0.009334 0.009146 0.00263 0.003409 0.0007567 1.287e-05 0.00925 0.004666 0.006614 0.008114 0.001338 0.000123 0.009129 0.01081 0.01278 0.002576 0.01367 0.003856 0.004732 0.004321 0.006899 0.001662 0.009022 0.001417 0.005491 0.0119 0.0001786 0.002348 0.0005813 0.004062 0.002327 0.00047 0.003232 0.00682 0.006779 0.007954 0.001713 0.003712 0.0001219 0.003172 0.006484 0.004175 0.001371 0.002918 3.384e-05 0.001563 0.004794 0.02192 0.007592 0.003867 0.0009195 0.009697 0.01453 0.001501 0.001104 0.007634 0.0006212 0.00158 0.005957 0.00114 0.002579 0.003717 0.01256 0.009621 0.002827 
Uniformity values = 
0.965 0.964 0.9646 0.9645 0.9642 0.9733 0.9658 0.961 0.9662 0.9486 0.9523 0.9506 0.9581 0.9654 0.9764 0.9654 0.9623 0.9627 0.9562 0.9643 0.9638 0.9643 0.9609 0.9653 0.9621 0.9662 0.9648 0.9578 0.9581 0.9612 0.962 0.9617 0.9594 0.9584 0.9565 0.9526 0.9618 0.9426 0.9532 0.9751 0.9498 0.9587 0.9506 0.9648 0.9605 0.9403 0.9651 0.9606 0.9629 0.9585 0.9549 0.9628 0.9643 0.9666 0.9423 0.9606 0.9514 0.9671 0.9524 0.9563 0.9603 0.9624 0.963 0.948 0.9631 0.9641 0.9571 0.9621 0.9653 0.9583 0.9552 0.9574 0.9672 0.9605 0.9563 0.9629 0.9649 0.965 0.955 0.9519 0.9369 0.9539 0.9655 0.9491 0.9661 0.9555 0.9533 0.9655 0.9584 0.96 0.9593 0.962 0.9667 0.9711 0.9619 0.9563 0.9609 0.9635 0.9647 0.962 
Minimum rate values = 
8.021e+04 3.136e+05 3247 3.927e+04 1.726e+05 1.635e+05 1.445e+05 2.726e+05 5.287e+04 3.787e+05 5.146e+04 6.117e+04 1399 4.884e+04 1.291e+04 4.756e+05 1.549e+05 1.592e+05 2.812e+05 2.133e+05 4.824e+04 4.093e+05 2.734e+04 7.678e+04 1.071e+05 1.042e+04 2.652e+04 4344 1.478e+05 1.823e+05 3.922e+05 6.497e+05 1.666e+05 1.061e+05 2.777e+04 2.814e+05 2.731e+05 8.039e+04 1.03e+05 2.238e+04 390.9 2.77e+05 1.413e+05 1.971e+05 2.427e+05 4.104e+04 3678 2.729e+05 3.222e+05 3.823e+05 7.775e+04 4.068e+05 1.151e+05 1.409e+05 1.32e+05 2.065e+05 5.037e+04 2.679e+05 4.289e+04 1.652e+05 3.555e+05 5356 7.026e+04 1.769e+04 1.214e+05 6.957e+04 1.417e+04 9.678e+04 2.031e+05 2.034e+05 2.393e+05 5.157e+04 1.105e+05 3663 9.555e+04 1.936e+05 1.246e+05 4.096e+04 8.804e+04 1026 4.809e+04 1.446e+05 6.478e+05 2.299e+05 1.153e+05 2.775e+04 2.92e+05 4.311e+05 4.516e+04 3.317e+04 2.287e+05 1.863e+04 4.712e+04 1.765e+05 3.417e+04 7.771e+04 1.114e+05 3.738e+05 2.863e+05 8.466e+04 
Average rate values = 
3.961e+06 3.721e+06 3.895e+06 4.068e+06 3.966e+06 3.958e+06 4.065e+06 4.006e+06 3.846e+06 3.765e+06 3.905e+06 3.887e+06 3.86e+06 3.835e+06 4.038e+06 3.659e+06 3.624e+06 3.798e+06 3.955e+06 3.676e+06 3.861e+06 3.753e+06 3.875e+06 3.813e+06 3.85e+06 3.896e+06 3.714e+06 4.387e+06 4.009e+06 3.899e+06 3.84e+06 3.91e+06 3.851e+06 3.743e+06 3.879e+06 3.937e+06 3.816e+06 3.739e+06 4.234e+06 4.006e+06 4.021e+06 3.834e+06 3.945e+06 3.836e+06 3.941e+06 3.904e+06 3.788e+06 3.859e+06 3.68e+06 3.851e+06 3.852e+06 3.789e+06 3.979e+06 3.827e+06 3.952e+06 3.996e+06 4.272e+06 3.821e+06 3.809e+06 3.759e+06 3.916e+06 4.123e+06 4.156e+06 4.326e+06 3.708e+06 3.941e+06 3.84e+06 4.416e+06 3.765e+06 3.94e+06 4.577e+06 4.096e+06 3.841e+06 3.56e+06 3.92e+06 3.929e+06 3.958e+06 3.788e+06 3.889e+06 4.183e+06 4.019e+06 4.076e+06 3.579e+06 3.837e+06 3.825e+06 3.806e+06 3.803e+06 3.569e+06 3.919e+06 3.899e+06 3.886e+06 3.907e+06 3.728e+06 3.893e+06 3.889e+06 3.921e+06 3.896e+06 4.183e+06 4.062e+06 3.874e+06 
Average illumination values = 
385.2 382.6 383.9 382.6 383.8 383.5 381.9 383.3 381.9 388.7 386.8 389.5 390.7 381.6 383.4 381.6 389 383.2 386.9 382.1 383.1 382 383.4 381.6 383.8 383.9 382.2 386 384.8 383.6 383.4 383.1 386 384.4 386 387.9 383 392.4 386.5 384.6 391.7 384.6 387.8 382.3 383.5 398.9 385.1 383.5 382.9 384.3 392 382.6 382 381.6 397.2 388.3 388.4 382.3 388.8 385.2 384.5 382.8 388.7 388.6 382.5 382.1 385.8 383.8 381.6 384.4 385.6 385.3 382.3 384.1 385.9 384.2 383.4 382.1 386.6 388.4 395.2 392.4 381.6 394.4 381.8 385.5 388.5 381.6 386.1 383.7 384 383.8 382 382.4 383.4 385.9 384.3 382.7 382.6 384.9 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.00278 0.0003335 9.873e-05 0.001301 0.007093 0.007784 0.00937 0.000182 0.0142 0.00177 0.002141 0.002528 0.001189 0.0001003 0.001217 0.004335 0.009035 0.00111 0.001663 0.0017 0.001797 0.003432 0.006493 0.003352 0.0108 0.0062 0.006247 0.006615 0.002919 0.005603 2.344e-05 0.0007061 0.004433 0.01139 0.001306 0.00076 1.138e-05 0.00166 0.001073 0.001329 0.0001739 0.001552 0.002375 0.01115 0.01125 0.002477 0.01237 0.006264 0.001574 0.0008903 0.0001459 0.005257 0.001332 0.001316 0.01223 0.0001704 0.0001798 0.01807 0.001608 0.0003644 0.002737 0.0006618 0.004308 0.0001657 0.001699 0.01294 4.984e-05 0.003344 0.001212 0.006564 0.002518 3.677e-05 0.001535 0.003276 0.0003439 0.0009582 0.003963 0.001112 0.003088 0.001548 0.001127 0.007479 0.0006645 0.003791 0.00227 5.015e-06 0.004165 0.01038 0.001704 0.002758 0.0002616 0.0008884 6.759e-05 0.006772 0.000814 0.004764 0.01221 0.0001124 0.001189 0.0009139 
Uniformity values = 
0.965 0.9638 0.9664 0.9664 0.9675 0.9623 0.9619 0.9652 0.9486 0.9523 0.9514 0.9654 0.9764 0.954 0.9644 0.9691 0.9649 0.9643 0.9638 0.9615 0.948 0.9597 0.9632 0.9642 0.9669 0.9581 0.9636 0.9627 0.9653 0.9694 0.95 0.9495 0.9619 0.9449 0.9593 0.9762 0.9665 0.9595 0.9539 0.9578 0.9624 0.9545 0.9631 0.9637 0.9587 0.9684 0.9629 0.9643 0.952 0.9531 0.9637 0.9664 0.9526 0.9563 0.9638 0.9624 0.9618 0.9654 0.956 0.9534 0.9661 0.9608 0.9583 0.9552 0.9574 0.9662 0.9659 0.9649 0.9609 0.961 0.955 0.9579 0.9434 0.9444 0.9662 0.966 0.9655 0.9612 0.9654 0.9683 0.96 0.9655 0.962 0.9621 0.9656 0.9587 0.9584 0.9638 0.9651 0.9645 0.958 0.963 0.948 0.9627 0.9644 0.9625 0.9624 0.9478 0.9516 0.9647 
Minimum rate values = 
8.301e+04 9984 2948 3.88e+04 2.108e+05 2.325e+05 2.797e+05 5440 4.287e+05 5.359e+04 6.488e+04 7.547e+04 3.512e+04 3033 3.64e+04 1.288e+05 2.689e+05 3.319e+04 4.974e+04 5.096e+04 5.465e+04 1.03e+05 1.938e+05 1.001e+05 3.205e+05 1.861e+05 1.865e+05 1.976e+05 8.713e+04 1.663e+05 712 2.145e+04 1.327e+05 3.457e+05 3.925e+04 2.246e+04 339.7 4.989e+04 3.244e+04 3.999e+04 5214 4.689e+04 7.108e+04 3.32e+05 3.367e+05 7.372e+04 3.684e+05 1.868e+05 4.767e+04 2.694e+04 4368 1.565e+05 4.032e+04 3.969e+04 3.639e+05 5107 5392 5.351e+05 4.849e+04 1.102e+04 8.161e+04 1.987e+04 1.294e+05 5005 5.116e+04 3.839e+05 1489 9.983e+04 3.637e+04 1.964e+05 7.599e+04 1108 4.691e+04 9.992e+04 1.027e+04 2.86e+04 1.182e+05 3.337e+04 9.215e+04 4.61e+04 3.386e+04 2.227e+05 1.992e+04 1.135e+05 6.776e+04 150.9 1.251e+05 3.09e+05 5.089e+04 8.239e+04 7878 2.66e+04 2057 2.023e+05 2.434e+04 1.425e+05 3.639e+05 3421 3.603e+04 2.732e+04 
Average rate values = 
3.641e+06 3.481e+06 3.526e+06 3.56e+06 3.626e+06 3.538e+06 3.733e+06 3.463e+06 3.409e+06 3.576e+06 3.482e+06 3.435e+06 3.63e+06 3.411e+06 3.589e+06 3.543e+06 3.422e+06 3.563e+06 3.545e+06 3.4e+06 3.573e+06 3.384e+06 3.716e+06 3.436e+06 3.385e+06 3.24e+06 3.463e+06 3.451e+06 3.355e+06 3.441e+06 3.475e+06 3.492e+06 3.485e+06 3.39e+06 3.428e+06 3.632e+06 3.498e+06 3.469e+06 3.358e+06 3.507e+06 3.634e+06 3.481e+06 3.308e+06 3.38e+06 3.41e+06 3.398e+06 3.44e+06 3.451e+06 3.518e+06 3.679e+06 3.593e+06 3.318e+06 3.505e+06 3.407e+06 3.47e+06 3.56e+06 3.702e+06 3.295e+06 3.572e+06 3.403e+06 3.55e+06 3.397e+06 3.55e+06 3.862e+06 3.546e+06 3.411e+06 3.498e+06 3.562e+06 3.598e+06 3.518e+06 3.611e+06 3.464e+06 3.582e+06 3.584e+06 3.506e+06 3.547e+06 3.494e+06 3.629e+06 3.358e+06 3.587e+06 3.522e+06 3.473e+06 3.593e+06 3.361e+06 3.507e+06 3.481e+06 3.426e+06 3.622e+06 3.791e+06 3.495e+06 3.627e+06 3.346e+06 3.482e+06 3.451e+06 3.4e+06 3.547e+06 3.33e+06 3.665e+06 3.421e+06 3.561e+06 
Average illumination values = 
385.2 382.6 383.2 381.9 382.6 383.5 383 381.7 388.7 386.8 389.2 381.6 383.4 386.1 383.1 382.7 382.3 382.1 383.1 383.1 388.6 385 383.4 382.4 382.4 384.8 382.6 382.6 381.6 381.8 388.1 388 383.3 391.4 384 384.2 381.7 384.7 386.5 384.6 384.8 392.9 382.5 382.6 384.2 383.4 382.6 382 389 392.7 382.2 382.6 388.7 385.2 382.2 382.8 389.2 381.6 385.3 388.4 382 383.4 384.4 385.6 385.3 381.6 382.1 383 385 383.3 386.6 386 392.5 390.1 382 385.8 381.6 389.4 381.6 385.3 383.7 381.6 383.8 384.1 387.6 384.2 385.7 382.7 382.4 383.9 390.2 383.2 388.6 382.6 382.5 383.4 383.7 389.8 389.6 382.2 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.03e-05 0.0003062 0.006351 0.005258 0.005268 0.004406 0.001502 0.008506 0.001878 0.002205 0.002613 0.001054 0.0002962 0.005038 0.0003091 0.0011 0.005315 0.01244 0.0008682 0.000803 0.006514 0.001323 0.0001441 0.002267 0.001822 0.001774 0.002931 0.0008743 0.0005708 0.004889 0.002027 0.001755 0.0002091 4.171e-06 0.007909 0.001336 0.006703 4.167e-05 0.0009212 0.001197 0.004447 0.000492 0.003736 0.004393 0.002013 0.006371 0.001292 0.005055 0.001248 0.005007 0.0001332 0.0001636 0.003934 0.001662 0.0003895 0.0009953 0.0004113 0.007522 0.001633 0.00243 5.079e-05 0.00318 0.0001233 0.001388 0.002375 0.0006378 0.0002461 0.01532 8.758e-05 0.0009387 1.589e-06 0.00342 0.00151 0.0008383 0.001656 0.001145 0.001353 4.979e-06 0.003869 0.001378 0.00199 0.002866 2.929e-05 0.002951 0.0006222 0.007348 0.0001143 0.0004966 0.0001084 0.001006 0.0009192 0.003742 0.004485 0.006195 0.000554 0.009558 6.752e-05 0.002303 0.000537 0.001948 
Uniformity values = 
0.9648 0.9637 0.9649 0.9664 0.9674 0.9659 0.953 0.9652 0.9523 0.9514 0.9654 0.9764 0.9654 0.9661 0.9648 0.964 0.963 0.9655 0.9609 0.9597 0.9649 0.9662 0.9598 0.9547 0.9653 0.9644 0.9636 0.9595 0.9662 0.9619 0.9487 0.9594 0.9639 0.9663 0.9579 0.9649 0.9639 0.9545 0.9636 0.9637 0.9587 0.9684 0.9645 0.9563 0.952 0.9628 0.9651 0.9501 0.9627 0.9638 0.9631 0.9573 0.9654 0.9641 0.9661 0.9513 0.9601 0.9608 0.9618 0.9662 0.9659 0.9502 0.9648 0.9662 0.9647 0.9324 0.9508 0.9655 0.966 0.9655 0.9612 0.9654 0.9574 0.9594 0.9626 0.9667 0.9711 0.9644 0.9646 0.9638 0.9651 0.9689 0.955 0.9524 0.9504 0.9655 0.955 0.9602 0.9661 0.9565 0.9647 0.9625 0.9662 0.9628 0.9524 0.9662 0.9575 0.9651 0.9662 0.968 
Minimum rate values = 
307.9 9167 1.893e+05 1.566e+05 1.567e+05 1.313e+05 4.543e+04 2.532e+05 5.684e+04 6.68e+04 7.8e+04 3.113e+04 8853 1.501e+05 9242 3.292e+04 1.588e+05 3.694e+05 2.606e+04 2.413e+04 1.941e+05 3.95e+04 4332 6.844e+04 5.44e+04 5.302e+04 8.762e+04 2.628e+04 1.704e+04 1.463e+05 6.157e+04 5.274e+04 6258 124.6 2.373e+05 3.994e+04 1.999e+05 1260 2.757e+04 3.58e+04 1.335e+05 1.466e+04 1.116e+05 1.323e+05 6.096e+04 1.903e+05 3.862e+04 1.531e+05 3.737e+04 1.495e+05 3990 4930 1.174e+05 4.971e+04 1.163e+04 3.017e+04 1.236e+04 2.25e+05 4.895e+04 7.248e+04 1517 9.642e+04 3686 4.143e+04 7.095e+04 1.973e+04 7466 4.543e+05 2616 2.804e+04 47.71 1.02e+05 4.548e+04 2.52e+04 4.961e+04 3.416e+04 4.016e+04 149 1.155e+05 4.122e+04 5.945e+04 8.521e+04 885 8.927e+04 1.888e+04 2.188e+05 3454 1.492e+04 3237 3.034e+04 2.748e+04 1.12e+05 1.336e+05 1.851e+05 1.678e+04 2.84e+05 2035 6.877e+04 1.603e+04 5.8e+04 
Average rate values = 
3.311e+06 3.237e+06 3.202e+06 3.219e+06 3.153e+06 3.196e+06 3.261e+06 3.009e+06 3.18e+06 3.171e+06 3.169e+06 3.311e+06 2.986e+06 2.907e+06 3.101e+06 3.13e+06 3.145e+06 3.103e+06 3.195e+06 3.095e+06 3.4e+06 3.129e+06 3.088e+06 3.33e+06 3.11e+06 3.184e+06 3.179e+06 3.024e+06 3.099e+06 3.12e+06 3.077e+06 3.334e+06 3.26e+06 3.367e+06 2.993e+06 3.085e+06 3.098e+06 3.199e+06 3.024e+06 3.098e+06 3.116e+06 3.064e+06 3.026e+06 3.141e+06 3.183e+06 3.193e+06 3.394e+06 3.263e+06 3.1e+06 3.175e+06 3.273e+06 3.203e+06 2.969e+06 3.196e+06 3.28e+06 3.221e+06 3.255e+06 3.391e+06 3.247e+06 3.134e+06 3.206e+06 3.233e+06 3.296e+06 3.076e+06 3.049e+06 3.268e+06 3.269e+06 3.236e+06 3.225e+06 3.154e+06 3.31e+06 2.993e+06 3.172e+06 3.19e+06 3.162e+06 3.262e+06 3.061e+06 3.197e+06 3.097e+06 3.321e+06 3.356e+06 3.172e+06 3.14e+06 2.943e+06 3.198e+06 3.006e+06 3.182e+06 3.172e+06 3.282e+06 3.137e+06 3.234e+06 3.163e+06 3.11e+06 3.13e+06 3.262e+06 3.153e+06 3.091e+06 3.137e+06 3.223e+06 3.106e+06 
Average illumination values = 
384.3 382.6 382.7 381.9 382.1 381.9 386.9 381.7 386.8 389.2 381.6 383.4 381.6 382 382.5 382.8 382.6 381.6 383.4 385 382.7 381.6 384.3 385.9 381.6 382 384.3 383.9 382.1 383.3 389.8 384 385.2 381.6 384.6 381.8 382.2 392.9 382.3 382.6 384.2 383.4 381.9 385.2 389 382.6 382.6 388.6 384.6 382.2 382.5 387.4 381.6 382.1 382 387.7 389.9 383.4 383.5 381.6 382.1 389.1 383.4 381.6 382.7 397.2 393.7 381.6 385.8 381.6 389.4 381.6 384.8 384.5 383.2 382 382.4 382.4 382.6 382.7 382.4 382.2 386.4 387.7 387.6 381.6 387.2 384.5 382.4 387.6 382.2 383.6 381.6 382.8 386.8 382 386.7 381.7 381.6 381.8 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.034e-05 0.0001669 0.00146 0.005657 0.007801 0.007285 0.001995 0.001341 0.002291 3.392e-05 0.001111 0.000303 0.003805 0.002774 0.001248 0.001706 0.001161 0.000736 9.057e-05 0.000369 0.0001479 0.00103 0.001848 0.001698 0.005928 2.826e-05 0.009549 0.003736 0.00205 0.0001706 1.481e-06 0.008812 0.001451 0.007514 0.0001626 0.001713 0.001052 0.0005162 0.001265 0.002373 0.001565 0.001828 0.001657 0.004867 0.001246 0.00746 0.0001451 0.0001873 0.001481 0.000136 0.0005331 0.00119 0.0003519 0.001452 0.002455 5.038e-05 0.002324 0.0001026 0.006221 3.967e-05 0.001682 0.0003389 0.0002076 0.0007014 0.001047 0.003312 0.001494 0.000744 0.0006306 0.0008064 0.0005713 5.324e-06 0.003801 0.001733 0.00274 0.0001256 0.002997 0.0005831 0.001704 0.0002734 0.0002717 1.396e-06 0.003273 0.008036 0.002789 0.0009225 9.239e-05 0.009582 7.545e-05 0.0004029 0.001436 0.003608 0.002392 0.0005129 0.0002546 0.002748 0.00292 0.003153 0.007843 0.0006873 
Uniformity values = 
0.9648 0.9584 0.9668 0.9675 0.9663 0.9631 0.9662 0.9505 0.9519 0.9654 0.9764 0.9654 0.9691 0.9648 0.9643 0.9675 0.9655 0.9653 0.9632 0.9662 0.9675 0.9593 0.9653 0.9644 0.9694 0.9571 0.9572 0.9618 0.9725 0.964 0.9663 0.9579 0.9649 0.9639 0.9545 0.963 0.9655 0.9641 0.965 0.9643 0.952 0.9668 0.9665 0.9501 0.9645 0.9655 0.959 0.9553 0.9639 0.9534 0.9661 0.9653 0.9583 0.9618 0.9662 0.9659 0.9636 0.9649 0.9643 0.9634 0.9434 0.9631 0.9774 0.9654 0.9653 0.9654 0.9627 0.9667 0.9621 0.9664 0.9699 0.9586 0.964 0.9642 0.9663 0.96 0.9524 0.9504 0.9655 0.9625 0.9667 0.9332 0.9663 0.9647 0.9646 0.9635 0.9513 0.9662 0.9595 0.9654 0.9662 0.9589 0.9594 0.9482 0.9621 0.9653 0.9655 0.9702 0.9627 0.9643 
Minimum rate values = 
309.1 5023 4.353e+04 1.682e+05 2.32e+05 2.174e+05 5.95e+04 4.069e+04 6.937e+04 1014 3.282e+04 9054 1.131e+05 8.283e+04 3.733e+04 5.084e+04 3.467e+04 2.199e+04 2713 1.102e+04 4409 3.097e+04 5.519e+04 5.077e+04 1.759e+05 852 2.864e+05 1.119e+05 6.075e+04 5106 44.23 2.642e+05 4.335e+04 2.24e+05 4915 5.127e+04 3.142e+04 1.545e+04 3.778e+04 7.091e+04 4.74e+04 5.451e+04 4.943e+04 1.474e+05 3.725e+04 2.221e+05 4365 5657 4.43e+04 4116 1.592e+04 3.555e+04 1.059e+04 4.353e+04 7.321e+04 1505 6.95e+04 3068 1.856e+05 1188 5.141e+04 1.015e+04 6129 2.095e+04 3.128e+04 9.882e+04 4.474e+04 2.22e+04 1.89e+04 2.407e+04 1.699e+04 160.2 1.135e+05 5.182e+04 8.17e+04 3776 9.066e+04 1.77e+04 5.087e+04 8194 8107 43.17 9.756e+04 2.394e+05 8.329e+04 2.761e+04 2802 2.847e+05 2269 1.204e+04 4.284e+04 1.084e+05 7.186e+04 1.56e+04 7636 8.202e+04 8.714e+04 9.362e+04 2.341e+05 2.056e+04 
Average rate values = 
3.056e+06 2.924e+06 2.954e+06 2.975e+06 2.925e+06 3.094e+06 2.882e+06 2.893e+06 2.899e+06 2.891e+06 3.067e+06 2.687e+06 2.901e+06 2.698e+06 2.811e+06 2.986e+06 2.777e+06 2.876e+06 2.965e+06 2.851e+06 2.802e+06 3.034e+06 2.832e+06 2.966e+06 2.844e+06 2.847e+06 2.791e+06 2.846e+06 2.954e+06 3.041e+06 2.921e+06 2.766e+06 2.688e+06 2.803e+06 2.97e+06 2.787e+06 2.808e+06 2.847e+06 2.785e+06 2.927e+06 2.918e+06 3.003e+06 3.141e+06 3.019e+06 2.816e+06 2.937e+06 3.081e+06 3.279e+06 2.766e+06 2.755e+06 3.023e+06 3.016e+06 3.1e+06 3.156e+06 2.895e+06 2.942e+06 2.975e+06 2.893e+06 3.001e+06 2.754e+06 2.863e+06 3.072e+06 2.799e+06 2.913e+06 2.959e+06 2.743e+06 2.888e+06 2.899e+06 3.007e+06 2.799e+06 2.949e+06 2.889e+06 2.811e+06 3.227e+06 2.919e+06 2.885e+06 2.715e+06 2.941e+06 2.807e+06 2.9e+06 2.784e+06 3.353e+06 2.91e+06 2.961e+06 2.83e+06 2.88e+06 2.996e+06 2.905e+06 2.812e+06 2.854e+06 2.961e+06 2.935e+06 2.841e+06 3.241e+06 2.896e+06 2.953e+06 2.929e+06 2.868e+06 2.976e+06 2.743e+06 
Average illumination values = 
384.3 384.7 381.8 382.6 381.9 382.5 381.9 387.6 389 381.6 383.4 381.6 382.7 382.5 382.1 381.7 381.6 381.6 383.4 381.6 382.1 384 381.6 382 381.8 384.9 384.8 383 384.9 382.1 381.6 384.6 381.8 382.2 392.9 382.5 381.6 383 381.7 382 389 385.9 382.3 388.6 381.9 381.6 384.1 385.6 382.2 388.4 382 381.6 384.4 383.5 381.6 382.1 383.7 383.4 382.4 383.8 392.5 382.5 383 381.6 382.3 381.6 382.7 381.6 382.9 381.9 385.9 384.3 383 382.4 383.2 384.4 387.7 387.6 381.6 383.4 381.7 402 381.6 382.4 382.2 382.3 387.2 382 385.9 381.6 381.6 390.4 384 389.7 382.9 381.6 381.6 382.8 384 382 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.343e-06 0.0001877 0.001489 0.004347 0.004559 0.0002909 0.001022 0.004693 3.909e-05 0.001079 9.442e-05 0.003765 0.002268 0.000977 0.002044 0.0008521 0.0006403 0.0002342 0.000917 1.709e-06 0.001425 0.001813 0.003068 2.909e-05 0.006758 0.002761 0.001163 0.0001797 4.277e-06 0.001096 0.00131 0.001112 0.0001099 0.001355 0.0005271 0.001275 0.002371 0.0004281 0.001909 0.001518 0.001448 0.0009513 0.0001451 0.0001288 9.897e-05 0.0001286 0.0005663 0.0005456 0.0003836 0.001251 3.193e-05 0.0005222 0.001042 0.001424 0.002268 0.0005245 0.0002193 0.0001413 0.0006658 0.001054 0.003606 0.001453 0.0006876 0.0006593 0.002952 5.484e-06 0.003659 0.006018 0.001392 0.0001996 0.0009849 0.000573 0.001676 0.0001438 0.0001878 0.000332 0.0008589 0.00409 6.316e-05 0.001673 5.992e-05 7.172e-07 0.001781 0.0008678 0.002209 0.002442 0.001988 0.0003864 0.001939 0.003243 0.001385 0.006433 0.0005949 0.000301 0.003512 0.001067 0.00121 0.001366 0.002292 0.003594 
Uniformity values = 
0.9648 0.9632 0.9668 0.9675 0.9659 0.9555 0.9599 0.9655 0.9645 0.9654 0.9654 0.9661 0.9661 0.9654 0.9577 0.9609 0.9653 0.9649 0.9662 0.9601 0.9653 0.9644 0.9636 0.9571 0.9572 0.9618 0.9614 0.9674 0.9663 0.9631 0.9578 0.9622 0.9636 0.9637 0.9623 0.965 0.9643 0.952 0.9654 0.9664 0.9553 0.9604 0.9631 0.9581 0.9654 0.9655 0.9661 0.9653 0.9608 0.9618 0.9662 0.957 0.9655 0.9654 0.9659 0.9369 0.9512 0.9667 0.9665 0.9649 0.9654 0.9627 0.9655 0.9625 0.968 0.9644 0.9646 0.9643 0.9669 0.9759 0.9631 0.9504 0.9655 0.9625 0.9667 0.9565 0.9647 0.9632 0.9663 0.9533 0.9589 0.9636 0.9651 0.9662 0.9589 0.9594 0.9644 0.9635 0.9653 0.9653 0.9717 0.9654 0.9655 0.9662 0.9654 0.9629 0.9654 0.9675 0.9655 0.97 
Minimum rate values = 
40.18 5622 4.44e+04 1.293e+05 1.359e+05 8784 3.07e+04 1.399e+05 1169 3.222e+04 2822 1.122e+05 6.767e+04 2.918e+04 6.152e+04 2.558e+04 1.913e+04 7002 2.737e+04 51.35 4.257e+04 5.42e+04 9.172e+04 877.1 2.03e+05 8.27e+04 3.487e+04 5360 127.7 3.281e+04 3.945e+04 3.333e+04 3291 4.054e+04 1.58e+04 3.809e+04 7.086e+04 1.297e+04 5.701e+04 4.527e+04 4.37e+04 2.857e+04 4347 3879 2958 3843 1.691e+04 1.63e+04 1.152e+04 3.749e+04 953.5 1.574e+04 3.111e+04 4.254e+04 6.766e+04 1.615e+04 6652 4216 1.987e+04 3.149e+04 1.076e+05 4.353e+04 2.054e+04 1.976e+04 8.785e+04 164.1 1.092e+05 1.795e+05 4.151e+04 5899 2.949e+04 1.739e+04 5.006e+04 4311 5603 1.001e+04 2.568e+04 1.223e+05 1886 5.058e+04 1803 21.48 5.321e+04 2.59e+04 6.641e+04 7.336e+04 5.941e+04 1.157e+04 5.789e+04 9.679e+04 4.111e+04 1.916e+05 1.777e+04 8988 1.048e+05 3.195e+04 3.615e+04 4.071e+04 6.843e+04 1.067e+05 
Average rate values = 
2.833e+06 2.624e+06 2.649e+06 2.838e+06 2.747e+06 2.779e+06 2.539e+06 2.567e+06 2.645e+06 2.775e+06 2.555e+06 2.636e+06 2.638e+06 2.66e+06 2.59e+06 2.745e+06 2.651e+06 2.864e+06 2.634e+06 2.672e+06 2.657e+06 2.698e+06 2.713e+06 2.642e+06 2.588e+06 2.596e+06 2.744e+06 2.798e+06 2.853e+06 2.446e+06 2.571e+06 2.727e+06 2.536e+06 2.556e+06 2.701e+06 2.588e+06 2.706e+06 2.738e+06 2.707e+06 2.785e+06 2.691e+06 2.563e+06 3.224e+06 2.939e+06 2.537e+06 2.574e+06 2.859e+06 2.799e+06 2.551e+06 2.759e+06 2.68e+06 2.845e+06 2.826e+06 2.717e+06 2.608e+06 2.768e+06 2.801e+06 2.61e+06 2.723e+06 2.749e+06 2.503e+06 2.695e+06 2.743e+06 2.781e+06 2.638e+06 2.706e+06 2.636e+06 2.544e+06 2.673e+06 2.586e+06 2.526e+06 2.725e+06 2.582e+06 2.702e+06 2.626e+06 2.681e+06 2.733e+06 2.697e+06 2.637e+06 2.729e+06 2.713e+06 2.761e+06 2.577e+06 2.749e+06 2.725e+06 2.648e+06 2.529e+06 2.722e+06 2.782e+06 2.591e+06 2.745e+06 2.633e+06 2.702e+06 2.659e+06 2.45e+06 2.71e+06 2.92e+06 2.583e+06 2.683e+06 2.62e+06 
Average illumination values = 
384.3 382.8 381.8 382.6 381.9 385.5 383.8 381.6 383.3 381.6 381.6 382 381.8 381.7 386.3 383.4 381.6 382.7 381.6 384 381.6 382 384.3 384.9 384.8 383 383.2 383.9 381.6 382.8 384.6 384.8 382.3 382.6 383.7 381.7 382 389 381.6 382.6 387.6 383.6 382.5 387 381.6 381.6 382 381.6 383.4 383.5 381.6 385.6 383.2 381.6 382.3 395.2 387.3 381.7 381.6 381.8 381.6 382.7 381.6 383.6 381.8 382.4 382.6 382.4 385 383 383.2 387.6 381.6 383.4 381.7 387.6 382.2 383.3 381.6 386.4 384.5 383.2 381.7 381.6 390.4 384 382 384.3 381.6 381.6 382.2 381.6 381.6 381.6 381.6 382.6 381.6 383 381.6 383 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001163 0.001557 0.0003509 0.0003421 0.0002016 0.0006661 0.000311 0.0006628 8.953e-05 0.0009495 0.0003308 0.001025 0.002086 0.0008269 0.002744 0.000327 6.69e-05 0.0009952 0.001185 0.0006906 0.0008494 0.0005901 0.001838 0.001292 0.0001801 4.369e-06 0.0009906 0.001322 4.589e-05 0.001066 0.0009499 0.0001795 0.001172 0.00144 0.0008868 0.0009662 0.0004678 0.0006236 0.0001406 1.764e-06 2.077e-05 0.0001003 0.001118 0.0004044 0.0001445 0.001372 5.636e-05 0.001928 9.97e-05 0.001061 4.358e-05 0.0002218 0.0001564 0.0007191 1.579e-06 0.00426 0.001295 0.0007871 0.0003104 6.602e-05 8.112e-05 0.0004282 0.001301 0.0002166 0.0007905 0.0006692 0.0006119 0.0001522 0.0001109 0.0002144 0.003533 0.003028 0.001692 8.26e-05 6.632e-07 0.001455 0.0005317 0.0009343 0.002424 0.0003492 0.0004139 0.00162 0.002596 0.00662 0.0001593 0.0002767 0.0002932 0.00072 0.0007284 0.0005409 0.002302 0.004034 0.001767 8.479e-05 0.001723 0.0006216 0.0001294 7.387e-05 0.0008291 
Uniformity values = 
0.969 0.9638 0.9664 0.9674 0.9652 0.9652 0.9505 0.9519 0.9654 0.9623 0.9661 0.9648 0.9654 0.9655 0.9609 0.9645 0.968 0.9654 0.9654 0.9641 0.9655 0.9613 0.9654 0.9618 0.9614 0.9673 0.9663 0.9631 0.9655 0.9545 0.9631 0.9654 0.966 0.9655 0.9655 0.9668 0.9665 0.9578 0.9646 0.9631 0.9614 0.9639 0.9534 0.9655 0.9583 0.9595 0.9672 0.9643 0.9636 0.9653 0.9659 0.9369 0.9512 0.9667 0.9655 0.9539 0.9655 0.9623 0.9643 0.9664 0.9663 0.9655 0.9635 0.9671 0.9759 0.9631 0.9528 0.9644 0.9671 0.9661 0.9665 0.9654 0.9646 0.9635 0.9655 0.9634 0.9652 0.9662 0.9589 0.9594 0.9654 0.9595 0.9655 0.9651 0.9687 0.9655 0.9663 0.9641 0.9654 0.9654 0.9687 0.9655 0.9644 0.9616 0.9571 0.9571 0.9655 0.9645 0.9663 0.9622 
Minimum rate values = 
43.19 3481 4.644e+04 1.046e+04 1.023e+04 6025 2.021e+04 9425 1.98e+04 2684 2.835e+04 9892 3.061e+04 6.229e+04 2.482e+04 8.198e+04 9745 1999 2.973e+04 3.546e+04 2.063e+04 2.549e+04 1.763e+04 5.51e+04 3.875e+04 5373 130.5 2.966e+04 3.95e+04 1387 3.191e+04 2.838e+04 5362 3.501e+04 4.3e+04 2.646e+04 2.883e+04 1.409e+04 1.865e+04 4211 52.93 621.9 3037 3.338e+04 1.217e+04 4345 4.091e+04 1686 5.768e+04 2980 3.167e+04 1342 6727 4666 2.148e+04 47.75 1.27e+05 3.88e+04 2.354e+04 9267 1971 2424 1.282e+04 3.878e+04 6402 2.367e+04 2.026e+04 1.83e+04 4539 3311 6398 1.054e+05 9.045e+04 5.062e+04 2468 19.86 4.347e+04 1.587e+04 2.81e+04 7.28e+04 1.043e+04 1.245e+04 4.837e+04 7.75e+04 1.965e+05 4762 8262 8775 2.151e+04 2.176e+04 1.611e+04 6.873e+04 1.204e+05 5.298e+04 2556 5.19e+04 1.857e+04 3870 2206 2.485e+04 
Average rate values = 
2.457e+06 2.413e+06 2.461e+06 2.496e+06 2.567e+06 2.474e+06 2.488e+06 2.475e+06 2.541e+06 2.608e+06 2.358e+06 2.496e+06 2.515e+06 2.347e+06 2.547e+06 2.366e+06 2.529e+06 2.426e+06 2.454e+06 2.529e+06 2.346e+06 2.433e+06 2.451e+06 2.464e+06 2.537e+06 2.61e+06 2.555e+06 2.402e+06 2.43e+06 2.555e+06 2.405e+06 2.54e+06 2.421e+06 2.529e+06 2.465e+06 2.528e+06 2.594e+06 2.509e+06 2.381e+06 2.94e+06 2.512e+06 2.335e+06 2.515e+06 2.402e+06 2.564e+06 2.728e+06 2.495e+06 2.523e+06 2.579e+06 2.473e+06 2.419e+06 2.58e+06 2.615e+06 2.356e+06 2.493e+06 2.521e+06 2.467e+06 2.414e+06 2.479e+06 2.521e+06 2.554e+06 2.428e+06 2.347e+06 2.456e+06 2.368e+06 2.305e+06 2.433e+06 2.42e+06 2.433e+06 2.512e+06 2.501e+06 2.556e+06 2.463e+06 2.5e+06 2.568e+06 2.525e+06 2.398e+06 2.563e+06 2.548e+06 2.399e+06 2.501e+06 2.457e+06 2.606e+06 2.505e+06 2.499e+06 2.406e+06 2.447e+06 2.525e+06 2.377e+06 2.675e+06 2.407e+06 2.5e+06 2.34e+06 2.591e+06 2.648e+06 2.414e+06 2.351e+06 2.564e+06 2.46e+06 2.537e+06 
Average illumination values = 
382.6 382.6 381.9 382.1 381.7 381.7 387.6 389 381.6 382.8 382 382.5 381.7 381.6 383.4 382.6 383.2 381.9 381.6 382.1 381.6 383.2 381.6 383 383.2 383.4 381.6 382.8 381.6 392.9 382.5 381.6 382.2 381.6 381.6 385.9 382.3 385.5 381.9 382.5 385.7 382.2 388.4 381.6 384.4 383.9 382.3 382 383.7 381.6 382.3 395.2 387.3 381.7 381.6 388.2 381.6 382.8 382 381.9 385.3 381.6 382.7 381.6 383 383.2 386.6 382.5 381.6 382 381.7 382.1 382.2 382.3 381.6 384.1 381.7 381.6 390.4 384 381.6 385.9 381.6 381.7 381.7 381.6 381.6 382.2 381.6 381.6 382.6 381.6 382.7 386.6 385.6 384.9 381.6 381.9 381.6 383.5 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.46e-06 0.000104 0.0001352 0.001825 0.001511 0.007649 0.002138 3.61e-05 0.0001467 0.001024 0.0002795 0.0012 0.001846 0.0008042 0.002319 0.0003709 0 0.000258 0.001771 0.003072 2.906e-05 0.000916 8.169e-05 9.035e-05 1.629e-06 0.001137 0.0008724 4.567e-05 0.001012 0.0009474 9.454e-05 0.002374 0.0004345 0.0001531 0.002922 0.001393 0.00129 0.0001685 0.0001022 0.0001385 0.0006248 0.0003775 0.0001449 0.0008043 5.468e-05 0.0004092 0.00143 4.091e-05 1.916e-05 9.037e-05 0.0008479 7.493e-05 0.001663 0.0002595 0.001637 0.0002872 6.524e-05 8.346e-05 0.002602 0.001602 3.334e-05 7.511e-05 0.0006361 0.0001074 5.842e-05 0.0002783 0.001102 0.002377 0.0003409 6.248e-05 6.638e-07 0.0004068 0.0004157 0.001074 0.0002215 0.0002858 0.0001427 0.002644 0.001153 0.0005234 0.002165 0.00191 0.0008984 0.0003669 0.0005635 0.00126 0.001498 0.001375 2.514e-05 0.001022 1.547e-06 8.88e-05 0.0002815 1.444e-06 0.0004393 0.00043 0.0009314 0.001448 0.00031 0.0008494 
Uniformity values = 
0.969 0.9663 0.9664 0.9662 0.9631 0.9652 0.9655 0.9654 0.9764 0.9654 0.9665 0.9654 0.9655 0.9609 0.9645 0.9662 0.9655 0.9653 0.9643 0.9682 0.957 0.9645 0.9494 0.964 0.9663 0.9631 0.9655 0.9553 0.9655 0.9587 0.965 0.9655 0.952 0.9637 0.9659 0.9654 0.9655 0.9591 0.9654 0.9655 0.9655 0.9583 0.9595 0.9662 0.9669 0.9655 0.9654 0.9647 0.9483 0.9655 0.9665 0.9649 0.9654 0.9627 0.9655 0.9664 0.9653 0.9646 0.9643 0.9663 0.96 0.9655 0.9655 0.9671 0.9667 0.9565 0.9663 0.9663 0.9635 0.9655 0.9634 0.9654 0.9662 0.9608 0.9633 0.9655 0.9653 0.9655 0.9677 0.9643 0.9655 0.9658 0.9654 0.9654 0.9657 0.9649 0.9671 0.9725 0.9655 0.9586 0.9637 0.9562 0.9662 0.9647 0.9654 0.9655 0.9624 0.9663 0.9651 0.9662 
Minimum rate values = 
43.49 3106 4036 5.445e+04 4.522e+04 2.277e+05 6.384e+04 1079 4335 3.059e+04 8342 3.585e+04 5.51e+04 2.414e+04 6.929e+04 1.107e+04 0 7711 5.295e+04 9.141e+04 876 2.739e+04 2482 2704 48.65 3.405e+04 2.606e+04 1379 3.024e+04 2.85e+04 2827 7.087e+04 1.317e+04 4584 8.716e+04 4.159e+04 3.854e+04 5068 3053 4140 1.867e+04 1.136e+04 4356 2.401e+04 1632 1.223e+04 4.272e+04 1224 583 2701 2.53e+04 2241 4.967e+04 7776 4.887e+04 8573 1950 2497 7.775e+04 4.779e+04 1002 2245 1.901e+04 3204 1744 8393 3.289e+04 7.09e+04 1.021e+04 1867 19.88 1.216e+04 1.241e+04 3.225e+04 6633 8541 4264 7.891e+04 3.435e+04 1.566e+04 6.462e+04 5.7e+04 2.684e+04 1.096e+04 1.683e+04 3.765e+04 4.466e+04 4.076e+04 751.5 3.074e+04 46.3 2679 8406 43.18 1.313e+04 1.285e+04 2.791e+04 4.321e+04 9267 2.535e+04 
Average rate values = 
2.303e+06 2.32e+06 2.409e+06 2.38e+06 2.48e+06 2.325e+06 2.229e+06 2.231e+06 2.53e+06 2.289e+06 2.392e+06 2.238e+06 2.277e+06 2.382e+06 2.388e+06 2.3e+06 2.229e+06 2.338e+06 2.314e+06 2.286e+06 2.303e+06 2.323e+06 2.209e+06 2.448e+06 2.366e+06 2.13e+06 2.19e+06 2.384e+06 2.23e+06 2.318e+06 2.256e+06 2.358e+06 2.403e+06 2.397e+06 2.332e+06 2.203e+06 2.34e+06 2.591e+06 2.2e+06 2.129e+06 2.23e+06 2.425e+06 2.558e+06 2.324e+06 2.329e+06 2.492e+06 2.391e+06 2.195e+06 2.296e+06 2.279e+06 2.349e+06 2.392e+06 2.188e+06 2.311e+06 2.326e+06 2.387e+06 2.37e+06 2.321e+06 2.163e+06 2.307e+06 2.278e+06 2.305e+06 2.195e+06 2.193e+06 2.237e+06 2.306e+06 2.391e+06 2.255e+06 2.34e+06 2.41e+06 2.364e+06 2.25e+06 2.299e+06 2.343e+06 2.092e+06 2.373e+06 2.369e+06 2.207e+06 2.402e+06 2.293e+06 2.359e+06 2.375e+06 2.26e+06 2.496e+06 2.212e+06 2.339e+06 2.195e+06 2.385e+06 2.358e+06 2.249e+06 2.342e+06 2.457e+06 2.236e+06 2.331e+06 2.258e+06 2.276e+06 2.3e+06 2.217e+06 2.358e+06 2.333e+06 
Average illumination values = 
382.6 381.6 381.9 381.6 382.5 381.7 381.6 381.6 383.4 381.6 381.6 381.6 381.6 383.4 382.6 381.6 381.9 381.6 382 381.7 384.9 381.9 389.5 382.1 381.6 382.8 381.6 392.6 381.6 384.2 381.7 381.6 389 382.2 382.3 381.6 381.6 384.1 381.6 381.6 381.6 384.4 383.9 381.6 381.7 383.2 381.6 382.7 390.5 381.6 381.6 381.8 381.6 382.7 381.6 381.9 382.1 382.6 382.4 383.2 384.4 381.6 381.6 381.6 381.7 387.6 381.6 381.6 382.3 381.6 384.1 381.6 381.6 389.6 382.4 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 382.4 381.8 381.6 382.3 381.6 384.3 382.6 387.3 381.6 381.9 381.6 381.6 382.8 381.6 383.7 382.1 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001075 0.00037 0.004209 0.0001346 0 0.0001575 0.0005947 9.867e-05 0.001995 0.001198 0.0002727 4.62e-06 0.0004554 0.0003613 0 0.0008252 0.001928 0.0001772 0.000157 0.001246 0.001453 7.014e-06 0.0005584 0.0001411 5.782e-05 0.000112 0.000969 9.429e-05 0.001235 0.0004375 0.000165 0.001814 0.000763 0.0001732 1.749e-06 0.00137 0.0004241 0.0005321 0.0002245 0.000765 1.226e-05 4.54e-05 0.001433 4.273e-05 1.655e-05 8.069e-05 0.000634 1.576e-06 0.001775 0.0007577 0.0006441 0.0002306 5.432e-06 0.001206 6.983e-06 0.0001457 0.0006956 0.0002177 0.0001104 1.238e-05 0.0006059 0.001211 3.301e-05 0.001455 5.16e-05 7.696e-05 0.0002592 0.002288 1.992e-05 6.358e-05 0.0004147 0.00121 0.0009911 0.0005278 0.0003011 0.000291 0.0006514 0.0006581 0.002115 0.000808 0.0008643 0.0007318 0.001588 0.000337 0.0001235 0.0002577 0.0002115 1.35e-05 0.000358 0.00094 0.0003695 0.0002297 0.0008855 2.982e-05 6.729e-05 0.0007926 0.002003 5.449e-05 8.316e-07 
Uniformity values = 
0.9678 0.9663 0.9671 0.9661 0.9652 0.9571 0.9519 0.9654 0.9654 0.9691 0.9661 0.9655 0.9655 0.9655 0.9662 0.9663 0.9653 0.9644 0.9694 0.9643 0.9645 0.9614 0.9674 0.9579 0.9649 0.9636 0.9639 0.9655 0.966 0.9655 0.952 0.9637 0.9659 0.9645 0.9655 0.9553 0.9639 0.9661 0.9654 0.9608 0.9658 0.9643 0.9661 0.9654 0.9647 0.9603 0.9655 0.9654 0.9659 0.9655 0.9655 0.9621 0.968 0.9655 0.9665 0.9671 0.9656 0.9655 0.9655 0.9671 0.9667 0.9647 0.9662 0.9663 0.9646 0.9655 0.9669 0.9654 0.968 0.9594 0.9655 0.9655 0.9655 0.9677 0.9643 0.9655 0.9656 0.9655 0.9654 0.9655 0.9782 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9627 0.9654 0.9655 0.9624 0.9663 0.967 0.9651 0.9655 0.9655 0.964 0.9537 0.9718 0.9663 
Minimum rate values = 
43.23 3209 1.104e+04 1.254e+05 4024 0 4774 1.777e+04 2949 5.934e+04 3.574e+04 8148 138.1 1.361e+04 1.079e+04 0 2.466e+04 5.763e+04 5274 4698 3.725e+04 4.358e+04 209.2 1.681e+04 4219 1731 3352 2.895e+04 2816 3.69e+04 1.326e+04 4938 5.415e+04 2.282e+04 5175 52.83 4.097e+04 1.266e+04 1.59e+04 6741 2.285e+04 366.8 1356 4.28e+04 1278 497.1 2412 1.894e+04 47.09 5.301e+04 2.264e+04 1.931e+04 6872 162.4 3.597e+04 208.3 4354 2.078e+04 6506 3293 369.6 1.812e+04 3.614e+04 985.6 4.349e+04 1542 2296 7745 6.811e+04 599.2 1900 1.239e+04 3.614e+04 2.954e+04 1.579e+04 8998 8694 1.946e+04 1.966e+04 6.315e+04 2.382e+04 2.577e+04 2.182e+04 4.741e+04 1.007e+04 3695 7695 6338 403.4 1.07e+04 2.817e+04 1.103e+04 6855 2.646e+04 891.2 2011 2.371e+04 6.052e+04 1618 24.83 
Average rate values = 
2.155e+06 2.176e+06 2.256e+06 2.235e+06 2.228e+06 2.029e+06 2.133e+06 2.328e+06 2.051e+06 2.275e+06 2.077e+06 2.184e+06 2.113e+06 2.178e+06 2.152e+06 2.094e+06 2.195e+06 2.196e+06 2.142e+06 2.171e+06 2.163e+06 2.097e+06 2.284e+06 2.198e+06 2.093e+06 2.387e+06 2.079e+06 2.188e+06 2.108e+06 2.219e+06 2.266e+06 2.3e+06 2.197e+06 2.099e+06 2.153e+06 2.132e+06 2.165e+06 2.225e+06 2.316e+06 2.055e+06 2.217e+06 2.217e+06 2.288e+06 2.188e+06 2.08e+06 2.291e+06 2.14e+06 2.247e+06 2.156e+06 2.138e+06 2.082e+06 2.296e+06 2.138e+06 2.224e+06 2.119e+06 2.165e+06 2.053e+06 2.168e+06 2.094e+06 2.061e+06 2.107e+06 2.19e+06 2.241e+06 2.142e+06 2.215e+06 2.212e+06 2.104e+06 2.136e+06 2.085e+06 2.111e+06 2.186e+06 2.167e+06 2.104e+06 2.239e+06 2.161e+06 2.193e+06 2.208e+06 2.183e+06 2.339e+06 2.121e+06 2.172e+06 2.203e+06 2.318e+06 2.125e+06 2e+06 2.234e+06 2.18e+06 2.099e+06 2.233e+06 2.14e+06 2.152e+06 2.074e+06 2.211e+06 2.086e+06 2.189e+06 2.209e+06 2.206e+06 2.174e+06 2.239e+06 2.092e+06 
Average illumination values = 
381.7 381.6 381.6 381.8 381.7 384.9 389 381.6 381.6 382.7 381.8 381.6 381.6 381.6 381.6 381.6 381.6 382 381.8 382 381.9 383.2 383.9 384.6 381.8 384.3 382.2 381.6 382.2 381.6 389 382.3 382.3 381.9 381.6 385.6 382.2 382 381.6 383.4 381.9 382 382.7 381.6 382.7 385.6 381.6 381.6 382.1 381.6 381.6 382.9 381.8 381.6 381.6 381.6 382.2 381.6 381.6 381.6 381.7 384.3 381.6 381.6 381.9 381.6 382.5 381.6 381.8 384 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 381.6 382.3 381.6 381.6 381.6 381.6 381.9 381.6 382.7 381.6 381.6 382.8 381.6 382.9 382.6 381.6 381.6 382.7 391.6 384.6 381.6 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.486e-06 0.0001119 0.0002623 0.0003447 0.0001641 0.0007586 3.604e-05 9.453e-05 0.0004571 0.0002695 0.001013 0.001248 0.000424 0.0002514 0 0.0001789 0.00183 0.00108 0.0004983 0.002002 7.231e-05 1.547e-06 0.00069 0.0009815 2.961e-05 0.0006933 0.0002058 0.001197 0.0003717 0.0001524 0.0008283 0.0008009 0.0001473 1.769e-06 0.001946 0.0002583 0.000312 0.0001471 1.699e-06 2.237e-05 3.719e-05 0.0005697 3.149e-05 5.087e-05 6.267e-05 1.708e-06 0.00214 0.0007503 0.0003044 0.0002105 5.243e-06 0.0003532 0.0009273 3.312e-05 7.853e-05 0.000582 0.0001777 1.662e-06 0.0008311 0.002328 0.0002588 5.033e-05 9.04e-07 0.0002048 0.002016 0.000124 0.0001549 0.0001346 0.001645 0.002716 0.0001533 0.0002971 0.0009058 0.0005546 0.000488 0.001141 0.000938 0.001075 0.0002612 0.000347 0.0001249 0.0002779 1.435e-06 0.0003951 0.0002678 0.0001189 0.001306 0.0002425 0.0001331 0.0004022 3.517e-05 0.0001706 0.0001811 9.368e-07 0.0001513 0.0003559 0.0006683 7.634e-05 0.0041 0.0002842 
Uniformity values = 
0.9678 0.9663 0.9671 0.9659 0.9652 0.9655 0.9654 0.9764 0.9654 0.9661 0.9654 0.9655 0.9653 0.9649 0.9655 0.9653 0.9653 0.9653 0.9654 0.9618 0.9651 0.9663 0.9648 0.9655 0.971 0.9637 0.9641 0.9655 0.9655 0.9654 0.9659 0.9645 0.9655 0.9634 0.9655 0.9661 0.9654 0.9595 0.9662 0.9646 0.9691 0.9663 0.9434 0.9655 0.9665 0.9649 0.9654 0.9655 0.9633 0.968 0.9594 0.9646 0.9663 0.9606 0.9655 0.9655 0.9671 0.9613 0.9663 0.9663 0.9635 0.9655 0.9665 0.9654 0.968 0.9633 0.9655 0.9655 0.9654 0.9687 0.9655 0.9663 0.9654 0.9655 0.9654 0.9649 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9698 0.9661 0.9655 0.9665 0.9711 0.9642 0.9663 0.9509 0.9646 0.9654 0.9663 0.9655 0.9643 
Minimum rate values = 
44.3 3341 7824 1.03e+04 4904 2.266e+04 1077 2793 1.366e+04 8048 3.027e+04 3.728e+04 1.267e+04 7518 0 5347 5.465e+04 3.225e+04 1.489e+04 5.999e+04 2162 46.21 2.063e+04 2.932e+04 880 2.075e+04 6160 3.574e+04 1.111e+04 4555 2.473e+04 2.395e+04 4403 52.98 5.809e+04 7714 9325 4423 50.73 669.1 1107 1.701e+04 963.1 1520 1871 51.07 6.388e+04 2.242e+04 9118 6273 157.7 1.056e+04 2.768e+04 994.8 2347 1.739e+04 5300 49.9 2.481e+04 6.943e+04 7749 1504 26.99 6120 6.004e+04 3715 4630 4023 4.912e+04 8.078e+04 4581 8871 2.706e+04 1.657e+04 1.458e+04 3.41e+04 2.797e+04 3.205e+04 7805 1.037e+04 3737 8298 42.89 1.181e+04 8001 3554 3.897e+04 7215 3976 1.202e+04 1050 5069 5420 27.97 4589 1.064e+04 1.997e+04 2279 1.223e+05 8503 
Average rate values = 
2.051e+06 2.055e+06 2.117e+06 2.096e+06 2.061e+06 1.989e+06 1.97e+06 2.267e+06 1.917e+06 2.065e+06 2.017e+06 1.977e+06 2.057e+06 2.114e+06 1.981e+06 2.072e+06 2.062e+06 2.001e+06 2.062e+06 2.021e+06 2.077e+06 2.112e+06 1.879e+06 1.948e+06 2e+06 1.935e+06 2.042e+06 2.107e+06 2.024e+06 2.111e+06 2.063e+06 1.936e+06 2.037e+06 1.988e+06 2.039e+06 2.19e+06 2.082e+06 2.285e+06 2.069e+06 2.166e+06 2.084e+06 2.013e+06 2.1e+06 2.003e+06 2.072e+06 2.047e+06 2.035e+06 1.953e+06 2.14e+06 2.049e+06 2.058e+06 1.939e+06 2.057e+06 2.009e+06 2.035e+06 1.879e+06 1.944e+06 2.021e+06 2.082e+06 2.023e+06 2.071e+06 2.107e+06 2.035e+06 2.014e+06 2.015e+06 1.887e+06 2.081e+06 2.076e+06 2.014e+06 2.05e+06 2e+06 2.019e+06 1.869e+06 2.091e+06 2.149e+06 2.036e+06 1.971e+06 2.175e+06 2.001e+06 1.883e+06 2.103e+06 1.972e+06 2.056e+06 1.997e+06 2.054e+06 1.997e+06 2.056e+06 2.068e+06 2.06e+06 2.124e+06 1.981e+06 2.096e+06 2.041e+06 1.894e+06 2.119e+06 2.073e+06 2.006e+06 2.1e+06 1.908e+06 2.089e+06 
Average illumination values = 
381.7 381.6 381.6 381.9 381.7 381.6 381.6 383.4 381.6 381.8 381.7 381.6 381.6 382.7 381.9 381.6 381.6 381.6 381.6 383 381.7 381.6 381.8 381.6 382.5 382.6 383 381.6 381.6 381.6 382.3 381.9 381.6 382.4 381.6 382 381.6 383.9 381.6 382.6 381.7 381.6 392.5 381.6 381.6 381.8 381.6 381.6 382.4 381.8 384 382.4 383.2 384.2 381.6 381.6 381.6 384.3 381.6 381.6 382.3 381.6 382 381.6 381.8 382.4 381.6 381.6 381.6 381.7 381.6 381.6 381.6 381.6 382.3 381.8 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.6 382.9 381.8 381.6 381.6 384.6 387.6 381.6 387.6 385.7 381.6 382.1 381.6 382 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.488e-06 0.0001124 4.92e-05 0.0003761 0.0006179 8.845e-05 2.372e-05 8.676e-05 0.002153 0.001243 0.0002601 0.0001465 8.516e-05 3.058e-05 7.031e-05 0.001827 0.0001933 4.363e-05 0.0005254 9.659e-05 1.52e-06 0.0001619 6.553e-05 0.0001027 7.728e-05 0.0001078 0.00177 0.0001704 0.0006289 0.001244 0.0001573 1.761e-06 0.001475 0.0002589 0.0003131 5.898e-05 1.803e-06 0.0009192 0.0001035 4.646e-05 1.629e-05 4.818e-05 1.582e-05 0.00415 9.159e-05 6.752e-05 0.0005794 5.863e-06 0.0003991 0.00138 3.354e-05 7.903e-05 0.0002489 0.0002254 1.502e-06 0.0006059 3.145e-05 5.366e-05 6.002e-05 0.0003886 0.0003948 0.001028 5.05e-05 0.0003549 0.00128 0.001343 0.0001673 0.000298 0.0009138 0.0004512 0.0002655 0.0007647 0.0009647 2.64e-06 0.0001133 1.313e-06 7.026e-05 0.000384 1.257e-05 0.0004009 0.0009616 0.0002913 0.0002686 0.0001423 0.000395 3.522e-05 0.0001774 5.652e-05 8.272e-07 9.409e-05 0.0002537 0.0001923 8.51e-05 0.0006994 9.406e-06 2.544e-05 4.355e-05 0.0001061 0.0003759 0.0004881 
Uniformity values = 
0.9665 0.9673 0.9675 0.9652 0.9652 0.9655 0.9654 0.9654 0.9665 0.9654 0.9655 0.9655 0.9649 0.9662 0.9654 0.9644 0.9653 0.9654 0.9645 0.9651 0.9663 0.9649 0.9639 0.9639 0.9655 0.965 0.9655 0.9668 0.9666 0.9653 0.9655 0.9553 0.9654 0.9661 0.9654 0.9619 0.9662 0.9646 0.9654 0.9659 0.9606 0.9655 0.9655 0.9654 0.9627 0.9655 0.9671 0.9655 0.9663 0.9671 0.9606 0.9655 0.9655 0.9655 0.9565 0.9663 0.9663 0.9602 0.9666 0.9654 0.9662 0.9594 0.9654 0.9655 0.9655 0.9677 0.9655 0.9663 0.9654 0.9655 0.9657 0.966 0.9671 0.9671 0.9586 0.9637 0.9662 0.9628 0.9654 0.9655 0.9624 0.9665 0.9698 0.9661 0.9654 0.9665 0.9711 0.9718 0.9663 0.9646 0.9669 0.9655 0.9653 0.9601 0.9643 0.9654 0.9652 0.9655 0.9637 0.9655 
Minimum rate values = 
44.41 3354 1467 1.124e+04 1.847e+04 2643 709 2593 6.419e+04 3.712e+04 7773 4379 2546 913.3 2101 5.46e+04 5778 1304 1.571e+04 2888 45.39 4840 1962 3073 2309 3223 5.284e+04 5085 1.877e+04 3.716e+04 4700 53.18 4.406e+04 7731 9356 1769 53.86 2.748e+04 3094 1388 489.2 1440 472.7 1.238e+05 2745 2018 1.728e+04 175.2 1.191e+04 4.115e+04 1008 2362 7438 6734 45.32 1.809e+04 939.2 1612 1791 1.161e+04 1.179e+04 3.09e+04 1509 1.061e+04 3.824e+04 4.003e+04 5000 8899 2.73e+04 1.348e+04 7933 2.283e+04 2.877e+04 78.77 3411 39.3 2098 1.151e+04 375.7 1.198e+04 2.882e+04 8695 7991 4250 1.18e+04 1052 5269 1678 24.7 2815 7569 5746 2544 2.101e+04 281.4 760.2 1302 3171 1.125e+04 1.459e+04 
Average rate values = 
1.943e+06 1.948e+06 2.029e+06 2.04e+06 1.975e+06 1.856e+06 1.992e+06 1.903e+06 2.04e+06 1.832e+06 1.905e+06 1.909e+06 2.05e+06 1.91e+06 1.944e+06 1.953e+06 1.892e+06 1.948e+06 1.913e+06 1.974e+06 1.955e+06 1.801e+06 1.852e+06 1.846e+06 1.92e+06 1.865e+06 1.971e+06 1.994e+06 1.906e+06 1.866e+06 1.949e+06 1.905e+06 1.928e+06 2.075e+06 1.973e+06 2.064e+06 1.986e+06 1.893e+06 1.96e+06 1.86e+06 2.026e+06 1.846e+06 1.946e+06 1.845e+06 1.944e+06 2.03e+06 1.901e+06 1.959e+06 1.827e+06 1.938e+06 1.907e+06 1.93e+06 1.821e+06 1.852e+06 1.936e+06 1.999e+06 1.918e+06 2.013e+06 1.96e+06 1.865e+06 1.911e+06 1.931e+06 1.976e+06 1.942e+06 1.846e+06 1.965e+06 1.921e+06 1.913e+06 1.771e+06 2.051e+06 1.847e+06 1.947e+06 1.948e+06 2.002e+06 1.893e+06 2.015e+06 1.955e+06 1.907e+06 1.975e+06 1.861e+06 1.938e+06 1.922e+06 1.964e+06 1.878e+06 1.992e+06 1.874e+06 1.927e+06 2.014e+06 1.871e+06 2.005e+06 1.877e+06 1.98e+06 1.883e+06 1.927e+06 1.964e+06 1.97e+06 1.822e+06 1.923e+06 1.955e+06 1.87e+06 
Average illumination values = 
381.6 381.6 382.6 381.7 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382.7 381.6 381.6 382 381.6 381.6 381.9 381.7 381.6 381.8 382.2 382.2 381.6 381.7 381.6 385.9 382.3 381.6 381.6 385.6 381.6 382 381.6 383 381.6 382.6 381.6 382.3 385.5 381.6 381.6 381.6 382.7 381.6 381.6 381.6 381.6 381.6 384.2 381.6 381.6 381.6 387.6 381.6 381.6 383.6 381.8 381.6 381.6 384 381.6 381.6 381.6 382.1 381.6 381.6 381.6 381.6 381.6 381.8 381.6 381.6 384.3 382.6 381.6 382.6 381.6 381.6 382.8 381.6 382.9 381.8 381.6 381.6 384.6 384.6 381.6 382.1 381.7 381.6 381.6 384 382 381.6 381.7 381.6 382.3 381.6 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.457e-06 0.0001134 6.713e-05 0.0001433 0 0.0001709 0.0001245 0.0003192 0.0002337 0.0002722 4.838e-06 9.873e-05 8.035e-05 1.44e-06 0.0004001 0.0001743 0.0001446 0.0003736 0.0001001 1.515e-06 0.0001692 1.876e-05 0.0007907 6.198e-05 0.0007734 0.0004096 0.000165 0.0005017 0.0005014 0.0001517 2.248e-05 8.093e-05 0.0002199 0.0001473 1.73e-06 2.417e-05 8.774e-05 1.233e-05 4.086e-05 8.661e-06 2.712e-05 0.001423 0.000774 0.000169 6.691e-05 9.375e-05 1.094e-05 9.101e-05 8.432e-05 0.0004176 0.0001745 1.479e-06 0.0005122 3.158e-05 5.376e-05 8.247e-07 0.0003516 0.0004422 2.184e-05 3.926e-05 8.946e-05 0.0009591 0.0003088 0.0001821 0.0003317 0.0003413 0.0002412 0.001154 0.0007655 0.0001021 0.0001038 1.395e-06 7.028e-05 0.0003804 1.374e-05 0.0004424 0.0001222 0.0001437 0.0007007 3.16e-05 7.433e-05 0.0003142 0.0001357 9.494e-07 0.0001519 0.000337 0.0007271 6.876e-05 0.000766 9.613e-06 2.599e-05 3.994e-05 0.0001055 0.0002179 0.0003859 0.0005004 0.0008824 8.012e-05 0.0001706 0.000102 
Uniformity values = 
0.9665 0.9673 0.9674 0.9631 0.9652 0.9645 0.9654 0.9654 0.9661 0.9655 0.9655 0.9656 0.9662 0.9654 0.9643 0.9682 0.9654 0.9645 0.9651 0.9663 0.9649 0.9645 0.9655 0.9655 0.9655 0.9655 0.9654 0.9659 0.9655 0.959 0.9654 0.9661 0.9654 0.964 0.9662 0.9646 0.9654 0.9647 0.9653 0.9667 0.9655 0.9654 0.9655 0.9675 0.9654 0.9646 0.9635 0.9656 0.9655 0.9655 0.9671 0.9662 0.9663 0.9663 0.9602 0.9666 0.9654 0.9661 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9656 0.9655 0.9654 0.9655 0.9671 0.9671 0.9611 0.9654 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9509 0.9676 0.9654 0.9649 0.9655 0.9643 0.9654 0.9652 0.9655 0.9654 0.9655 0.9655 0.9655 0.9655 0.9646 0.9654 
Minimum rate values = 
43.51 3383 2002 4292 0 5111 3721 9539 6978 8134 144.6 2950 2399 43.05 1.197e+04 5193 4322 1.117e+04 2993 45.25 5059 561.3 2.362e+04 1852 2.311e+04 1.224e+04 4931 1.498e+04 1.498e+04 4563 671.8 2417 6573 4408 51.67 722.9 2622 368.7 1221 258.5 810.4 4.251e+04 2.312e+04 5041 2000 2804 327.7 2719 2520 1.248e+04 5205 44.17 1.529e+04 943.1 1615 24.62 1.051e+04 1.32e+04 656.9 1173 2674 2.866e+04 9229 5443 9911 1.02e+04 7210 3.446e+04 2.283e+04 3045 3117 41.7 2099 1.137e+04 410.5 1.322e+04 3651 4289 2.089e+04 944.3 2221 9364 4060 28.35 4608 1.005e+04 2.172e+04 2056 2.288e+04 287.6 776.7 1194 3154 6514 1.153e+04 1.495e+04 2.636e+04 2394 5102 3049 
Average rate values = 
1.813e+06 1.852e+06 1.967e+06 1.984e+06 1.706e+06 1.804e+06 1.909e+06 1.714e+06 1.871e+06 1.848e+06 1.752e+06 1.908e+06 1.824e+06 1.811e+06 1.847e+06 1.801e+06 1.845e+06 1.816e+06 1.897e+06 1.854e+06 1.701e+06 1.799e+06 1.747e+06 1.811e+06 1.836e+06 1.861e+06 1.905e+06 1.86e+06 1.773e+06 1.992e+06 1.745e+06 1.889e+06 1.862e+06 1.965e+06 1.873e+06 1.789e+06 1.843e+06 1.752e+06 1.834e+06 1.79e+06 1.796e+06 1.839e+06 1.74e+06 1.927e+06 1.845e+06 1.849e+06 1.751e+06 1.841e+06 1.867e+06 1.676e+06 1.736e+06 1.819e+06 1.875e+06 1.823e+06 1.912e+06 1.872e+06 1.792e+06 1.848e+06 1.766e+06 1.869e+06 1.878e+06 1.818e+06 1.796e+06 1.858e+06 1.831e+06 1.865e+06 1.969e+06 1.833e+06 1.809e+06 1.971e+06 1.792e+06 1.871e+06 1.855e+06 1.817e+06 1.894e+06 1.837e+06 1.778e+06 1.857e+06 1.827e+06 1.875e+06 1.845e+06 1.81e+06 1.852e+06 1.704e+06 1.907e+06 1.817e+06 1.775e+06 1.861e+06 1.814e+06 1.881e+06 1.882e+06 1.741e+06 1.824e+06 1.798e+06 1.776e+06 1.894e+06 1.705e+06 1.755e+06 1.77e+06 1.7e+06 
Average illumination values = 
381.6 381.6 382.1 382.5 381.7 383.3 381.6 381.6 381.8 381.6 381.6 382.2 381.6 381.6 382 381.7 381.6 381.9 381.7 381.6 381.8 383.9 381.6 381.6 381.6 381.6 381.6 382.3 381.6 384.1 381.6 382 381.6 382.1 381.6 382.6 381.6 382.7 381.6 381.7 381.6 381.6 381.6 381.7 381.6 382.6 382.4 382.2 381.6 381.6 381.6 381.6 381.6 381.6 383.6 381.8 381.6 381.7 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.3 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 387.6 381.6 381.6 382.7 381.6 382 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.511e-06 0.0001348 7.001e-05 0.0001352 0 3.692e-05 9.219e-05 0.0009615 0.00126 0.0001177 0.0002515 0.0002299 0 0.001328 0.0006064 3.12e-05 0.000213 1.866e-05 1.523e-06 0.0001491 1.603e-05 0.001106 0.0002182 0.00135 0.00019 0.000164 0.001266 0.0001487 1.769e-06 0.0001143 0.000559 0.0002191 2.212e-05 1.795e-05 3.75e-05 4.703e-05 1.655e-05 8.805e-06 1.891e-05 7.161e-05 0.0008602 0.000202 0 0.001237 7.396e-06 3.578e-05 8.338e-05 0.0001021 1.219e-05 0.0002165 0.001841 0.0002198 5.313e-05 0.0003778 0.0003906 1.974e-05 4.263e-05 7.985e-05 0.0005434 0.0001424 0.0003555 0.0002599 0.0004891 0.0002533 0.0007978 1.57e-06 2.92e-05 2.581e-05 4.687e-05 0.000148 1.137e-05 0.0002434 0.0009404 1.569e-05 0.0003126 3.468e-05 7.999e-05 0.0001866 0.0001456 9.452e-07 2.885e-05 0.0002638 0.00026 9.646e-05 0.0002937 9.635e-06 0.0001359 5.621e-05 9.176e-05 6.398e-05 0.0004482 0.0009672 5.284e-05 0.0001622 0.0001037 5.798e-05 0.001194 7.612e-06 0.000304 7.967e-05 
Uniformity values = 
0.9663 0.9668 0.9663 0.9652 0.9601 0.9654 0.9623 0.9661 0.9654 0.9655 0.9653 0.9663 0.9663 0.9653 0.9655 0.9643 0.9645 0.9651 0.9663 0.9649 0.9636 0.9655 0.9655 0.9655 0.9651 0.9654 0.9653 0.9655 0.9654 0.9655 0.9655 0.9608 0.9662 0.9671 0.9661 0.9659 0.9653 0.9667 0.9655 0.9654 0.9655 0.9671 0.9655 0.9665 0.9671 0.963 0.9655 0.9655 0.9667 0.9663 0.9663 0.9646 0.9655 0.9652 0.9664 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9654 0.9655 0.9654 0.9709 0.9671 0.9655 0.9655 0.9645 0.9661 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9646 0.9669 0.9655 0.9655 0.9643 0.9654 0.9625 0.9669 0.9637 0.9655 0.9631 0.9655 0.9654 0.9654 0.9654 0.9655 0.9654 0.9655 0.9654 0.9654 
Minimum rate values = 
45.12 4022 2091 4043 0 1104 2764 2.87e+04 3.765e+04 3518 7517 6864 0 3.966e+04 1.812e+04 933.6 6371 557.9 45.47 4460 479.9 3.303e+04 6521 4.031e+04 5679 4900 3.782e+04 4442 52.88 3416 1.67e+04 6581 660.6 535.6 1120 1405 494.8 262.8 565.1 2140 2.57e+04 6027 0 3.692e+04 220.6 1072 2492 3052 364 6466 5.493e+04 6574 1588 1.129e+04 1.166e+04 593.8 1274 2387 1.624e+04 4255 1.062e+04 7766 1.461e+04 7570 2.37e+04 46.83 872.6 771.5 1402 4421 339.9 7275 2.809e+04 468.3 9321 1036 2391 5560 4357 28.22 862.9 7870 7770 2883 8787 288 4072 1677 2747 1912 1.343e+04 2.889e+04 1579 4848 3098 1733 3.567e+04 227.5 9085 2381 
Average rate values = 
1.721e+06 1.649e+06 1.727e+06 1.8e+06 1.648e+06 1.668e+06 1.865e+06 1.779e+06 1.607e+06 1.713e+06 1.747e+06 1.736e+06 1.679e+06 1.708e+06 1.738e+06 1.759e+06 1.723e+06 1.785e+06 1.767e+06 1.693e+06 1.898e+06 1.647e+06 1.735e+06 1.782e+06 1.855e+06 1.856e+06 1.691e+06 1.747e+06 1.692e+06 1.735e+06 1.685e+06 1.674e+06 1.765e+06 1.81e+06 1.78e+06 1.684e+06 1.764e+06 1.708e+06 1.717e+06 1.741e+06 1.635e+06 1.792e+06 1.737e+06 1.704e+06 1.753e+06 1.645e+06 1.696e+06 1.675e+06 1.693e+06 1.753e+06 1.714e+06 1.804e+06 1.775e+06 1.648e+06 1.727e+06 1.708e+06 1.733e+06 1.764e+06 1.644e+06 1.697e+06 1.683e+06 1.596e+06 1.748e+06 1.723e+06 1.745e+06 1.813e+06 1.706e+06 1.621e+06 1.79e+06 1.706e+06 1.757e+06 1.684e+06 1.73e+06 1.753e+06 1.737e+06 1.794e+06 1.763e+06 1.717e+06 1.758e+06 1.62e+06 1.796e+06 1.681e+06 1.802e+06 1.675e+06 1.773e+06 1.728e+06 1.808e+06 1.785e+06 1.824e+06 1.694e+06 1.778e+06 1.652e+06 1.636e+06 1.642e+06 1.623e+06 1.739e+06 1.678e+06 1.788e+06 1.825e+06 1.592e+06 
Average illumination values = 
381.6 381.8 381.6 381.7 383.7 381.6 382.8 382 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382 381.9 381.7 381.6 381.8 384.3 381.6 381.6 381.6 383.7 381.6 381.6 381.6 381.6 381.6 381.6 383.4 381.6 381.6 381.6 382.3 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.2 381.6 381.6 381.7 381.6 381.6 381.9 381.6 381.7 381.6 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 382.1 381.7 381.6 381.6 382 381.6 382.7 381.7 382.3 381.6 382.5 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 

End of simulation
Obj Function for 2 users through 20 users 
0.6696 0.2000 0.0848 0.0287 0.0183 0.0132 0.0068 0.0051 0.0035 0.0025 0.0020 0.0014 0.0009 0.0008 0.0006 0.0005 0.0004 0.0002 0.0003 
Uniformity for 2 users through 20 users 
0.9318 0.9389 0.9449 0.9488 0.9525 0.9556 0.9579 0.9600 0.9608 0.9618 0.9627 0.9632 0.9635 0.9643 0.9649 0.9653 0.9651 0.9652 0.9654 
Minimum rate for 2 users through 20 users 
1.548e+07 5.42e+06 2.413e+06 8.49e+05 5.451e+05 3.93e+05 2.04e+05 1.527e+05 1.05e+05 7.514e+04 6.101e+04 4.219e+04 2.655e+04 2.437e+04 1.72e+04 1.556e+04 1.139e+04 6986 7991 
Average rate for 2 users through 20 users 
2.151e+07 1.335e+07 9.417e+06 7.412e+06 6.054e+06 5.157e+06 4.43e+06 3.907e+06 3.502e+06 3.171e+06 2.915e+06 2.685e+06 2.487e+06 2.316e+06 2.172e+06 2.039e+06 1.931e+06 1.83e+06 1.727e+06 
Average illumination for 2 users through 20 users 
400.3 396.6 393.2 391.1 389.1 387.6 386.5 385.2 384.6 384.1 383.7 383.2 383.1 382.6 382.4 382.2 382.1 382 381.9 


==> code/simulations/Bulb Radius/60cm-50deg/xi_values.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0


==> code/simulations/Bulb Radius/60cm-70deg/P_m.txt <==
0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.084143 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Bulb Radius/60cm-70deg/final_users_2_12_30.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06877 0.7427 0.002026 0.004952 0.5331 0.0279 0.02183 0.09293 0.06366 0.00385 0.002399 0.02121 0.008084 0.006583 0.04057 0.03229 0.003104 0.04352 0.0002355 0.0439 0.03268 0.01883 0.0315 0.01438 0.02738 0.001347 0.0005861 0.000425 0.07564 0.07855 0.07475 0.01769 0.001718 0.0005122 0.1254 0.06307 0.02387 0.002479 0.06709 0.3842 0.009831 0.2626 0.08058 0.04245 0.00347 0.06504 0.7545 0.05011 0.03131 0.2604 0.02837 0.001157 0.001897 0.02469 0.009248 0.000539 0.04325 0.4516 0.0367 0.006103 0.0009429 0.03434 0.1277 0.03317 0.08539 0.001334 0.002903 0.01577 0.05861 0.00109 0.02629 0.09444 0.0369 0.001496 0.001826 0.8733 0.02987 0.004725 0.01511 0.01036 0.1016 0.09634 0.07473 0.06151 0.00361 0.08834 0.00835 0.03893 0.05231 0.007845 0.000708 0.296 0.008294 0.02522 0.01954 0.01681 0.0145 0.0667 0.05828 0.07877 
Uniformity values = 
0.9813 0.981 0.9813 0.9821 0.9823 0.9804 0.9804 0.9823 0.9813 0.9812 0.9817 0.9809 0.9814 0.9819 0.9822 0.9805 0.9793 0.9831 0.9812 0.9819 0.9796 0.9804 0.9794 0.9813 0.9812 0.9805 0.9827 0.9804 0.9817 0.9801 0.9802 0.9836 0.9815 0.9808 0.9813 0.9803 0.9797 0.9817 0.9802 0.981 0.9817 0.9809 0.981 0.98 0.9817 0.9816 0.9811 0.9817 0.9806 0.9812 0.9811 0.981 0.9812 0.9808 0.9817 0.9826 0.9799 0.9825 0.9815 0.9807 0.9806 0.9807 0.9824 0.9811 0.9796 0.982 0.9813 0.98 0.98 0.9818 0.9804 0.9824 0.9803 0.9827 0.9801 0.9817 0.9795 0.9806 0.9811 0.981 0.9807 0.9819 0.9812 0.9826 0.9816 0.9809 0.9808 0.9817 0.9797 0.9819 0.9788 0.9802 0.9801 0.9811 0.9824 0.9798 0.9829 0.9814 0.9811 0.9808 
Minimum rate values = 
1.954e+06 1.626e+07 5.951e+04 1.451e+05 1.251e+07 8.095e+05 6.353e+05 2.608e+06 1.814e+06 1.13e+05 7.044e+04 6.173e+05 2.367e+05 1.928e+05 1.168e+06 9.348e+05 9.132e+04 1.25e+06 6926 1.262e+06 9.468e+05 5.488e+05 9.135e+05 4.197e+05 7.941e+05 3.962e+04 1.72e+04 1.251e+04 2.142e+06 2.225e+06 2.12e+06 5.142e+05 5.047e+04 1.506e+04 3.469e+06 1.799e+06 6.947e+05 7.275e+04 1.91e+06 9.535e+06 2.875e+05 6.844e+06 2.278e+06 1.223e+06 1.018e+05 1.851e+06 1.646e+07 1.436e+06 9.069e+05 6.792e+06 8.224e+05 3.401e+04 5.572e+04 7.174e+05 2.706e+05 1.582e+04 1.246e+06 1.091e+07 1.059e+06 1.79e+05 2.773e+04 9.932e+05 3.526e+06 9.595e+05 2.411e+06 3.918e+04 8.522e+04 4.606e+05 1.676e+06 3.2e+04 7.637e+05 2.648e+06 1.066e+06 4.389e+04 5.372e+04 1.836e+07 8.667e+05 1.387e+05 4.41e+05 3.031e+05 2.845e+06 2.701e+06 2.118e+06 1.752e+06 1.059e+05 2.488e+06 2.446e+05 1.122e+06 1.501e+06 2.296e+05 2.086e+04 7.613e+06 2.432e+05 7.323e+05 5.684e+05 4.907e+05 4.224e+05 1.897e+06 1.665e+06 2.229e+06 
Average rate values = 
6.06e+07 2.056e+07 1.585e+08 1.329e+08 2.265e+07 8.433e+07 9.105e+07 5.325e+07 6.255e+07 1.401e+08 1.537e+08 9.186e+07 1.189e+08 1.248e+08 7.429e+07 8.036e+07 1.462e+08 7.245e+07 2.205e+08 7.219e+07 8.001e+07 9.515e+07 8.099e+07 1.027e+08 8.486e+07 1.702e+08 1.943e+08 2.034e+08 5.824e+07 5.727e+07 5.85e+07 9.697e+07 1.633e+08 1.981e+08 4.631e+07 6.276e+07 8.857e+07 1.527e+08 6.12e+07 2.612e+07 1.134e+08 3.171e+07 5.667e+07 7.303e+07 1.431e+08 6.202e+07 2.05e+07 6.872e+07 8.119e+07 3.186e+07 8.389e+07 1.746e+08 1.604e+08 8.767e+07 1.151e+08 1.967e+08 7.253e+07 2.425e+07 7.694e+07 1.269e+08 1.805e+08 7.87e+07 4.592e+07 7.964e+07 5.522e+07 1.705e+08 1.482e+08 1.001e+08 6.462e+07 1.764e+08 8.594e+07 5.287e+07 7.676e+07 1.673e+08 1.615e+08 2.01e+07 8.244e+07 1.342e+08 1.013e+08 1.119e+08 5.11e+07 5.239e+07 5.853e+07 6.346e+07 1.42e+08 5.444e+07 1.18e+08 7.537e+07 6.755e+07 1.198e+08 1.887e+08 2.978e+07 1.182e+08 8.71e+07 9.417e+07 9.829e+07 1.025e+08 6.138e+07 6.48e+07 5.722e+07 
Average illumination values = 
676.6 675.5 675.6 675.6 675.1 676.7 676.4 675.7 675.6 675.7 674.2 678.6 675.5 675.9 674.2 676.6 673.9 674.3 675.7 675.8 676.7 676.4 673.7 675.5 676.3 676.4 674.7 676.2 675.6 676.6 676.3 674.1 675.4 675.9 675.5 676.4 676.8 675.3 676.6 675.9 675.3 675.8 676 676.5 676.1 675.3 675.7 676 676 675.2 676.5 675.2 677.1 675.9 675.4 675.9 677 675.3 675.9 676 676.1 676.9 674.2 675.9 677 676.2 676.4 676.5 676.8 675.6 678.6 675.9 676.5 675.3 677.7 675.9 676.8 679.7 675.9 675.8 675.9 674.6 676.7 675.2 675.9 675.9 674 675.9 676.7 675.9 673.8 676.3 676.4 675 675.5 676.7 675.2 675.5 675.7 675.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03651 2.579e-05 0.03987 0.02306 0.001346 0.002593 0.005368 0.03008 0.002531 0.0004185 0.009628 0.008001 0.0007835 0.0004213 0.02095 0.004351 0.0003606 0.0001961 0.002206 0.0003778 0.000808 0.007032 0.0005138 0.0006249 0.007676 0.0003842 0.0005375 0.0002779 0.06379 0.006157 0.0002774 0.005862 0.0004975 6.218e-05 0.0001557 0.02624 0.001309 0.000738 0.004248 0.006139 0.003777 0.007586 0.0001659 0.006341 0.001608 0.001272 0.007878 0.01718 0.0004699 0.0002287 0.008463 0.0008847 0.0009048 0.02642 0.0008639 0.009117 0.03534 4.958e-05 0.004759 0.0001533 0.0003204 0.02718 0.0009098 0.02643 0.003697 0.006918 0.0004554 0.006767 0.0002432 0.0009433 6.585e-06 0.01915 0.0001041 8.282e-05 0.002083 0.0004363 4.024e-05 0.0006168 0.009645 0.0003036 0.0174 0.009337 0.000117 0.0003633 0.0003412 6.515e-05 0.0006283 0.06465 0.001553 0.0004499 8.42e-05 0.0008875 0.0006701 0.007404 0.003642 6.977e-05 0.001789 0.03508 0.00183 0.008839 
Uniformity values = 
0.982 0.9787 0.9812 0.9808 0.9837 0.9809 0.9817 0.9801 0.9771 0.9826 0.981 0.9795 0.9819 0.9808 0.9772 0.982 0.9811 0.9793 0.9794 0.9823 0.9801 0.9791 0.9782 0.976 0.9798 0.98 0.981 0.9816 0.9805 0.9804 0.9815 0.9804 0.9816 0.9814 0.9809 0.9764 0.98 0.9814 0.9809 0.9791 0.9775 0.9802 0.9804 0.9796 0.9758 0.9772 0.9795 0.9806 0.9826 0.9767 0.979 0.9805 0.9819 0.9768 0.9809 0.9787 0.9807 0.9783 0.9789 0.9796 0.9802 0.9824 0.9788 0.9827 0.9795 0.9774 0.9794 0.9808 0.9811 0.9817 0.9803 0.9796 0.9809 0.9822 0.9801 0.9803 0.9796 0.9768 0.9828 0.9791 0.9797 0.9806 0.9804 0.9789 0.9826 0.9823 0.981 0.9806 0.9794 0.9823 0.9803 0.9818 0.9768 0.9809 0.9799 0.9811 0.9779 0.9797 0.9801 0.9822 
Minimum rate values = 
1.053e+06 760.2 1.149e+06 6.706e+05 3.947e+04 7.617e+04 1.574e+05 8.722e+05 7.465e+04 1.229e+04 2.818e+05 2.347e+05 2.302e+04 1.239e+04 6.121e+05 1.276e+05 1.06e+04 5776 6.491e+04 1.109e+04 2.378e+04 2.065e+05 1.515e+04 1.847e+04 2.252e+05 1.131e+04 1.581e+04 8169 1.819e+06 1.807e+05 8152 1.72e+05 1.462e+04 1828 4580 7.652e+05 3.853e+04 2.169e+04 1.247e+05 1.804e+05 1.113e+05 2.224e+05 4883 1.862e+05 4.751e+04 3.754e+04 2.311e+05 5.011e+05 1.38e+04 6756 2.484e+05 2.602e+04 2.658e+04 7.7e+05 2.54e+04 2.675e+05 1.021e+06 1462 1.4e+05 4514 9430 7.875e+05 2.681e+04 7.658e+05 1.087e+05 2.035e+05 1.341e+04 1.984e+05 7151 2.771e+04 193.8 5.587e+05 3063 2433 6.125e+04 1.284e+04 1185 1.821e+04 2.818e+05 8947 5.08e+05 2.734e+05 3444 1.071e+04 1.002e+04 1914 1.847e+04 1.842e+06 4.573e+04 1.321e+04 2478 2.607e+04 1.979e+04 2.17e+05 1.07e+05 2052 5.273e+04 1.015e+06 5.382e+04 2.585e+05 
Average rate values = 
1.975e+07 5.237e+07 1.064e+07 2.64e+07 2.71e+07 6.142e+07 6.889e+07 3.09e+07 6.432e+07 4.646e+07 4.415e+07 5.231e+07 4.812e+07 5.337e+07 3.935e+07 3.663e+07 1.307e+08 4.746e+07 5.428e+07 3.976e+07 1.16e+07 4.278e+07 5.221e+07 6.684e+07 1.577e+07 6.869e+07 6.693e+07 3.221e+07 1.095e+07 4.905e+07 4.669e+07 2.633e+07 1.123e+07 5.68e+07 1.155e+07 1.037e+07 2.376e+07 7.556e+07 4.376e+07 4.016e+07 3.721e+07 3.131e+07 4.429e+07 4.773e+07 6.61e+07 1.624e+07 4.854e+07 3.667e+07 5.014e+07 6.04e+07 3.836e+07 1.204e+08 1.629e+07 2.918e+07 3.01e+07 3.991e+07 1.313e+07 6.4e+07 1.109e+07 3.564e+07 3.997e+07 9.543e+06 4.163e+07 1.642e+07 4.225e+07 3.48e+07 4.143e+07 4.065e+07 1.099e+07 4.004e+07 2.427e+07 2.71e+07 6.784e+07 6.595e+07 1.069e+07 9.486e+07 4.879e+07 4.956e+07 2.865e+07 6.22e+07 9.141e+06 3.295e+07 4.898e+07 6.981e+07 1.373e+07 1.051e+08 4.677e+07 1.009e+07 1.991e+07 5.321e+07 1.163e+07 5.485e+07 7.526e+07 2.755e+07 3.623e+07 4.472e+07 4.536e+07 2.945e+07 3.884e+07 9.544e+06 
Average illumination values = 
674.7 675 675.6 676.6 673.9 674.7 675.7 674.6 672.8 675.3 676.4 673.7 676.5 676.3 673.7 673 675.7 674.2 677.2 675.8 674 674.1 675.2 674.6 676.1 674 676.6 675.7 674.1 676.6 676.3 675 676.2 676.4 675.8 674.2 676.4 675.9 677.9 675.1 673.3 674.7 675.3 674.8 674.8 674.9 676.2 676 675.4 673.1 675.6 674.4 674.7 673.7 676.1 672.9 674.4 675.4 675.1 675.2 676.7 677.2 675.5 674.6 671.4 674.9 677.4 675.5 676 674.9 675.2 673.7 675.6 676.5 674.7 674.9 676.4 674.7 673 675.5 675.5 676.1 678.4 675 676.8 675 672.4 674 676.9 673 676.2 674.7 673 677.5 675.1 675.7 674.1 673.5 679.5 672.3 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0009996 0.002304 0.0009372 0.0003364 0.0003131 0.0003418 9.32e-05 0.001088 0.0005024 0.0003141 0.001269 2.234e-05 0.001295 5.251e-05 0.003869 0.0004163 0.001385 0.000118 0.0002981 0.0003837 0.0004727 0.0005098 7.877e-05 0.0001626 0.001644 0.0007851 0.001562 0.004446 0.0001138 0.002436 0.000752 0.02597 0.0001944 0.0001522 1.063e-05 0.003256 0.0008295 0.005864 5.175e-05 0.0004375 0.0006514 0.002114 0.01513 0.006603 0.0005751 0.0001448 6.095e-06 0.00278 2.837e-05 0.002575 0.001005 1.289e-05 0.0004135 0.009099 0.000206 0.0005472 0.0001024 0.0005689 0.0006405 0.0006162 6.826e-05 1.695e-06 0.001336 6.285e-05 0.001408 0.001829 0.007021 0.0008215 6.439e-05 5.791e-05 0.00478 0.001494 0.0007384 0.0001989 0.0001936 0.0001147 0.0001623 0.01198 0.006294 0.002872 0.0009098 4.027e-05 3.946e-06 0.003206 0.000162 0.007199 0.0007038 0.0003667 0.003126 8.731e-05 4.091e-05 0.0007713 0.002346 0.0004204 0.004618 0.001364 0.02232 0.00131 0.0003963 0.000478 
Uniformity values = 
0.9818 0.9791 0.9804 0.9798 0.9798 0.9762 0.9807 0.978 0.9794 0.9787 0.9822 0.9812 0.9842 0.9793 0.9788 0.9746 0.9788 0.9787 0.9807 0.9807 0.9798 0.98 0.9806 0.9777 0.9788 0.9773 0.9825 0.9786 0.9796 0.9769 0.9786 0.98 0.9769 0.9811 0.98 0.9799 0.9771 0.98 0.9801 0.9803 0.9804 0.979 0.9802 0.9775 0.9813 0.9808 0.9816 0.9822 0.9793 0.979 0.98 0.9758 0.9836 0.98 0.9807 0.9786 0.9828 0.9809 0.9812 0.9824 0.9789 0.9748 0.9807 0.9798 0.9766 0.9746 0.9817 0.9816 0.9808 0.9817 0.9796 0.979 0.9785 0.9828 0.9793 0.9807 0.9797 0.9804 0.978 0.9788 0.9803 0.9813 0.9807 0.9799 0.9755 0.98 0.9794 0.9798 0.9811 0.9803 0.9801 0.9782 0.9766 0.9809 0.9803 0.9783 0.9788 0.9755 0.9787 0.9788 
Minimum rate values = 
2.936e+04 6.782e+04 2.757e+04 9905 9220 1.01e+04 2742 3.207e+04 1.48e+04 9259 3.726e+04 656.9 3.793e+04 1547 1.138e+05 1.232e+04 4.078e+04 3478 8768 1.129e+04 1.392e+04 1.501e+04 2317 4798 4.844e+04 2.317e+04 4.584e+04 1.308e+05 3351 7.186e+04 2.216e+04 7.548e+05 5741 4475 313 9.571e+04 2.448e+04 1.721e+05 1523 1.288e+04 1.916e+04 6.224e+04 4.42e+05 1.943e+05 1.691e+04 4260 179.2 8.155e+04 835.8 7.578e+04 2.959e+04 381.2 1.213e+04 2.667e+05 6060 1.613e+04 3005 1.673e+04 1.883e+04 1.809e+04 2012 50.16 3.929e+04 1851 4.155e+04 5.41e+04 2.056e+05 2.414e+04 1894 1702 1.404e+05 4.399e+04 2.177e+04 5838 5704 3375 4780 3.505e+05 1.851e+05 8.452e+04 2.677e+04 1184 116.1 9.424e+04 4791 2.112e+05 2.073e+04 1.08e+04 9.179e+04 2570 1204 2.274e+04 6.924e+04 1.236e+04 1.356e+05 4.021e+04 6.506e+05 3.872e+04 1.168e+04 1.409e+04 
Average rate values = 
1.453e+07 7.731e+06 2.383e+07 3.368e+07 3.806e+07 3.782e+07 2.294e+07 2.81e+07 7.478e+06 3.264e+07 2.525e+07 3.474e+07 3.155e+07 7.97e+06 7.477e+06 3.683e+07 1.025e+07 4.198e+07 1.062e+07 7.62e+06 1.75e+07 6.587e+06 1.057e+07 7.238e+06 9.061e+06 2.318e+07 2.413e+07 3.271e+07 2.528e+07 2.787e+07 1.934e+07 1.298e+07 4.526e+07 2.456e+07 2.505e+07 1.818e+07 1.923e+07 8.145e+06 3.833e+07 6.336e+06 7.604e+06 7.994e+06 1.211e+07 2.085e+07 1.853e+07 3.547e+07 3.231e+07 2.509e+07 4.825e+07 6.534e+06 7.883e+06 5.009e+07 2.149e+07 1.408e+07 8.151e+06 1.908e+07 9.559e+06 7.419e+06 7.111e+06 1.146e+07 3.844e+07 3.225e+07 1.988e+07 2.915e+07 2.34e+07 1.259e+07 1.055e+07 3.752e+07 2.711e+07 4.177e+07 2.853e+07 4.012e+07 8.247e+06 3.066e+07 3.768e+07 7.561e+06 1.334e+07 2.538e+07 3.25e+07 1.275e+07 3.945e+07 3.544e+07 4.083e+07 8.523e+06 4.997e+07 7.422e+06 1.673e+07 4.474e+07 1.129e+07 9.712e+06 1.419e+07 3.413e+07 1.636e+07 8.325e+06 1.102e+07 8.085e+06 1.14e+07 3.499e+07 4.599e+07 7.943e+06 
Average illumination values = 
674.8 673.8 671.6 675.4 674.2 673.3 674.6 672.7 675.2 672.2 672.6 672.9 673.7 674.6 672.6 674.8 675.7 674.9 674.3 676.3 674.1 675 675.4 673.3 677 676.2 672.3 671.8 674.9 674 673.9 674.4 673.1 673.8 674.8 671.5 674.1 673.8 673.2 674.8 673.1 673.1 671.3 672.5 675.2 674.3 673.6 671.4 674.5 674.4 675.1 673.6 672.5 675 676 675 676.4 672.5 673.6 673 675.5 674.4 675.3 672.9 673.6 675.2 671.9 675.2 674.4 674.5 673.2 671.3 675.1 673.4 674 674.2 674.6 671.8 672.2 673 675.3 674.2 674.8 673.9 673.9 673.7 674 672.8 673.9 674.2 675.2 673.8 673.3 674.4 673.4 674.6 671.7 673.7 673.7 673.9 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.885e-05 0.007256 0.0001461 0.000494 0.0003461 0.001069 0.0001289 0.002114 5.388e-06 0.0001238 1.702e-05 2.032e-05 0.0008182 2.179e-05 6.047e-05 0.0001936 2.181e-05 0.0001359 6.286e-05 0.001893 0.001434 0.000123 2.772e-07 0.002328 2.08e-05 6.951e-06 0.0004644 0.0001449 9.171e-05 0.0004284 0.00095 0.001539 0.008747 0.001002 0.0001689 7.048e-06 1.064e-05 0.000548 1.304e-05 0.0005749 5.871e-05 3.307e-05 4.388e-05 0.0003848 0.0001249 6.111e-05 0.0009774 7.491e-05 0.001637 9.275e-05 0.000221 3.607e-05 5.306e-05 0.001742 0.0001 0.0001965 0.0001088 7.458e-05 0.001649 0.0008407 0.0009636 0 0.0001286 0.0002683 0.005521 0.0002096 0.007029 3.028e-05 0.000317 0.001417 0.0004685 0.001763 0.002303 0.0004751 0.0003074 0.0001297 4.759e-05 0.0001296 0.0006944 5.952e-05 0.000378 0.00127 0.0003549 0.001643 0.000107 7.047e-05 0.0021 0.000861 1.293e-05 0.0001544 9.747e-05 2.339e-05 9.787e-05 2.097e-06 0.0001326 0.0006121 9.587e-06 0.0001286 0.005163 0.0001071 
Uniformity values = 
0.9802 0.9822 0.9788 0.982 0.9792 0.9808 0.9814 0.9783 0.9788 0.9814 0.9779 0.9762 0.9803 0.9815 0.982 0.9822 0.9809 0.9788 0.9787 0.983 0.9783 0.9803 0.9778 0.9813 0.9765 0.9799 0.9798 0.9798 0.9821 0.98 0.9805 0.9797 0.9796 0.9808 0.9769 0.9835 0.9796 0.981 0.9775 0.9785 0.9815 0.9802 0.9829 0.9809 0.9829 0.9807 0.9773 0.9808 0.9769 0.9761 0.9825 0.9816 0.9807 0.9762 0.9825 0.9824 0.9808 0.9827 0.9791 0.9779 0.9817 0.9828 0.9802 0.9788 0.9824 0.9809 0.9812 0.9807 0.9818 0.9779 0.9809 0.9783 0.9807 0.9787 0.9808 0.9782 0.9761 0.9813 0.9789 0.9832 0.9823 0.9804 0.9807 0.9769 0.9797 0.9796 0.9785 0.9815 0.9782 0.982 0.9801 0.9798 0.9823 0.9788 0.9802 0.9802 0.9819 0.9796 0.9811 0.9809 
Minimum rate values = 
554.7 2.124e+05 4307 1.451e+04 1.02e+04 3.142e+04 3789 6.227e+04 158.8 3640 502.2 600.5 2.407e+04 640.6 1777 5687 641.5 4005 1853 5.552e+04 4.225e+04 3619 8.181 6.838e+04 614.6 204.7 1.367e+04 4266 2694 1.261e+04 2.794e+04 4.528e+04 2.565e+05 2.946e+04 4989 206.8 313.6 1.611e+04 385 1.695e+04 1726 973.4 1288 1.132e+04 3666 1798 2.884e+04 2204 4.832e+04 2742 6489 1060 1561 5.146e+04 2938 5771 3200 2190 4.855e+04 2.48e+04 2.831e+04 0 3786 7907 1.617e+05 6165 2.059e+05 891 9316 4.18e+04 1.378e+04 5.196e+04 6.768e+04 1.4e+04 9042 3825 1407 3809 2.046e+04 1747 1.11e+04 3.736e+04 1.044e+04 4.849e+04 3150 2076 6.187e+04 2.53e+04 381.3 4535 2869 688.7 2875 61.82 3902 1.801e+04 281.7 3789 1.514e+05 3151 
Average rate values = 
1.215e+07 4.26e+06 2.236e+07 5.727e+06 1.632e+07 2.091e+07 5.641e+06 2.32e+07 3.059e+07 2.536e+07 2.727e+07 6.431e+06 8.205e+06 2.627e+07 5.116e+06 1.374e+07 5.747e+06 5.223e+06 6.127e+06 5.818e+06 1.827e+07 1.473e+07 3.411e+07 1.075e+07 2.326e+07 2.562e+07 1.469e+07 1.511e+07 7.036e+06 4.747e+06 4.964e+06 9.108e+06 5.419e+06 5.164e+06 1.212e+07 2.04e+07 5.935e+06 1.669e+07 3.535e+07 1.204e+07 2.027e+07 1.891e+07 5.411e+06 3.106e+07 8.85e+06 3.079e+07 2.19e+07 2.194e+07 1.351e+07 3.127e+07 3.304e+07 4.11e+07 2.35e+07 2.478e+07 6.519e+06 2.707e+07 5.17e+06 1.085e+07 2.176e+07 1.156e+07 2.963e+07 2.682e+07 7.052e+06 2.104e+07 5.023e+06 3.613e+07 4.502e+06 1.121e+07 2.299e+07 1.975e+07 6.154e+06 4.239e+06 9.225e+06 2.504e+07 1.671e+07 1.529e+07 2.777e+07 5.47e+06 1.261e+07 5.814e+06 4.88e+06 4.579e+06 4.576e+06 1.228e+07 1.604e+07 2.281e+07 5.414e+06 1.179e+07 2.056e+07 4.652e+06 1.996e+07 3.57e+07 1.201e+07 2.104e+07 1.557e+07 2.164e+07 5.019e+06 6.775e+06 2.418e+07 2.76e+07 
Average illumination values = 
673 673.7 671.8 672.1 671.4 670.6 673.2 671.9 672.3 672.2 672.3 673.7 673.3 674.8 672.7 671.9 673.8 671.8 674.8 670.3 672 673.9 673.2 673.1 673.2 674.4 671.1 672.1 671.6 673.4 671.9 671.8 670.8 673.2 673 670.5 673.8 674.1 672.4 672.7 673.2 673.9 676.4 671.8 672.7 673.2 672.7 672.3 673.1 675.1 673.8 673.5 672.5 673.2 672.1 672 673.9 672.7 671.8 672.1 672.7 673.2 673.2 671.7 671.8 672 672.8 673.4 671.3 672.4 673.9 674.6 670.1 671.5 672.5 672.3 673.9 673.4 671.4 671 672.2 673.3 673.5 672.9 673.7 673.8 672.6 670.6 673.6 675 673.4 674.2 673.3 674 673.8 671.8 671.6 674 671.3 674.7 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.639e-05 0.0001595 8.756e-07 0.000632 0.001083 0.000217 9.562e-06 0.0001001 3.281e-05 0.0003794 0.0001311 5.352e-05 0.00016 2e-06 0.0005673 0.001213 0.0006946 0.0001971 0.00108 1.642e-05 6.178e-06 0.0003399 0.0003844 0.0003031 0.0009622 0.001122 0.0003786 0.0002023 1.054e-05 1.776e-05 6.567e-06 1.049e-05 7.264e-05 0.00015 9.9e-05 0.0002569 2.265e-06 0.001358 8.551e-05 0.0001535 8.471e-05 1.163e-05 0.002562 0.000105 0.0003203 3.757e-05 7.416e-05 0.00065 0.0003358 0 1.401e-05 0.001751 0.0002384 2.574e-05 4.695e-05 0.0007599 0.0006383 0.001228 0.0005077 0.0001608 3.289e-05 2.222e-05 0.0002814 3.262e-05 0.0001664 0.0005634 0.0006667 0.0001007 5.317e-05 0.0006543 0.00055 5.44e-05 9.97e-05 5.009e-05 1.28e-05 1.807e-05 0.0006069 3.826e-06 0.0003069 0.0002273 0.000685 0.001347 0.0003368 0.000954 0.0001401 2.295e-06 2.823e-05 0.0008489 3.904e-05 2.804e-05 1.605e-05 0.0001211 3.432e-05 2.508e-05 7.219e-05 3.528e-05 8.264e-06 6.891e-07 1.007e-05 0.0004559 
Uniformity values = 
0.9813 0.9806 0.9804 0.9807 0.9819 0.9814 0.9799 0.9803 0.9789 0.9798 0.981 0.9821 0.9834 0.9796 0.978 0.983 0.9801 0.9798 0.9798 0.9786 0.9786 0.9811 0.9812 0.9841 0.98 0.9807 0.9778 0.9807 0.9842 0.9815 0.9773 0.9793 0.9819 0.9824 0.9822 0.9823 0.9799 0.9794 0.9776 0.9787 0.981 0.9809 0.9781 0.9806 0.9798 0.9827 0.9817 0.9796 0.982 0.9825 0.9797 0.9839 0.9794 0.9811 0.9824 0.9812 0.9802 0.9784 0.9802 0.9817 0.9794 0.9796 0.9821 0.9811 0.9823 0.9823 0.9798 0.9797 0.9803 0.9802 0.9798 0.9801 0.9809 0.9817 0.9836 0.9801 0.9812 0.9793 0.981 0.9801 0.98 0.9782 0.9792 0.9811 0.9804 0.9776 0.9761 0.9835 0.9831 0.9834 0.9812 0.9818 0.9779 0.9793 0.9826 0.981 0.9774 0.9801 0.9804 0.9818 
Minimum rate values = 
1070 4694 25.77 1.859e+04 3.182e+04 6379 281.6 2946 967.1 1.117e+04 3856 1572 4693 58.91 1.673e+04 3.557e+04 2.044e+04 5805 3.178e+04 484.1 182.1 9994 1.13e+04 8885 2.832e+04 3.299e+04 1.117e+04 5951 309 522.1 193.9 309.1 2134 4404 2908 7546 66.7 3.997e+04 2524 4524 2491 342 7.547e+04 3090 9431 1103 2180 1.914e+04 9865 0 412.7 5.131e+04 7021 756.9 1379 2.234e+04 1.878e+04 3.618e+04 1.494e+04 4726 968.9 654.3 8266 959.2 4887 1.654e+04 1.963e+04 2966 1565 1.925e+04 1.619e+04 1602 2933 1472 375.5 532 1.784e+04 112.7 9024 6692 2.016e+04 3.97e+04 9924 2.804e+04 4123 67.73 834.5 2.489e+04 1146 822.8 471.9 3558 1012 739.1 2120 1038 244 20.29 296.3 1.339e+04 
Average rate values = 
3.612e+06 1.38e+07 1.799e+07 4.69e+06 1.943e+07 4.456e+06 6.034e+06 2.167e+07 4.676e+06 5.702e+06 2.141e+07 6.913e+06 8.642e+06 1.189e+07 6.568e+06 4.697e+06 1.372e+07 1.28e+07 7.758e+06 1.208e+07 2.933e+07 3.82e+06 4.571e+06 3.916e+06 4.027e+06 6.644e+06 1.348e+07 4.39e+06 4.431e+06 3.853e+06 4.653e+06 1.017e+07 5.081e+06 4.104e+06 4.556e+06 4.732e+06 1.362e+07 1.476e+07 1.612e+07 8.499e+06 1.274e+07 3.08e+07 1.688e+07 5.791e+06 7.376e+06 4.55e+06 2.303e+07 5.875e+06 1.954e+07 2.319e+07 2.696e+07 4.466e+06 1.911e+07 3.825e+06 5.237e+06 1.44e+07 4.061e+06 4.262e+06 1.534e+07 1.456e+07 1.177e+07 1.797e+07 4.457e+06 4.477e+06 1.198e+07 4.066e+06 4.444e+06 4.617e+06 2.484e+07 4.411e+06 1.694e+07 3.773e+06 1.959e+07 9.98e+06 1.933e+07 5.431e+06 1.726e+07 2.993e+07 1.849e+07 4.315e+06 2.342e+07 4.17e+06 8.859e+06 4.915e+06 2.589e+07 2.004e+07 2.201e+07 1.08e+07 1.644e+07 3.35e+07 4.132e+06 1.069e+07 1.281e+07 1.552e+07 4.704e+06 2.23e+07 6.115e+06 1.595e+07 1.851e+07 2.141e+07 
Average illumination values = 
672.2 670.3 673.2 670.3 669.9 670.3 670.8 671.3 671.6 670.8 672.8 672.1 670.5 673 672.8 670.3 670.8 672.5 673 671.7 672.3 670.5 671.1 670.2 671.2 670.4 672.2 671.7 669.8 672.6 672.6 672.2 672.9 675.7 671.4 671.7 672.7 671.1 672.2 672.2 673.1 673.3 671.8 670.3 671 672.2 669.9 670.8 672.5 671.5 671 670.8 671.8 672.9 671.9 669.9 673.5 671.7 670.4 671.6 671.5 671.5 672.8 670.7 672.1 670.7 671.5 673.7 671.3 671 671.3 674.9 672.9 672.7 670.2 673.7 670.3 674.2 670.8 674.4 670.5 671.9 671.6 670.7 675.3 674.8 675.3 670.3 670.3 671.3 672 671.2 672.7 671.3 671.3 670.3 672.8 674.1 672 669.6 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.801e-05 0.000291 0.0002032 8.847e-05 8.37e-05 6.702e-06 3.573e-06 2.821e-05 0.0001609 3.4e-05 4.84e-05 9.173e-06 1.47e-06 0.0004656 9.14e-05 0.001054 1.11e-05 1.037e-05 0.0001309 6.969e-05 6.541e-06 0.002497 9.645e-05 6.726e-06 1.796e-05 1.977e-06 4.62e-05 4.889e-05 1.416e-05 0.0003018 2.265e-06 8.062e-05 0.001375 8.629e-06 7.484e-06 0.002215 9.026e-05 8.263e-05 8.103e-05 0.0006835 1.305e-05 8.224e-06 0.0004109 0.0004156 2.53e-05 4.676e-05 0.0002076 0.002194 0.0008252 3.591e-05 3.343e-05 6.572e-05 0.000116 5.804e-06 0.0006807 0.0009492 0.0001043 7.619e-05 0.0002773 5.257e-05 0.0001089 2.733e-05 8.525e-07 8.887e-05 3.618e-06 0.0006859 9.875e-05 0.0007232 0.0001804 0.0003612 0.0001277 2.909e-06 8.384e-05 4.042e-05 2.777e-05 1.161e-05 9.784e-05 0.0002255 0.000102 2.937e-05 8.092e-06 7.484e-07 0.0004944 7.475e-06 6.169e-05 5.883e-06 1.28e-05 3.795e-05 3.625e-05 3.545e-05 0.0001486 0.0002679 5.722e-05 1.584e-05 1.108e-05 0.0003193 4.198e-05 0.0001588 4.721e-05 0.0007361 
Uniformity values = 
0.9812 0.9815 0.9819 0.983 0.9829 0.9807 0.9808 0.9792 0.9802 0.9833 0.9833 0.9824 0.9835 0.9816 0.9805 0.9828 0.9807 0.9811 0.9832 0.9842 0.9816 0.9797 0.9797 0.9822 0.9836 0.9793 0.9805 0.9777 0.9834 0.9827 0.9789 0.9811 0.9794 0.9821 0.9809 0.9782 0.9804 0.9829 0.9826 0.9806 0.9825 0.9814 0.981 0.9799 0.9827 0.9827 0.9793 0.9804 0.981 0.9819 0.9796 0.9835 0.9805 0.9843 0.9832 0.9793 0.9824 0.9823 0.9815 0.9787 0.9811 0.9804 0.9799 0.9807 0.9826 0.9825 0.9805 0.9802 0.9793 0.9824 0.9807 0.9789 0.9837 0.982 0.9844 0.9818 0.9805 0.9791 0.981 0.9818 0.9783 0.9813 0.9832 0.9808 0.9811 0.9836 0.9787 0.9822 0.9795 0.9813 0.9811 0.9825 0.98 0.9801 0.9797 0.9841 0.9821 0.9844 0.9804 0.9811 
Minimum rate values = 
1118 8553 5972 2597 2457 197.2 105.1 831.2 4735 997.8 1420 269.4 43.13 1.368e+04 2690 3.093e+04 326.6 305 3840 2043 192.3 7.344e+04 2840 197.6 526.7 58.24 1359 1443 415.6 8860 66.77 2371 4.047e+04 253.5 220.1 6.525e+04 2656 2426 2379 2.01e+04 383.2 241.8 1.208e+04 1.223e+04 742.8 1373 6117 6.449e+04 2.426e+04 1055 984.6 1928 3412 170.1 1.997e+04 2.795e+04 3063 2238 8151 1550 3202 804.5 25.1 2615 106.2 2.014e+04 2906 2.128e+04 5316 1.061e+04 3758 85.73 2459 1188 814 341.3 2879 6645 3001 863.3 238.7 22.01 1.45e+04 219.9 1814 172.6 377.2 1115 1068 1042 4369 7867 1684 466.4 326.3 9360 1234 4655 1389 2.164e+04 
Average rate values = 
3.047e+06 4.496e+06 4.008e+06 1.04e+07 3.586e+06 7.456e+06 2.176e+07 4.56e+06 1.389e+07 6.087e+06 6.763e+06 3.421e+06 3.05e+06 3.796e+06 1.147e+07 6.127e+06 1.397e+07 1.012e+07 2.964e+06 3.303e+06 3.397e+06 7.083e+06 3.527e+06 1.794e+07 3.131e+06 3.897e+06 9.741e+06 5.454e+06 3.318e+06 4.05e+06 1.182e+07 1.266e+07 3.617e+06 1.844e+07 2.773e+07 1.486e+07 7.538e+06 3.59e+06 7.885e+06 5.004e+06 1.705e+07 3.935e+06 3.866e+06 3.524e+06 2.945e+06 4.292e+06 3.959e+06 2.768e+06 1.17e+07 1.22e+07 1.013e+07 3.339e+06 1.044e+07 3.439e+06 3.08e+06 2.822e+06 7.427e+06 3.546e+06 1.048e+07 3.074e+06 3.863e+06 9.415e+06 1.596e+07 1.678e+07 1.543e+07 3.545e+06 1.177e+07 5.186e+06 4.049e+06 4.193e+06 2.308e+07 1.075e+07 8.756e+06 1.843e+07 2.464e+07 3.182e+06 3.47e+06 3.201e+06 4.16e+06 1.812e+07 4.966e+06 2.873e+07 1.519e+07 1.404e+07 3.956e+06 1.68e+07 2.62e+07 1.759e+07 7.07e+06 9.242e+06 2.22e+07 4.766e+06 3.538e+06 1.239e+07 1.35e+07 3.495e+06 3.908e+06 3.987e+06 2.929e+06 3.843e+06 
Average illumination values = 
671.1 669.7 669.4 669.2 669.3 670.2 670.9 671.2 670.9 671.3 670.4 669.2 670.6 669.8 672 670.9 670.2 670.3 669.7 670.1 670.1 670.7 670.7 669.3 671 671.2 671.3 672.8 673.2 671 671.6 670.2 671.3 670.6 673.3 671.8 670.4 671.2 669.6 670.1 672.2 672.3 670.1 671.3 670.8 670.7 671.4 670.9 669.8 671.4 671.3 671 670.1 670.3 670.1 671.2 670.3 670.4 669.8 673.1 672.7 671.1 672.6 670.8 671.1 669.6 670.6 670.5 671.4 669.5 674.7 671.8 670.9 669.7 669.8 671.1 671 671.3 670.2 669.8 672.2 674.1 668.8 670.3 670.2 670.9 672 669.3 671.7 670.3 669.9 671.6 672.7 673.5 671.7 670 669.6 669.2 671.3 670.2 

End of simulation
Obj Function for 2 users through 12 users 
0.0754 0.0072 0.0020 0.0008 0.0003 0.0002 
Uniformity for 2 users through 12 users 
0.9811 0.9801 0.9796 0.9801 0.9806 0.9813 
Minimum rate for 2 users through 12 users 
1.904e+06 2.082e+05 5.898e+04 2.281e+04 9392 6636 
Average rate for 2 users through 12 users 
9.663e+07 4.135e+07 2.2e+07 1.591e+07 1.176e+07 8.693e+06 
Average illumination for 2 users through 12 users 
675.9 675.2 673.9 672.8 671.8 670.9 


==> code/simulations/Bulb Radius/60cm-70deg/final_users_2_12_70.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1813 0.1651 0.003015 0.002574 0.06124 0.01441 0.0455 0.03189 0.2299 0.01369 0.1673 0.008795 0.007183 0.01249 0.02553 0.009005 0.001967 0.008395 6.511e-05 0.3736 0.03447 0.01201 0.008133 0.04587 0.02685 0.0009745 0.1017 0.0006404 0.02069 0.02642 0.3117 0.05118 0.00183 0.0001615 0.1919 0.02179 0.01899 0.001256 0.1144 0.2747 0.03228 0.2834 0.03383 0.0125 0.02397 0.03864 0.7687 0.02477 0.01231 0.1211 0.07173 0.0003625 0.005426 0.009817 0.04402 0.002926 0.6416 0.06534 0.087 0.002673 0.0002789 0.5054 0.3542 0.05524 0.05678 0.004566 0.005566 0.03356 0.09587 0.002767 0.015 0.03308 0.07752 0.1626 0.01035 0.8544 0.02981 0.002952 0.04302 0.01247 0.4767 0.09032 0.03032 0.6694 0.01798 0.1266 0.00192 0.1627 0.06306 0.002899 0.0001389 0.45 0.0154 0.6433 0.08151 0.01063 0.004476 0.3908 0.08976 0.1883 
Uniformity values = 
0.8771 0.8752 0.8753 0.8685 0.8764 0.8746 0.8769 0.875 0.8675 0.8709 0.8767 0.8744 0.8722 0.876 0.8702 0.873 0.8683 0.8673 0.8723 0.8759 0.8708 0.8747 0.8677 0.8723 0.87 0.8744 0.8769 0.8678 0.8687 0.8749 0.8683 0.8693 0.8744 0.8728 0.8718 0.8735 0.8771 0.8665 0.8769 0.8767 0.8728 0.8686 0.8754 0.8717 0.8752 0.8674 0.8734 0.8769 0.8742 0.8759 0.8732 0.8685 0.8763 0.8739 0.8773 0.8735 0.8772 0.8774 0.8754 0.8686 0.8724 0.8752 0.8762 0.8705 0.8748 0.8749 0.8758 0.8769 0.8717 0.8742 0.8738 0.8758 0.8771 0.8768 0.8766 0.8765 0.8695 0.8738 0.8766 0.8685 0.8767 0.8686 0.8741 0.8768 0.8731 0.8689 0.8699 0.8754 0.8691 0.8731 0.8675 0.8734 0.8767 0.8774 0.8767 0.8703 0.8724 0.8733 0.8705 0.8758 
Minimum rate values = 
5.421e+06 4.986e+06 9.921e+04 8.538e+04 1.949e+06 4.717e+05 1.46e+06 1.033e+06 6.782e+06 4.499e+05 5.038e+06 2.888e+05 2.366e+05 4.085e+05 8.343e+05 2.961e+05 6.528e+04 2.78e+05 2154 1.025e+07 1.12e+06 3.933e+05 2.692e+05 1.479e+06 8.771e+05 3.214e+04 3.166e+06 2.129e+04 6.79e+05 8.584e+05 8.852e+06 1.651e+06 6.033e+04 5338 5.74e+06 7.109e+05 6.18e+05 4.178e+04 3.537e+06 7.866e+06 1.048e+06 8.147e+06 1.094e+06 4.11e+05 7.797e+05 1.257e+06 1.822e+07 8.037e+05 4.035e+05 3.737e+06 2.278e+06 1.204e+04 1.781e+05 3.224e+05 1.413e+06 9.649e+04 1.584e+07 2.073e+06 2.734e+06 8.867e+04 9224 1.315e+07 9.796e+06 1.775e+06 1.815e+06 1.502e+05 1.828e+05 1.084e+06 3.01e+06 9.12e+04 4.911e+05 1.07e+06 2.444e+06 4.908e+06 3.388e+05 1.963e+07 9.725e+05 9.733e+04 1.382e+06 4.114e+05 1.253e+07 2.854e+06 9.841e+05 1.637e+07 5.882e+05 3.926e+06 6.363e+04 4.92e+06 2.021e+06 9.565e+04 4618 1.199e+07 5.026e+05 1.587e+07 2.565e+06 3.505e+05 1.477e+05 1.067e+07 2.832e+06 5.619e+06 
Average rate values = 
3.633e+07 3.81e+07 1.438e+08 1.481e+08 6.068e+07 9.94e+07 6.829e+07 7.763e+07 3.189e+07 1.007e+08 3.788e+07 1.133e+08 1.19e+08 1.035e+08 8.349e+07 1.126e+08 1.559e+08 1.144e+08 2.541e+08 2.509e+07 7.542e+07 1.045e+08 1.153e+08 6.794e+07 8.211e+07 1.762e+08 4.85e+07 1.881e+08 8.92e+07 8.271e+07 2.726e+07 6.502e+07 1.581e+08 2.28e+08 3.515e+07 8.792e+07 9.183e+07 1.687e+08 4.585e+07 2.921e+07 7.724e+07 2.861e+07 7.606e+07 1.033e+08 8.536e+07 7.229e+07 2.012e+07 8.452e+07 1.038e+08 4.456e+07 5.667e+07 2.045e+08 1.271e+08 1.102e+08 6.916e+07 1.446e+08 2.07e+07 5.909e+07 5.208e+07 1.471e+08 2.122e+08 2.215e+07 2.573e+07 6.311e+07 6.254e+07 1.319e+08 1.263e+08 7.632e+07 4.972e+07 1.462e+08 9.827e+07 7.667e+07 5.489e+07 3.844e+07 1.088e+08 2e+07 7.927e+07 1.444e+08 6.974e+07 1.033e+08 2.264e+07 5.102e+07 7.895e+07 2.052e+07 9.321e+07 4.342e+07 1.566e+08 3.839e+07 5.974e+07 1.449e+08 2.321e+08 2.312e+07 9.762e+07 2.069e+07 5.367e+07 1.078e+08 1.324e+08 2.454e+07 5.122e+07 3.559e+07 
Average illumination values = 
551.4 549 551.6 548.4 551.3 550.1 551.5 548.9 547.6 550.3 549 552.1 548.3 551.7 547.9 549.1 546.9 547.6 549.9 551.8 548 552.6 547.2 547.7 546.8 553.4 549.9 548.5 547.1 550.2 548.3 546.4 552 549.8 551.4 552.8 550.5 548.7 551.2 550.9 552 549.5 552.2 550.1 551.7 548.4 552.1 549.6 550.6 550 548.6 548.2 551.6 550.8 550.2 553.3 550.3 550.3 552.2 549.2 550 551.1 548.4 549.5 548.7 551.4 551.1 550.5 548.2 551.5 554 550.1 551.4 551 551 551.3 547.9 552.7 552.1 547 550.9 547 548.2 550.9 550.7 550 547.4 551 548.1 553.4 547.5 549.9 550.7 550.4 550.8 547.6 548.1 552.1 550.7 551.4 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29

==> code/simulations/Bulb Radius/60cm-70deg/input_P_m.txt <==
0.02,0.02,0.1398,0.3,0.02,0.02,0.02,0.02,0.02,0.1985,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.1019,0.3,0.02,0.07136,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.11,0.02,0.02,0.03687,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.08852,0.02,0.02,0.02,0.02,0.1494,0.2524,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02431,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.2555,0.02,0.02,0.2446,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.1425,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1023,0.02,0.1982,0.02,0.2202,0.02,0.08462,0.02,0.02,0.02,0.02,0.02,0.02,0.0999,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.04727,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1502,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.02,0.02,0.02125,0.02,0.05899,0.02,0.02,0.02,0.02,0.02,0.1415,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.04798,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.1528,0.02,0.02,0.3,0.02,0.277,0.05814,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02



==> code/simulations/Bulb Radius/60cm-70deg/input_xi.txt <==
0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0



==> code/simulations/Bulb Radius/60cm-70deg/log_391_800_100_70.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 


==> code/simulations/Bulb Radius/60cm-70deg/nua_final_users_2_20_60_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1388 0.426 0.006367 0.01265 0.4122 0.04666 0.04647 0.2445 0.1415 0.005239 0.002879 0.03179 0.01841 0.007683 0.0332 0.05437 0.004401 0.0863 0.0008917 0.03998 0.05811 0.03013 0.04522 0.03551 0.08229 0.003589 0.001523 0.001379 0.1875 0.1417 0.1694 0.04116 0.005369 0.001879 0.0784 0.1395 0.08507 0.006633 0.16 0.2753 0.01241 0.2097 0.1429 0.1013 0.005939 0.1679 0.7911 0.08369 0.08534 0.1771 0.1086 0.002863 0.004458 0.07101 0.0293 0.001357 0.1308 0.3356 0.0786 0.0151 0.001885 0.09526 0.1364 0.08696 0.2181 0.0027 0.003488 0.06242 0.1325 0.001539 0.03806 0.1813 0.08684 0.002543 0.003836 0.7195 0.05513 0.006622 0.04433 0.02576 0.2852 0.0941 0.1376 0.1107 0.009587 0.06742 0.0112 0.06636 0.06199 0.01165 0.0007606 0.3542 0.03054 0.05349 0.02397 0.04175 0.03746 0.1596 0.04126 0.238 
Uniformity values = 
0.8522 0.9146 0.9107 0.9157 0.913 0.8718 0.9008 0.9165 0.9031 0.9011 0.9137 0.923 0.904 0.9023 0.9166 0.8755 0.919 0.9152 0.9041 0.8783 0.8916 0.8573 0.9205 0.9085 0.8961 0.8629 0.911 0.8963 0.9018 0.8726 0.895 0.917 0.9089 0.9003 0.9024 0.8943 0.8921 0.9055 0.8548 0.9061 0.9066 0.9002 0.8521 0.9032 0.8719 0.9046 0.902 0.858 0.9001 0.9121 0.9052 0.9039 0.8875 0.8995 0.9068 0.9062 0.894 0.9101 0.8682 0.8992 0.8976 0.8996 0.9182 0.9044 0.8966 0.9119 0.8954 0.8944 0.893 0.9075 0.8529 0.9078 0.9336 0.8705 0.8758 0.8998 0.8903 0.927 0.9347 0.9009 0.8931 0.9118 0.8795 0.9024 0.9132 0.9002 0.9188 0.9065 0.8929 0.8547 0.9189 0.8965 0.8991 0.9004 0.8959 0.8918 0.9113 0.9032 0.9008 0.9072 
Minimum rate values = 
4.353e+06 1.103e+07 2.01e+05 3.958e+05 1.075e+07 1.504e+06 1.451e+06 6.823e+06 4.199e+06 1.673e+05 9.077e+04 9.771e+05 5.818e+05 2.447e+05 1.027e+06 1.739e+06 1.379e+05 2.6e+06 2.844e+04 1.285e+06 1.822e+06 9.966e+05 1.384e+06 1.106e+06 2.535e+06 1.198e+05 4.82e+04 4.436e+04 5.452e+06 4.342e+06 5.002e+06 1.267e+06 1.699e+05 6.017e+04 2.404e+06 4.184e+06 2.628e+06 2.106e+05 4.949e+06 7.655e+06 3.923e+05 6.042e+06 4.472e+06 3.067e+06 1.959e+05 4.913e+06 1.817e+07 2.686e+06 2.613e+06 5.12e+06 3.269e+06 9.124e+04 1.446e+05 2.193e+06 9.177e+05 4.317e+04 3.94e+06 9.057e+06 2.501e+06 4.804e+05 6.054e+04 2.904e+06 3.996e+06 2.649e+06 6.283e+06 8.532e+04 1.122e+05 1.947e+06 3.992e+06 4.888e+04 1.26e+06 5.253e+06 2.566e+06 8.418e+04 1.261e+05 1.695e+07 1.734e+06 2.054e+05 1.337e+06 8.133e+05 7.996e+06 2.834e+06 4.193e+06 3.34e+06 3.013e+05 2.084e+06 3.497e+05 2.038e+06 1.937e+06 3.905e+05 2.387e+04 9.607e+06 9.637e+05 1.665e+06 7.618e+05 1.32e+06 1.162e+06 4.696e+06 1.292e+06 6.721e+06 
Average rate values = 
4.107e+07 2.411e+07 1.236e+08 1.044e+08 2.445e+07 6.748e+07 6.844e+07 3.177e+07 4.189e+07 1.289e+08 1.464e+08 7.915e+07 9.351e+07 1.18e+08 7.779e+07 6.366e+07 1.344e+08 5.333e+07 1.798e+08 7.171e+07 6.243e+07 7.861e+07 6.972e+07 7.576e+07 5.397e+07 1.384e+08 1.646e+08 1.67e+08 3.621e+07 4.113e+07 3.803e+07 7.209e+07 1.284e+08 1.582e+08 5.53e+07 4.197e+07 5.307e+07 1.223e+08 3.826e+07 2.968e+07 1.046e+08 3.412e+07 4.047e+07 4.926e+07 1.243e+08 3.842e+07 2.012e+07 5.253e+07 5.32e+07 3.753e+07 4.772e+07 1.462e+08 1.33e+08 5.764e+07 8.087e+07 1.678e+08 4.334e+07 2.69e+07 5.431e+07 9.889e+07 1.58e+08 5.059e+07 4.302e+07 5.287e+07 3.335e+07 1.482e+08 1.403e+08 6.071e+07 4.304e+07 1.642e+08 7.224e+07 3.699e+07 5.366e+07 1.485e+08 1.369e+08 2.036e+07 6.373e+07 1.23e+08 7.064e+07 8.419e+07 2.893e+07 5.12e+07 4.192e+07 4.721e+07 1.121e+08 5.895e+07 1.079e+08 5.952e+07 6.084e+07 1.047e+08 1.848e+08 2.601e+07 7.952e+07 6.479e+07 8.6e+07 7.098e+07 7.442e+07 3.94e+07 7.155e+07 3.206e+07 
Average illumination values = 
495.4 417.9 424.2 436.6 433.7 497.7 525 438.8 415.9 416.8 409.8 558.4 415.5 447.7 409.7 481.6 408.7 410.3 415.4 455.5 421.2 516.1 408 425.5 419.5 500.5 421.2 419.3 416.5 477.9 419.6 409.6 416.9 417.7 416.2 452.1 434 414.8 487.3 420 415.3 417.2 500.4 430.1 481.2 415.1 416.4 499.4 420.3 425.4 425.2 415.5 536.3 417.5 415.2 449.1 427.8 418.4 472.5 417.7 418.4 429 409.2 418.1 432.1 436.8 424.9 420 424.4 420.9 533 499.8 519.2 479.2 482.8 427.7 421.8 575.8 491.5 416.9 434.6 411.9 477.7 439.6 423.6 417.2 408.7 419.4 421.1 504.1 408.7 419 429 449.7 457.3 421.2 418.5 415.8 416.9 424.8 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06102 0.01401 0.01344 0.0319 0.02826 0.07116 0.0009904 0.01167 0.01639 0.1036 0.001252 0.01708 0.0009867 0.08731 0.000866 0.03138 0.06771 0.001266 0.002295 0.01802 0.1091 0.004051 5.879e-05 0.03342 0.03433 0.002213 0.03088 0.0009455 0.02016 0.005452 0.3256 0.00356 0.009423 0.001371 0.001082 0.002834 0.000419 0.1443 0.0009938 0.03178 0.001015 0.1191 0.054 0.001842 0.0001597 0.03752 0.001407 0.2314 0.0889 0.00507 0.1338 0.007739 0.01031 0.1418 0.007069 0.08609 0.0002708 0.009314 0.03561 0.0008405 0.0005237 0.03288 0.05894 0.05256 0.000972 0.01579 0.1508 0.02264 0.01754 0.07139 0.03017 0.01382 0.06757 0.02192 0.2795 0.02168 0.008669 0.0004217 0.04053 0.0004298 0.0008259 0.3668 0.002802 0.0007643 0.02465 0.03416 0.06309 0.1284 0.001113 0.01609 0.05312 0.0006923 0.005266 1.425e-05 0.003378 0.01771 0.005576 8.931e-05 0.009352 0.3426 
Uniformity values = 
0.8679 0.9291 0.9105 0.9012 0.8748 0.9228 0.8999 0.9081 0.9075 0.9116 0.8664 0.9298 0.9121 0.8963 0.8215 0.9062 0.904 0.915 0.9273 0.8875 0.9192 0.8917 0.9048 0.9152 0.8886 0.8635 0.9216 0.9045 0.8741 0.8716 0.8985 0.8736 0.903 0.9042 0.9054 0.8857 0.9113 0.9036 0.909 0.8959 0.9056 0.9116 0.8986 0.9027 0.899 0.8941 0.8958 0.9041 0.8966 0.8865 0.899 0.8879 0.942 0.9297 0.8694 0.8931 0.9238 0.9141 0.8972 0.8723 0.9202 0.9067 0.9143 0.893 0.9076 0.9194 0.9209 0.905 0.9052 0.8983 0.9007 0.9092 0.8855 0.9161 0.9101 0.8966 0.8884 0.918 0.8881 0.8747 0.8989 0.9069 0.8294 0.8912 0.9067 0.9141 0.9105 0.9137 0.8927 0.9084 0.8715 0.892 0.9034 0.9068 0.8972 0.9285 0.9084 0.9075 0.9027 0.9077 
Minimum rate values = 
1.961e+06 4.317e+05 4.229e+05 1.004e+06 9.175e+05 2.143e+06 3.174e+04 3.686e+05 5.165e+05 3.107e+06 4.166e+04 5.253e+05 3.12e+04 2.682e+06 3.04e+04 9.823e+05 2.084e+06 3.991e+04 7.132e+04 5.801e+05 3.236e+06 1.308e+05 1875 1.035e+06 1.094e+06 7.385e+04 9.51e+05 3.015e+04 6.58e+05 1.799e+05 8.922e+06 1.173e+05 2.995e+05 4.37e+04 3.447e+04 9.218e+04 1.326e+04 4.274e+06 3.153e+04 1.006e+06 3.234e+04 3.544e+06 1.684e+06 5.88e+04 5126 1.186e+06 4.529e+04 6.577e+06 2.728e+06 1.645e+05 4.003e+06 2.504e+05 3.14e+05 4.097e+06 2.336e+05 2.655e+06 8457 2.925e+05 1.123e+06 2.779e+04 1.642e+04 1.028e+06 1.802e+06 1.65e+06 3.088e+04 4.914e+05 4.374e+06 7.129e+05 5.539e+05 2.207e+06 9.506e+05 4.352e+05 2.122e+06 6.822e+05 7.727e+06 6.895e+05 2.802e+05 1.325e+04 1.288e+06 1.417e+04 2.65e+04 9.801e+06 9.733e+04 2.474e+04 7.74e+05 1.058e+06 1.933e+06 3.794e+06 3.595e+04 5.067e+05 1.707e+06 2.238e+04 1.677e+05 453.3 1.084e+05 5.451e+05 1.766e+05 2839 2.974e+05 9.241e+06 
Average rate values = 
2.626e+07 5.55e+07 6.515e+07 3.396e+07 3.611e+07 1.504e+07 4.599e+07 4.133e+07 5.782e+07 2.344e+07 7.331e+07 6.539e+07 7.519e+07 2.354e+07 9.398e+07 3.328e+07 3.181e+07 1.084e+08 6.046e+07 5.565e+07 2.062e+07 1.035e+08 1.838e+08 4.765e+07 3.502e+07 3.667e+07 1.483e+07 2.29e+07 2.489e+07 4.349e+07 1.209e+07 7.675e+07 4.589e+07 3.48e+07 1.122e+08 5.972e+07 7.675e+07 1.396e+07 1.867e+07 1.421e+07 3.633e+07 2.186e+07 1.512e+07 1.776e+07 8.847e+07 2.832e+07 4.308e+07 1.224e+07 1.832e+07 8.509e+07 1.301e+07 3.49e+07 7.337e+07 1.932e+07 3.878e+07 1.935e+07 1.322e+08 2.818e+07 1.446e+07 1.447e+08 6.695e+07 4.792e+07 3.248e+07 1.46e+07 6.051e+07 3.956e+07 1.522e+07 5.668e+07 2.017e+07 2.361e+07 3.601e+07 5.846e+07 2.336e+07 5.423e+07 1.219e+07 3.688e+07 6.97e+07 1.271e+08 1.724e+07 3.029e+07 5.698e+07 1.18e+07 7.242e+07 1.188e+08 3.538e+07 2.196e+07 2.029e+07 1.877e+07 3.906e+07 3.293e+07 3.368e+07 1.673e+07 6.14e+07 1.073e+08 3.57e+07 2.921e+07 5.035e+07 5.194e+07 5.483e+07 1.198e+07 
Average illumination values = 
455.1 440.9 449 423.3 444.3 407 463.3 412.4 434.8 412 464 403.9 419.9 419 505 426.6 465.2 422.5 405 461.7 408.6 421.7 415.6 439.2 435.7 482.4 412.9 415.2 450.4 484 418 490.5 457.2 416.8 414.8 522.8 413.1 418.4 414.1 419.2 438.1 412.1 418 417.4 420.2 420.8 421.8 446.6 418.6 469.4 428.6 491.8 487.7 413.7 469.3 444.2 418.8 410.9 419 491.8 408.1 414.6 437 421.5 420.2 404.9 418.1 459.6 414.9 418.2 417.1 442.7 436.3 409.9 430.6 433.9 422.7 409.1 441.3 487 417.8 440.7 522.6 449.4 486.3 442.1 414.5 412.9 541 424.5 483.7 421.8 461.1 414.2 419.3 409.3 444.1 413.8 432.1 419.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04707 4.797e-05 0.05704 0.02188 0.001566 0.002916 0.005429 0.01964 0.003348 0.001684 0.02312 0.01634 0.002057 0.001287 0.02336 0.00635 0.0007296 0.0007604 0.005252 0.001166 0.001033 0.02272 0.0004108 0.001875 0.02399 0.000894 0.0009069 0.0006042 0.05757 0.01431 0.001076 0.01029 0.001348 0.000119 0.0004918 0.02512 0.004226 0.00139 0.007252 0.009354 0.01235 0.007655 0.0002257 0.008446 0.001174 0.001003 0.0123 0.01702 0.0008879 0.001079 0.0194 0.001298 0.001731 0.02568 0.003457 0.01284 0.06356 6.722e-05 0.005121 0.0006777 0.0004137 0.03564 0.0006365 0.04831 0.004941 0.007397 0.001543 0.007716 0.0006673 0.001073 1.562e-05 0.02019 0.0002733 0.0001988 0.00202 0.0005618 7.307e-05 0.00226 0.0222 0.0005222 0.04945 0.02029 0.0003693 0.000301 0.001215 0.0001194 0.0007272 0.1193 0.003924 0.001874 0.0001858 0.001958 0.0006062 0.007495 0.005999 0.0001719 0.00599 0.05031 0.005613 0.009813 
Uniformity values = 
0.8742 0.9111 0.9086 0.8741 0.9192 0.9082 0.9104 0.9204 0.9312 0.9089 0.8891 0.9267 0.8902 0.8966 0.9314 0.9283 0.9007 0.9213 0.889 0.8899 0.9186 0.8907 0.8865 0.8791 0.9031 0.9258 0.8861 0.9082 0.9188 0.8729 0.9054 0.9088 0.8981 0.8962 0.9016 0.8959 0.8932 0.9027 0.8852 0.919 0.9173 0.9035 0.9153 0.918 0.9212 0.9091 0.9117 0.9084 0.9085 0.922 0.9 0.9156 0.9114 0.9284 0.8932 0.9326 0.9046 0.9046 0.8669 0.9078 0.8717 0.8939 0.8815 0.9143 0.95 0.912 0.9046 0.8866 0.8998 0.9169 0.9071 0.9263 0.9024 0.9045 0.9175 0.8789 0.8436 0.9083 0.9255 0.9078 0.9031 0.8819 0.8516 0.8778 0.8834 0.8987 0.9175 0.9206 0.8901 0.9326 0.8969 0.9146 0.9283 0.9031 0.9098 0.903 0.9234 0.8964 0.9197 0.9364 
Minimum rate values = 
1.513e+06 1519 1.757e+06 7.135e+05 4.913e+04 9.251e+04 1.716e+05 6.091e+05 1.035e+05 5.34e+04 7.407e+05 5.042e+05 6.66e+04 4.139e+04 7.146e+05 1.967e+05 2.336e+04 2.38e+04 1.699e+05 3.779e+04 3.242e+04 7.268e+05 1.337e+04 6.147e+04 7.566e+05 2.785e+04 2.951e+04 1.919e+04 1.754e+06 4.691e+05 3.426e+04 3.248e+05 4.327e+04 3831 1.573e+04 7.979e+05 1.362e+05 4.44e+04 2.354e+05 2.922e+05 3.86e+05 2.434e+05 7115 2.643e+05 3.676e+04 3.182e+04 3.866e+05 5.356e+05 2.819e+04 3.376e+04 6.152e+05 4.086e+04 5.476e+04 7.872e+05 1.115e+05 3.945e+05 1.959e+06 2144 1.699e+05 2.153e+04 1.369e+04 1.128e+06 2.083e+04 1.486e+06 1.497e+05 2.331e+05 4.917e+04 2.5e+05 2.139e+04 3.374e+04 496.8 6.22e+05 8739 6340 6.345e+04 1.844e+04 2499 7.172e+04 6.84e+05 1.659e+04 1.538e+06 6.563e+05 1.251e+04 9892 3.966e+04 3834 2.286e+04 3.516e+06 1.269e+05 5.791e+04 5977 6.171e+04 1.884e+04 2.385e+05 1.896e+05 5493 1.866e+05 1.576e+06 1.756e+05 3.008e+05 
Average rate values = 
1.517e+07 4.79e+07 9.246e+06 1.451e+07 1.732e+07 3.648e+07 5.119e+07 2.278e+07 6.218e+07 3.481e+07 2.433e+07 3.787e+07 2.866e+07 2.695e+07 3.264e+07 2.091e+07 1.026e+08 3.877e+07 2.911e+07 2.082e+07 1.266e+07 2.973e+07 3.753e+07 6.558e+07 1.358e+07 5.565e+07 5.312e+07 3.16e+07 1.001e+07 2.66e+07 2.749e+07 2.039e+07 9.85e+06 4.06e+07 1.15e+07 1.04e+07 1.456e+07 7.066e+07 2.602e+07 2.303e+07 2.705e+07 1.714e+07 2.43e+07 3.772e+07 4.037e+07 1.399e+07 3.089e+07 2.18e+07 2.904e+07 5.708e+07 2.258e+07 1.102e+08 1.967e+07 2.965e+07 1.893e+07 2.648e+07 1.116e+07 6.89e+07 1.065e+07 1.731e+07 2.739e+07 9.018e+06 2.447e+07 1.058e+07 3.551e+07 2.579e+07 2.22e+07 2.095e+07 1.103e+07 2.708e+07 1.566e+07 1.56e+07 4.48e+07 4.414e+07 1.053e+07 8.422e+07 4.175e+07 3.522e+07 1.944e+07 4.327e+07 8.895e+06 2.122e+07 2.983e+07 5.862e+07 1.452e+07 9.36e+07 5.145e+07 9.149e+06 2.316e+07 4.613e+07 1.22e+07 4.366e+07 7.752e+07 1.66e+07 2.554e+07 2.346e+07 3.024e+07 2.192e+07 2.572e+07 9.159e+06 
Average illumination values = 
451.8 413.1 424.9 444.6 408.6 412.3 433 416.6 403.2 421.4 464.5 417.1 463.6 428.3 416.6 404.6 417.1 418.7 435.6 442 408.8 442.1 476.7 485 429.6 410.8 520.7 419.5 409.2 450.4 426.2 412.6 419.5 421.5 417.4 439.2 420.2 456.2 495 464.3 418.9 426.1 420.3 414.1 441.3 413.2 455.2 457.9 419.8 404 462.1 410.2 412.4 417.2 437.2 409.1 431.4 415.2 455 416.3 525.7 466 454.3 437.6 397.3 417.7 457.1 433.6 418.1 453.7 414 410.7 443.2 444.4 412.9 520.9 517.2 413.6 404.6 420.7 416.1 460.7 475.6 475.8 452.3 487.5 479.6 408.4 422 403.8 418.8 411.6 404.6 476.6 488.5 416.2 412.7 434.9 499.1 401.1 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.005212 0.005939 0.008108 0.002096 0.002805 0.0004119 0.000729 0.001462 0.0008828 0.02327 0.001102 0.001014 0.00203 1.18e-05 0.007676 0.001243 0.0005856 0.01526 0.004703 0.02966 0.00051 0.0009688 0.002156 0.02518 0.001842 0.01118 4.912e-05 0.0002687 0.02998 0.004196 0.001139 0.004415 0.008076 0.004585 0.0001908 0.001763 0.0008334 0.03946 0.0004727 0.001087 0.0001344 0.0001927 0.004184 0.002892 0.02975 0.000604 0.0002651 0.00115 0.0004628 0.005207 0.01243 0.004999 0.001388 0.01687 0.0007544 0.001842 1.269e-05 0.009085 3.926e-05 0.001888 0.001873 0.0001938 0.003839 0.0007872 0.00185 0.0006354 0.0006608 0.001875 0.0004251 0.001202 0.008993 0.001851 0.0001481 1.583e-06 0.004304 0.01072 8.584e-05 0.003604 0.001718 0.001135 0.02442 0.0005075 0.0001075 0.0001353 0.006285 0.003682 0.003426 0.000193 0.0007811 0.0004514 0.0001172 0.008541 0.000115 0.01279 0.001642 0.002719 0.00232 0.003732 5.621e-06 0.0007441 
Uniformity values = 
0.8776 0.901 0.9117 0.9356 0.9072 0.9146 0.8794 0.9135 0.8622 0.936 0.9128 0.9187 0.9341 0.9019 0.911 0.8998 0.9129 0.8994 0.9174 0.9029 0.9249 0.8898 0.9094 0.8955 0.9159 0.9063 0.9187 0.9062 0.9032 0.8898 0.8966 0.9187 0.9063 0.9046 0.9106 0.929 0.9189 0.9098 0.9092 0.9212 0.9011 0.912 0.9206 0.9044 0.9222 0.9019 0.8693 0.9083 0.8799 0.8608 0.9206 0.9468 0.9124 0.9277 0.8928 0.915 0.9065 0.9332 0.8978 0.9139 0.8876 0.9311 0.9131 0.9198 0.9156 0.8983 0.9097 0.9033 0.9207 0.9392 0.9273 0.9308 0.9008 0.8881 0.9166 0.9176 0.9065 0.8754 0.9024 0.871 0.9079 0.9039 0.9201 0.8937 0.9332 0.9157 0.8906 0.9295 0.8798 0.8932 0.9105 0.907 0.891 0.9465 0.9159 0.9254 0.8896 0.9086 0.9071 0.9115 
Minimum rate values = 
1.708e+05 1.896e+05 2.555e+05 6.458e+04 8.907e+04 1.299e+04 2.391e+04 4.616e+04 2.953e+04 7.085e+05 3.482e+04 3.184e+04 6.263e+04 377.5 2.421e+05 3.983e+04 1.85e+04 4.856e+05 1.476e+05 9.327e+05 1.591e+04 3.14e+04 6.832e+04 8e+05 5.796e+04 3.538e+05 1543 8554 9.421e+05 1.357e+05 3.664e+04 1.383e+05 2.56e+05 1.459e+05 6044 5.472e+04 2.616e+04 1.225e+06 1.5e+04 3.402e+04 4302 6097 1.309e+05 9.212e+04 9.161e+05 1.932e+04 8798 3.65e+04 1.517e+04 1.74e+05 3.87e+05 1.519e+05 4.386e+04 5.199e+05 2.437e+04 5.802e+04 403.8 2.795e+05 1262 5.955e+04 6.081e+04 6004 1.21e+05 2.468e+04 5.824e+04 2.04e+04 2.095e+04 5.983e+04 1.332e+04 3.69e+04 2.785e+05 5.731e+04 4744 51.45 1.352e+05 3.352e+05 2732 1.185e+05 5.489e+04 3.758e+04 7.66e+05 1.62e+04 3371 4367 1.937e+05 1.158e+05 1.108e+05 5989 2.561e+04 1.458e+04 3713 2.704e+05 3723 3.874e+05 5.169e+04 8.464e+04 7.514e+04 1.183e+05 178.8 2.355e+04 
Average rate values = 
1.289e+07 1.018e+07 1.639e+07 1.484e+07 2.57e+07 3.02e+07 6.61e+07 1.631e+07 2.389e+07 2.41e+07 7.818e+06 2.867e+07 1.929e+07 2.27e+07 1.349e+07 2.155e+07 7.985e+06 7.759e+06 8.029e+06 8.211e+06 4.678e+07 3.022e+07 1.198e+07 8.044e+06 1.291e+07 1.143e+07 3.799e+07 8.362e+06 7.675e+06 1.205e+07 1.551e+07 2.015e+07 2.395e+07 1.327e+07 2.108e+07 2.171e+07 1.439e+07 1.265e+07 1.913e+07 5.719e+07 1.947e+07 1.938e+07 1.056e+07 1.06e+07 7.551e+06 2.606e+07 3.067e+07 7.591e+06 3.973e+07 8.729e+06 1.332e+07 2.727e+07 2.305e+07 1.378e+07 3.038e+07 1.16e+07 2.54e+07 7.551e+06 2.731e+07 7.739e+06 9.762e+06 9.788e+06 1.477e+07 1.655e+07 3.522e+07 9.41e+06 2.278e+07 9.178e+06 1.001e+07 2.274e+07 8.699e+06 3.772e+07 2.206e+07 2.08e+07 9.029e+06 1.299e+07 2.024e+07 2.933e+07 2.706e+07 3.467e+07 7.842e+06 2.041e+07 3.699e+07 5.23e+07 2.449e+07 9.948e+06 4.949e+07 3.679e+07 2.321e+07 2.523e+07 2.263e+07 8.041e+06 2.648e+07 2.467e+07 9.564e+06 1.661e+07 3.697e+07 1.878e+07 4.554e+07 4.729e+07 
Average illumination values = 
450 439.2 417.2 401.4 412.8 423.7 449.7 419.3 454.9 403.4 427.1 417.4 402.1 416.6 412.1 437.1 411.4 422.7 409.4 416 411.2 470.1 414.9 430 417.4 416.8 409.4 415.3 431.9 439.9 456.6 460.4 425.3 442.4 412.4 436.7 409.1 442.4 414 403.8 461.4 411.9 413.1 431.8 416.9 434 473.9 412.8 505.2 460.5 407.5 422.2 417.6 435.3 473.9 434.5 415 403.9 435.5 414.5 449.1 403.4 410.1 409.8 423.1 446.2 413.2 434 417.3 400.2 405.1 404.6 431.1 427.7 409 409.4 414.5 457.8 420.3 492.6 413.7 454.4 410.4 438.9 406.1 410.1 478 426.5 490.4 435.8 419.6 414.2 474.1 397 410.2 405.8 453.2 417.7 444.7 435.6 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003113 0.002159 0.00185 0.001488 0.0004106 0.0008386 0.0002237 0.001149 0.001062 0.00107 0.002427 6.34e-05 0.003092 0.0001211 0.007841 0.0002318 0.001644 0.0001698 0.0006963 0.0007163 0.002093 0.001203 0.0001391 0.0005863 0.004423 0.001128 0.003582 0.009576 0.0001292 0.001796 0.0007334 0.02901 0.0004219 0.0004572 2.741e-05 0.005464 0.003396 0.006171 8.309e-05 0.001252 0.001474 0.002059 0.02301 0.007728 0.002127 0.0004248 1.172e-05 0.004856 3.711e-05 0.002271 0.001694 3.156e-05 0.0008918 0.02487 0.0007173 0.0004108 0.0002184 0.002424 0.001429 0.002379 0.0001472 1.679e-06 0.003018 0.0001651 0.003586 0.002424 0.007552 0.00139 0.0001594 0.000126 0.005848 0.002048 0.002763 0.0004529 0.0004558 0.0002473 0.0003202 0.01984 0.01166 0.002149 0.002235 0.000182 1.025e-05 0.006562 0.0001604 0.007864 0.001296 0.001036 0.006685 0.0001182 0.0001059 0.001792 0.001455 0.001742 0.00673 0.004831 0.01954 0.001606 0.0006114 0.0007988 
Uniformity values = 
0.8892 0.9213 0.9193 0.9019 0.9192 0.918 0.9145 0.9161 0.9205 0.9381 0.9333 0.9311 0.9296 0.9134 0.9293 0.8845 0.9044 0.8625 0.9172 0.8971 0.9187 0.9098 0.9059 0.9048 0.8896 0.8977 0.9379 0.92 0.9132 0.9325 0.9195 0.9207 0.9166 0.9185 0.9121 0.9476 0.9064 0.9304 0.9286 0.8892 0.9281 0.9207 0.9447 0.9396 0.9229 0.906 0.897 0.9492 0.9002 0.9157 0.8842 0.9225 0.9313 0.9102 0.8977 0.8716 0.8777 0.9494 0.9251 0.933 0.9106 0.9017 0.9056 0.9261 0.8752 0.8748 0.9404 0.9039 0.917 0.8956 0.9333 0.9433 0.9077 0.8942 0.8997 0.921 0.9068 0.9472 0.9377 0.9283 0.89 0.9184 0.9108 0.9181 0.9114 0.9225 0.9167 0.8852 0.9288 0.8945 0.908 0.9135 0.9292 0.9139 0.9234 0.9261 0.9328 0.8912 0.8946 0.9212 
Minimum rate values = 
1.008e+05 6.753e+04 5.801e+04 4.755e+04 1.288e+04 2.635e+04 7058 3.615e+04 3.328e+04 3.29e+04 7.494e+04 1965 9.583e+04 3826 2.424e+05 7561 5.241e+04 5680 2.19e+04 2.303e+04 6.566e+04 3.813e+04 4429 1.869e+04 1.431e+05 3.623e+04 1.1e+05 2.988e+05 4082 5.553e+04 2.301e+04 8.952e+05 1.328e+04 1.436e+04 867 1.659e+05 1.079e+05 1.907e+05 2582 4.061e+04 4.58e+04 6.444e+04 6.942e+05 2.363e+05 6.643e+04 1.353e+04 377.1 1.472e+05 1189 7.147e+04 5.523e+04 987 2.762e+04 7.777e+05 2.305e+04 1.359e+04 7180 7.357e+04 4.455e+04 7.348e+04 4666 53.72 9.6e+04 5145 1.18e+05 7.985e+04 2.308e+05 4.434e+04 5014 4058 1.802e+05 6.256e+04 8.771e+04 1.461e+04 1.461e+04 7747 1.019e+04 5.982e+05 3.564e+05 6.673e+04 7.238e+04 5718 324.9 2.055e+05 5078 2.449e+05 4.075e+04 3.375e+04 2.069e+05 3813 3366 5.653e+04 4.515e+04 5.494e+04 2.095e+05 1.501e+05 5.981e+05 5.196e+04 1.971e+04 2.501e+04 
Average rate values = 
1.063e+07 7.069e+06 1.965e+07 1.564e+07 2.553e+07 2.786e+07 1.188e+07 1.868e+07 6.28e+06 3.186e+07 1.441e+07 2.415e+07 1.618e+07 7.46e+06 6.845e+06 2.84e+07 8.187e+06 3.137e+07 9.219e+06 7.002e+06 1.055e+07 6.229e+06 8.298e+06 7.336e+06 6.526e+06 1.299e+07 1.67e+07 2.952e+07 1.335e+07 2.006e+07 1.2e+07 9.633e+06 3.682e+07 1.531e+07 1.69e+07 1.558e+07 1.259e+07 6.764e+06 3.804e+07 6.518e+06 6.731e+06 7.218e+06 8.763e+06 1.453e+07 1.183e+07 2.604e+07 2.187e+07 1.729e+07 3.334e+07 5.91e+06 7.435e+06 4.687e+07 1.405e+07 9.74e+06 6.438e+06 1.32e+07 9.918e+06 7.267e+06 6.316e+06 9.936e+06 2.415e+07 2.229e+07 9.396e+06 1.866e+07 2.528e+07 1.103e+07 8.332e+06 2.244e+07 2.708e+07 2.563e+07 2.004e+07 3.495e+07 6.246e+06 1.997e+07 2.223e+07 6.681e+06 8.284e+06 1.929e+07 2.596e+07 1.134e+07 2.558e+07 1.941e+07 1.802e+07 7.445e+06 4.418e+07 6.634e+06 1.047e+07 4.26e+07 8.297e+06 8.511e+06 9.56e+06 1.889e+07 1.819e+07 7.043e+06 8.219e+06 7.126e+06 9.462e+06 2.149e+07 3.532e+07 9.246e+06 
Average illumination values = 
446.8 416.7 422.3 415.2 421.7 416.3 418.1 408.8 423.4 408.8 402.4 404.7 412.5 411.5 409.1 485.6 425.9 505.7 411.3 419.6 409 414.1 414.8 434.8 439.9 456.1 424.7 411.2 414 436.2 408.8 437 408.1 452 411.9 401.3 427.6 414.6 404.5 445.5 427.9 413.4 417.1 401.8 437.6 463.6 447.8 400.8 438.1 412.4 450.8 407.2 402.1 414 446.5 458.6 450.5 406.5 406.4 403.7 426.4 420.5 414.9 405.7 460.7 453 399.4 445.4 410.7 437.9 406.1 397 414.9 452.5 436.1 413.8 421.2 396.8 400.7 404.6 454.4 413.3 412.5 407.9 409.7 415.5 409.6 455.3 409.4 434.8 428.9 424.3 409.6 433 414.9 433.8 397.4 433.5 445.2 409 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.646e-05 0.04482 0.0004029 0.0009462 0.00147 0.0002495 0.001214 0.0003038 0.001441 1.512e-05 0.0004289 7.99e-05 0.0008288 0.0002781 0.0009279 0.0001077 0.0001466 0.0002809 7.011e-05 0.0001003 0.02193 0.0007759 0.004582 0.002003 0.0002113 0.0006539 0.007071 9.903e-05 0.0005643 2.832e-05 0.0008857 0.0003477 0.00187 0.0004744 0.001068 0.0006577 0.02162 0.001383 0.01096 0.0006464 2.214e-05 7.344e-05 0.001082 8.681e-06 0.003814 0.001154 0.0001281 0.0005177 0.0003559 0.0002569 0.004355 6.864e-05 2.527e-06 0.003113 8.904e-05 0.005021 0.000171 0.007081 0.000156 0.0001291 0.005442 0.003305 0.0002769 0.003133 0.0001097 0.0004848 0.01365 0.00218 0.001972 0.002168 0 0.007209 0.0002206 0.003032 0.0006849 0.001308 0.0002974 9.187e-05 0.001655 0.003465 0.001783 0.003764 0.00108 0.001501 0.0001602 0.001493 0.0001195 0.0001255 0.0002505 0.0004994 0.001435 1.362e-05 0.004262 0.003475 0.0004304 0.001854 0.000169 0.0002545 0.0003204 0.0007448 
Uniformity values = 
0.8864 0.9091 0.9462 0.9121 0.9373 0.9393 0.9283 0.9173 0.9255 0.9114 0.9255 0.9148 0.9333 0.8622 0.9234 0.9034 0.9378 0.9281 0.9107 0.9269 0.9133 0.9203 0.8981 0.9172 0.9102 0.9074 0.9123 0.9112 0.8747 0.9163 0.9501 0.9109 0.929 0.8959 0.9392 0.8875 0.9475 0.9306 0.9247 0.9316 0.9425 0.9195 0.9166 0.8533 0.9368 0.9313 0.8963 0.9182 0.8991 0.9216 0.9377 0.9327 0.9246 0.9224 0.9262 0.9083 0.894 0.9295 0.9147 0.9001 0.9424 0.938 0.9181 0.9398 0.9094 0.9109 0.9468 0.9363 0.8828 0.9176 0.9035 0.925 0.9217 0.9152 0.9261 0.9202 0.9143 0.9171 0.9236 0.9154 0.9089 0.9262 0.9406 0.8894 0.9013 0.9216 0.9475 0.8757 0.8831 0.9197 0.9391 0.941 0.9327 0.8769 0.9111 0.9266 0.9299 0.8901 0.8545 0.9272 
Minimum rate values = 
861.3 1.389e+06 1.228e+04 2.991e+04 4.522e+04 7663 3.772e+04 9556 4.49e+04 478.6 1.337e+04 2520 2.561e+04 9306 2.898e+04 3440 4511 8731 2221 3124 6.846e+05 2.432e+04 1.468e+05 6.294e+04 6697 2.079e+04 2.228e+05 3135 1.861e+04 891.6 2.689e+04 1.101e+04 5.803e+04 1.527e+04 3.278e+04 2.137e+04 6.51e+05 4.286e+04 3.399e+05 2.001e+04 677.9 2305 3.405e+04 293.6 1.172e+05 3.574e+04 4123 1.626e+04 1.142e+04 8041 1.337e+05 2123 78.88 9.721e+04 2774 1.591e+05 5518 2.19e+05 4921 4137 1.661e+05 1.015e+05 8702 9.603e+04 3479 1.535e+04 4.131e+05 6.712e+04 6.438e+04 6.811e+04 0 2.24e+05 6906 9.545e+04 2.133e+04 4.098e+04 9385 2890 5.165e+04 1.09e+05 5.656e+04 1.17e+05 3.311e+04 4.866e+04 5129 4.671e+04 3639 4134 8185 1.566e+04 4.404e+04 417.5 1.316e+05 1.141e+05 1.363e+04 5.768e+04 5243 8249 1.082e+04 2.317e+04 
Average rate values = 
9.603e+06 4.726e+06 1.813e+07 1.465e+07 2.425e+07 1.33e+07 2.061e+07 5.423e+06 1.916e+07 7.71e+06 1.384e+07 5.418e+06 6.075e+06 4.111e+07 1.246e+07 1.674e+07 5.47e+06 1.033e+07 5.421e+06 4.995e+06 5.87e+06 1.325e+07 5.705e+06 1.629e+07 6.901e+06 1.401e+07 9.092e+06 4.904e+06 1.856e+07 1.479e+07 5.73e+06 1.811e+07 7.322e+06 7.347e+06 1.935e+07 6.36e+06 6.96e+06 1.604e+07 6.017e+06 8.022e+06 7.146e+06 6.396e+06 1.252e+07 3.703e+07 1.283e+07 8.627e+06 1.7e+07 1.167e+07 5.721e+06 2.874e+07 6.012e+06 6.597e+06 1.107e+07 8.248e+06 1.666e+07 1.219e+07 3.013e+07 5.364e+06 2.344e+07 2.634e+07 2.331e+07 3.675e+07 2.016e+07 1.807e+07 1.21e+07 6.191e+06 1.592e+07 6.628e+06 2.197e+07 1.504e+07 3.619e+07 6.992e+06 2.025e+07 5.427e+06 9.172e+06 7.869e+06 9.828e+06 6.651e+06 1.377e+07 1.842e+07 5.604e+06 5.783e+06 1.5e+07 1.435e+07 3.441e+07 1.031e+07 1.221e+07 3.259e+07 5.603e+06 7.47e+06 4.921e+06 1.771e+07 1.36e+07 5.427e+06 6.83e+06 8.076e+06 4.383e+07 1.127e+07 3.481e+07 1.975e+07 
Average illumination values = 
442.3 413.1 399 411.6 404.7 407 403.4 423.8 410.4 412.3 413.1 409.9 407.3 463.7 417.1 448.9 401.3 404.8 413.7 405.2 420.1 455.5 436.5 412.5 415.3 433.6 439.6 413.9 449.2 410 400.4 429.9 422.6 438.9 405.6 438 415.8 409.4 430.1 424.5 399.2 409.9 421.3 499.6 399.7 404.5 452.8 423.2 430.6 451.2 401.4 402.7 407.2 407.3 405.7 429.2 479.6 404.2 448.8 435.7 402.2 396.1 418.8 401.5 419.4 418.5 396.9 401.3 465.8 413.7 445.9 404.7 404.4 422.5 412.2 415.2 422.7 424.6 419.7 409.1 446.6 421.6 430.7 435.2 442.6 409.3 396.5 462.8 445.6 413.8 400 400.3 424.8 461.3 438.3 414 406.1 446.8 498.8 420.1 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.816e-05 0.009283 0.000448 0.0006257 0.001369 0.001144 0.0003344 0.00153 1.515e-05 0.0003667 4.616e-05 4.34e-05 0.001329 4.185e-05 0.0001345 0.0006877 4.025e-05 0.0005196 5.291e-05 0.003299 0.002177 0.0001824 5.861e-07 0.002674 4.902e-05 1.335e-05 0.001124 0.0003718 0.0001543 0.001331 0.001238 0.001477 0.0118 0.003418 0.0002284 1.796e-05 2.293e-05 0.001081 2.485e-05 0.001154 0.0001277 7.835e-05 0.0001039 0.000594 0.000339 5.816e-05 0.0007183 0.0001409 0.004989 0.0001753 0.0005172 7.914e-05 0.0001213 0.001621 0.0002556 0.0006656 0.0002147 0.0001656 0.005147 0.0006054 0.003048 0 0.0001462 0.0003389 0.008212 0.0004033 0.01278 7.115e-05 0.0006105 0.001128 0.001678 0.005766 0.002611 0.0009338 0.0005457 0.0002234 8.491e-05 0.0002619 0.001423 0.0001405 0.0005459 0.001928 0.0004767 0.001967 0.0002519 0.0002034 0.001931 0.001614 2.488e-05 0.0004915 0.0002469 5.078e-05 0.0001809 4.484e-06 0.0003129 0.001341 2.085e-05 0.0003306 0.005698 0.0002681 
Uniformity values = 
0.8964 0.919 0.9361 0.9383 0.9375 0.9355 0.9351 0.9325 0.9387 0.9443 0.9033 0.9267 0.9288 0.9022 0.9344 0.9382 0.9231 0.9179 0.899 0.9391 0.9157 0.9207 0.9065 0.9166 0.9165 0.8861 0.9524 0.9281 0.9322 0.9025 0.9154 0.931 0.9504 0.9229 0.928 0.9604 0.9244 0.9198 0.8741 0.9305 0.9023 0.9126 0.8986 0.9306 0.9381 0.9287 0.885 0.9311 0.9084 0.8794 0.9171 0.8969 0.9427 0.9101 0.9373 0.922 0.9177 0.9254 0.9414 0.9356 0.9256 0.9194 0.9272 0.9314 0.9332 0.8889 0.9295 0.9236 0.9395 0.928 0.9205 0.9213 0.9476 0.9085 0.896 0.9097 0.8718 0.8893 0.9429 0.954 0.9347 0.9175 0.9265 0.9232 0.9176 0.9084 0.9387 0.9593 0.884 0.9323 0.9185 0.9276 0.916 0.9072 0.9219 0.9117 0.9465 0.9219 0.9253 0.908 
Minimum rate values = 
906.5 2.9e+05 1.381e+04 1.924e+04 4.21e+04 3.528e+04 1.032e+04 4.731e+04 465.7 1.12e+04 1475 1351 4.125e+04 1339 4152 2.114e+04 1258 1.633e+04 1698 1.012e+05 6.852e+04 5715 18.66 8.406e+04 1543 434.7 3.404e+04 1.156e+04 4775 4.251e+04 3.898e+04 4.574e+04 3.562e+05 1.067e+05 7099 539.7 715.8 3.391e+04 820.2 3.576e+04 4083 2477 3337 1.841e+04 1.043e+04 1807 2.341e+04 4367 1.58e+05 5750 1.627e+04 2546 3712 5.136e+04 7866 2.082e+04 6750 5162 1.573e+05 1.866e+04 9.486e+04 0 4550 1.05e+04 2.528e+05 1.309e+04 3.939e+05 2222 1.874e+04 3.505e+04 5.255e+04 1.8e+05 7.939e+04 2.964e+04 1.757e+04 7086 2810 8495 4.352e+04 4250 1.685e+04 6.056e+04 1.484e+04 6.142e+04 7920 6459 5.929e+04 4.851e+04 812 1.521e+04 7754 1579 5697 142.6 9791 4.241e+04 635.5 1.034e+04 1.771e+05 8519 
Average rate values = 
9.753e+06 4.433e+06 1.305e+07 4.918e+06 1.209e+07 1.413e+07 4.887e+06 1.7e+07 2.248e+07 1.324e+07 2.015e+07 5.57e+06 7.63e+06 1.548e+07 4.565e+06 9.674e+06 4.744e+06 5.169e+06 4.792e+06 5.929e+06 1.342e+07 7.269e+06 2.222e+07 8.668e+06 1.866e+07 1.429e+07 1.208e+07 1.004e+07 6.658e+06 4.585e+06 5.075e+06 6.607e+06 4.871e+06 4.537e+06 8.821e+06 1.401e+07 5.766e+06 1.119e+07 3.281e+07 7.476e+06 1.369e+07 1.057e+07 5.07e+06 2.656e+07 7.503e+06 1.834e+07 2.259e+07 1.958e+07 1.069e+07 3.07e+07 2.086e+07 2.738e+07 1.724e+07 2.377e+07 5.147e+06 1.887e+07 4.476e+06 7.549e+06 1.616e+07 1.267e+07 1.858e+07 1.753e+07 6.259e+06 1.28e+07 4.552e+06 3.405e+07 4.124e+06 8.82e+06 1.362e+07 1.492e+07 5.001e+06 4.349e+06 8.506e+06 1.804e+07 1.199e+07 1.361e+07 2.059e+07 4.981e+06 9.129e+06 5.571e+06 4.506e+06 4.482e+06 4.457e+06 8.141e+06 1.672e+07 1.311e+07 5.033e+06 8.67e+06 1.287e+07 5.087e+06 1.786e+07 2.602e+07 7.657e+06 9.977e+06 9.439e+06 1.533e+07 4.63e+06 5.643e+06 1.649e+07 1.665e+07 
Average illumination values = 
437.4 408.7 400 401.3 403.8 400.3 415.7 401.3 401.4 406.1 433.7 419.3 414.7 446.7 402.7 399.7 407.7 428.5 429.7 416.2 413.2 407.9 434.3 431.4 407.6 456.9 399.6 416.6 416.1 438.9 432.2 414.1 394.5 435 420.1 396.1 407.8 419.2 455.2 402.7 449.2 421.2 430.5 434.6 401.1 405.3 453.6 463.5 431.7 465.7 439 447.8 410.3 418.8 401.5 437.6 416 412.6 398.4 399.7 419.2 415.2 403.7 400.2 411.3 452.2 403.3 421.6 412.6 410.5 441 421.6 390.1 418.6 435.7 427.5 464.6 442.5 400.5 393.8 402.3 455.4 411 408.3 417.7 435.3 410.7 395.8 452.1 431.1 419.3 443.7 431.9 432.1 407.6 431.1 398.3 412.8 425.9 422.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.951e-05 0.001865 1.781e-06 0.001724 0.0002112 0.001215 0.0001025 1.566e-05 1.201e-05 9.758e-05 0.0006569 0.0002826 7.672e-05 0.0002756 5.052e-05 0.0002853 5.667e-05 0.004065 0.0001273 0.001221 0.0007515 4.669e-05 7.085e-06 0.0005919 0.0009322 5.425e-05 7.165e-05 1.155e-05 0.004801 0.001173 0.0002557 1.875e-05 2.398e-05 0.001776 5.137e-05 0.0001933 8.619e-05 0.0003161 0.0007181 0.0006785 3.094e-06 0.004062 0.0001048 0.003824 0.001092 0.0001835 0.0001123 0.00162 0.0002137 0.0004059 9.553e-05 0.0001947 0.001987 0.0001854 1.164e-05 0.0001454 0.0003451 0.001712 0.0003632 3.383e-05 0.0001267 0.001837 0.001568 0.006421 0.002006 0.0001905 0.0004806 0.0001803 0.0003428 0.0001139 0.001697 1.046e-05 0.00212 0.0006738 0.0005117 0.0004947 0.0005387 0.0003026 3.02e-05 0.0001852 0.0002472 0.0003637 9.842e-06 2.29e-06 0.0002887 8.552e-06 0.0003467 0.006927 0.0002666 0.0009164 0.01421 0.0002158 0.0007918 0.0004627 0.0002272 6.636e-06 0.0001847 0.0002571 6.617e-05 9.531e-05 
Uniformity values = 
0.9235 0.9513 0.9117 0.9393 0.9298 0.9476 0.9394 0.9477 0.9462 0.939 0.94 0.9112 0.923 0.9525 0.9261 0.9288 0.9091 0.9289 0.9277 0.9251 0.9029 0.929 0.908 0.9493 0.9351 0.9454 0.9008 0.902 0.9538 0.903 0.9373 0.9677 0.9283 0.9118 0.9416 0.938 0.9002 0.9061 0.9588 0.9448 0.9321 0.9442 0.9407 0.8634 0.9502 0.938 0.911 0.9094 0.9274 0.9297 0.9192 0.9497 0.9367 0.8854 0.9313 0.9231 0.9363 0.9393 0.9281 0.9152 0.9085 0.9337 0.9224 0.9389 0.944 0.9208 0.9201 0.941 0.9267 0.8971 0.9557 0.9347 0.8992 0.9368 0.9451 0.9364 0.9492 0.9349 0.8953 0.936 0.9186 0.9219 0.9234 0.9207 0.9027 0.9457 0.9328 0.9339 0.9198 0.9208 0.9407 0.927 0.9352 0.9446 0.8801 0.8946 0.9351 0.9222 0.9303 0.9375 
Minimum rate values = 
1547 5.652e+04 56.38 5.292e+04 6553 3.698e+04 3149 476.9 366.2 2998 2.016e+04 8946 2398 8347 1574 8860 1799 1.26e+05 3960 3.805e+04 2.401e+04 1450 225.1 1.799e+04 2.875e+04 1656 2295 369.6 1.449e+05 3.744e+04 7870 559 745.4 5.613e+04 1574 5947 2763 1.006e+04 2.16e+04 2.071e+04 95.78 1.239e+05 3213 1.275e+05 3.313e+04 5643 3557 5.137e+04 6649 1.26e+04 2999 5915 6.114e+04 6042 360.7 4543 1.063e+04 5.255e+04 1.129e+04 1067 4023 5.671e+04 4.899e+04 1.967e+05 6.125e+04 5967 1.507e+04 5528 1.067e+04 3663 5.12e+04 322.9 6.796e+04 2.075e+04 1.562e+04 1.524e+04 1.637e+04 9337 973.2 5708 7764 1.138e+04 307.6 71.77 9226 260.9 1.072e+04 2.132e+05 8361 2.87e+04 4.325e+05 6716 2.442e+04 1.413e+04 7449 214 5699 8044 2052 2933 
Average rate values = 
4.516e+06 6.981e+06 9.284e+06 1.849e+07 9.425e+06 4.502e+06 2.117e+07 6.1e+06 1.228e+07 4.73e+06 9.837e+06 1.886e+07 7.04e+06 7.438e+06 4.286e+06 4.528e+06 4.285e+06 4.794e+06 2.102e+07 9.978e+06 6.929e+06 4.15e+06 1.155e+07 8.92e+06 3.714e+06 2.565e+07 3.952e+06 4.356e+06 6.01e+06 1.154e+07 5.003e+06 1.509e+07 4.992e+06 4.973e+06 1.198e+07 7.383e+06 4.203e+06 4.699e+06 4.842e+06 4.954e+06 1.712e+07 1.323e+07 1.601e+07 4.721e+06 4.161e+06 1.533e+07 1.513e+07 2.194e+07 6.768e+06 1.662e+07 4.873e+06 1.928e+07 5.518e+06 1.134e+07 1.804e+07 5.614e+06 1.226e+07 4.201e+06 1.124e+07 5.493e+06 4.936e+06 6.48e+06 3.952e+06 4e+06 1.088e+07 2.727e+07 6.984e+06 4.318e+06 4.293e+06 1.067e+07 4.63e+06 4.039e+06 4.13e+06 3.937e+06 8.729e+06 6.057e+06 5.175e+06 1.14e+07 1.437e+07 4.559e+06 1.646e+07 9.329e+06 1.327e+07 3.616e+07 1.25e+07 1.624e+07 4.857e+06 1.056e+07 1.384e+07 2.095e+07 4.127e+06 7.004e+06 4.201e+06 4.314e+06 1.682e+07 7.809e+06 1.316e+07 1.748e+07 1.287e+07 2.601e+07 
Average illumination values = 
414.1 394.8 411.6 400.6 399.5 408.1 403 397.7 405.3 404.9 397.5 433.8 407.8 394.5 406.3 422.5 425 419.4 407.6 429.5 431.7 400 447.2 400.9 413.7 409.3 434.9 429.5 412.7 427.4 447.6 393.1 406.1 432.7 397.7 401.7 440.6 428.2 400.6 398.4 403.8 393.2 399.1 459.5 395.3 430.5 430.5 418.7 414.6 421.7 408.9 403.4 399.7 440.6 407.4 405.5 398.1 409 406.6 422.3 421.4 396.5 440.3 413.7 393.7 432.4 407.6 399.2 415.3 440 393.1 402.3 450.2 404.3 400.4 406.8 404.8 415.2 444.1 429.4 419.3 440.7 431.3 424.1 436.9 400 407.9 421.9 417.2 438 410.4 417.4 408.6 406.8 451.9 434.8 425.9 429.9 420.7 402.4 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.227e-05 0.0004958 2.293e-06 0.001605 0.001193 0.0007643 2.311e-05 0.00027 9.779e-05 0.001024 0.000244 0.000116 0.0005322 4.701e-06 0.001781 0.002357 0.002083 0.0002345 0.000819 3.838e-05 1.336e-05 0.0007955 0.001055 0.0005516 0.001142 0.002028 0.001161 0.000264 2.672e-05 3.477e-05 5.807e-06 2.665e-05 0.0001992 0.0003177 0.0002787 0.0006884 2.434e-06 0.003833 0.0001097 0.0003021 0.000186 2.564e-05 0.002553 0.0003152 0.0007903 7.335e-05 0.0001967 0.0004975 0.000427 0 2.484e-05 0.004227 0.0002375 5.577e-05 0.0001286 0.001005 0.001987 0.001395 0.001426 0.0003024 7.493e-05 5.139e-05 0.0001908 7.466e-05 0.0002694 0.0006012 0.001392 0.000205 0.0001247 0.001436 0.00123 0.0001091 0.000247 9.424e-05 2.981e-05 3.699e-05 0.001372 7.413e-06 0.0009462 0.0004445 0.0005787 0.005045 0.0007479 0.003203 0.0001936 3.506e-06 5.854e-05 0.002155 5.128e-05 4.089e-05 4.204e-05 0.0002041 8.108e-05 6.302e-05 0.0001323 8.551e-05 1.824e-05 1.421e-06 2.395e-05 0.0005044 
Uniformity values = 
0.9353 0.9617 0.9252 0.9603 0.9428 0.9545 0.9531 0.944 0.9401 0.9449 0.9034 0.9396 0.9544 0.9294 0.9259 0.9417 0.928 0.9259 0.9035 0.9343 0.9064 0.9431 0.9501 0.9254 0.9024 0.95 0.907 0.9522 0.9685 0.9345 0.882 0.9365 0.913 0.8994 0.9584 0.9501 0.9323 0.9473 0.8993 0.898 0.9225 0.9077 0.9348 0.955 0.9481 0.9356 0.9524 0.9491 0.9375 0.9279 0.8932 0.9477 0.8939 0.928 0.934 0.9516 0.9273 0.945 0.9391 0.9037 0.9237 0.9235 0.8999 0.9557 0.9324 0.9104 0.9409 0.9163 0.9149 0.9556 0.9062 0.9339 0.924 0.9054 0.9365 0.9039 0.9259 0.8869 0.9155 0.9097 0.927 0.9374 0.9251 0.9516 0.9102 0.8473 0.8925 0.9582 0.9373 0.952 0.9412 0.944 0.9416 0.9294 0.9376 0.925 0.8942 0.9025 0.9141 0.9143 
Minimum rate values = 
1921 1.487e+04 71.51 4.818e+04 3.65e+04 2.309e+04 699.6 8252 3001 3.125e+04 7793 3562 1.609e+04 145.9 5.546e+04 7.212e+04 6.468e+04 7306 2.614e+04 1185 425.4 2.433e+04 3.202e+04 1.719e+04 3.648e+04 6.152e+04 3.69e+04 8000 796.1 1073 190 821.1 6296 1.019e+04 8389 2.09e+04 75.32 1.165e+05 3520 9704 5818 815.2 7.869e+04 9521 2.404e+04 2262 5960 1.512e+04 1.314e+04 0 802.3 1.284e+05 7664 1734 3972 3.045e+04 6.176e+04 4.257e+04 4.377e+04 9654 2340 1605 6117 2254 8337 1.905e+04 4.266e+04 6455 3933 4.332e+04 3.914e+04 3370 7712 3003 918.4 1181 4.273e+04 241.2 2.981e+04 1.409e+04 1.801e+04 1.549e+05 2.332e+04 9.695e+04 6137 119.4 1892 6.481e+04 1578 1239 1289 6238 2484 1956 4071 2667 588.7 45.42 756 1.591e+04 
Average rate values = 
3.515e+06 9.731e+06 9.324e+06 4.497e+06 1.395e+07 4.238e+06 5.269e+06 1.268e+07 4.294e+06 4.992e+06 1.649e+07 5.535e+06 5.71e+06 6.44e+06 4.743e+06 5.003e+06 1.043e+07 9.193e+06 5.836e+06 7.037e+06 2.234e+07 3.858e+06 3.94e+06 3.732e+06 4.149e+06 4.995e+06 9.723e+06 4.615e+06 4.143e+06 3.508e+06 4.596e+06 6.335e+06 4.115e+06 3.797e+06 4.257e+06 4.537e+06 6.654e+06 9.499e+06 1.716e+07 8.431e+06 9.456e+06 1.947e+07 1.478e+07 5.117e+06 5.514e+06 3.982e+06 1.88e+07 5.758e+06 1.224e+07 1.823e+07 2.169e+07 3.642e+06 1.522e+07 3.455e+06 4.366e+06 1.061e+07 3.943e+06 3.794e+06 1.157e+07 1.264e+07 9.406e+06 1.285e+07 4.087e+06 4.207e+06 7.742e+06 3.948e+06 3.673e+06 4.259e+06 2.246e+07 4.16e+06 1.686e+07 4.121e+06 1.445e+07 8.3e+06 1.555e+07 4.809e+06 1.335e+07 1.769e+07 1.37e+07 3.816e+06 2.028e+07 3.729e+06 7.365e+06 4.16e+06 1.984e+07 1.837e+07 1.504e+07 9.415e+06 1.281e+07 2.217e+07 3.892e+06 6.92e+06 9.129e+06 1.001e+07 4.153e+06 1.76e+07 5.506e+06 9.126e+06 1.199e+07 1.868e+07 
Average illumination values = 
406.7 394.7 405.5 392.2 397.2 401 394.2 401.7 404.4 394.9 443.4 400.6 392.9 404.8 404.5 414.9 407.6 429.4 431.4 398.2 445 410.7 402.4 424.6 428.5 404.5 425 440.6 389.1 404.1 439 400.1 433.6 431.8 400.8 396.2 402.4 396.4 439.2 438.9 433.6 431.8 399.7 391.1 396 401.7 402.4 394 410.6 422.6 433.3 403.3 439.2 404.7 409.9 399.3 434.1 420.1 403.2 430.8 417.1 425.8 436.1 393.1 420.5 439.4 398.7 419 422.9 402.8 438.9 430.4 416.9 440 424.8 432 424.4 449.1 430.9 438.9 435 412.1 411.8 402.3 439.6 483.9 440.1 402.2 419.7 396.2 401.8 411.6 424.1 414.7 427.2 411.3 433.5 431.3 419.8 422.5 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.869e-05 0.000819 0.000442 0.000234 0.001299 8.094e-05 6.357e-05 3.551e-05 6.617e-05 0.0003436 5.383e-05 0.001594 1.799e-05 5.267e-05 0.001008 0.0001208 1.021e-06 3.098e-05 7.507e-06 0.0007516 0.001213 7.962e-05 1.334e-05 0.002612 0.0003752 2.192e-05 3.19e-05 2.993e-05 2.473e-05 0.0001525 0.0003146 0.0002944 4.284e-05 2.665e-06 0.0001401 0.003355 2.034e-05 1.261e-05 0.0008561 0.0003192 0.0004081 6.124e-05 0.0006937 0.0001811 1.105e-05 0.0001287 0.0004273 0.001415 0.0003105 0.0001399 0.0008487 0.003422 0.002166 0.0004478 0.000841 4.74e-05 3.544e-05 0.0005666 4.553e-06 0.000716 0.001486 0.0001483 8.858e-06 0.0002997 6.213e-05 0.0001647 0.0001068 9.928e-06 4.139e-06 0.000296 5.88e-06 0.003785 0.0001721 0.005184 8.106e-05 0.0005904 0.0006173 3.969e-06 5.384e-05 0.001225 5.14e-05 0.0001012 1.256e-05 0.0005835 0.0006127 0.0004274 8.826e-05 1.789e-05 1.687e-06 2.402e-05 0.0004215 0.0001049 0.0003654 0.0001 2.707e-05 0.0001052 3.634e-05 7.306e-05 0.0002141 0.0007761 
Uniformity values = 
0.9377 0.9614 0.9176 0.9684 0.9726 0.9444 0.9509 0.921 0.9423 0.9227 0.942 0.9534 0.9493 0.9492 0.9278 0.9335 0.9045 0.9222 0.9138 0.9429 0.9682 0.9225 0.9052 0.9447 0.9386 0.9531 0.9483 0.9138 0.9503 0.9283 0.9041 0.9652 0.9502 0.9424 0.9504 0.8645 0.9175 0.8972 0.9521 0.9507 0.9522 0.9327 0.9597 0.8846 0.9341 0.9495 0.956 0.9486 0.9413 0.9413 0.95 0.954 0.8959 0.9472 0.9576 0.8751 0.8954 0.956 0.9527 0.9267 0.9399 0.9317 0.9476 0.9415 0.9427 0.8852 0.9213 0.9338 0.918 0.926 0.8869 0.8961 0.9462 0.9609 0.8992 0.9327 0.9235 0.8483 0.8934 0.96 0.9344 0.9633 0.8955 0.9446 0.9316 0.955 0.9522 0.8889 0.924 0.9147 0.9147 0.94 0.9461 0.9351 0.9237 0.9361 0.9096 0.9336 0.9428 0.9044 
Minimum rate values = 
2113 2.457e+04 1.389e+04 6973 3.851e+04 2473 1929 1113 2026 1.074e+04 1649 4.819e+04 546.7 1601 3.132e+04 3733 32.57 969.2 237 2.299e+04 3.612e+04 2490 425.2 7.966e+04 1.153e+04 663.7 970.4 945.1 750.9 4741 1.004e+04 8800 1301 81.61 4253 1.117e+05 639.8 405.4 2.593e+04 9687 1.236e+04 1894 2.085e+04 5907 341.5 3911 1.289e+04 4.3e+04 9517 4288 2.576e+04 1.033e+05 6.969e+04 1.364e+04 2.533e+04 1563 1142 1.71e+04 137.9 2.228e+04 4.559e+04 4592 269.7 9182 1902 5369 3345 306.8 130.1 9223 191.3 1.216e+05 5248 1.553e+05 2601 1.826e+04 1.928e+04 135 1739 3.68e+04 1587 3030 404.7 1.782e+04 1.897e+04 1.291e+04 2674 580.7 52.68 757.8 1.329e+04 3220 1.114e+04 3087 845.7 3242 1153 2258 6552 2.475e+04 
Average rate values = 
3.109e+06 4.061e+06 1.102e+07 9.881e+06 3.857e+06 1.604e+07 1.599e+07 1.537e+07 5.503e+06 1.067e+07 5.184e+06 4.872e+06 3.498e+06 3.353e+06 3.33e+06 1.123e+07 7.933e+06 9.259e+06 1.236e+07 3.534e+06 3.9e+06 3.375e+06 3.884e+06 5.396e+06 3.502e+06 1.201e+07 4.189e+06 4.062e+06 4.924e+06 4.29e+06 3.428e+06 4.031e+06 5.634e+06 7.434e+06 9.01e+06 4.009e+06 1.37e+07 2.23e+07 1.296e+07 4.81e+06 5.094e+06 3.409e+06 1.333e+07 1.943e+07 1.141e+07 3.951e+06 3.598e+06 3.537e+06 3.09e+06 4.343e+06 9.778e+06 3.165e+06 4.015e+06 4.16e+06 5.31e+06 2.045e+07 3.687e+06 1.688e+07 1.288e+07 3.584e+06 3.478e+06 4.335e+06 4.328e+06 8.667e+06 3.607e+06 5.109e+06 5.211e+06 1.11e+07 4.388e+06 1.236e+07 1.649e+07 3.761e+06 1.008e+07 4.5e+06 1.85e+07 3.745e+06 3.288e+06 1.704e+07 9.34e+06 9.213e+06 1.219e+07 1.841e+07 6.277e+06 3.333e+06 3.201e+06 5.741e+06 1.185e+07 5.017e+06 9.706e+06 1.121e+07 1.748e+07 4.187e+06 3.985e+06 9.316e+06 2.213e+07 1.308e+07 3.546e+07 1.205e+07 1.887e+07 1.123e+07 
Average illumination values = 
403.5 394.4 410.9 389.4 396.9 396.2 400.1 421.3 396.5 426.4 399.5 393.3 424.9 407.2 416.9 421.1 424 415.4 442.1 410.2 394.9 424.6 427.5 413.2 424.2 406.8 395.6 425.3 394.3 426.5 429.1 397.8 396 397.3 394.3 458.5 425.8 447.7 392.6 390.9 394.3 408.7 390.8 450.8 406.2 394.2 400.8 397.1 398.2 406.7 399.9 399.9 436 407.8 391.5 462.5 438.4 400.7 415.6 426 396.5 409.4 404.7 413.2 397.8 434.6 430.5 426.5 425.1 424.4 449.1 446.4 404.7 406.6 436.9 416.2 436 481.7 441.3 401.4 418.8 396.3 434.3 400.5 425.7 401 415 435.6 421.2 419.5 422.3 412.6 398.2 408.4 434.4 402 421.6 420.7 399.2 446.5 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.35e-05 0.000914 0.0005188 0.0002653 0.0002363 1.819e-05 9.868e-06 6.451e-05 0.0004146 7.601e-05 0.0001195 1.926e-05 2.945e-06 0.001249 0.0001155 0.0008258 2.26e-05 2.471e-05 0.0003049 0.0001104 1.324e-05 0.00258 0.0002147 1.964e-05 4.039e-05 4.024e-06 0.0001266 0.0001102 3.393e-05 0.0007402 2.637e-06 0.0002351 0.001594 2.043e-05 1.656e-05 0.002284 0.0002277 0.0001875 0.0002114 0.000566 3.494e-05 2.154e-05 0.0004517 0.001165 5.608e-05 0.0001314 0.0005763 0.008895 0.001089 6.801e-05 8.459e-05 0.0001362 0.0002992 1.352e-05 0.0007558 0.001911 0.000279 0.0002125 0.0005869 0.000105 0.0002068 5.634e-05 1.88e-06 0.0002432 7.274e-06 0.001785 0.0001609 0.001266 0.0002364 0.0009387 0.0001797 3.295e-06 0.0002367 5.985e-05 4.158e-05 2.655e-05 0.0002395 0.0006401 0.0002539 7.169e-05 1.793e-05 1.723e-06 0.0006713 2.213e-05 0.0001657 1.592e-05 2.703e-05 0.0001094 7.367e-05 0.0001264 0.0004104 0.000729 0.0001213 4.081e-05 1.74e-05 0.0007659 8.673e-05 0.0006124 0.0001208 0.0007438 
Uniformity values = 
0.9466 0.9677 0.9634 0.9599 0.9621 0.9555 0.9521 0.9162 0.927 0.9484 0.9547 0.9387 0.9292 0.9467 0.9315 0.923 0.9042 0.9605 0.9584 0.9269 0.9144 0.9443 0.9379 0.9656 0.9482 0.8949 0.9429 0.9194 0.932 0.9553 0.9459 0.9571 0.8736 0.9194 0.9081 0.9363 0.9477 0.9419 0.9599 0.9555 0.935 0.9366 0.9418 0.9495 0.9481 0.9469 0.9217 0.955 0.9491 0.9053 0.9467 0.9294 0.9551 0.9592 0.9284 0.9404 0.9552 0.9576 0.914 0.9031 0.8941 0.9357 0.9195 0.9223 0.9132 0.8985 0.9459 0.9564 0.9131 0.9637 0.9157 0.9072 0.9565 0.9478 0.9692 0.9471 0.9455 0.9329 0.9502 0.9308 0.8998 0.9016 0.9454 0.9584 0.9531 0.9512 0.915 0.9541 0.9362 0.9554 0.9599 0.9415 0.9256 0.9236 0.9075 0.9601 0.928 0.9657 0.9417 0.9517 
Minimum rate values = 
2240 2.724e+04 1.553e+04 7974 7087 549.2 299.1 2031 1.29e+04 2312 3611 592 91.44 3.804e+04 3577 2.58e+04 721.1 742.4 9178 3436 417.7 7.873e+04 6604 586.8 1229 129.7 3874 3457 1050 2.235e+04 80.44 7085 5.261e+04 641.1 526.3 7.031e+04 6933 5745 6353 1.709e+04 1078 663.5 1.384e+04 3.539e+04 1707 4004 1.804e+04 2.675e+05 3.31e+04 2168 2578 4228 9038 406.8 2.348e+04 5.857e+04 8426 6403 1.852e+04 3353 6672 1737 59 7608 229.8 5.727e+04 4909 3.818e+04 7468 2.809e+04 5661 104.8 7140 1822 1238 808.9 7309 1.979e+04 7709 2222 574.8 55.15 2.048e+04 666.4 5016 483 852.3 3309 2270 3816 1.233e+04 2.233e+04 3782 1275 553.1 2.301e+04 2697 1.829e+04 3702 2.254e+04 
Average rate values = 
2.879e+06 4.177e+06 3.826e+06 7.63e+06 3.326e+06 6.023e+06 1.287e+07 4.493e+06 1.144e+07 5.018e+06 4.517e+06 3.374e+06 2.843e+06 3.406e+06 8.287e+06 4.817e+06 1.251e+07 8.28e+06 2.916e+06 3.138e+06 3.546e+06 4.874e+06 3.22e+06 1.234e+07 2.932e+06 3.87e+06 6.841e+06 3.983e+06 3.153e+06 3.527e+06 6.601e+06 9.187e+06 3.721e+06 1.293e+07 1.716e+07 1.35e+07 5.7e+06 3.236e+06 6.739e+06 4.661e+06 1.079e+07 3.341e+06 3.47e+06 3.274e+06 2.748e+06 3.613e+06 3.479e+06 2.728e+06 8.516e+06 1.084e+07 7.413e+06 3.117e+06 8.263e+06 3.178e+06 3.165e+06 2.732e+06 6.803e+06 3.291e+06 1.095e+07 3.129e+06 3.713e+06 7.35e+06 7.398e+06 1.186e+07 1.149e+07 3.504e+06 7.309e+06 4.198e+06 4.318e+06 3.6e+06 1.801e+07 6.184e+06 7.415e+06 1.534e+07 1.775e+07 3.05e+06 3.101e+06 3.002e+06 4.136e+06 1.445e+07 4.48e+06 2.476e+07 1.143e+07 9.769e+06 3.324e+06 9.324e+06 2.247e+07 1.374e+07 6.856e+06 6.748e+06 2.036e+07 4.676e+06 3.173e+06 6.632e+06 1.127e+07 3.098e+06 3.799e+06 3.367e+06 2.896e+06 3.241e+06 
Average illumination values = 
397.8 392 388.4 386.7 397.7 391.5 400.2 412.3 403.4 396.9 392.8 418 419.7 396.9 426.8 422.2 433.9 395.5 401.4 422.5 422.8 413.4 424 386.1 396.2 432.7 397.2 430.2 420.7 393.7 398 391.5 453.5 424.9 431.5 400.2 405.7 405.1 397.7 391 409.4 400 400 396.7 395.4 404.3 419.1 408.6 392.4 430 402.7 415 395.6 392 425.3 396.3 398.5 399.9 431.7 422.5 439.3 421.8 424.1 425.9 435.5 445.2 404.8 407.2 431.2 396.6 436.9 428.5 404.3 405.2 389.1 399.2 400.1 419.8 422.7 408.7 431.2 431.4 405.2 397.4 393.3 400.9 436.4 394.5 400.6 396.6 398.6 408.5 413.4 406.5 428.4 390.6 422.7 387.6 395.8 398.6 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.723e-05 0.0001332 0.0006695 0.001305 9.448e-05 1.504e-05 2.522e-06 0.0008292 4.446e-05 0.0003282 5.36e-06 2.875e-06 0.001253 0.0001195 0.0001 7.554e-06 0.0007333 0.0001786 9.605e-05 0.001082 0.002045 1.064e-05 5.354e-05 4.095e-06 0.0001091 8.32e-06 0.000311 8.024e-05 3.737e-06 0.0001648 9.193e-05 0.0001333 2.805e-05 0.0002661 8.232e-05 0.0003684 0.0005946 5.236e-06 0.0001357 0.001097 0.000317 4.62e-05 0.0001932 0.00345 0.0002558 4.068e-05 0.0001039 9.549e-05 0.0002994 5.646e-06 0.0008781 0.0001488 8.338e-06 0.0006329 7.076e-05 0.0001727 6.175e-05 3.362e-06 0.0002474 7.694e-06 0.0007644 0.0001764 0.001518 0.0001906 0.0007391 9.43e-06 5.965e-05 0.0004035 2.249e-05 1.737e-05 0.0003769 0.0001412 0.0002472 8.46e-06 1.968e-05 1.409e-05 0.0004391 0.0001589 3.31e-05 0.0003424 2.231e-05 2.108e-06 5.016e-05 0.0002251 0.0001779 0.0001054 5.671e-05 3.297e-05 0.0002294 0.0001283 0.0002991 0.0003786 0.0002908 2.517e-05 0.0003295 6.406e-05 0.0001517 0.0001104 0.0002349 3.303e-05 
Uniformity values = 
0.9488 0.9555 0.965 0.9586 0.9521 0.95 0.9407 0.9661 0.9302 0.9698 0.9503 0.9389 0.9467 0.9263 0.9338 0.8919 0.9329 0.9633 0.9226 0.9394 0.9377 0.9597 0.9508 0.9018 0.9476 0.9241 0.9512 0.9623 0.9399 0.9033 0.9014 0.9319 0.9553 0.9409 0.9485 0.9618 0.9583 0.9279 0.9652 0.9552 0.9382 0.916 0.9327 0.9539 0.8994 0.9183 0.9547 0.9285 0.9602 0.95 0.9298 0.9551 0.9175 0.9505 0.9558 0.8889 0.9262 0.9435 0.9257 0.9234 0.9031 0.9501 0.9487 0.941 0.9594 0.8659 0.9191 0.9562 0.9404 0.9556 0.9445 0.9304 0.9587 0.9251 0.905 0.8895 0.9218 0.9586 0.9391 0.9546 0.9287 0.9015 0.9392 0.946 0.942 0.9304 0.9626 0.9126 0.933 0.9437 0.9304 0.9617 0.9053 0.9421 0.9558 0.9531 0.9501 0.9432 0.9281 0.9626 
Minimum rate values = 
828.2 4022 2.001e+04 3.924e+04 2863 456.8 77.35 2.475e+04 1379 9765 162.7 88.37 3.815e+04 3722 3090 244.4 2.267e+04 5350 3004 3.32e+04 6.285e+04 319.9 1625 131 3323 259.8 9434 2406 114.7 5263 2943 4128 847.3 8160 2504 1.105e+04 1.79e+04 162.8 4058 3.312e+04 9746 1455 5977 1.042e+05 8207 1278 3139 2967 8995 171.5 2.724e+04 4494 262.2 1.921e+04 2136 5605 1924 102.8 7710 240.4 2.441e+04 5355 4.614e+04 5845 2.222e+04 314.3 1873 1.217e+04 690.1 524.6 1.151e+04 4379 7438 263.9 627.6 457.2 1.374e+04 4784 1017 1.035e+04 693.2 67.46 1541 6864 5449 3268 1700 1042 7094 3923 9274 1.136e+04 9268 771 9945 1939 4608 3376 7302 990.2 
Average rate values = 
2.663e+06 1.095e+07 4.152e+06 6.882e+06 1.174e+07 1.436e+07 3.336e+06 3.596e+06 7.189e+06 5.358e+06 3.03e+06 2.604e+06 3.165e+06 1.119e+07 5.846e+06 1.287e+07 2.978e+06 3.41e+06 3.106e+06 2.612e+06 3.056e+06 8.227e+06 2.922e+06 3.629e+06 5.059e+06 3.756e+06 2.821e+06 3.299e+06 9.512e+06 4.164e+06 6.68e+06 7.374e+06 1.21e+07 8.963e+06 1.308e+07 2.69e+06 4.324e+06 8.911e+06 3.48e+06 2.888e+06 8.221e+06 2.752e+06 4.005e+06 2.739e+06 3.004e+06 1.554e+07 5.531e+06 2.89e+06 7.564e+06 7.708e+06 2.648e+06 7.661e+06 5.605e+06 3.296e+06 3.353e+06 4.216e+06 3.035e+06 7.289e+06 1.099e+07 1.414e+07 3.209e+06 9.574e+06 3.052e+06 6.853e+06 3.211e+06 3.886e+06 1.146e+07 9.149e+06 1.635e+07 2.822e+06 2.722e+06 2.784e+06 3.655e+06 1.449e+07 2.859e+06 3.516e+06 2.06e+07 2.758e+06 8.149e+06 3.339e+06 8.14e+06 2.607e+07 1.138e+07 2.039e+07 4.358e+06 2.804e+06 5.812e+06 3.36e+06 3.29e+06 3.001e+06 6.71e+06 4.665e+06 3.887e+06 7.863e+06 1.521e+07 6.172e+06 1.102e+07 3.608e+06 3.221e+06 2.799e+06 
Average illumination values = 
396.1 391.9 387.9 387.6 397.9 398.5 404.1 386.2 428.5 386.7 424.5 415.3 396.9 419 422.1 439.8 409.2 394.4 433 411 425.2 402.7 394.4 429.3 396.4 412.7 408.6 391.1 401.8 445.5 432.1 416.7 391.3 402.1 401.9 395.7 389.8 412.4 385.7 400.1 402 420.9 403.2 400.7 433.2 423.7 395.2 415 393.5 412.1 425.2 394.6 427.7 397.4 391.9 432.5 430.3 412.8 424.4 430.7 440.6 397.3 404.4 403.6 399.1 466 429 400.1 412.3 394.9 400.5 419.7 417.8 411.2 428.3 450.8 418.8 398.9 411.8 397.1 407.7 434.9 417.5 397.8 408.3 411 391.7 422.1 417.3 407.2 405.7 390.5 435.3 412.5 400.2 406.6 407.5 399.5 429.6 392.5 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.565e-05 2.459e-06 0.000432 0.0001494 1.427e-05 1.02e-05 6.595e-05 8.327e-05 0.0001083 8.991e-06 3.009e-06 0.001334 0.000122 9.098e-05 8.073e-06 0.0001975 0.0001894 1.517e-05 0.001694 0.0003396 1.114e-05 3.161e-05 2.91e-05 7.99e-05 3.284e-05 8.098e-05 3.975e-06 0.0001332 1.783e-05 3.258e-05 0.001687 9.854e-05 6.782e-05 0.0005925 0.0003447 0 0.0004455 0.0003654 4.619e-05 0.0002201 1.885e-05 8.739e-05 7.518e-05 5.573e-05 3.687e-05 1.093e-05 0.0003962 0.0004634 0.000125 7.857e-05 6.715e-05 0.0001622 6.187e-05 3.443e-06 0.0002492 1.863e-05 0.0009658 0.000407 0.0001838 0.0009749 4.126e-05 7.61e-06 0.0003402 2.121e-05 1.74e-05 0.0002111 0.000716 0.0001073 1.715e-05 1.838e-06 2.549e-05 2.252e-05 3.382e-05 8.702e-05 5.677e-05 2.035e-06 2.366e-05 0.0002253 0.0001807 0.0001047 0.0001548 4.51e-05 6.324e-05 0.0006323 7.42e-05 0.0002643 5.705e-05 0.0001442 0.0003172 0.0001528 0.0001107 0.0002349 3.958e-05 4.572e-05 0.0001532 0.0002716 0.0002143 2.206e-05 0.003136 1.44e-06 
Uniformity values = 
0.9511 0.9562 0.9696 0.9557 0.9555 0.9544 0.9215 0.9454 0.9585 0.9643 0.9651 0.9264 0.9316 0.9366 0.9026 0.9494 0.9601 0.9173 0.9347 0.9424 0.9748 0.9206 0.9673 0.9254 0.9415 0.9645 0.9625 0.9186 0.9053 0.9123 0.93 0.9368 0.9467 0.9715 0.9528 0.9432 0.9351 0.9446 0.9193 0.9536 0.954 0.9342 0.9139 0.9055 0.9233 0.9629 0.9378 0.9538 0.9242 0.9568 0.9574 0.8894 0.9249 0.9439 0.9264 0.9388 0.9322 0.9621 0.9268 0.9636 0.9042 0.9151 0.9628 0.9493 0.9567 0.9445 0.9245 0.9532 0.9175 0.9394 0.9268 0.9534 0.9578 0.9509 0.9397 0.8984 0.9345 0.946 0.9422 0.9376 0.9749 0.9149 0.9424 0.9681 0.9645 0.9466 0.9166 0.9671 0.9532 0.9401 0.945 0.9267 0.9702 0.9322 0.9235 0.9475 0.9571 0.9487 0.9503 0.9218 
Minimum rate values = 
778 74.19 1.285e+04 4510 430.8 308.2 2065 2541 3260 269 89.97 4.153e+04 3779 2803 258.1 6003 5690 477.1 5.224e+04 1.04e+04 329.6 990.6 867.9 2491 1007 2422 119.2 4184 568.1 1030 5.228e+04 3035 2067 1.759e+04 1.044e+04 0 1.374e+04 1.116e+04 1450 6660 570.2 2699 2373 1776 1152 327.6 1.219e+04 1.402e+04 3903 2369 2024 5261 1930 105.3 7760 572.5 2.988e+04 1.22e+04 5720 2.918e+04 1317 240 1.019e+04 644.8 524.8 6448 2.234e+04 3247 539.2 56.46 793.5 681.6 1019 2640 1743 65.35 730.5 6871 5534 3221 4582 1422 1936 1.884e+04 2220 8054 1796 4303 9600 4690 3381 7313 1177 1415 4786 8270 6460 670.8 9.507e+04 45.08 
Average rate values = 
2.419e+06 8.027e+06 3.15e+06 3.151e+06 1.209e+07 1.385e+07 4.001e+06 4.814e+06 6.156e+06 2.587e+06 3.097e+06 2.504e+06 1.15e+07 4.361e+06 1.735e+07 2.801e+06 2.53e+06 2.982e+06 4.177e+06 2.926e+06 2.993e+06 2.946e+06 5.28e+06 3.56e+06 2.646e+06 3.094e+06 8.08e+06 6.583e+06 1.675e+07 5.441e+06 1.353e+07 4.86e+06 2.563e+06 1.027e+07 7.425e+06 3.047e+06 3.132e+06 6.082e+06 2.517e+06 3.872e+06 2.53e+06 3.085e+06 9.383e+06 1.522e+07 2.793e+06 1.15e+07 2.746e+06 2.361e+06 7.897e+06 2.934e+06 3.071e+06 3.334e+06 2.836e+06 7.266e+06 1.172e+07 3.123e+06 3.89e+06 2.882e+06 3.277e+06 2.394e+06 1.657e+07 5.401e+06 7.984e+06 9.913e+06 2.63e+06 2.538e+06 2.707e+06 2.962e+06 3.519e+06 1.11e+07 7.43e+06 9.543e+06 2.881e+06 8.354e+06 3.174e+06 2.581e+07 1.131e+07 1.952e+07 4.084e+06 2.76e+06 1.015e+07 3.096e+06 3.393e+06 2.945e+06 2.404e+06 2.925e+06 2.828e+06 1.546e+07 5.52e+06 1.148e+07 3.369e+06 3.006e+06 2.795e+06 4.858e+06 1.659e+07 2.729e+06 2.995e+06 5.012e+06 2.434e+06 1.148e+07 
Average illumination values = 
395.1 392 386.3 390.5 390.1 396.4 412 407.4 391.8 390.1 388 416.8 416.6 418.2 434.6 405.1 400 422.2 411.4 420.5 386.6 422.1 387.2 422.6 416.4 390.2 385.7 422.4 434.6 421.6 399.6 409.9 404.6 386.7 396 397.2 405.3 397.2 419.4 388.2 400.2 410.2 420.1 443.1 422.7 391.2 421.9 392.8 421.7 399.8 391.2 432.3 430 412.2 421.7 405.1 414 394.1 409.4 396.6 433.9 425.3 400.3 408.4 394.4 400.5 414.1 412.6 423.5 411.3 414.2 392.6 391.4 401.3 401.5 437 416 397.8 408.2 409.4 392.7 421.1 412.2 386.6 386.4 396.3 437 399.7 404.4 409.5 398.8 429.7 387.3 411.4 412.5 411.9 396.6 392.9 395.4 418.1 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.571e-05 2.492e-06 0.0002524 0.0002223 1.79e-05 8.336e-05 0.0005482 4.775e-05 4.956e-05 0.0001138 0.0009561 0.0002504 9.536e-05 8.103e-06 0.0003048 0.0001338 4.195e-06 0.00142 1.081e-05 4.954e-05 6.265e-06 8.746e-05 3.531e-06 0.0004263 3.109e-06 0.000274 2.74e-05 3.259e-05 0.0002265 0.0001486 8.131e-05 0.000494 5.491e-06 7.403e-05 0.001507 5.559e-05 0.0001531 0.00186 0.000308 6.858e-05 6.608e-05 3.045e-05 1.095e-05 0.0003363 0.000518 1.002e-05 0.0006716 6.294e-05 4.057e-05 1.486e-05 3.288e-05 9.159e-06 0.0006833 0.0001274 0.0001981 0.001038 3.958e-05 8.286e-06 0.0002667 2.185e-06 3.293e-05 7.712e-05 9.618e-05 0.0001155 6.836e-06 1.684e-05 2.22e-05 0.0001306 1.597e-05 5.695e-05 2.053e-06 2.386e-05 0.0001123 1.968e-05 6.071e-05 1.144e-05 0.0003023 0.0001368 0.0003839 0.0002672 6.473e-05 0.0002121 0.000349 4.521e-05 0.0001365 0.0002413 2.061e-05 0.0001233 7.112e-05 0.0002615 3.854e-07 0.0007705 0.0005996 0 0.001076 0.0002441 0.0003055 0.0001497 0.0005305 1.938e-06 
Uniformity values = 
0.9511 0.9604 0.9684 0.9541 0.9656 0.9419 0.9667 0.9339 0.9533 0.9683 0.9471 0.9593 0.9352 0.9024 0.952 0.962 0.9159 0.9456 0.9337 0.9752 0.9335 0.9285 0.9108 0.9632 0.9545 0.94 0.905 0.918 0.9143 0.9551 0.9627 0.9662 0.9365 0.9661 0.9581 0.9617 0.9604 0.9245 0.9359 0.9249 0.9448 0.9228 0.9627 0.9384 0.9556 0.9277 0.9673 0.9348 0.9012 0.9571 0.9295 0.9445 0.9054 0.9588 0.9491 0.9647 0.9094 0.9272 0.9564 0.9699 0.9502 0.9333 0.9533 0.9359 0.9106 0.91 0.9596 0.9608 0.9519 0.9399 0.9042 0.9395 0.9666 0.9421 0.9379 0.9161 0.948 0.9441 0.9353 0.9615 0.9242 0.9558 0.9626 0.9415 0.9616 0.9303 0.9619 0.9595 0.9353 0.9469 0.9386 0.9481 0.9719 0.9245 0.9675 0.9381 0.9474 0.9288 0.9481 0.9164 
Minimum rate values = 
780 74.86 7518 6721 534.8 2553 1.636e+04 1475 1500 3392 2.911e+04 7530 2942 259.1 9238 4013 132.2 4.329e+04 333.9 1466 193.6 2718 111.9 1.277e+04 93.99 8408 873.6 1024 7148 4488 2437 1.475e+04 169.2 2211 4.535e+04 1668 4599 5.798e+04 9494 2140 2018 952.1 328.2 1.034e+04 1.564e+04 311.6 2.003e+04 1943 1299 448.1 1021 279.8 2.177e+04 3835 6022 3.104e+04 1256 257.9 8046 65.01 1000 2384 2911 3560 216.6 534 667.5 3922 484.1 1748 65.51 732.9 3352 602.7 1868 360.3 9199 4180 1.184e+04 8016 2021 6401 1.046e+04 1385 4094 7482 618.1 3706 2194 7969 11.85 2.344e+04 1.78e+04 0 3.207e+04 7507 9303 4649 1.614e+04 61.01 
Average rate values = 
2.265e+06 7.857e+06 6.736e+06 2.788e+06 9.224e+06 3.33e+06 3.187e+06 8.317e+06 3.802e+06 3.138e+06 2.545e+06 2.62e+06 4.531e+06 1.711e+07 2.268e+06 2.459e+06 2.554e+06 7.048e+06 3.331e+06 2.404e+06 2.843e+06 3.243e+06 2.448e+06 2.921e+06 1.008e+07 2.703e+06 5.57e+06 5.023e+06 2.971e+06 2.591e+06 2.316e+06 8.378e+06 9.502e+06 3.284e+06 2.231e+06 2.207e+06 3.398e+06 2.475e+06 2.603e+06 8.412e+06 1.031e+07 2.619e+06 1.099e+07 2.571e+06 2.213e+06 9.08e+06 2.512e+06 2.317e+06 3.041e+06 6.42e+06 3.01e+06 1.011e+07 2.822e+06 2.776e+06 2.706e+06 2.275e+06 1.104e+07 6.325e+06 2.542e+06 1.291e+07 2.493e+06 5.577e+06 3.352e+06 5.089e+06 2.456e+06 3.752e+06 8.123e+06 2.684e+06 7.764e+06 2.982e+06 2.551e+07 1.089e+07 1.571e+07 3.663e+06 2.798e+06 9.381e+06 2.684e+06 2.713e+06 3.962e+06 2.614e+06 3.309e+06 2.773e+06 6.862e+06 1.107e+07 4.099e+06 2.867e+06 2.323e+06 5.682e+06 1.17e+07 2.453e+06 2.75e+06 2.34e+06 2.766e+06 2.916e+06 2.47e+06 2.375e+06 2.708e+06 8.896e+06 2.702e+06 6.506e+06 
Average illumination values = 
395.1 390.7 386 395.3 387.3 395.2 385.8 412.6 393.1 386.8 408.4 386.4 416.7 434.5 404 399.2 421.9 404.5 434.2 384.5 405.8 422.5 429.8 390.4 388.9 413 430.4 419 413.1 392.8 395.9 386.9 408.6 385.3 399.9 389.8 398.6 418.8 407 419.8 412 422.6 391.2 420.7 390 416.5 391.3 412.4 435.8 409.2 434.6 412.5 438.4 387.7 399.1 394.1 430.6 419.7 400 388.5 397.9 410.1 396 406.2 425.7 440.6 392 390.1 400.6 401.4 436.1 416.1 396.2 409.5 407.5 424.4 406.5 405.7 404.4 395.1 420.1 408.8 400.5 408.9 391.5 428.3 395.8 392.8 407.7 412.2 407.6 396.2 390.5 409.8 384.1 398.2 391.6 427.1 402.2 425.7 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.52e-05 2.68e-06 0.0002593 0.0002168 1.59e-05 2.934e-06 9.02e-05 0.0001249 6.051e-06 4.068e-06 0.0001497 1.355e-06 4.133e-06 0.0001956 0.0001654 4.088e-06 0.001849 1.43e-05 2.441e-06 1.806e-05 8.621e-05 3.391e-05 9.636e-06 0.0002529 0.0003766 5.542e-05 2.847e-05 0.000112 7.34e-05 0.0004941 0 7.784e-05 0.0009992 5.842e-05 0.0002144 2.469e-05 0.0009581 6.906e-05 9.947e-05 2.392e-05 7.044e-05 0.000551 9.691e-06 0.0006419 6.797e-05 4.022e-05 1.366e-05 6.848e-05 1.555e-05 0.0004803 0.0006671 0.0001907 0.0006255 3.951e-06 0.0002376 1.24e-05 1.732e-05 0.0001927 0.0001199 0.0001196 4.266e-06 2.977e-05 2.219e-05 3.351e-05 0.0001798 2.42e-05 4.475e-05 0.0005874 0.0001293 5.138e-05 1.394e-05 0.000145 0.0001316 0.0001922 0.0002991 6.409e-05 4.781e-05 6.628e-05 0.0001036 0.0002994 1.527e-05 1.422e-05 0.0001137 0.0002277 8.071e-05 6.791e-05 0.000137 0 3.823e-05 0.0002649 0.0003079 6.08e-05 7.83e-05 8.891e-06 0.0003892 0.0002313 0.001226 6.95e-06 9.318e-05 9.942e-07 
Uniformity values = 
0.9589 0.9621 0.9685 0.9514 0.9451 0.9195 0.9311 0.9608 0.9404 0.9474 0.9449 0.9444 0.9072 0.9521 0.962 0.9031 0.9467 0.9747 0.9434 0.951 0.9382 0.9441 0.9619 0.956 0.8832 0.9352 0.9561 0.9589 0.9563 0.9658 0.9365 0.9636 0.9466 0.941 0.959 0.958 0.9521 0.9416 0.9416 0.965 0.9169 0.9588 0.9267 0.9557 0.9348 0.9015 0.9604 0.9378 0.9553 0.9411 0.9541 0.9183 0.9378 0.9259 0.9608 0.9461 0.9663 0.9323 0.9535 0.9411 0.9106 0.9114 0.9544 0.966 0.9668 0.9545 0.9511 0.9609 0.9587 0.9415 0.9652 0.9217 0.9307 0.9354 0.9686 0.9055 0.966 0.9573 0.9363 0.9467 0.9487 0.9307 0.9367 0.9567 0.9624 0.9285 0.9366 0.9325 0.9616 0.9419 0.9479 0.9644 0.9527 0.9317 0.953 0.9621 0.9593 0.9388 0.9381 0.9293 
Minimum rate values = 
758.4 80.38 7723 6575 485.5 92.08 2795 3751 185.7 123.9 4571 41.38 131.4 5927 4962 130.6 5.63e+04 423.4 74.67 547.9 2651 1036 289 7633 1.23e+04 1710 859.3 3370 2215 1.476e+04 0 2331 3.044e+04 1791 6450 743.7 2.902e+04 2116 3048 715.1 2217 1.658e+04 301.8 1.937e+04 2098 1287 410.5 2107 469.7 1.472e+04 2.017e+04 5991 1.924e+04 123.1 7135 378.1 517.3 5964 3629 3667 135.2 942.6 670.9 1001 5367 731.5 1358 1.763e+04 3891 1575 416.7 4539 4080 5928 8910 2042 1428 1998 3191 9123 464.4 440.9 3503 6865 2420 2110 4219 0 1147 8114 9370 1819 2371 275.4 1.178e+04 6937 3.684e+04 213.6 2866 30.87 
Average rate values = 
2.124e+06 6.456e+06 5.999e+06 2.647e+06 1.109e+07 3.221e+06 5.516e+06 5.203e+06 2.667e+06 2.228e+06 9.297e+06 4.676e+06 1.011e+07 2.44e+06 2.184e+06 2.269e+06 2.613e+06 6.01e+06 5.62e+06 6.612e+06 3.365e+06 2.36e+06 9.098e+06 1.056e+07 2.945e+06 6.39e+06 1.115e+07 5.716e+06 2.322e+06 7.941e+06 9.01e+06 3.258e+06 2.542e+06 2.133e+06 3.246e+06 2.051e+06 7.021e+06 7.413e+06 2.505e+06 7.082e+06 2.267e+06 2.036e+06 7.362e+06 2.537e+06 2.164e+06 2.834e+06 2.154e+06 1.317e+07 2.418e+06 2.519e+06 3.242e+06 3.503e+06 2.259e+06 5.666e+06 5.714e+06 9.418e+06 2.24e+06 2.179e+06 2.441e+06 5.225e+06 2.308e+06 3.63e+06 7.865e+06 2.49e+06 2.6e+06 8.683e+06 4.901e+06 2.498e+06 2.733e+06 2.409e+06 8.636e+06 2.484e+06 2.461e+06 5.246e+06 2.557e+06 2.746e+06 9.816e+06 5.603e+06 1.04e+07 2.195e+06 2.267e+06 1.573e+07 3.083e+06 2.281e+06 2.731e+06 8.431e+06 2.303e+06 2.88e+06 2.451e+06 2.241e+06 2.56e+06 3.433e+06 2.211e+06 2.471e+06 4.826e+06 2.016e+06 2.555e+06 3.377e+06 2.4e+06 4.915e+06 
Average illumination values = 
390.9 386.4 384.7 395.8 397.4 410.8 401.6 390.2 416.1 411.2 400.5 411.3 432.4 404 399.2 433.4 421.1 384.7 399.4 391 416.8 415.3 391.4 388.1 448.5 415.3 391.3 400.4 400.4 387.1 408.6 386.3 404.3 406.9 386 398.5 391.1 410.2 409.3 391.5 441.3 390.7 420.5 395.2 412.4 435.6 407.7 418.5 398.1 412.4 400.5 424.5 423.7 419.7 401.6 407.7 390.6 411.3 395.3 404 425.7 437.2 392.2 388 392.1 394.2 393.8 386.2 401.2 406.2 389.5 420.4 421.6 404.3 387.8 430.3 400.2 402.6 406 410.2 404.2 427.3 401 405.6 394.4 409.8 407.3 406.3 386.5 396.5 391.4 391.7 400.2 410.4 393.8 391.1 389.8 409.8 413.8 416.2 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.691e-05 2.697e-06 0.0002821 6.718e-05 2.002e-06 6.091e-05 4.714e-05 5e-05 2.908e-06 0.0007743 1.098e-06 5.193e-05 1.944e-05 0.0001716 4.633e-06 0.001722 1.449e-05 3.699e-06 2.583e-05 1.036e-05 8.673e-05 2.919e-06 0.0002708 4.049e-05 1.757e-05 8.028e-05 5.328e-05 8.511e-05 3.401e-05 2.157e-05 0.0006576 6.536e-05 0.0002145 1.924e-05 0.0003701 8.96e-05 1.026e-05 1.724e-05 0.0003521 5.058e-05 7.185e-06 6.955e-05 5.178e-05 7.933e-06 3.369e-06 1.657e-05 0.000517 0.0009531 0.0001778 0.0005334 3.67e-06 1.521e-05 2.437e-06 2.409e-05 5.142e-05 0.0001027 1.776e-05 3.051e-06 0.0007071 8.027e-05 2.607e-05 2.5e-05 4.693e-06 0.0005885 0.0001296 0.0001582 1.809e-05 0.0003145 7.103e-05 5.16e-05 0.0001342 3.514e-05 0.0003229 6.911e-05 0.0001361 0.0001867 0.0001565 1.124e-05 4.242e-05 7.754e-05 0.0001238 6.038e-05 0 0.0002403 3.927e-05 9.904e-05 0.0001093 3.51e-06 3.952e-05 0.0001458 1.789e-05 6.025e-06 9.84e-05 1.096e-06 4.6e-05 8.819e-06 2.561e-05 0.0001474 0.0004789 0.0001432 
Uniformity values = 
0.9672 0.9661 0.9656 0.955 0.9551 0.9425 0.9358 0.9542 0.9687 0.9326 0.9249 0.9589 0.9445 0.9585 0.9153 0.9498 0.9775 0.921 0.9717 0.9284 0.9703 0.9601 0.9436 0.9407 0.9494 0.9454 0.9553 0.9676 0.9534 0.9658 0.9564 0.9565 0.9587 0.9604 0.9698 0.9722 0.9526 0.9666 0.9419 0.9505 0.9441 0.9677 0.8902 0.9461 0.9295 0.963 0.9338 0.959 0.9202 0.9396 0.9251 0.9564 0.9656 0.9416 0.9318 0.9639 0.917 0.9276 0.9619 0.9689 0.9559 0.9611 0.9489 0.962 0.9592 0.952 0.9205 0.9548 0.9429 0.9446 0.9577 0.9237 0.9724 0.9551 0.9639 0.9495 0.9637 0.9484 0.9396 0.9596 0.9292 0.9451 0.9398 0.9546 0.945 0.9596 0.9421 0.9469 0.94 0.9525 0.9725 0.9156 0.9266 0.9441 0.9533 0.9541 0.9325 0.957 0.9561 0.9317 
Minimum rate values = 
802.8 80.55 8427 2030 60.47 1865 1453 1512 86.63 2.395e+04 34.27 1563 593.9 5166 146 5.225e+04 427.7 115.9 767.1 321.8 2579 87.72 8281 1242 533.8 2450 1609 2538 1029 644.3 1.983e+04 1971 6456 577.9 1.101e+04 2659 310.7 514.5 1.078e+04 1535 219.6 2074 1678 241.9 104.6 496.5 1.597e+04 2.866e+04 5575 1.638e+04 114.5 458.9 72.81 738.1 1592 3073 558.7 94.89 2.12e+04 2390 787 750.5 142.7 1.765e+04 3897 4796 567.2 9502 2174 1576 4042 1098 9581 2088 4074 5673 4686 342 1302 2332 3844 1843 0 7264 1199 2978 3346 107 1213 4416 530.9 189.9 3064 33.5 1392 266.7 792.4 4443 1.445e+04 4434 
Average rate values = 
2.041e+06 6.163e+06 6.067e+06 1.005e+07 1.494e+07 1.988e+06 6.959e+06 3.427e+06 2.474e+06 2.102e+06 6.163e+06 2.804e+06 2.294e+06 2.075e+06 2.26e+06 2.412e+06 5.906e+06 2.319e+06 5.094e+06 2.583e+06 2.791e+06 6.025e+06 2.349e+06 2.623e+06 1.198e+07 7.1e+06 2.429e+06 1.652e+07 6.469e+06 2.683e+06 1.985e+06 2.062e+06 3.069e+06 2.042e+06 2.582e+06 4.03e+06 2.123e+06 2.763e+06 2.059e+06 3.601e+06 2.391e+06 2.607e+06 2.516e+06 2.306e+06 2.706e+06 2.32e+06 3.565e+06 2.337e+06 2.967e+06 2.133e+06 5.962e+06 6.291e+06 6.465e+06 3.073e+06 2.06e+06 2.657e+06 3.027e+06 2.23e+06 8.877e+06 2.504e+06 2.402e+06 9.241e+06 4.144e+06 2.357e+06 2.584e+06 2.255e+06 2.592e+06 2.426e+06 2.427e+06 3.508e+06 2.504e+06 2.404e+06 2.535e+06 6.437e+06 3.611e+06 2.163e+06 2.057e+06 3.342e+06 2.405e+06 2.348e+06 2.442e+06 7.109e+06 2.517e+06 8.156e+06 2.041e+06 5.069e+06 2.047e+06 3.474e+06 2.39e+06 2.108e+06 2.737e+06 2.51e+06 2.299e+06 6.047e+06 2.804e+06 1.19e+07 2.548e+06 2.021e+06 2.131e+06 2.218e+06 
Average illumination values = 
387.5 387.5 385.6 396.7 395.4 397.2 411.8 392.7 386.6 414.1 414.2 392.7 403.6 398.4 422.9 417.6 383.6 416.6 385.4 414.5 391.4 392 411 404.1 411.6 400.2 399 397.1 395.7 385.4 399.4 400.3 386.1 397.6 394 388.2 402.2 388.9 418 403 396.9 387.1 431.9 417.6 434.6 394.9 413.3 394.3 423.6 423 420.5 399.9 395 400.7 413.7 404.6 422.2 422.7 390.8 386.9 396.6 393.4 395.2 386.3 401 400.8 420.3 402.2 405.8 399.7 391.7 430.9 389.8 406.9 389.4 409.1 395.2 395.1 420.8 396.1 409.2 403.9 403.2 389.9 396.2 397 416.6 397.2 398.9 401.4 392.5 422.3 417.9 409.7 389.8 398.9 415.1 392.2 394.8 407.4 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.864e-05 2.768e-06 2.926e-05 1.672e-05 3.153e-06 0.0001342 4.974e-05 6.324e-06 3.201e-06 0.000277 4.259e-05 1.28e-05 0.0001167 1.893e-05 0.00267 1.182e-05 3.704e-06 1.962e-05 9.956e-06 0.0001263 4.076e-06 0.0001117 3.366e-05 1.905e-05 0.0002193 9.119e-05 7.416e-05 0 0.0003361 3.239e-05 0.0001916 9.179e-06 0.0004642 0 1.07e-05 1.748e-05 0.0003349 1.509e-05 9.619e-05 7.683e-05 3.838e-05 4.623e-06 6.009e-06 0.000146 7.145e-05 0.0002347 0.0007286 6.157e-06 1.484e-05 1.954e-06 3.527e-05 5.181e-05 0.0001194 1.865e-05 3.878e-06 2.263e-05 3.752e-05 6.126e-05 1.203e-05 4.913e-05 0.000188 1.23e-05 5.801e-05 4.266e-05 0.0001324 5.972e-05 5.526e-05 3.522e-05 6.579e-06 8.768e-06 0.0001528 1.844e-05 3.978e-05 3.363e-05 0.0003011 4.015e-07 0.0007061 2.786e-06 3.159e-06 0.0002051 0.0003277 9.677e-05 3.986e-06 3.85e-05 0.0001448 1.782e-05 6.314e-06 0.0001045 1.115e-06 5.301e-06 1.048e-05 6.897e-05 2.404e-05 0.0001379 0.00026 4.276e-06 9.411e-05 5.99e-05 0.0001172 8.186e-06 
Uniformity values = 
0.9705 0.9679 0.9536 0.9631 0.9501 0.9637 0.9582 0.9456 0.9456 0.9645 0.9259 0.9285 0.9526 0.9305 0.9554 0.9375 0.921 0.9717 0.9243 0.9642 0.9649 0.8828 0.9412 0.9288 0.9558 0.9682 0.921 0.9494 0.9424 0.9625 0.9622 0.9606 0.9583 0.9719 0.9556 0.9667 0.9257 0.9489 0.9546 0.9446 0.9065 0.9584 0.9301 0.9609 0.9576 0.9484 0.9711 0.8907 0.9618 0.9666 0.9517 0.9347 0.9646 0.9178 0.9293 0.9609 0.9644 0.9613 0.9605 0.9671 0.9381 0.9349 0.9748 0.9176 0.9333 0.9417 0.9576 0.9237 0.9725 0.9506 0.9462 0.9606 0.9609 0.9382 0.953 0.9397 0.9568 0.9327 0.959 0.9429 0.9589 0.9419 0.968 0.942 0.9578 0.9716 0.9313 0.9458 0.9436 0.9482 0.9577 0.9137 0.9607 0.9396 0.9532 0.9385 0.9632 0.9633 0.9598 0.9545 
Minimum rate values = 
851.5 82.53 885.4 500.8 95.77 4018 1498 193 97.69 8286 1327 397.9 3533 586.9 8.052e+04 363.8 116 582.4 310.8 3780 121.9 3650 1032 591.8 6618 2717 2323 0 1.029e+04 970.9 5744 275.7 1.397e+04 0 323 521.8 1.044e+04 458.9 2907 2347 1222 139.2 186.4 4385 2153 7140 2.164e+04 199.5 445.2 58.33 1069 1599 3571 586.3 120.4 679.5 1122 1839 361.4 1466 5783 379.6 1717 1342 4094 1830 1665 1100 195.2 266.1 4659 553.9 1195 1034 9115 12.33 2.129e+04 86.19 95.03 6275 9858 2964 118.8 1179 4360 529.1 195.6 3187 34.1 161.3 315.7 2178 722 4234 7868 131.5 2819 1794 3522 247.5 
Average rate values = 
1.905e+06 6.478e+06 2.38e+06 9.425e+06 2.889e+06 6.514e+06 3.904e+06 2.473e+06 1.966e+06 2.303e+06 4.208e+06 4.183e+06 2.014e+06 2.637e+06 2.134e+06 3.105e+06 2.197e+06 4.832e+06 2.361e+06 2.776e+06 5.994e+06 2.507e+06 4.846e+06 1.303e+07 1.992e+06 1.966e+06 1.575e+07 2.502e+06 2.238e+06 4.748e+06 2.268e+06 1.848e+06 2.52e+06 3.827e+06 2.045e+06 2.138e+06 1.977e+06 3.841e+06 2.252e+06 1.957e+06 2.414e+06 2.523e+06 1.066e+07 2.161e+06 2.265e+06 1.951e+06 2.545e+06 1.991e+06 5.322e+06 6.278e+06 1.925e+06 1.953e+06 2.507e+06 3.085e+06 2.444e+06 7.556e+06 2.047e+06 2.518e+06 1.168e+07 3.067e+06 2.603e+06 2.378e+06 4.196e+06 2.258e+06 2.114e+06 3.322e+06 2.413e+06 2.279e+06 2.394e+06 6.89e+06 2.067e+06 1.899e+06 3.661e+06 7.447e+06 2.191e+06 2.329e+06 1.927e+06 2.43e+06 4.291e+06 2.01e+06 2.383e+06 1.934e+06 4.117e+06 2.215e+06 1.969e+06 2.579e+06 2.445e+06 2.203e+06 6.17e+06 2.439e+06 4.234e+06 2.119e+06 4.941e+06 1.908e+06 1.852e+06 2.584e+06 1.979e+06 2.039e+06 1.253e+07 2.31e+06 
Average illumination values = 
387.3 386.8 391.3 387.7 390.8 385.5 391.7 413.9 412 384.2 412.5 419.6 398.8 412.1 395.5 430.6 416.6 385.4 416.4 393.9 384.7 448 411 415.5 385.8 392.8 425.5 399.4 398.2 389.9 397.8 397.4 392.3 387.9 401 388.9 416.4 399.5 395.8 408.1 433 410.7 420.1 397.1 388.2 398.6 393.1 447 400.7 390 395.8 412.4 405 422.3 423.4 391.1 388 394.3 392 388.9 417.1 412 385.2 419.9 418.5 400.8 391.8 430.9 389.8 408.7 406.2 398.9 394.2 407.6 409.5 406 392.1 410.6 387.5 396.1 387.8 417 388.6 398.2 401.5 392.9 415.2 408.6 410 391.9 400.1 425.7 399.6 403.7 398.9 403.6 392 392.3 387 406.4 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.878e-05 2.802e-06 4.414e-05 2.016e-05 3.045e-06 9.924e-05 8.283e-05 2.702e-06 3.821e-05 1.38e-06 4.174e-06 0.0002586 3.087e-05 0.0008002 1.441e-05 2.584e-06 2.148e-05 1.033e-05 6.818e-05 3.984e-06 0.0001186 2.747e-05 0.0003414 5.68e-05 5.856e-05 5.328e-06 7.257e-05 0.000662 5.895e-05 0.0001158 7.245e-05 3.232e-05 5.031e-06 9.658e-06 0.0003871 1.51e-05 8.958e-05 7.716e-05 4.374e-05 4.432e-06 2.124e-05 0.000166 0.0004705 0.0002781 0.0001063 1.207e-05 3.308e-06 1.759e-05 0.0001725 4.753e-05 2.511e-05 3.012e-06 2.315e-05 3.745e-05 6.144e-05 5.603e-06 2.413e-05 0.0001186 6.07e-05 1.831e-05 0.0001187 1.326e-05 3.458e-05 7.422e-05 4.904e-05 7.678e-05 0.0001632 0.0001763 7.403e-05 0.0001295 0.0001528 4.455e-07 6.661e-05 2.94e-06 5.371e-06 0.0001672 0.0001735 7.217e-05 3.526e-06 5.088e-05 0.0002424 0.0002993 0.0001265 1.244e-06 4.92e-05 6.998e-06 3.372e-05 4.7e-05 9.886e-05 0.0001597 4.276e-06 0.0002702 9.521e-05 2.271e-05 0.0001302 0.0001447 2.653e-06 9.751e-05 3.613e-06 1.726e-05 
Uniformity values = 
0.9726 0.9706 0.957 0.9614 0.9402 0.9457 0.9699 0.9666 0.934 0.9371 0.9143 0.9588 0.9108 0.9296 0.9502 0.9648 0.967 0.9309 0.9642 0.9652 0.8847 0.9377 0.9513 0.9699 0.9707 0.9548 0.9648 0.9518 0.9414 0.9342 0.9404 0.9431 0.9443 0.9675 0.9262 0.9491 0.9577 0.9312 0.9287 0.9465 0.9639 0.9135 0.9612 0.9627 0.9142 0.9316 0.9543 0.9687 0.9355 0.9349 0.9252 0.9352 0.9621 0.9641 0.9613 0.9433 0.9334 0.9477 0.9447 0.9213 0.9499 0.9707 0.9684 0.9095 0.9553 0.9705 0.9614 0.9567 0.965 0.9563 0.9592 0.9529 0.9543 0.9561 0.9689 0.9487 0.9592 0.9105 0.9524 0.9551 0.9656 0.9419 0.9407 0.9522 0.9525 0.9478 0.9205 0.9432 0.9488 0.9561 0.9385 0.9646 0.9735 0.9375 0.9601 0.9642 0.9647 0.9446 0.9267 0.9624 
Minimum rate values = 
853.7 83.29 1331 605.1 93.46 3028 2464 80.64 1180 42.48 131.7 7781 977.9 2.482e+04 437.7 77.28 641 320.1 2040 119.1 3869 845.3 1.035e+04 1690 1741 161 2170 2.006e+04 1807 3575 2223 989 153.7 288 1.206e+04 459 2699 2391 1359 135.1 635.7 5243 1.412e+04 8333 3356 373.9 100 523.9 5319 1467 783.1 92.92 694.2 1121 1844 171.4 745.9 3612 1854 573.3 3605 394.3 1030 2355 1481 2283 4899 5315 2213 3908 4595 13.49 2014 88.74 160 5086 5217 2287 106.8 1537 7242 9169 3880 37.69 1490 213 1057 1438 3006 4819 131.5 8082 2822 698.9 3913 4329 79.34 2979 112.5 517.4 
Average rate values = 
1.81e+06 6.433e+06 2.312e+06 7.147e+06 2.725e+06 3.357e+06 3.759e+06 2.099e+06 1.9e+06 4.289e+06 8.853e+06 1.799e+06 2.238e+06 1.875e+06 2.282e+06 5.428e+06 6.358e+06 2.305e+06 2.638e+06 6.149e+06 2.541e+06 5.52e+06 2.241e+06 1.945e+06 5.609e+06 6.075e+06 2.519e+06 1.985e+06 1.837e+06 1.955e+06 2.144e+06 6.673e+06 2.068e+06 9.744e+06 1.885e+06 3.653e+06 2.032e+06 1.886e+06 2.133e+06 2.81e+06 2.086e+06 2.369e+06 2.157e+06 1.97e+06 1.926e+06 3.723e+06 2.27e+06 1.905e+06 1.779e+06 2.829e+06 2.034e+06 1.953e+06 8.105e+06 1.94e+06 2.398e+06 2.252e+06 1.005e+07 2.693e+06 1.934e+06 2.356e+06 2.417e+06 2.439e+06 3.628e+06 2.416e+06 1.088e+07 4.896e+06 2.051e+06 1.977e+06 1.857e+06 3.052e+06 2.056e+06 2.372e+06 1.829e+06 2.358e+06 2.016e+06 1.911e+06 2.036e+06 2.458e+06 2.135e+06 2.15e+06 1.686e+06 2.308e+06 1.946e+06 4.455e+06 2.319e+06 4.012e+06 2.02e+06 1.903e+06 1.845e+06 1.761e+06 2.454e+06 1.868e+06 1.97e+06 3.619e+06 2.179e+06 4.77e+06 2.239e+06 2.098e+06 2.163e+06 4.741e+06 
Average illumination values = 
386.4 385.7 389.9 388.5 394.3 392.3 386.6 387.4 413.5 409 429 399 426.6 409.2 414.5 390.7 384.6 413.4 393.9 384.9 447.8 414.2 393.8 387.2 393.4 395.2 385.8 399.3 409 417.2 405 409.3 408.1 393 416.1 399.4 394.5 417.7 418.8 407.6 394.6 434.4 393.2 386.6 427.7 416.4 402 389.1 409.2 415.4 418.1 417.9 390.5 388.1 394.3 398.9 415.5 411.8 407.7 420.5 398.8 385.6 385.2 427.8 399.3 386.7 402.3 405 394.6 393.1 406.8 400.4 392 404.1 383.5 392.4 389.4 433.1 400.3 390.4 389.5 401.8 408.9 404.1 390.1 399.1 424.1 403.7 400.4 397.7 403.6 391.4 388.1 407.4 400.9 386.7 397.8 411.1 414.8 387.4 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.936e-05 4.819e-06 0.0001213 1.682e-05 5.307e-06 5.172e-05 1.854e-06 4.611e-06 0.0003006 4.221e-05 2.113e-05 0.000159 3.819e-06 0.0001168 2.236e-05 5.809e-06 1.132e-05 5.273e-05 4.123e-06 0.0001196 3.366e-05 0.0001245 5.137e-05 8.473e-05 0 7.422e-05 3.264e-05 0.000168 1.886e-05 0.0001235 3.037e-05 2.056e-06 1.375e-05 9.069e-05 6.994e-06 7.953e-05 3.486e-05 4.681e-06 2.124e-05 0.0001627 0.0008377 0.0009338 1.838e-06 0.000113 1.962e-06 1.854e-05 2.506e-05 0.0001434 3.387e-06 2.403e-05 6.048e-05 2.807e-05 1.369e-05 3.156e-05 8.7e-05 1.841e-05 1.923e-05 6.498e-05 1.338e-05 2.543e-05 9.87e-06 0.0003171 9.918e-06 0.0001463 1.892e-05 2.096e-05 0.0001415 1.561e-05 0.0001886 1.481e-06 0 0.0002389 0.0002827 5.267e-05 3.892e-06 6.944e-05 0.0002439 0.0002948 5.839e-05 1.107e-06 5.324e-06 1.051e-05 8.433e-05 7.311e-05 0.0001176 5.695e-06 8.571e-05 6.296e-05 1.136e-06 8.603e-06 0.0002611 5.131e-05 6.595e-05 3.518e-06 1.728e-05 1.934e-06 1.67e-05 1.813e-06 9.944e-06 1.765e-06 
Uniformity values = 
0.9724 0.9712 0.9584 0.9571 0.9438 0.9371 0.9635 0.9672 0.9688 0.9282 0.964 0.9555 0.9101 0.9442 0.9756 0.9397 0.9409 0.9715 0.9654 0.8854 0.9357 0.9637 0.9713 0.9592 0.9522 0.9425 0.9651 0.9655 0.963 0.9567 0.9548 0.9302 0.9256 0.967 0.9453 0.9417 0.9131 0.9532 0.9639 0.9499 0.9694 0.9582 0.8843 0.9256 0.9607 0.9485 0.9226 0.9425 0.8948 0.9565 0.9725 0.9694 0.9644 0.9619 0.9418 0.9369 0.9224 0.9499 0.9699 0.9709 0.9105 0.9726 0.957 0.9439 0.9641 0.9631 0.9013 0.9628 0.9537 0.9444 0.949 0.9518 0.9627 0.9421 0.9478 0.9552 0.9666 0.9379 0.9404 0.9451 0.9482 0.9542 0.9241 0.962 0.9365 0.9586 0.9583 0.9579 0.9573 0.9496 0.9512 0.9631 0.9477 0.9555 0.9624 0.9581 0.9662 0.9341 0.9645 0.9398 
Minimum rate values = 
871.2 143.2 3652 507.2 162.2 1593 55.52 137.5 8952 1312 632.5 4800 121.1 3570 661.2 178.4 347.2 1566 123.2 3898 1038 3727 1526 2549 0 2272 975.8 5019 565 3724 917.9 63.78 428.5 2706 213.5 2437 1101 141.7 635.9 4941 2.492e+04 2.811e+04 59.98 3523 58.92 564 783.8 4391 109.2 724.9 1794 835.7 409.7 946.6 2665 566.8 601.4 1974 398 755.6 312.8 9405 299 4470 566.3 628 4529 467.8 5705 45.26 0 7242 8471 1613 118.5 2098 7279 9070 1792 33.79 162 317.8 2633 2193 3622 171.4 2581 1896 34.24 261.4 7920 1537 2008 106.3 518.2 58.23 498.7 55.99 297.5 54.17 
Average rate values = 
1.721e+06 2.773e+06 2.118e+06 8.945e+06 1.677e+06 6.033e+06 3.363e+06 1.732e+06 1.968e+06 3.907e+06 1.802e+06 1.744e+06 1.763e+06 2.166e+06 1.823e+06 2.009e+06 2.34e+06 2.475e+06 5.699e+06 2.442e+06 3.982e+06 2.064e+06 2.451e+06 1.53e+07 2.255e+06 2.058e+06 4.376e+06 2.464e+06 1.728e+06 2.597e+06 8.451e+06 2.742e+06 1.975e+06 1.624e+06 2.001e+06 1.788e+06 2.017e+06 2.472e+06 1.985e+06 2.086e+06 2.242e+06 1.754e+06 2.426e+06 2.144e+06 5.964e+06 1.685e+06 1.79e+06 2.503e+06 2.04e+06 5.486e+06 1.697e+06 2.142e+06 7.931e+06 2.829e+06 2.565e+06 1.88e+06 2.351e+06 2.302e+06 2.346e+06 2.038e+06 2.134e+06 2.271e+06 5.685e+06 1.829e+06 1.732e+06 2.966e+06 2.036e+06 2.047e+06 1.718e+06 8.696e+06 9.388e+06 1.905e+06 1.928e+06 1.751e+06 2.417e+06 1.991e+06 1.603e+06 2.202e+06 1.857e+06 5.399e+06 2.214e+06 3.908e+06 2e+06 1.729e+06 1.938e+06 1.822e+06 1.841e+06 1.79e+06 6.859e+06 2.185e+06 1.927e+06 2.102e+06 1.962e+06 1.983e+06 4.544e+06 8.612e+06 1.635e+06 7.615e+06 1.674e+06 7.63e+06 
Average illumination values = 
386.5 385.1 390.7 391.4 397.3 411.2 389 394.7 383.4 412.1 397.7 397.6 428.7 411.9 384.4 403.2 409 390.9 384.8 447.4 411 385.1 386.2 396.7 405.5 400.4 388.8 396.5 396.5 396.9 407.7 420.8 420.1 393.9 396.4 407.3 427.9 406.8 394.6 404.4 393.5 392.2 456.1 419.4 389.3 397.1 411.4 402.7 443 393.6 388.1 391.1 392.1 388.7 415.5 411.1 420 398.8 385.5 386.6 431.2 389.8 405.9 407.1 397.7 395.3 437.9 394.8 392.3 407.6 404.9 388.9 386.3 416.6 402.3 390.4 389.1 403.6 409 409.3 391.9 399.3 422.1 397.1 405.2 403.1 394.4 389.8 388.1 405.6 404.2 398.4 406.5 402.3 387.4 394 387 404.1 391.4 417.3 

End of simulation
Obj Function for 2 users through 20 users 
0.0961 0.0430 0.0106 0.0047 0.0031 0.0023 0.0012 0.0009 0.0006 0.0005 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.8985 0.9004 0.9047 0.9084 0.9143 0.9170 0.9218 0.9279 0.9284 0.9318 0.9379 0.9381 0.9412 0.9435 0.9452 0.9492 0.9487 0.9487 0.9498 
Minimum rate for 2 users through 20 users 
2.724e+06 1.266e+06 3.313e+05 1.459e+05 9.64e+04 7.262e+04 3.871e+04 2.699e+04 1.987e+04 1.491e+04 1.316e+04 8633 6737 6597 5223 4129 3324 2717 2335 
Average rate for 2 users through 20 users 
7.817e+07 4.629e+07 3.111e+07 2.086e+07 1.62e+07 1.384e+07 1.188e+07 9.921e+06 9.072e+06 8.453e+06 6.849e+06 6.484e+06 6.09e+06 5.051e+06 4.559e+06 3.847e+06 3.539e+06 3.11e+06 3.085e+06 
Average illumination for 2 users through 20 users 
441.4 436.6 436.1 428 423.3 422.6 420.4 415.6 416.8 415 409.3 410.3 407 406.1 404.6 402.2 402.4 402 401.6 


==> code/simulations/Bulb Radius/60cm-70deg/ssa_led_final_users_2_20_30_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.6726 0.7934 0.8801 0.9114 0.8214 0.5463 0.8392 0.5694 0.2306 0.6535 0.6329 0.7148 0.5098 0.5959 0.4368 0.488 0.4005 0.575 0.6806 0.6192 0.4237 0.5911 0.5143 0.6765 0.8849 0.773 0.8834 0.7305 0.7446 0.9063 0.2793 0.5208 0.7892 0.4369 0.6783 0.5971 0.6474 0.8588 0.8402 0.9154 0.8261 0.6014 0.7537 0.6403 0.7044 0.8126 0.4802 0.8386 0.8086 0.7685 0.9171 0.4 0.9171 0.6583 0.7286 0.9121 0.6496 0.6318 0.678 0.5926 0.774 0.6828 0.7106 0.8097 0.7689 0.7254 0.7893 0.732 0.6095 0.7692 0.5433 0.557 0.9067 0.7466 0.6899 0.6041 0.4967 0.7938 0.7326 0.7196 0.7774 0.3265 0.5044 0.6404 0.6665 0.2528 0.6953 0.7269 0.6433 0.5933 0.2515 0.6285 0.7169 0.6682 0.4887 0.6132 0.6331 0.6135 0.8993 0.8747 
Uniformity values = 
0.9495 0.9318 0.9238 0.9391 0.9142 0.9325 0.9298 0.9391 0.9406 0.9278 0.916 0.9237 0.9264 0.9205 0.944 0.9356 0.9314 0.9451 0.9249 0.9301 0.9462 0.9254 0.9358 0.942 0.9429 0.9196 0.9159 0.9517 0.9507 0.9365 0.9416 0.9457 0.9241 0.9269 0.9286 0.9325 0.9271 0.9298 0.9513 0.9401 0.9273 0.9275 0.9363 0.9261 0.9293 0.9338 0.9189 0.9344 0.9214 0.9212 0.9375 0.935 0.9212 0.9234 0.9264 0.9237 0.9494 0.9305 0.924 0.9269 0.9335 0.9454 0.923 0.9353 0.9563 0.9261 0.9287 0.926 0.935 0.9336 0.9252 0.9404 0.9432 0.9228 0.9166 0.9299 0.9566 0.9238 0.9194 0.9661 0.9347 0.9355 0.9393 0.9236 0.9298 0.9368 0.923 0.9249 0.9375 0.9225 0.9205 0.9234 0.9335 0.9254 0.9203 0.941 0.9253 0.9212 0.9283 0.9269 
Minimum rate values = 
1.545e+07 1.777e+07 1.931e+07 1.957e+07 1.85e+07 1.331e+07 1.856e+07 1.368e+07 6.326e+06 1.538e+07 1.516e+07 1.654e+07 1.265e+07 1.44e+07 1.097e+07 1.211e+07 1.032e+07 1.371e+07 1.591e+07 1.472e+07 1.068e+07 1.425e+07 1.264e+07 1.562e+07 1.91e+07 1.76e+07 1.948e+07 1.644e+07 1.669e+07 1.953e+07 7.496e+06 1.266e+07 1.781e+07 1.114e+07 1.582e+07 1.428e+07 1.528e+07 1.888e+07 1.826e+07 1.962e+07 1.838e+07 1.442e+07 1.704e+07 1.517e+07 1.628e+07 1.806e+07 1.213e+07 1.848e+07 1.818e+07 1.75e+07 1.968e+07 1.028e+07 1.994e+07 1.553e+07 1.674e+07 1.982e+07 1.504e+07 1.495e+07 1.588e+07 1.426e+07 1.742e+07 1.569e+07 1.647e+07 1.799e+07 1.703e+07 1.669e+07 1.775e+07 1.681e+07 1.448e+07 1.734e+07 1.333e+07 1.342e+07 1.944e+07 1.71e+07 1.619e+07 1.444e+07 1.207e+07 1.79e+07 1.691e+07 1.606e+07 1.746e+07 8.639e+06 1.24e+07 1.52e+07 1.559e+07 6.893e+06 1.62e+07 1.673e+07 1.508e+07 1.433e+07 6.969e+06 1.498e+07 1.644e+07 1.568e+07 1.229e+07 1.448e+07 1.504e+07 1.473e+07 1.955e+07 1.917e+07 
Average rate values = 
2.085e+07 2.019e+07 2.002e+07 2.001e+07 2.008e+07 2.204e+07 2.008e+07 2.179e+07 3.322e+07 2.088e+07 2.098e+07 2.047e+07 2.254e+07 2.135e+07 2.418e+07 2.3e+07 2.499e+07 2.176e+07 2.068e+07 2.119e+07 2.454e+07 2.144e+07 2.255e+07 2.079e+07 2.003e+07 2.022e+07 2.001e+07 2.05e+07 2.043e+07 2.001e+07 3.005e+07 2.253e+07 2.018e+07 2.399e+07 2.071e+07 2.142e+07 2.093e+07 2.005e+07 2.011e+07 2.001e+07 2.01e+07 2.134e+07 2.034e+07 2.098e+07 2.055e+07 2.014e+07 2.299e+07 2.008e+07 2.012e+07 2.024e+07 2e+07 2.505e+07 2e+07 2.082e+07 2.042e+07 2e+07 2.103e+07 2.107e+07 2.069e+07 2.143e+07 2.025e+07 2.076e+07 2.049e+07 2.015e+07 2.034e+07 2.043e+07 2.019e+07 2.04e+07 2.131e+07 2.027e+07 2.202e+07 2.196e+07 2.001e+07 2.032e+07 2.058e+07 2.133e+07 2.304e+07 2.017e+07 2.037e+07 2.062e+07 2.024e+07 2.765e+07 2.275e+07 2.096e+07 2.08e+07 3.158e+07 2.058e+07 2.042e+07 2.102e+07 2.139e+07 3.138e+07 2.106e+07 2.05e+07 2.076e+07 2.284e+07 2.131e+07 2.103e+07 2.118e+07 2.001e+07 2.002e+07 
Average illumination values = 
395.1 401.7 406.5 398.6 410.2 397.6 403.4 393.3 392.7 399.6 408.6 400.9 405.4 406.6 397.9 395.1 397 390.5 406.1 403 396.9 400.6 395.7 396.7 397.9 407.9 409.5 394.6 389.1 394.5 392.7 397.1 406.4 405.2 397.1 396.2 404.6 397.9 394.3 399.2 404.8 402.3 395.2 398.7 403.6 394.9 402.1 396.8 401.9 406.3 400.2 401.7 406.3 401 405.4 405.2 395.1 403.1 399.4 400.9 402.3 396.7 405.5 401.5 392.3 404.2 403 405.6 394.3 401.7 400.7 393.3 397.6 405.6 409.2 403.5 392.6 403.7 408 388.7 395.1 395.4 393.8 405.3 403.4 395.6 406.9 405.7 395.1 401.6 401.4 401.5 402.3 404.5 406.7 399.1 399.8 401.1 397.8 398.3 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1061 0.3903 0.2973 0.149 0.2742 0.02244 0.2715 0.1282 0.2208 0.07958 0.01386 0.01245 0.0734 0.03479 0.03918 0.3108 0.3134 0.1242 0.02659 0.1462 0.1531 0.314 0.2327 0.222 0.4035 0.1634 0.1282 0.2735 0.1745 0.3088 0.2445 0.1459 0.2745 0.1707 0.3448 0.312 0.2793 0.2846 0.191 0.4143 0.3914 0.1495 0.05553 0.09481 0.2313 0.2734 0.2983 0.335 0.1677 0.1883 0.3074 0.2337 0.3216 0.1691 0.05179 0.2274 0.2786 0.2359 0.1043 0.007355 0.02581 0.03442 0.06999 0.3503 0.16 0.1782 0.3578 0.116 0.06977 0.2381 0.03963 0.03286 0.1023 0.1003 0.1815 0.323 0.3901 0.2347 0.03748 0.3838 0.3561 0.1042 0.1205 0.02191 0.3308 0.1203 0.2526 0.09534 0.3807 0.2119 0.2782 0.3111 0.322 0.301 0.16 0.2486 0.09255 0.0382 0.2716 0.3598 
Uniformity values = 
0.962 0.9315 0.9401 0.9325 0.9365 0.9483 0.9331 0.9237 0.9335 0.9458 0.9431 0.9491 0.9248 0.9554 0.9274 0.9705 0.9444 0.9196 0.953 0.9387 0.9497 0.9427 0.9269 0.9394 0.933 0.942 0.9366 0.9275 0.9393 0.9399 0.9364 0.9314 0.9314 0.9375 0.935 0.9306 0.9264 0.9497 0.9305 0.943 0.9378 0.9451 0.9704 0.9286 0.9294 0.9424 0.9452 0.9431 0.9432 0.9271 0.938 0.9547 0.9305 0.945 0.9488 0.9418 0.9298 0.9419 0.9415 0.9225 0.9346 0.9335 0.9261 0.9436 0.926 0.9283 0.9365 0.9367 0.9196 0.9303 0.9386 0.9472 0.9435 0.9328 0.9374 0.9481 0.9615 0.9319 0.9213 0.9374 0.9592 0.9422 0.9324 0.9227 0.9377 0.9496 0.9573 0.9288 0.9401 0.9374 0.9414 0.9384 0.9523 0.9439 0.9398 0.961 0.94 0.9198 0.9425 0.9382 
Minimum rate values = 
3.018e+06 1.01e+07 7.929e+06 4.277e+06 7.409e+06 6.748e+05 7.369e+06 3.751e+06 6.125e+06 2.331e+06 4.209e+05 3.759e+05 2.204e+06 1.032e+06 1.194e+06 8.017e+06 8.269e+06 3.655e+06 7.94e+05 4.178e+06 4.312e+06 8.295e+06 6.462e+06 6.122e+06 1.037e+07 4.614e+06 3.701e+06 7.456e+06 4.917e+06 8.198e+06 6.694e+06 4.2e+06 7.452e+06 4.826e+06 9.057e+06 8.343e+06 7.602e+06 7.564e+06 5.386e+06 1.051e+07 1.006e+07 4.237e+06 1.606e+06 2.805e+06 6.413e+06 7.351e+06 7.915e+06 8.772e+06 4.721e+06 5.335e+06 8.18e+06 6.319e+06 8.564e+06 4.75e+06 1.534e+06 6.242e+06 7.562e+06 6.45e+06 3.031e+06 2.291e+05 7.861e+05 1.045e+06 2.102e+06 9.109e+06 4.598e+06 5.066e+06 9.337e+06 3.369e+06 2.11e+06 6.576e+06 1.193e+06 9.84e+05 2.971e+06 2.947e+06 5.106e+06 8.459e+06 9.827e+06 6.481e+06 1.15e+06 9.902e+06 9.11e+06 3.028e+06 3.507e+06 6.77e+05 8.718e+06 3.443e+06 6.756e+06 2.82e+06 9.811e+06 5.879e+06 7.471e+06 8.262e+06 8.403e+06 7.986e+06 4.535e+06 6.639e+06 2.71e+06 1.174e+06 7.306e+06 9.366e+06 
Average rate values = 
1.326e+07 1.175e+07 1.24e+07 1.28e+07 1.205e+07 1.625e+07 1.281e+07 1.444e+07 1.308e+07 1.354e+07 1.616e+07 1.468e+07 1.379e+07 1.423e+07 1.655e+07 1.196e+07 1.194e+07 1.323e+07 1.517e+07 1.396e+07 1.887e+07 1.198e+07 1.232e+07 1.522e+07 1.173e+07 1.284e+07 1.344e+07 1.232e+07 1.261e+07 1.193e+07 1.222e+07 1.385e+07 1.222e+07 1.366e+07 1.183e+07 1.24e+07 1.215e+07 1.263e+07 1.382e+07 1.179e+07 1.176e+07 1.331e+07 1.398e+07 1.376e+07 1.364e+07 1.222e+07 1.201e+07 1.194e+07 1.541e+07 1.276e+07 1.193e+07 1.257e+07 1.236e+07 1.371e+07 1.429e+07 1.244e+07 1.332e+07 1.306e+07 1.327e+07 1.567e+07 1.436e+07 1.449e+07 1.545e+07 1.209e+07 1.377e+07 1.556e+07 1.214e+07 1.323e+07 1.44e+07 1.224e+07 1.411e+07 1.737e+07 1.399e+07 1.75e+07 1.268e+07 1.22e+07 1.179e+07 1.309e+07 1.552e+07 1.176e+07 1.191e+07 1.659e+07 1.311e+07 1.543e+07 1.186e+07 1.309e+07 1.38e+07 1.343e+07 1.189e+07 1.27e+07 1.218e+07 1.222e+07 1.2e+07 1.262e+07 1.288e+07 1.22e+07 1.369e+07 1.435e+07 1.23e+07 1.208e+07 
Average illumination values = 
389.9 402.8 398.2 397.6 399.7 389 397.4 400.9 401 397.1 391.9 388.8 405.6 392.8 399.3 384.6 396.4 407.9 393.8 393.2 389.1 398.4 405.2 392.5 396.5 393.1 399 402.3 393.9 392.8 393.8 396.7 397.6 400.2 401.7 397.9 405.4 394.1 403.1 391.1 400 396 387 403.1 402.7 391.2 392.3 392.2 397.6 403.7 400 388.5 403.1 390.8 389.9 392.8 403.4 393.1 398.5 401.6 395.4 402.3 404.2 398 399.5 397.8 393.7 400.4 408.4 397.2 400.1 390.1 397.6 395.8 400.2 395.6 390.6 398 406.3 393.5 391.5 393.7 397.1 405.7 393.7 389.7 387.5 397.1 395.7 393.4 392 400.2 393 394.5 392.4 389.5 399 402.6 397.2 394.7 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07908 0.00282 0.124 0.1017 0.03668 0.0002082 0.009779 0.02359 0.006897 0.01113 0.2001 0.1269 0.186 0.08764 0.02337 0.009398 0.03798 0.2357 0.1398 0.2239 0.05858 0.1838 0.04822 0.03129 0.08285 0.01958 0.03463 0.08197 0.05062 0.1747 0.185 0.06126 0.09367 0.1466 0.07538 0.05063 0.1205 0.0796 0.225 0.2013 0.03172 0.01064 0.04811 0.06751 0.007671 0.01679 0.2505 0.1523 0.1536 0.008802 0.01894 0.08972 0.1221 0.02998 0.004359 0.08138 0.0359 0.08676 0.07183 0.058 0.2091 0.1521 0.0166 0.1185 0.1283 0.1024 0.01856 0.05078 0.1868 0.05102 0.05522 0.1917 0.02703 0.0117 0.1147 0.003268 0.02285 0.05085 0.07126 0.08421 0.01036 0.05213 0.1016 0.03416 0.02107 0.002391 0.08689 0.01329 0.1788 0.1199 0.156 0.1303 0.01236 0.2069 0.06524 0.1446 0.033 0.1731 0.2186 0.03609 
Uniformity values = 
0.9618 0.941 0.9325 0.9571 0.95 0.9259 0.9335 0.9549 0.9544 0.9393 0.9551 0.9647 0.9462 0.9562 0.9562 0.9541 0.9377 0.9422 0.9471 0.9712 0.9275 0.94 0.9394 0.9339 0.9336 0.9444 0.9336 0.936 0.95 0.9468 0.9599 0.9407 0.9648 0.939 0.9464 0.9447 0.9551 0.9288 0.9632 0.966 0.9474 0.9418 0.9497 0.9356 0.9415 0.9403 0.9458 0.9438 0.9432 0.9309 0.948 0.9228 0.9369 0.9518 0.9463 0.9381 0.9478 0.9615 0.9444 0.9399 0.9612 0.9462 0.9474 0.9445 0.9557 0.9393 0.9511 0.9462 0.9399 0.9573 0.9357 0.9673 0.94 0.9384 0.9382 0.9261 0.9392 0.9532 0.9426 0.9298 0.9459 0.9475 0.9356 0.9286 0.923 0.9219 0.9589 0.9498 0.9631 0.9473 0.9359 0.9429 0.9371 0.9525 0.947 0.9365 0.9458 0.9371 0.9591 0.9446 
Minimum rate values = 
2.28e+06 8.635e+04 3.603e+06 2.915e+06 1.093e+06 6487 3.007e+05 7.04e+05 2.078e+05 3.398e+05 5.488e+06 3.566e+06 5.178e+06 2.53e+06 6.967e+05 2.828e+05 1.146e+06 6.443e+06 3.972e+06 5.987e+06 1.767e+06 5.152e+06 1.444e+06 9.508e+05 2.453e+06 5.921e+05 1.051e+06 2.422e+06 1.498e+06 4.887e+06 5.085e+06 1.82e+06 2.673e+06 4.187e+06 2.211e+06 1.507e+06 3.428e+06 2.373e+06 6.058e+06 5.462e+06 9.502e+05 3.241e+05 1.426e+06 2.01e+06 2.341e+05 5.108e+05 6.78e+06 4.318e+06 4.353e+06 2.715e+05 5.709e+05 2.677e+06 3.534e+06 8.949e+05 1.326e+05 2.4e+06 1.073e+06 2.493e+06 2.115e+06 1.728e+06 5.68e+06 4.302e+06 5.011e+05 3.411e+06 3.634e+06 2.987e+06 5.577e+05 1.508e+06 5.23e+06 1.498e+06 1.655e+06 5.216e+06 8.18e+05 3.576e+05 3.329e+06 1.016e+05 6.935e+05 1.5e+06 2.103e+06 2.502e+06 3.143e+05 1.545e+06 2.976e+06 1.043e+06 6.513e+05 7.475e+04 2.503e+06 4.01e+05 4.914e+06 3.44e+06 4.449e+06 3.735e+06 3.781e+05 5.672e+06 1.922e+06 4.143e+06 9.895e+05 4.89e+06 5.923e+06 1.082e+06 
Average rate values = 
8.96e+06 9.175e+06 9.439e+06 9.069e+06 9.535e+06 1.114e+07 9.287e+06 9.067e+06 1.126e+07 9.204e+06 8.586e+06 8.778e+06 8.47e+06 9.852e+06 9.392e+06 1.118e+07 9.179e+06 8.454e+06 8.546e+06 8.386e+06 8.922e+06 9.041e+06 9.201e+06 9.557e+06 8.947e+06 1.113e+07 1.008e+07 9.257e+06 1.033e+07 8.464e+06 8.444e+06 9.817e+06 8.916e+06 8.824e+06 1.008e+07 9.081e+06 9.23e+06 9.674e+06 8.399e+06 8.461e+06 1.004e+07 9.74e+06 1.011e+07 1.045e+07 9.204e+06 9.103e+06 8.4e+06 9.225e+06 8.748e+06 9.411e+06 9.176e+06 9.178e+06 8.958e+06 9.348e+06 1.005e+07 1.161e+07 9.443e+06 9.553e+06 9.334e+06 9.057e+06 8.687e+06 9.502e+06 9.588e+06 8.779e+06 9.525e+06 9.377e+06 9.17e+06 9.66e+06 8.478e+06 9.091e+06 1.059e+07 8.856e+06 9.198e+06 9.565e+06 9.494e+06 9.473e+06 9.535e+06 9.522e+06 8.85e+06 9.093e+06 9.624e+06 9.538e+06 8.679e+06 8.987e+06 9.53e+06 1.076e+07 1.159e+07 1.02e+07 8.603e+06 9.067e+06 9.402e+06 9.299e+06 1.09e+07 8.563e+06 9.943e+06 8.516e+06 1.156e+07 8.769e+06 8.513e+06 1.069e+07 
Average illumination values = 
389.2 397.8 397.6 385.9 388.3 400 401 386.7 386.7 399.1 388.2 383.6 395.6 392.3 386 387.3 400.5 391.3 390.6 386 402.2 392.6 392.6 395.6 396.6 397.3 396.7 399.9 394.8 389.5 390.8 397.9 388 398.6 389.3 391.4 391.9 403 385 388.3 389.5 392.8 389.5 401 393.5 393 395.7 396.6 391 396.6 388.6 407 394.3 388.2 396.4 393.6 394.9 390.6 392.7 392.5 390.2 390.7 392.2 390.9 387.2 392.6 391.1 389.3 392.6 386 394.1 387 399 394.6 394.7 401.3 392.6 387.4 393.4 397.4 396.6 389.1 400.1 398.3 405.6 406.9 391.1 387.8 389.9 396.4 397.6 397 393.5 389.3 390.1 393.7 389.8 394 387.2 390.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03743 0.07293 0.03461 0.02074 0.0002183 0.02692 0.001657 0.01124 0.01784 0.02311 0.01582 0.02011 0.008333 0.07475 0.04193 0.04072 0.05237 0.01437 0.001583 0.04166 0.007808 0.0136 0.005194 0.04902 0.1298 0.06268 0.03926 0.05423 0.05732 0.003823 0.03934 0.004644 0.0328 0.02006 0.001327 0.008673 0.00823 0.001827 0.03614 0.002346 0.01894 0.01071 0.01907 0.004245 0.02461 0.01478 0.01821 0.04758 0.02885 0.04189 0.1391 0.1266 0.02828 0.02005 0.0156 0.04931 0.0622 0.05155 0.02608 0.03952 0.003565 0.0008259 0.0376 0.06276 0.01102 0.05012 0.0204 0.02316 0.002999 0.02896 0.01121 0.01319 0.03537 0.00213 0.0084 0.07924 0.01801 0.006268 0.0154 0.01691 0.02058 0.05212 0.009164 0.004432 0.03496 0.01285 0.0176 0.01185 0.03256 0.0264 0.04715 0.004541 0.01274 0.0173 0.05623 0.06604 0.02536 0.005119 0.02942 0.01396 
Uniformity values = 
0.9662 0.9445 0.946 0.9504 0.9339 0.956 0.9501 0.9612 0.954 0.9713 0.9532 0.9623 0.9552 0.9416 0.9504 0.9624 0.9399 0.941 0.9411 0.9336 0.9444 0.9393 0.9525 0.9618 0.9596 0.9764 0.9301 0.9532 0.9447 0.9597 0.9647 0.9576 0.9611 0.9526 0.9445 0.9452 0.9403 0.9458 0.9445 0.9309 0.948 0.9303 0.9544 0.9603 0.9472 0.9593 0.9597 0.9406 0.9585 0.9413 0.9448 0.9557 0.9432 0.9571 0.9437 0.962 0.9445 0.9694 0.9439 0.9476 0.9303 0.9363 0.9461 0.9447 0.9471 0.9388 0.9418 0.923 0.9239 0.9498 0.9652 0.9576 0.9491 0.9545 0.9479 0.9491 0.9365 0.9429 0.9543 0.948 0.959 0.9334 0.9544 0.9241 0.9638 0.9465 0.9424 0.9314 0.9511 0.9422 0.9552 0.9586 0.9585 0.9577 0.9634 0.9461 0.9416 0.946 0.939 0.9405 
Minimum rate values = 
1.097e+06 2.146e+06 1.037e+06 6.229e+05 6743 8.014e+05 5.028e+04 3.355e+05 5.346e+05 6.786e+05 4.751e+05 5.966e+05 2.506e+05 2.204e+06 1.246e+06 1.196e+06 1.564e+06 4.374e+05 4.85e+04 1.26e+06 2.376e+05 4.149e+05 1.569e+05 1.434e+06 3.661e+06 1.795e+06 1.193e+06 1.597e+06 1.7e+06 1.147e+05 1.153e+06 1.396e+05 9.684e+05 6.013e+05 4.05e+04 2.635e+05 2.514e+05 5.569e+04 1.083e+06 7.261e+04 5.707e+05 3.303e+05 5.71e+05 1.273e+05 7.402e+05 4.412e+05 5.425e+05 1.424e+06 8.555e+05 1.256e+06 3.963e+06 3.591e+06 8.523e+05 5.982e+05 4.731e+05 1.442e+06 1.84e+06 1.495e+06 7.866e+05 1.179e+06 1.104e+05 2.544e+04 1.125e+06 1.856e+06 3.339e+05 1.501e+06 6.182e+05 7.152e+05 9.352e+04 8.667e+05 3.331e+05 3.948e+05 1.056e+06 6.431e+04 2.546e+05 2.314e+06 5.496e+05 1.912e+05 4.62e+05 5.102e+05 6.126e+05 1.568e+06 2.757e+05 1.38e+05 1.028e+06 3.892e+05 5.339e+05 3.649e+05 9.712e+05 7.973e+05 1.39e+06 1.363e+05 3.811e+05 5.167e+05 1.637e+06 1.947e+06 7.669e+05 1.557e+05 8.901e+05 4.25e+05 
Average rate values = 
7.307e+06 7.002e+06 6.883e+06 7.649e+06 7.047e+06 7.386e+06 1.041e+07 7.387e+06 7.044e+06 7.258e+06 7.637e+06 7.813e+06 7.203e+06 6.805e+06 7.196e+06 6.936e+06 7.098e+06 7.27e+06 7.55e+06 7.1e+06 8.758e+06 6.986e+06 7.314e+06 6.771e+06 6.631e+06 7.582e+06 7.517e+06 6.925e+06 7.086e+06 6.862e+06 7.174e+06 6.874e+06 7.144e+06 6.775e+06 7.836e+06 7.205e+06 7.438e+06 7.198e+06 6.918e+06 7.069e+06 6.909e+06 7.379e+06 7.505e+06 6.886e+06 7.655e+06 6.877e+06 7.253e+06 7.683e+06 6.943e+06 7.375e+06 6.613e+06 7.248e+06 7.285e+06 7.094e+06 7.171e+06 6.85e+06 7.029e+06 8.446e+06 8.083e+06 7.045e+06 6.946e+06 9.176e+06 9.503e+06 6.982e+06 7.135e+06 6.891e+06 8.923e+06 8.273e+06 7.044e+06 9.626e+06 7.941e+06 7.695e+06 7.327e+06 7.161e+06 7.743e+06 6.971e+06 6.996e+06 8.205e+06 6.868e+06 7.329e+06 7.301e+06 6.887e+06 6.983e+06 8.18e+06 7.112e+06 7.411e+06 9.577e+06 7.857e+06 6.902e+06 7.88e+06 6.849e+06 7.184e+06 6.819e+06 7.497e+06 7.026e+06 7.138e+06 6.937e+06 7.141e+06 8.611e+06 7.805e+06 
Average illumination values = 
386.8 396.3 391.9 388 396.5 391.6 388.6 389.4 388 384.3 393.5 383.5 386.4 391.6 388 384.8 392.3 392.4 391.4 396.6 397.3 394.2 393 383.1 390.1 383.4 402.4 386.5 391.4 390 388 387.3 384 388.3 392 391.9 393 395.7 391.6 396.6 388.6 397.2 387.6 386.4 389.8 391 386.5 392.2 386.6 393.3 390.8 387.2 391 385.3 391.1 384.1 390.5 384.5 392.3 390.8 399.5 393.8 392 391.1 395.2 392.7 392.7 405.6 405.9 387.9 388.6 392.2 392 386.5 389.3 389.3 393.7 391 386.9 388.9 386.1 401.8 393 405.8 385.3 389.5 391.3 402.7 387.3 392.3 392.7 387.8 384.8 385.6 382.4 389.4 397.5 391.4 398.6 398 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.02088 0.01984 0.02311 0.0001589 0.009307 0.001588 0.006576 0.006918 0.01613 0.017 0.007267 0.02429 0.03809 0.05855 0.01463 0.001488 0.06992 0.002388 0.04531 0.03183 0.002106 0.06055 0.01707 0.0436 0.004097 0.03638 0.09667 0.00944 0.0056 0.00821 0.007805 0.001968 0.02298 0.01835 0.01237 0.01249 0.004477 0.008726 0.0003359 0.003555 0.03449 0.01885 0.02906 0.00665 0.01234 0.01532 0.00841 0.04612 0.014 0.04034 0.003052 0.0008053 0.05798 0.007782 0.02294 0.01963 0.002424 0.03046 0.01323 0.004678 0.02981 0.006794 0.01554 0.03198 0.004784 0.01475 0.008464 0.01636 0.001657 0.003732 0.03871 0.01372 0.02112 0.01464 0.0133 0.04848 0.003655 0.0337 0.003964 0.04093 0.02231 0.004631 0.01424 0.01683 0.001793 0.007025 0.04238 0.02251 0.01329 0.04323 0.02454 0.0198 0.0001533 0.003291 0.009514 0.02595 0.003513 0.001483 0.009695 0.000769 
Uniformity values = 
0.9681 0.9445 0.9587 0.9513 0.9583 0.963 0.9581 0.9667 0.9462 0.9623 0.9571 0.951 0.9565 0.9396 0.9423 0.9486 0.9492 0.9445 0.9581 0.9618 0.9596 0.9764 0.954 0.953 0.9597 0.9691 0.9576 0.9513 0.9555 0.946 0.9476 0.9438 0.9473 0.9609 0.9303 0.9554 0.9603 0.9527 0.9585 0.9406 0.9607 0.9461 0.9519 0.9547 0.9612 0.9437 0.9573 0.9567 0.9362 0.9481 0.9458 0.9532 0.9509 0.9467 0.9482 0.9449 0.9334 0.9608 0.9559 0.9676 0.9498 0.9491 0.9585 0.9507 0.9488 0.9566 0.9503 0.9595 0.9385 0.9442 0.9679 0.939 0.9604 0.9518 0.9422 0.9549 0.9586 0.962 0.9542 0.9543 0.952 0.9416 0.953 0.9598 0.9508 0.9723 0.9451 0.942 0.9627 0.9386 0.9447 0.9525 0.9487 0.9321 0.9611 0.9356 0.9606 0.9446 0.9614 0.9463 
Minimum rate values = 
6.156e+05 5.998e+05 6.875e+05 4820 2.789e+05 4.753e+04 1.974e+05 2.058e+05 4.878e+05 5.052e+05 2.183e+05 7.278e+05 1.127e+06 1.744e+06 4.445e+05 4.522e+04 2.051e+06 7.285e+04 1.333e+06 9.396e+05 6.325e+04 1.736e+06 5.117e+05 1.291e+06 1.229e+05 1.063e+06 2.775e+06 2.849e+05 1.686e+05 2.493e+05 2.367e+05 6.01e+04 6.916e+05 5.458e+05 3.811e+05 3.748e+05 1.342e+05 2.631e+05 1.011e+04 1.088e+05 1.018e+06 5.691e+05 8.676e+05 2.003e+05 3.681e+05 4.646e+05 2.524e+05 1.358e+06 4.283e+05 1.202e+06 9.294e+04 2.436e+04 1.708e+06 2.362e+05 6.898e+05 5.934e+05 7.482e+04 9.005e+05 3.967e+05 1.392e+05 8.917e+05 2.058e+05 4.64e+05 9.548e+05 1.451e+05 4.415e+05 2.558e+05 4.879e+05 5.091e+04 1.138e+05 1.131e+06 4.185e+05 6.277e+05 4.404e+05 4.046e+05 1.429e+06 1.098e+05 9.936e+05 1.196e+05 1.212e+06 6.685e+05 1.416e+05 4.279e+05 5.014e+05 5.437e+04 2.077e+05 1.266e+06 6.814e+05 3.957e+05 1.299e+06 7.399e+05 5.938e+05 4661 1.017e+05 2.842e+05 7.892e+05 1.053e+05 4.526e+04 2.895e+05 2.344e+04 
Average rate values = 
5.841e+06 6.025e+06 6.24e+06 5.822e+06 5.946e+06 6.341e+06 6.206e+06 6.279e+06 5.615e+06 6.784e+06 6.09e+06 5.757e+06 5.767e+06 5.493e+06 6.084e+06 5.737e+06 5.665e+06 6.695e+06 5.773e+06 5.726e+06 5.658e+06 5.76e+06 5.634e+06 5.681e+06 5.918e+06 5.58e+06 5.4e+06 6.763e+06 7.394e+06 5.76e+06 6.255e+06 6.363e+06 5.82e+06 5.657e+06 6.529e+06 6.387e+06 5.866e+06 6.595e+06 6.326e+06 6.232e+06 5.526e+06 6.335e+06 5.901e+06 6.268e+06 5.813e+06 5.882e+06 5.778e+06 6.477e+06 6.481e+06 6.049e+06 5.696e+06 6.714e+06 5.51e+06 5.965e+06 5.811e+06 6.009e+06 5.785e+06 6.281e+06 6.898e+06 6.227e+06 5.83e+06 6.344e+06 5.69e+06 5.719e+06 6.415e+06 5.625e+06 6.273e+06 5.779e+06 5.912e+06 6.269e+06 5.611e+06 5.835e+06 5.703e+06 5.883e+06 6.108e+06 5.559e+06 6.244e+06 5.931e+06 6.484e+06 5.959e+06 5.684e+06 5.749e+06 6.238e+06 6.345e+06 6.62e+06 5.989e+06 5.794e+06 5.845e+06 5.873e+06 5.784e+06 5.991e+06 6.913e+06 6.59e+06 6.462e+06 5.943e+06 6.425e+06 6.361e+06 6.515e+06 6.496e+06 5.744e+06 
Average illumination values = 
386.1 392.6 384.8 389.3 390.6 383.2 391.3 382.9 395.6 383.5 385.6 387.7 385.8 395.3 391.7 388.3 390.1 392.1 390.7 383.1 390.1 383.4 386.1 387.3 390 382.7 385.6 388.9 387 391.6 389.7 396.6 389.3 383.4 397.2 386.7 384.5 392.9 387 392.2 385.7 391.3 387.3 385.9 383.6 391.1 386 385 395.5 390.5 390.7 387.3 390 390.3 388.8 391.4 401 390.3 385.4 388.1 391.7 388.5 386.9 387.9 388.6 386 388 385.9 399.7 397.2 383.7 392.6 383.9 387 392.3 392 387.8 382.9 386.1 386 389 397.5 392.8 388.6 388.4 385 391.2 393.1 384.6 392.5 390.8 386.8 388.3 401.6 389.5 393.7 383.8 390 389.4 391.3 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002385 0.003108 0.02244 0.0002328 0.001394 0.006638 0.006983 0.01473 0.006182 0.0316 0.02368 0.058 0.01723 0.01032 0.009397 0.000367 0.02753 0.002257 0.0005036 0.01782 0.04656 0.05841 0.005287 0.009397 0.001039 0.006337 0.001698 0.03444 0.006003 0.00364 0.01225 0.02254 0.01005 0.01498 0.01177 0.0194 0.02736 0.006021 0.00284 0.02597 0.04701 0.01414 0.01106 0.0007342 0.03944 0.009055 0.01166 0.02158 0.002613 0.02481 0.002589 0.009005 0.0003092 0.01513 0.01839 0.004391 0.007061 0.009418 0.001566 0.003803 0.0361 0.001218 0.01265 0.01456 0.003016 0.00362 0.01763 0.01345 0.02333 0.002361 0.0008398 0.008613 0.001683 0.006321 0.0255 0.01636 0.01632 0.0241 0.01951 0.000178 0.004019 0.005717 0.01355 0.00162 0.01083 0.007778 0.02453 0.001048 0.01246 0.008949 0.02813 0.002271 0.003538 0.01574 0.02921 0.0359 0.003969 0.00571 0.003455 0.01201 
Uniformity values = 
0.9633 0.9545 0.9584 0.9424 0.9645 0.9637 0.9667 0.9647 0.9658 0.9599 0.9505 0.9593 0.9414 0.9493 0.9464 0.947 0.955 0.9596 0.9764 0.954 0.9581 0.9647 0.9641 0.9616 0.9581 0.9625 0.956 0.9643 0.9589 0.9314 0.9554 0.9603 0.9702 0.9452 0.9635 0.9461 0.9581 0.9596 0.9477 0.9657 0.9614 0.9458 0.9481 0.9475 0.9565 0.9475 0.954 0.9449 0.9334 0.9532 0.9762 0.9511 0.962 0.9624 0.9507 0.9485 0.955 0.9631 0.9238 0.9469 0.9606 0.939 0.9359 0.9585 0.9623 0.9586 0.9621 0.9634 0.9563 0.952 0.953 0.9598 0.9514 0.9723 0.9477 0.9556 0.9473 0.9604 0.9632 0.9549 0.9618 0.954 0.9597 0.956 0.9522 0.9516 0.9603 0.9409 0.9551 0.9583 0.9532 0.9549 0.9613 0.9647 0.9578 0.9561 0.942 0.9629 0.9622 0.9542 
Minimum rate values = 
7.136e+04 9.38e+04 6.679e+05 7127 4.168e+04 1.981e+05 2.077e+05 4.373e+05 1.841e+05 9.346e+05 7.099e+05 1.694e+06 5.232e+05 3.121e+05 2.851e+05 1.118e+04 8.199e+05 6.777e+04 1.488e+04 5.34e+05 1.369e+06 1.696e+06 1.578e+05 2.806e+05 3.126e+04 1.894e+05 5.121e+04 1.012e+06 1.801e+05 1.125e+05 3.677e+05 6.695e+05 2.975e+05 4.538e+05 3.504e+05 5.858e+05 8.123e+05 1.805e+05 8.633e+04 7.656e+05 1.377e+06 4.283e+05 3.345e+05 2.235e+04 1.166e+06 2.744e+05 3.505e+05 6.515e+05 8.066e+04 7.415e+05 7.642e+04 2.719e+05 9273 4.5e+05 5.528e+05 1.333e+05 2.126e+05 2.808e+05 4.889e+04 1.157e+05 1.065e+06 3.739e+04 3.875e+05 4.351e+05 9.03e+04 1.088e+05 5.239e+05 4e+05 6.955e+05 7.147e+04 2.542e+04 2.578e+05 5.099e+04 1.87e+05 7.661e+05 4.897e+05 4.928e+05 7.15e+05 5.785e+05 5378 1.203e+05 1.724e+05 4.047e+05 4.885e+04 3.264e+05 2.349e+05 7.277e+05 3.211e+04 3.74e+05 2.682e+05 8.391e+05 6.855e+04 1.06e+05 4.67e+05 8.667e+05 1.064e+06 1.213e+05 1.706e+05 1.034e+05 3.608e+05 
Average rate values = 
5.002e+06 4.949e+06 4.958e+06 5.009e+06 5.439e+06 5.3e+06 5.458e+06 5.05e+06 5.046e+06 5.173e+06 5.085e+06 4.62e+06 4.885e+06 4.933e+06 4.968e+06 4.825e+06 5.596e+06 4.887e+06 5.001e+06 4.739e+06 5.209e+06 4.713e+06 4.828e+06 5.765e+06 6.103e+06 5.256e+06 5.001e+06 4.741e+06 4.886e+06 5.715e+06 4.891e+06 4.712e+06 5.133e+06 4.941e+06 4.917e+06 5.687e+06 5.002e+06 4.832e+06 5.164e+06 4.814e+06 4.993e+06 4.979e+06 5.125e+06 4.976e+06 4.868e+06 5.209e+06 4.878e+06 5.213e+06 5.018e+06 5.291e+06 5.006e+06 5.362e+06 5.107e+06 4.854e+06 4.96e+06 4.972e+06 5.057e+06 5.35e+06 5.486e+06 5.453e+06 4.76e+06 9.292e+06 4.943e+06 5.094e+06 4.911e+06 5.178e+06 5.15e+06 5.036e+06 4.874e+06 4.973e+06 5.603e+06 5.605e+06 5.69e+06 5.012e+06 4.922e+06 4.875e+06 4.887e+06 4.845e+06 5.853e+06 5.191e+06 5.272e+06 5.698e+06 4.728e+06 5.076e+06 5.805e+06 4.957e+06 5.914e+06 4.918e+06 4.719e+06 5.427e+06 5.57e+06 5.134e+06 5.095e+06 4.857e+06 4.558e+06 5.098e+06 5.467e+06 4.976e+06 5.52e+06 4.839e+06 
Average illumination values = 
385.9 388.4 384.7 392.9 382.6 388.3 382.9 388.8 381.9 383.8 388 384.6 391.6 388 395.5 391 385.7 390.1 383.4 386.1 385.9 388 384.7 383.8 386 382.8 387.8 382 384.2 396.7 386.7 384.5 385.8 392.4 382.7 391.3 384.8 383.9 388.7 382.7 383.2 391.5 390.5 389.2 386 390 386.5 391.4 401 386.5 384.2 390.4 383.2 384.7 387.9 388.7 385.8 384.5 406 396.1 383.5 392.6 400 384.3 383.7 387.8 382.9 382.4 385.2 389 392.8 388.6 388.4 385 389.6 387.5 395.2 383.6 382.5 386.1 389.2 388.7 383.8 385.3 388.9 391.7 384.3 392 391.9 384.4 386.5 386.3 389.4 383.3 385.1 386 397.9 384.2 384.5 386.6 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002531 0.003314 0.0001621 0.007103 0.005382 0.007117 0.0146 0.005497 0.02091 0.001822 0.01337 0.001745 0.008009 0.0003211 0.002583 0.001686 0.0005705 0.01642 0.004816 0.005814 0.01013 0.001334 0.005186 0.00233 0.001729 0.003718 0.002697 0.003958 0.01171 0.003022 0.01124 0.02153 0.004178 0.001865 0.006508 0.0474 0.006056 0.003143 0.0008191 0.01187 0.01049 0.02426 0.002868 0.001572 0.0008221 0.006423 0.007201 0.006986 0.004109 0.00569 0.007766 0.001369 0.0001268 0.009033 0.009866 0.01046 0.003222 0.001201 0.004723 0.006349 0.004868 0.001141 0.008258 0.001628 0.007595 0.01303 0.001922 0.004563 0.02383 0.0001655 0.001643 0.0006083 0.004452 0.009525 0.0007876 0.003235 0.0009423 0.008967 0.01386 0.004095 0.01771 0.004369 9.163e-05 0.01311 0.003664 0.004909 0.01431 0.00811 0.002662 3.126e-05 0.009552 0.0002235 0.01559 0.01103 0.006344 0.01157 0.01218 0.008108 0.0135 0.001437 
Uniformity values = 
0.965 0.9653 0.9556 0.9649 0.9664 0.9675 0.9651 0.9658 0.951 0.9662 0.9486 0.9493 0.9519 0.947 0.9636 0.9607 0.9727 0.962 0.9615 0.9632 0.9636 0.9581 0.9586 0.953 0.9501 0.948 0.9566 0.9603 0.9702 0.9617 0.9599 0.9549 0.9547 0.9653 0.9627 0.9617 0.9458 0.9626 0.9546 0.9495 0.9619 0.9449 0.9334 0.9553 0.9729 0.9498 0.9528 0.9541 0.9545 0.955 0.9624 0.9545 0.9676 0.9536 0.9629 0.9587 0.9641 0.9679 0.9608 0.9544 0.952 0.9404 0.9598 0.9514 0.9664 0.9448 0.9627 0.9386 0.9655 0.9582 0.9618 0.9456 0.9631 0.9547 0.9491 0.9636 0.9513 0.9601 0.9583 0.9584 0.9574 0.9777 0.9631 0.9561 0.9503 0.9609 0.9649 0.9614 0.9536 0.9519 0.9369 0.9508 0.9631 0.9748 0.966 0.9636 0.9642 0.9387 0.9655 0.9527 
Minimum rate values = 
7.557e+04 9.89e+04 4894 2.116e+05 1.602e+05 2.115e+05 4.333e+05 1.638e+05 6.277e+05 5.437e+04 4.038e+05 5.298e+04 2.418e+05 9782 7.725e+04 5.058e+04 1.692e+04 4.883e+05 1.442e+05 1.736e+05 3.017e+05 4.016e+04 1.557e+05 7.047e+04 5.246e+04 1.129e+05 8.124e+04 1.187e+05 3.462e+05 9.051e+04 3.358e+05 6.432e+05 1.26e+05 5.569e+04 1.944e+05 1.388e+06 1.841e+05 9.406e+04 2.475e+04 3.585e+05 3.129e+05 7.315e+05 8.853e+04 4.744e+04 2.437e+04 1.945e+05 2.173e+05 2.105e+05 1.239e+05 1.714e+05 2.319e+05 4.137e+04 3781 2.72e+05 2.941e+05 3.132e+05 9.626e+04 3.577e+04 1.415e+05 1.913e+05 1.472e+05 3.498e+04 2.472e+05 4.934e+04 2.259e+05 3.952e+05 5.755e+04 1.399e+05 7.036e+05 4982 4.925e+04 1.855e+04 1.331e+05 2.864e+05 2.393e+04 9.672e+04 2.857e+04 2.682e+05 4.144e+05 1.23e+05 5.289e+05 1.287e+05 2745 3.929e+05 1.11e+05 1.47e+05 4.249e+05 2.424e+05 8.043e+04 947.6 2.927e+05 6782 4.634e+05 3.246e+05 1.889e+05 3.444e+05 3.621e+05 2.482e+05 4.007e+05 4.349e+04 
Average rate values = 
4.403e+06 4.138e+06 4.377e+06 4.341e+06 4.444e+06 4.449e+06 4.351e+06 4.432e+06 4.61e+06 4.282e+06 4.328e+06 4.329e+06 4.344e+06 4.27e+06 4.372e+06 4.538e+06 4.369e+06 4.321e+06 4.322e+06 4.48e+06 4.432e+06 4.246e+06 4.594e+06 4.32e+06 4.27e+06 4.482e+06 4.303e+06 4.161e+06 4.518e+06 4.364e+06 4.19e+06 4.836e+06 5.012e+06 4.419e+06 4.233e+06 4.328e+06 4.52e+06 4.215e+06 4.29e+06 4.316e+06 4.367e+06 4.155e+06 4.446e+06 4.514e+06 4.494e+06 4.486e+06 4.504e+06 4.244e+06 4.17e+06 4.416e+06 4.465e+06 4.316e+06 4.286e+06 4.299e+06 4.178e+06 4.407e+06 4.208e+06 4.25e+06 4.861e+06 4.565e+06 4.342e+06 4.471e+06 4.973e+06 4.756e+06 4.118e+06 4.503e+06 4.49e+06 4.483e+06 4.235e+06 4.47e+06 4.642e+06 4.809e+06 4.418e+06 4.47e+06 4.253e+06 4.502e+06 4.291e+06 4.643e+06 4.864e+06 4.806e+06 4.591e+06 4.368e+06 4.266e+06 4.536e+06 4.539e+06 4.395e+06 4.569e+06 4.334e+06 4.281e+06 4.6e+06 4.538e+06 4.564e+06 4.226e+06 4.254e+06 4.611e+06 4.428e+06 5.072e+06 4.448e+06 4.179e+06 4.531e+06 
Average illumination values = 
385.2 382.7 386 382.7 381.9 382.6 387.9 381.9 387.7 381.9 388.7 388 389 391 382.3 389.6 384.8 382.9 389.3 385 383 386 384.4 392.8 388.2 388.6 385.1 384.5 385.8 383.4 385.2 386.5 385.9 381.6 382.6 383.1 391.5 384.5 385.9 388 383.3 391.4 401 385.6 386 391.7 387 386.5 386.3 385.8 384.8 392.9 383.8 386.6 382.9 384.2 383 383.8 383.4 386 389 398 388.6 388.4 382.6 391.9 384.6 392.5 381.6 384.4 389.2 389.6 382.5 385.8 390.2 383 387.7 389.9 384.4 387 385.3 382.9 382.8 386 393.9 385 383.4 383.5 387.2 388.4 395.2 393.7 382.5 384 385.8 382.3 382.8 395 381.6 391.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002686 0.01053 0.0001086 0.001314 0.005786 0.005531 0.004849 0.009121 0.001772 0.01253 0.0017 0.002018 4.644e-05 0.001635 0.0004368 0.01604 0.005181 0.005325 0.009363 0.007155 0.001613 0.01378 0.000911 0.002572 0.003578 0.0003489 0.0008872 0.0001442 0.004921 0.006091 0.01317 0.0219 0.005556 0.003532 0.000921 0.009334 0.009146 0.00263 0.003409 0.0007567 1.287e-05 0.00925 0.004666 0.006614 0.008114 0.001338 0.000123 0.009129 0.01081 0.01278 0.002576 0.01367 0.003856 0.004732 0.004321 0.006899 0.001662 0.009022 0.001417 0.005491 0.0119 0.0001786 0.002348 0.0005813 0.004062 0.002327 0.00047 0.003232 0.00682 0.006779 0.007954 0.001713 0.003712 0.0001219 0.003172 0.006484 0.004175 0.001371 0.002918 3.384e-05 0.001563 0.004794 0.02192 0.007592 0.003867 0.0009195 0.009697 0.01453 0.001501 0.001104 0.007634 0.0006212 0.00158 0.005957 0.00114 0.002579 0.003717 0.01256 0.009621 0.002827 
Uniformity values = 
0.965 0.964 0.9646 0.9645 0.9642 0.9733 0.9658 0.961 0.9662 0.9486 0.9523 0.9506 0.9581 0.9654 0.9764 0.9654 0.9623 0.9627 0.9562 0.9643 0.9638 0.9643 0.9609 0.9653 0.9621 0.9662 0.9648 0.9578 0.9581 0.9612 0.962 0.9617 0.9594 0.9584 0.9565 0.9526 0.9618 0.9426 0.9532 0.9751 0.9498 0.9587 0.9506 0.9648 0.9605 0.9403 0.9651 0.9606 0.9629 0.9585 0.9549 0.9628 0.9643 0.9666 0.9423 0.9606 0.9514 0.9671 0.9524 0.9563 0.9603 0.9624 0.963 0.948 0.9631 0.9641 0.9571 0.9621 0.9653 0.9583 0.9552 0.9574 0.9672 0.9605 0.9563 0.9629 0.9649 0.965 0.955 0.9519 0.9369 0.9539 0.9655 0.9491 0.9661 0.9555 0.9533 0.9655 0.9584 0.96 0.9593 0.962 0.9667 0.9711 0.9619 0.9563 0.9609 0.9635 0.9647 0.962 
Minimum rate values = 
8.021e+04 3.136e+05 3247 3.927e+04 1.726e+05 1.635e+05 1.445e+05 2.726e+05 5.287e+04 3.787e+05 5.146e+04 6.117e+04 1399 4.884e+04 1.291e+04 4.756e+05 1.549e+05 1.592e+05 2.812e+05 2.133e+05 4.824e+04 4.093e+05 2.734e+04 7.678e+04 1.071e+05 1.042e+04 2.652e+04 4344 1.478e+05 1.823e+05 3.922e+05 6.497e+05 1.666e+05 1.061e+05 2.777e+04 2.814e+05 2.731e+05 8.039e+04 1.03e+05 2.238e+04 390.9 2.77e+05 1.413e+05 1.971e+05 2.427e+05 4.104e+04 3678 2.729e+05 3.222e+05 3.823e+05 7.775e+04 4.068e+05 1.151e+05 1.409e+05 1.32e+05 2.065e+05 5.037e+04 2.679e+05 4.289e+04 1.652e+05 3.555e+05 5356 7.026e+04 1.769e+04 1.214e+05 6.957e+04 1.417e+04 9.678e+04 2.031e+05 2.034e+05 2.393e+05 5.157e+04 1.105e+05 3663 9.555e+04 1.936e+05 1.246e+05 4.096e+04 8.804e+04 1026 4.809e+04 1.446e+05 6.478e+05 2.299e+05 1.153e+05 2.775e+04 2.92e+05 4.311e+05 4.516e+04 3.317e+04 2.287e+05 1.863e+04 4.712e+04 1.765e+05 3.417e+04 7.771e+04 1.114e+05 3.738e+05 2.863e+05 8.466e+04 
Average rate values = 
3.961e+06 3.721e+06 3.895e+06 4.068e+06 3.966e+06 3.958e+06 4.065e+06 4.006e+06 3.846e+06 3.765e+06 3.905e+06 3.887e+06 3.86e+06 3.835e+06 4.038e+06 3.659e+06 3.624e+06 3.798e+06 3.955e+06 3.676e+06 3.861e+06 3.753e+06 3.875e+06 3.813e+06 3.85e+06 3.896e+06 3.714e+06 4.387e+06 4.009e+06 3.899e+06 3.84e+06 3.91e+06 3.851e+06 3.743e+06 3.879e+06 3.937e+06 3.816e+06 3.739e+06 4.234e+06 4.006e+06 4.021e+06 3.834e+06 3.945e+06 3.836e+06 3.941e+06 3.904e+06 3.788e+06 3.859e+06 3.68e+06 3.851e+06 3.852e+06 3.789e+06 3.979e+06 3.827e+06 3.952e+06 3.996e+06 4.272e+06 3.821e+06 3.809e+06 3.759e+06 3.916e+06 4.123e+06 4.156e+06 4.326e+06 3.708e+06 3.941e+06 3.84e+06 4.416e+06 3.765e+06 3.94e+06 4.577e+06 4.096e+06 3.841e+06 3.56e+06 3.92e+06 3.929e+06 3.958e+06 3.788e+06 3.889e+06 4.183e+06 4.019e+06 4.076e+06 3.579e+06 3.837e+06 3.825e+06 3.806e+06 3.803e+06 3.569e+06 3.919e+06 3.899e+06 3.886e+06 3.907e+06 3.728e+06 3.893e+06 3.889e+06 3.921e+06 3.896e+06 4.183e+06 4.062e+06 3.874e+06 
Average illumination values = 
385.2 382.6 383.9 382.6 383.8 383.5 381.9 383.3 381.9 388.7 386.8 389.5 390.7 381.6 383.4 381.6 389 383.2 386.9 382.1 383.1 382 383.4 381.6 383.8 383.9 382.2 386 384.8 383.6 383.4 383.1 386 384.4 386 387.9 383 392.4 386.5 384.6 391.7 384.6 387.8 382.3 383.5 398.9 385.1 383.5 382.9 384.3 392 382.6 382 381.6 397.2 388.3 388.4 382.3 388.8 385.2 384.5 382.8 388.7 388.6 382.5 382.1 385.8 383.8 381.6 384.4 385.6 385.3 382.3 384.1 385.9 384.2 383.4 382.1 386.6 388.4 395.2 392.4 381.6 394.4 381.8 385.5 388.5 381.6 386.1 383.7 384 383.8 382 382.4 383.4 385.9 384.3 382.7 382.6 384.9 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.00278 0.0003335 9.873e-05 0.001301 0.007093 0.007784 0.00937 0.000182 0.0142 0.00177 0.002141 0.002528 0.001189 0.0001003 0.001217 0.004335 0.009035 0.00111 0.001663 0.0017 0.001797 0.003432 0.006493 0.003352 0.0108 0.0062 0.006247 0.006615 0.002919 0.005603 2.344e-05 0.0007061 0.004433 0.01139 0.001306 0.00076 1.138e-05 0.00166 0.001073 0.001329 0.0001739 0.001552 0.002375 0.01115 0.01125 0.002477 0.01237 0.006264 0.001574 0.0008903 0.0001459 0.005257 0.001332 0.001316 0.01223 0.0001704 0.0001798 0.01807 0.001608 0.0003644 0.002737 0.0006618 0.004308 0.0001657 0.001699 0.01294 4.984e-05 0.003344 0.001212 0.006564 0.002518 3.677e-05 0.001535 0.003276 0.0003439 0.0009582 0.003963 0.001112 0.003088 0.001548 0.001127 0.007479 0.0006645 0.003791 0.00227 5.015e-06 0.004165 0.01038 0.001704 0.002758 0.0002616 0.0008884 6.759e-05 0.006772 0.000814 0.004764 0.01221 0.0001124 0.001189 0.0009139 
Uniformity values = 
0.965 0.9638 0.9664 0.9664 0.9675 0.9623 0.9619 0.9652 0.9486 0.9523 0.9514 0.9654 0.9764 0.954 0.9644 0.9691 0.9649 0.9643 0.9638 0.9615 0.948 0.9597 0.9632 0.9642 0.9669 0.9581 0.9636 0.9627 0.9653 0.9694 0.95 0.9495 0.9619 0.9449 0.9593 0.9762 0.9665 0.9595 0.9539 0.9578 0.9624 0.9545 0.9631 0.9637 0.9587 0.9684 0.9629 0.9643 0.952 0.9531 0.9637 0.9664 0.9526 0.9563 0.9638 0.9624 0.9618 0.9654 0.956 0.9534 0.9661 0.9608 0.9583 0.9552 0.9574 0.9662 0.9659 0.9649 0.9609 0.961 0.955 0.9579 0.9434 0.9444 0.9662 0.966 0.9655 0.9612 0.9654 0.9683 0.96 0.9655 0.962 0.9621 0.9656 0.9587 0.9584 0.9638 0.9651 0.9645 0.958 0.963 0.948 0.9627 0.9644 0.9625 0.9624 0.9478 0.9516 0.9647 
Minimum rate values = 
8.301e+04 9984 2948 3.88e+04 2.108e+05 2.325e+05 2.797e+05 5440 4.287e+05 5.359e+04 6.488e+04 7.547e+04 3.512e+04 3033 3.64e+04 1.288e+05 2.689e+05 3.319e+04 4.974e+04 5.096e+04 5.465e+04 1.03e+05 1.938e+05 1.001e+05 3.205e+05 1.861e+05 1.865e+05 1.976e+05 8.713e+04 1.663e+05 712 2.145e+04 1.327e+05 3.457e+05 3.925e+04 2.246e+04 339.7 4.989e+04 3.244e+04 3.999e+04 5214 4.689e+04 7.108e+04 3.32e+05 3.367e+05 7.372e+04 3.684e+05 1.868e+05 4.767e+04 2.694e+04 4368 1.565e+05 4.032e+04 3.969e+04 3.639e+05 5107 5392 5.351e+05 4.849e+04 1.102e+04 8.161e+04 1.987e+04 1.294e+05 5005 5.116e+04 3.839e+05 1489 9.983e+04 3.637e+04 1.964e+05 7.599e+04 1108 4.691e+04 9.992e+04 1.027e+04 2.86e+04 1.182e+05 3.337e+04 9.215e+04 4.61e+04 3.386e+04 2.227e+05 1.992e+04 1.135e+05 6.776e+04 150.9 1.251e+05 3.09e+05 5.089e+04 8.239e+04 7878 2.66e+04 2057 2.023e+05 2.434e+04 1.425e+05 3.639e+05 3421 3.603e+04 2.732e+04 
Average rate values = 
3.641e+06 3.481e+06 3.526e+06 3.56e+06 3.626e+06 3.538e+06 3.733e+06 3.463e+06 3.409e+06 3.576e+06 3.482e+06 3.435e+06 3.63e+06 3.411e+06 3.589e+06 3.543e+06 3.422e+06 3.563e+06 3.545e+06 3.4e+06 3.573e+06 3.384e+06 3.716e+06 3.436e+06 3.385e+06 3.24e+06 3.463e+06 3.451e+06 3.355e+06 3.441e+06 3.475e+06 3.492e+06 3.485e+06 3.39e+06 3.428e+06 3.632e+06 3.498e+06 3.469e+06 3.358e+06 3.507e+06 3.634e+06 3.481e+06 3.308e+06 3.38e+06 3.41e+06 3.398e+06 3.44e+06 3.451e+06 3.518e+06 3.679e+06 3.593e+06 3.318e+06 3.505e+06 3.407e+06 3.47e+06 3.56e+06 3.702e+06 3.295e+06 3.572e+06 3.403e+06 3.55e+06 3.397e+06 3.55e+06 3.862e+06 3.546e+06 3.411e+06 3.498e+06 3.562e+06 3.598e+06 3.518e+06 3.611e+06 3.464e+06 3.582e+06 3.584e+06 3.506e+06 3.547e+06 3.494e+06 3.629e+06 3.358e+06 3.587e+06 3.522e+06 3.473e+06 3.593e+06 3.361e+06 3.507e+06 3.481e+06 3.426e+06 3.622e+06 3.791e+06 3.495e+06 3.627e+06 3.346e+06 3.482e+06 3.451e+06 3.4e+06 3.547e+06 3.33e+06 3.665e+06 3.421e+06 3.561e+06 
Average illumination values = 
385.2 382.6 383.2 381.9 382.6 383.5 383 381.7 388.7 386.8 389.2 381.6 383.4 386.1 383.1 382.7 382.3 382.1 383.1 383.1 388.6 385 383.4 382.4 382.4 384.8 382.6 382.6 381.6 381.8 388.1 388 383.3 391.4 384 384.2 381.7 384.7 386.5 384.6 384.8 392.9 382.5 382.6 384.2 383.4 382.6 382 389 392.7 382.2 382.6 388.7 385.2 382.2 382.8 389.2 381.6 385.3 388.4 382 383.4 384.4 385.6 385.3 381.6 382.1 383 385 383.3 386.6 386 392.5 390.1 382 385.8 381.6 389.4 381.6 385.3 383.7 381.6 383.8 384.1 387.6 384.2 385.7 382.7 382.4 383.9 390.2 383.2 388.6 382.6 382.5 383.4 383.7 389.8 389.6 382.2 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.03e-05 0.0003062 0.006351 0.005258 0.005268 0.004406 0.001502 0.008506 0.001878 0.002205 0.002613 0.001054 0.0002962 0.005038 0.0003091 0.0011 0.005315 0.01244 0.0008682 0.000803 0.006514 0.001323 0.0001441 0.002267 0.001822 0.001774 0.002931 0.0008743 0.0005708 0.004889 0.002027 0.001755 0.0002091 4.171e-06 0.007909 0.001336 0.006703 4.167e-05 0.0009212 0.001197 0.004447 0.000492 0.003736 0.004393 0.002013 0.006371 0.001292 0.005055 0.001248 0.005007 0.0001332 0.0001636 0.003934 0.001662 0.0003895 0.0009953 0.0004113 0.007522 0.001633 0.00243 5.079e-05 0.00318 0.0001233 0.001388 0.002375 0.0006378 0.0002461 0.01532 8.758e-05 0.0009387 1.589e-06 0.00342 0.00151 0.0008383 0.001656 0.001145 0.001353 4.979e-06 0.003869 0.001378 0.00199 0.002866 2.929e-05 0.002951 0.0006222 0.007348 0.0001143 0.0004966 0.0001084 0.001006 0.0009192 0.003742 0.004485 0.006195 0.000554 0.009558 6.752e-05 0.002303 0.000537 0.001948 
Uniformity values = 
0.9648 0.9637 0.9649 0.9664 0.9674 0.9659 0.953 0.9652 0.9523 0.9514 0.9654 0.9764 0.9654 0.9661 0.9648 0.964 0.963 0.9655 0.9609 0.9597 0.9649 0.9662 0.9598 0.9547 0.9653 0.9644 0.9636 0.9595 0.9662 0.9619 0.9487 0.9594 0.9639 0.9663 0.9579 0.9649 0.9639 0.9545 0.9636 0.9637 0.9587 0.9684 0.9645 0.9563 0.952 0.9628 0.9651 0.9501 0.9627 0.9638 0.9631 0.9573 0.9654 0.9641 0.9661 0.9513 0.9601 0.9608 0.9618 0.9662 0.9659 0.9502 0.9648 0.9662 0.9647 0.9324 0.9508 0.9655 0.966 0.9655 0.9612 0.9654 0.9574 0.9594 0.9626 0.9667 0.9711 0.9644 0.9646 0.9638 0.9651 0.9689 0.955 0.9524 0.9504 0.9655 0.955 0.9602 0.9661 0.9565 0.9647 0.9625 0.9662 0.9628 0.9524 0.9662 0.9575 0.9651 0.9662 0.968 
Minimum rate values = 
307.9 9167 1.893e+05 1.566e+05 1.567e+05 1.313e+05 4.543e+04 2.532e+05 5.684e+04 6.68e+04 7.8e+04 3.113e+04 8853 1.501e+05 9242 3.292e+04 1.588e+05 3.694e+05 2.606e+04 2.413e+04 1.941e+05 3.95e+04 4332 6.844e+04 5.44e+04 5.302e+04 8.762e+04 2.628e+04 1.704e+04 1.463e+05 6.157e+04 5.274e+04 6258 124.6 2.373e+05 3.994e+04 1.999e+05 1260 2.757e+04 3.58e+04 1.335e+05 1.466e+04 1.116e+05 1.323e+05 6.096e+04 1.903e+05 3.862e+04 1.531e+05 3.737e+04 1.495e+05 3990 4930 1.174e+05 4.971e+04 1.163e+04 3.017e+04 1.236e+04 2.25e+05 4.895e+04 7.248e+04 1517 9.642e+04 3686 4.143e+04 7.095e+04 1.973e+04 7466 4.543e+05 2616 2.804e+04 47.71 1.02e+05 4.548e+04 2.52e+04 4.961e+04 3.416e+04 4.016e+04 149 1.155e+05 4.122e+04 5.945e+04 8.521e+04 885 8.927e+04 1.888e+04 2.188e+05 3454 1.492e+04 3237 3.034e+04 2.748e+04 1.12e+05 1.336e+05 1.851e+05 1.678e+04 2.84e+05 2035 6.877e+04 1.603e+04 5.8e+04 
Average rate values = 
3.311e+06 3.237e+06 3.202e+06 3.219e+06 3.153e+06 3.196e+06 3.261e+06 3.009e+06 3.18e+06 3.171e+06 3.169e+06 3.311e+06 2.986e+06 2.907e+06 3.101e+06 3.13e+06 3.145e+06 3.103e+06 3.195e+06 3.095e+06 3.4e+06 3.129e+06 3.088e+06 3.33e+06 3.11e+06 3.184e+06 3.179e+06 3.024e+06 3.099e+06 3.12e+06 3.077e+06 3.334e+06 3.26e+06 3.367e+06 2.993e+06 3.085e+06 3.098e+06 3.199e+06 3.024e+06 3.098e+06 3.116e+06 3.064e+06 3.026e+06 3.141e+06 3.183e+06 3.193e+06 3.394e+06 3.263e+06 3.1e+06 3.175e+06 3.273e+06 3.203e+06 2.969e+06 3.196e+06 3.28e+06 3.221e+06 3.255e+06 3.391e+06 3.247e+06 3.134e+06 3.206e+06 3.233e+06 3.296e+06 3.076e+06 3.049e+06 3.268e+06 3.269e+06 3.236e+06 3.225e+06 3.154e+06 3.31e+06 2.993e+06 3.172e+06 3.19e+06 3.162e+06 3.262e+06 3.061e+06 3.197e+06 3.097e+06 3.321e+06 3.356e+06 3.172e+06 3.14e+06 2.943e+06 3.198e+06 3.006e+06 3.182e+06 3.172e+06 3.282e+06 3.137e+06 3.234e+06 3.163e+06 3.11e+06 3.13e+06 3.262e+06 3.153e+06 3.091e+06 3.137e+06 3.223e+06 3.106e+06 
Average illumination values = 
384.3 382.6 382.7 381.9 382.1 381.9 386.9 381.7 386.8 389.2 381.6 383.4 381.6 382 382.5 382.8 382.6 381.6 383.4 385 382.7 381.6 384.3 385.9 381.6 382 384.3 383.9 382.1 383.3 389.8 384 385.2 381.6 384.6 381.8 382.2 392.9 382.3 382.6 384.2 383.4 381.9 385.2 389 382.6 382.6 388.6 384.6 382.2 382.5 387.4 381.6 382.1 382 387.7 389.9 383.4 383.5 381.6 382.1 389.1 383.4 381.6 382.7 397.2 393.7 381.6 385.8 381.6 389.4 381.6 384.8 384.5 383.2 382 382.4 382.4 382.6 382.7 382.4 382.2 386.4 387.7 387.6 381.6 387.2 384.5 382.4 387.6 382.2 383.6 381.6 382.8 386.8 382 386.7 381.7 381.6 381.8 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.034e-05 0.0001669 0.00146 0.005657 0.007801 0.007285 0.001995 0.001341 0.002291 3.392e-05 0.001111 0.000303 0.003805 0.002774 0.001248 0.001706 0.001161 0.000736 9.057e-05 0.000369 0.0001479 0.00103 0.001848 0.001698 0.005928 2.826e-05 0.009549 0.003736 0.00205 0.0001706 1.481e-06 0.008812 0.001451 0.007514 0.0001626 0.001713 0.001052 0.0005162 0.001265 0.002373 0.001565 0.001828 0.001657 0.004867 0.001246 0.00746 0.0001451 0.0001873 0.001481 0.000136 0.0005331 0.00119 0.0003519 0.001452 0.002455 5.038e-05 0.002324 0.0001026 0.006221 3.967e-05 0.001682 0.0003389 0.0002076 0.0007014 0.001047 0.003312 0.001494 0.000744 0.0006306 0.0008064 0.0005713 5.324e-06 0.003801 0.001733 0.00274 0.0001256 0.002997 0.0005831 0.001704 0.0002734 0.0002717 1.396e-06 0.003273 0.008036 0.002789 0.0009225 9.239e-05 0.009582 7.545e-05 0.0004029 0.001436 0.003608 0.002392 0.0005129 0.0002546 0.002748 0.00292 0.003153 0.007843 0.0006873 
Uniformity values = 
0.9648 0.9584 0.9668 0.9675 0.9663 0.9631 0.9662 0.9505 0.9519 0.9654 0.9764 0.9654 0.9691 0.9648 0.9643 0.9675 0.9655 0.9653 0.9632 0.9662 0.9675 0.9593 0.9653 0.9644 0.9694 0.9571 0.9572 0.9618 0.9725 0.964 0.9663 0.9579 0.9649 0.9639 0.9545 0.963 0.9655 0.9641 0.965 0.9643 0.952 0.9668 0.9665 0.9501 0.9645 0.9655 0.959 0.9553 0.9639 0.9534 0.9661 0.9653 0.9583 0.9618 0.9662 0.9659 0.9636 0.9649 0.9643 0.9634 0.9434 0.9631 0.9774 0.9654 0.9653 0.9654 0.9627 0.9667 0.9621 0.9664 0.9699 0.9586 0.964 0.9642 0.9663 0.96 0.9524 0.9504 0.9655 0.9625 0.9667 0.9332 0.9663 0.9647 0.9646 0.9635 0.9513 0.9662 0.9595 0.9654 0.9662 0.9589 0.9594 0.9482 0.9621 0.9653 0.9655 0.9702 0.9627 0.9643 
Minimum rate values = 
309.1 5023 4.353e+04 1.682e+05 2.32e+05 2.174e+05 5.95e+04 4.069e+04 6.937e+04 1014 3.282e+04 9054 1.131e+05 8.283e+04 3.733e+04 5.084e+04 3.467e+04 2.199e+04 2713 1.102e+04 4409 3.097e+04 5.519e+04 5.077e+04 1.759e+05 852 2.864e+05 1.119e+05 6.075e+04 5106 44.23 2.642e+05 4.335e+04 2.24e+05 4915 5.127e+04 3.142e+04 1.545e+04 3.778e+04 7.091e+04 4.74e+04 5.451e+04 4.943e+04 1.474e+05 3.725e+04 2.221e+05 4365 5657 4.43e+04 4116 1.592e+04 3.555e+04 1.059e+04 4.353e+04 7.321e+04 1505 6.95e+04 3068 1.856e+05 1188 5.141e+04 1.015e+04 6129 2.095e+04 3.128e+04 9.882e+04 4.474e+04 2.22e+04 1.89e+04 2.407e+04 1.699e+04 160.2 1.135e+05 5.182e+04 8.17e+04 3776 9.066e+04 1.77e+04 5.087e+04 8194 8107 43.17 9.756e+04 2.394e+05 8.329e+04 2.761e+04 2802 2.847e+05 2269 1.204e+04 4.284e+04 1.084e+05 7.186e+04 1.56e+04 7636 8.202e+04 8.714e+04 9.362e+04 2.341e+05 2.056e+04 
Average rate values = 
3.056e+06 2.924e+06 2.954e+06 2.975e+06 2.925e+06 3.094e+06 2.882e+06 2.893e+06 2.899e+06 2.891e+06 3.067e+06 2.687e+06 2.901e+06 2.698e+06 2.811e+06 2.986e+06 2.777e+06 2.876e+06 2.965e+06 2.851e+06 2.802e+06 3.034e+06 2.832e+06 2.966e+06 2.844e+06 2.847e+06 2.791e+06 2.846e+06 2.954e+06 3.041e+06 2.921e+06 2.766e+06 2.688e+06 2.803e+06 2.97e+06 2.787e+06 2.808e+06 2.847e+06 2.785e+06 2.927e+06 2.918e+06 3.003e+06 3.141e+06 3.019e+06 2.816e+06 2.937e+06 3.081e+06 3.279e+06 2.766e+06 2.755e+06 3.023e+06 3.016e+06 3.1e+06 3.156e+06 2.895e+06 2.942e+06 2.975e+06 2.893e+06 3.001e+06 2.754e+06 2.863e+06 3.072e+06 2.799e+06 2.913e+06 2.959e+06 2.743e+06 2.888e+06 2.899e+06 3.007e+06 2.799e+06 2.949e+06 2.889e+06 2.811e+06 3.227e+06 2.919e+06 2.885e+06 2.715e+06 2.941e+06 2.807e+06 2.9e+06 2.784e+06 3.353e+06 2.91e+06 2.961e+06 2.83e+06 2.88e+06 2.996e+06 2.905e+06 2.812e+06 2.854e+06 2.961e+06 2.935e+06 2.841e+06 3.241e+06 2.896e+06 2.953e+06 2.929e+06 2.868e+06 2.976e+06 2.743e+06 
Average illumination values = 
384.3 384.7 381.8 382.6 381.9 382.5 381.9 387.6 389 381.6 383.4 381.6 382.7 382.5 382.1 381.7 381.6 381.6 383.4 381.6 382.1 384 381.6 382 381.8 384.9 384.8 383 384.9 382.1 381.6 384.6 381.8 382.2 392.9 382.5 381.6 383 381.7 382 389 385.9 382.3 388.6 381.9 381.6 384.1 385.6 382.2 388.4 382 381.6 384.4 383.5 381.6 382.1 383.7 383.4 382.4 383.8 392.5 382.5 383 381.6 382.3 381.6 382.7 381.6 382.9 381.9 385.9 384.3 383 382.4 383.2 384.4 387.7 387.6 381.6 383.4 381.7 402 381.6 382.4 382.2 382.3 387.2 382 385.9 381.6 381.6 390.4 384 389.7 382.9 381.6 381.6 382.8 384 382 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.343e-06 0.0001877 0.001489 0.004347 0.004559 0.0002909 0.001022 0.004693 3.909e-05 0.001079 9.442e-05 0.003765 0.002268 0.000977 0.002044 0.0008521 0.0006403 0.0002342 0.000917 1.709e-06 0.001425 0.001813 0.003068 2.909e-05 0.006758 0.002761 0.001163 0.0001797 4.277e-06 0.001096 0.00131 0.001112 0.0001099 0.001355 0.0005271 0.001275 0.002371 0.0004281 0.001909 0.001518 0.001448 0.0009513 0.0001451 0.0001288 9.897e-05 0.0001286 0.0005663 0.0005456 0.0003836 0.001251 3.193e-05 0.0005222 0.001042 0.001424 0.002268 0.0005245 0.0002193 0.0001413 0.0006658 0.001054 0.003606 0.001453 0.0006876 0.0006593 0.002952 5.484e-06 0.003659 0.006018 0.001392 0.0001996 0.0009849 0.000573 0.001676 0.0001438 0.0001878 0.000332 0.0008589 0.00409 6.316e-05 0.001673 5.992e-05 7.172e-07 0.001781 0.0008678 0.002209 0.002442 0.001988 0.0003864 0.001939 0.003243 0.001385 0.006433 0.0005949 0.000301 0.003512 0.001067 0.00121 0.001366 0.002292 0.003594 
Uniformity values = 
0.9648 0.9632 0.9668 0.9675 0.9659 0.9555 0.9599 0.9655 0.9645 0.9654 0.9654 0.9661 0.9661 0.9654 0.9577 0.9609 0.9653 0.9649 0.9662 0.9601 0.9653 0.9644 0.9636 0.9571 0.9572 0.9618 0.9614 0.9674 0.9663 0.9631 0.9578 0.9622 0.9636 0.9637 0.9623 0.965 0.9643 0.952 0.9654 0.9664 0.9553 0.9604 0.9631 0.9581 0.9654 0.9655 0.9661 0.9653 0.9608 0.9618 0.9662 0.957 0.9655 0.9654 0.9659 0.9369 0.9512 0.9667 0.9665 0.9649 0.9654 0.9627 0.9655 0.9625 0.968 0.9644 0.9646 0.9643 0.9669 0.9759 0.9631 0.9504 0.9655 0.9625 0.9667 0.9565 0.9647 0.9632 0.9663 0.9533 0.9589 0.9636 0.9651 0.9662 0.9589 0.9594 0.9644 0.9635 0.9653 0.9653 0.9717 0.9654 0.9655 0.9662 0.9654 0.9629 0.9654 0.9675 0.9655 0.97 
Minimum rate values = 
40.18 5622 4.44e+04 1.293e+05 1.359e+05 8784 3.07e+04 1.399e+05 1169 3.222e+04 2822 1.122e+05 6.767e+04 2.918e+04 6.152e+04 2.558e+04 1.913e+04 7002 2.737e+04 51.35 4.257e+04 5.42e+04 9.172e+04 877.1 2.03e+05 8.27e+04 3.487e+04 5360 127.7 3.281e+04 3.945e+04 3.333e+04 3291 4.054e+04 1.58e+04 3.809e+04 7.086e+04 1.297e+04 5.701e+04 4.527e+04 4.37e+04 2.857e+04 4347 3879 2958 3843 1.691e+04 1.63e+04 1.152e+04 3.749e+04 953.5 1.574e+04 3.111e+04 4.254e+04 6.766e+04 1.615e+04 6652 4216 1.987e+04 3.149e+04 1.076e+05 4.353e+04 2.054e+04 1.976e+04 8.785e+04 164.1 1.092e+05 1.795e+05 4.151e+04 5899 2.949e+04 1.739e+04 5.006e+04 4311 5603 1.001e+04 2.568e+04 1.223e+05 1886 5.058e+04 1803 21.48 5.321e+04 2.59e+04 6.641e+04 7.336e+04 5.941e+04 1.157e+04 5.789e+04 9.679e+04 4.111e+04 1.916e+05 1.777e+04 8988 1.048e+05 3.195e+04 3.615e+04 4.071e+04 6.843e+04 1.067e+05 
Average rate values = 
2.833e+06 2.624e+06 2.649e+06 2.838e+06 2.747e+06 2.779e+06 2.539e+06 2.567e+06 2.645e+06 2.775e+06 2.555e+06 2.636e+06 2.638e+06 2.66e+06 2.59e+06 2.745e+06 2.651e+06 2.864e+06 2.634e+06 2.672e+06 2.657e+06 2.698e+06 2.713e+06 2.642e+06 2.588e+06 2.596e+06 2.744e+06 2.798e+06 2.853e+06 2.446e+06 2.571e+06 2.727e+06 2.536e+06 2.556e+06 2.701e+06 2.588e+06 2.706e+06 2.738e+06 2.707e+06 2.785e+06 2.691e+06 2.563e+06 3.224e+06 2.939e+06 2.537e+06 2.574e+06 2.859e+06 2.799e+06 2.551e+06 2.759e+06 2.68e+06 2.845e+06 2.826e+06 2.717e+06 2.608e+06 2.768e+06 2.801e+06 2.61e+06 2.723e+06 2.749e+06 2.503e+06 2.695e+06 2.743e+06 2.781e+06 2.638e+06 2.706e+06 2.636e+06 2.544e+06 2.673e+06 2.586e+06 2.526e+06 2.725e+06 2.582e+06 2.702e+06 2.626e+06 2.681e+06 2.733e+06 2.697e+06 2.637e+06 2.729e+06 2.713e+06 2.761e+06 2.577e+06 2.749e+06 2.725e+06 2.648e+06 2.529e+06 2.722e+06 2.782e+06 2.591e+06 2.745e+06 2.633e+06 2.702e+06 2.659e+06 2.45e+06 2.71e+06 2.92e+06 2.583e+06 2.683e+06 2.62e+06 
Average illumination values = 
384.3 382.8 381.8 382.6 381.9 385.5 383.8 381.6 383.3 381.6 381.6 382 381.8 381.7 386.3 383.4 381.6 382.7 381.6 384 381.6 382 384.3 384.9 384.8 383 383.2 383.9 381.6 382.8 384.6 384.8 382.3 382.6 383.7 381.7 382 389 381.6 382.6 387.6 383.6 382.5 387 381.6 381.6 382 381.6 383.4 383.5 381.6 385.6 383.2 381.6 382.3 395.2 387.3 381.7 381.6 381.8 381.6 382.7 381.6 383.6 381.8 382.4 382.6 382.4 385 383 383.2 387.6 381.6 383.4 381.7 387.6 382.2 383.3 381.6 386.4 384.5 383.2 381.7 381.6 390.4 384 382 384.3 381.6 381.6 382.2 381.6 381.6 381.6 381.6 382.6 381.6 383 381.6 383 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001163 0.001557 0.0003509 0.0003421 0.0002016 0.0006661 0.000311 0.0006628 8.953e-05 0.0009495 0.0003308 0.001025 0.002086 0.0008269 0.002744 0.000327 6.69e-05 0.0009952 0.001185 0.0006906 0.0008494 0.0005901 0.001838 0.001292 0.0001801 4.369e-06 0.0009906 0.001322 4.589e-05 0.001066 0.0009499 0.0001795 0.001172 0.00144 0.0008868 0.0009662 0.0004678 0.0006236 0.0001406 1.764e-06 2.077e-05 0.0001003 0.001118 0.0004044 0.0001445 0.001372 5.636e-05 0.001928 9.97e-05 0.001061 4.358e-05 0.0002218 0.0001564 0.0007191 1.579e-06 0.00426 0.001295 0.0007871 0.0003104 6.602e-05 8.112e-05 0.0004282 0.001301 0.0002166 0.0007905 0.0006692 0.0006119 0.0001522 0.0001109 0.0002144 0.003533 0.003028 0.001692 8.26e-05 6.632e-07 0.001455 0.0005317 0.0009343 0.002424 0.0003492 0.0004139 0.00162 0.002596 0.00662 0.0001593 0.0002767 0.0002932 0.00072 0.0007284 0.0005409 0.002302 0.004034 0.001767 8.479e-05 0.001723 0.0006216 0.0001294 7.387e-05 0.0008291 
Uniformity values = 
0.969 0.9638 0.9664 0.9674 0.9652 0.9652 0.9505 0.9519 0.9654 0.9623 0.9661 0.9648 0.9654 0.9655 0.9609 0.9645 0.968 0.9654 0.9654 0.9641 0.9655 0.9613 0.9654 0.9618 0.9614 0.9673 0.9663 0.9631 0.9655 0.9545 0.9631 0.9654 0.966 0.9655 0.9655 0.9668 0.9665 0.9578 0.9646 0.9631 0.9614 0.9639 0.9534 0.9655 0.9583 0.9595 0.9672 0.9643 0.9636 0.9653 0.9659 0.9369 0.9512 0.9667 0.9655 0.9539 0.9655 0.9623 0.9643 0.9664 0.9663 0.9655 0.9635 0.9671 0.9759 0.9631 0.9528 0.9644 0.9671 0.9661 0.9665 0.9654 0.9646 0.9635 0.9655 0.9634 0.9652 0.9662 0.9589 0.9594 0.9654 0.9595 0.9655 0.9651 0.9687 0.9655 0.9663 0.9641 0.9654 0.9654 0.9687 0.9655 0.9644 0.9616 0.9571 0.9571 0.9655 0.9645 0.9663 0.9622 
Minimum rate values = 
43.19 3481 4.644e+04 1.046e+04 1.023e+04 6025 2.021e+04 9425 1.98e+04 2684 2.835e+04 9892 3.061e+04 6.229e+04 2.482e+04 8.198e+04 9745 1999 2.973e+04 3.546e+04 2.063e+04 2.549e+04 1.763e+04 5.51e+04 3.875e+04 5373 130.5 2.966e+04 3.95e+04 1387 3.191e+04 2.838e+04 5362 3.501e+04 4.3e+04 2.646e+04 2.883e+04 1.409e+04 1.865e+04 4211 52.93 621.9 3037 3.338e+04 1.217e+04 4345 4.091e+04 1686 5.768e+04 2980 3.167e+04 1342 6727 4666 2.148e+04 47.75 1.27e+05 3.88e+04 2.354e+04 9267 1971 2424 1.282e+04 3.878e+04 6402 2.367e+04 2.026e+04 1.83e+04 4539 3311 6398 1.054e+05 9.045e+04 5.062e+04 2468 19.86 4.347e+04 1.587e+04 2.81e+04 7.28e+04 1.043e+04 1.245e+04 4.837e+04 7.75e+04 1.965e+05 4762 8262 8775 2.151e+04 2.176e+04 1.611e+04 6.873e+04 1.204e+05 5.298e+04 2556 5.19e+04 1.857e+04 3870 2206 2.485e+04 
Average rate values = 
2.457e+06 2.413e+06 2.461e+06 2.496e+06 2.567e+06 2.474e+06 2.488e+06 2.475e+06 2.541e+06 2.608e+06 2.358e+06 2.496e+06 2.515e+06 2.347e+06 2.547e+06 2.366e+06 2.529e+06 2.426e+06 2.454e+06 2.529e+06 2.346e+06 2.433e+06 2.451e+06 2.464e+06 2.537e+06 2.61e+06 2.555e+06 2.402e+06 2.43e+06 2.555e+06 2.405e+06 2.54e+06 2.421e+06 2.529e+06 2.465e+06 2.528e+06 2.594e+06 2.509e+06 2.381e+06 2.94e+06 2.512e+06 2.335e+06 2.515e+06 2.402e+06 2.564e+06 2.728e+06 2.495e+06 2.523e+06 2.579e+06 2.473e+06 2.419e+06 2.58e+06 2.615e+06 2.356e+06 2.493e+06 2.521e+06 2.467e+06 2.414e+06 2.479e+06 2.521e+06 2.554e+06 2.428e+06 2.347e+06 2.456e+06 2.368e+06 2.305e+06 2.433e+06 2.42e+06 2.433e+06 2.512e+06 2.501e+06 2.556e+06 2.463e+06 2.5e+06 2.568e+06 2.525e+06 2.398e+06 2.563e+06 2.548e+06 2.399e+06 2.501e+06 2.457e+06 2.606e+06 2.505e+06 2.499e+06 2.406e+06 2.447e+06 2.525e+06 2.377e+06 2.675e+06 2.407e+06 2.5e+06 2.34e+06 2.591e+06 2.648e+06 2.414e+06 2.351e+06 2.564e+06 2.46e+06 2.537e+06 
Average illumination values = 
382.6 382.6 381.9 382.1 381.7 381.7 387.6 389 381.6 382.8 382 382.5 381.7 381.6 383.4 382.6 383.2 381.9 381.6 382.1 381.6 383.2 381.6 383 383.2 383.4 381.6 382.8 381.6 392.9 382.5 381.6 382.2 381.6 381.6 385.9 382.3 385.5 381.9 382.5 385.7 382.2 388.4 381.6 384.4 383.9 382.3 382 383.7 381.6 382.3 395.2 387.3 381.7 381.6 388.2 381.6 382.8 382 381.9 385.3 381.6 382.7 381.6 383 383.2 386.6 382.5 381.6 382 381.7 382.1 382.2 382.3 381.6 384.1 381.7 381.6 390.4 384 381.6 385.9 381.6 381.7 381.7 381.6 381.6 382.2 381.6 381.6 382.6 381.6 382.7 386.6 385.6 384.9 381.6 381.9 381.6 383.5 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.46e-06 0.000104 0.0001352 0.001825 0.001511 0.007649 0.002138 3.61e-05 0.0001467 0.001024 0.0002795 0.0012 0.001846 0.0008042 0.002319 0.0003709 0 0.000258 0.001771 0.003072 2.906e-05 0.000916 8.169e-05 9.035e-05 1.629e-06 0.001137 0.0008724 4.567e-05 0.001012 0.0009474 9.454e-05 0.002374 0.0004345 0.0001531 0.002922 0.001393 0.00129 0.0001685 0.0001022 0.0001385 0.0006248 0.0003775 0.0001449 0.0008043 5.468e-05 0.0004092 0.00143 4.091e-05 1.916e-05 9.037e-05 0.0008479 7.493e-05 0.001663 0.0002595 0.001637 0.0002872 6.524e-05 8.346e-05 0.002602 0.001602 3.334e-05 7.511e-05 0.0006361 0.0001074 5.842e-05 0.0002783 0.001102 0.002377 0.0003409 6.248e-05 6.638e-07 0.0004068 0.0004157 0.001074 0.0002215 0.0002858 0.0001427 0.002644 0.001153 0.0005234 0.002165 0.00191 0.0008984 0.0003669 0.0005635 0.00126 0.001498 0.001375 2.514e-05 0.001022 1.547e-06 8.88e-05 0.0002815 1.444e-06 0.0004393 0.00043 0.0009314 0.001448 0.00031 0.0008494 
Uniformity values = 
0.969 0.9663 0.9664 0.9662 0.9631 0.9652 0.9655 0.9654 0.9764 0.9654 0.9665 0.9654 0.9655 0.9609 0.9645 0.9662 0.9655 0.9653 0.9643 0.9682 0.957 0.9645 0.9494 0.964 0.9663 0.9631 0.9655 0.9553 0.9655 0.9587 0.965 0.9655 0.952 0.9637 0.9659 0.9654 0.9655 0.9591 0.9654 0.9655 0.9655 0.9583 0.9595 0.9662 0.9669 0.9655 0.9654 0.9647 0.9483 0.9655 0.9665 0.9649 0.9654 0.9627 0.9655 0.9664 0.9653 0.9646 0.9643 0.9663 0.96 0.9655 0.9655 0.9671 0.9667 0.9565 0.9663 0.9663 0.9635 0.9655 0.9634 0.9654 0.9662 0.9608 0.9633 0.9655 0.9653 0.9655 0.9677 0.9643 0.9655 0.9658 0.9654 0.9654 0.9657 0.9649 0.9671 0.9725 0.9655 0.9586 0.9637 0.9562 0.9662 0.9647 0.9654 0.9655 0.9624 0.9663 0.9651 0.9662 
Minimum rate values = 
43.49 3106 4036 5.445e+04 4.522e+04 2.277e+05 6.384e+04 1079 4335 3.059e+04 8342 3.585e+04 5.51e+04 2.414e+04 6.929e+04 1.107e+04 0 7711 5.295e+04 9.141e+04 876 2.739e+04 2482 2704 48.65 3.405e+04 2.606e+04 1379 3.024e+04 2.85e+04 2827 7.087e+04 1.317e+04 4584 8.716e+04 4.159e+04 3.854e+04 5068 3053 4140 1.867e+04 1.136e+04 4356 2.401e+04 1632 1.223e+04 4.272e+04 1224 583 2701 2.53e+04 2241 4.967e+04 7776 4.887e+04 8573 1950 2497 7.775e+04 4.779e+04 1002 2245 1.901e+04 3204 1744 8393 3.289e+04 7.09e+04 1.021e+04 1867 19.88 1.216e+04 1.241e+04 3.225e+04 6633 8541 4264 7.891e+04 3.435e+04 1.566e+04 6.462e+04 5.7e+04 2.684e+04 1.096e+04 1.683e+04 3.765e+04 4.466e+04 4.076e+04 751.5 3.074e+04 46.3 2679 8406 43.18 1.313e+04 1.285e+04 2.791e+04 4.321e+04 9267 2.535e+04 
Average rate values = 
2.303e+06 2.32e+06 2.409e+06 2.38e+06 2.48e+06 2.325e+06 2.229e+06 2.231e+06 2.53e+06 2.289e+06 2.392e+06 2.238e+06 2.277e+06 2.382e+06 2.388e+06 2.3e+06 2.229e+06 2.338e+06 2.314e+06 2.286e+06 2.303e+06 2.323e+06 2.209e+06 2.448e+06 2.366e+06 2.13e+06 2.19e+06 2.384e+06 2.23e+06 2.318e+06 2.256e+06 2.358e+06 2.403e+06 2.397e+06 2.332e+06 2.203e+06 2.34e+06 2.591e+06 2.2e+06 2.129e+06 2.23e+06 2.425e+06 2.558e+06 2.324e+06 2.329e+06 2.492e+06 2.391e+06 2.195e+06 2.296e+06 2.279e+06 2.349e+06 2.392e+06 2.188e+06 2.311e+06 2.326e+06 2.387e+06 2.37e+06 2.321e+06 2.163e+06 2.307e+06 2.278e+06 2.305e+06 2.195e+06 2.193e+06 2.237e+06 2.306e+06 2.391e+06 2.255e+06 2.34e+06 2.41e+06 2.364e+06 2.25e+06 2.299e+06 2.343e+06 2.092e+06 2.373e+06 2.369e+06 2.207e+06 2.402e+06 2.293e+06 2.359e+06 2.375e+06 2.26e+06 2.496e+06 2.212e+06 2.339e+06 2.195e+06 2.385e+06 2.358e+06 2.249e+06 2.342e+06 2.457e+06 2.236e+06 2.331e+06 2.258e+06 2.276e+06 2.3e+06 2.217e+06 2.358e+06 2.333e+06 
Average illumination values = 
382.6 381.6 381.9 381.6 382.5 381.7 381.6 381.6 383.4 381.6 381.6 381.6 381.6 383.4 382.6 381.6 381.9 381.6 382 381.7 384.9 381.9 389.5 382.1 381.6 382.8 381.6 392.6 381.6 384.2 381.7 381.6 389 382.2 382.3 381.6 381.6 384.1 381.6 381.6 381.6 384.4 383.9 381.6 381.7 383.2 381.6 382.7 390.5 381.6 381.6 381.8 381.6 382.7 381.6 381.9 382.1 382.6 382.4 383.2 384.4 381.6 381.6 381.6 381.7 387.6 381.6 381.6 382.3 381.6 384.1 381.6 381.6 389.6 382.4 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 382.4 381.8 381.6 382.3 381.6 384.3 382.6 387.3 381.6 381.9 381.6 381.6 382.8 381.6 383.7 382.1 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001075 0.00037 0.004209 0.0001346 0 0.0001575 0.0005947 9.867e-05 0.001995 0.001198 0.0002727 4.62e-06 0.0004554 0.0003613 0 0.0008252 0.001928 0.0001772 0.000157 0.001246 0.001453 7.014e-06 0.0005584 0.0001411 5.782e-05 0.000112 0.000969 9.429e-05 0.001235 0.0004375 0.000165 0.001814 0.000763 0.0001732 1.749e-06 0.00137 0.0004241 0.0005321 0.0002245 0.000765 1.226e-05 4.54e-05 0.001433 4.273e-05 1.655e-05 8.069e-05 0.000634 1.576e-06 0.001775 0.0007577 0.0006441 0.0002306 5.432e-06 0.001206 6.983e-06 0.0001457 0.0006956 0.0002177 0.0001104 1.238e-05 0.0006059 0.001211 3.301e-05 0.001455 5.16e-05 7.696e-05 0.0002592 0.002288 1.992e-05 6.358e-05 0.0004147 0.00121 0.0009911 0.0005278 0.0003011 0.000291 0.0006514 0.0006581 0.002115 0.000808 0.0008643 0.0007318 0.001588 0.000337 0.0001235 0.0002577 0.0002115 1.35e-05 0.000358 0.00094 0.0003695 0.0002297 0.0008855 2.982e-05 6.729e-05 0.0007926 0.002003 5.449e-05 8.316e-07 
Uniformity values = 
0.9678 0.9663 0.9671 0.9661 0.9652 0.9571 0.9519 0.9654 0.9654 0.9691 0.9661 0.9655 0.9655 0.9655 0.9662 0.9663 0.9653 0.9644 0.9694 0.9643 0.9645 0.9614 0.9674 0.9579 0.9649 0.9636 0.9639 0.9655 0.966 0.9655 0.952 0.9637 0.9659 0.9645 0.9655 0.9553 0.9639 0.9661 0.9654 0.9608 0.9658 0.9643 0.9661 0.9654 0.9647 0.9603 0.9655 0.9654 0.9659 0.9655 0.9655 0.9621 0.968 0.9655 0.9665 0.9671 0.9656 0.9655 0.9655 0.9671 0.9667 0.9647 0.9662 0.9663 0.9646 0.9655 0.9669 0.9654 0.968 0.9594 0.9655 0.9655 0.9655 0.9677 0.9643 0.9655 0.9656 0.9655 0.9654 0.9655 0.9782 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9627 0.9654 0.9655 0.9624 0.9663 0.967 0.9651 0.9655 0.9655 0.964 0.9537 0.9718 0.9663 
Minimum rate values = 
43.23 3209 1.104e+04 1.254e+05 4024 0 4774 1.777e+04 2949 5.934e+04 3.574e+04 8148 138.1 1.361e+04 1.079e+04 0 2.466e+04 5.763e+04 5274 4698 3.725e+04 4.358e+04 209.2 1.681e+04 4219 1731 3352 2.895e+04 2816 3.69e+04 1.326e+04 4938 5.415e+04 2.282e+04 5175 52.83 4.097e+04 1.266e+04 1.59e+04 6741 2.285e+04 366.8 1356 4.28e+04 1278 497.1 2412 1.894e+04 47.09 5.301e+04 2.264e+04 1.931e+04 6872 162.4 3.597e+04 208.3 4354 2.078e+04 6506 3293 369.6 1.812e+04 3.614e+04 985.6 4.349e+04 1542 2296 7745 6.811e+04 599.2 1900 1.239e+04 3.614e+04 2.954e+04 1.579e+04 8998 8694 1.946e+04 1.966e+04 6.315e+04 2.382e+04 2.577e+04 2.182e+04 4.741e+04 1.007e+04 3695 7695 6338 403.4 1.07e+04 2.817e+04 1.103e+04 6855 2.646e+04 891.2 2011 2.371e+04 6.052e+04 1618 24.83 
Average rate values = 
2.155e+06 2.176e+06 2.256e+06 2.235e+06 2.228e+06 2.029e+06 2.133e+06 2.328e+06 2.051e+06 2.275e+06 2.077e+06 2.184e+06 2.113e+06 2.178e+06 2.152e+06 2.094e+06 2.195e+06 2.196e+06 2.142e+06 2.171e+06 2.163e+06 2.097e+06 2.284e+06 2.198e+06 2.093e+06 2.387e+06 2.079e+06 2.188e+06 2.108e+06 2.219e+06 2.266e+06 2.3e+06 2.197e+06 2.099e+06 2.153e+06 2.132e+06 2.165e+06 2.225e+06 2.316e+06 2.055e+06 2.217e+06 2.217e+06 2.288e+06 2.188e+06 2.08e+06 2.291e+06 2.14e+06 2.247e+06 2.156e+06 2.138e+06 2.082e+06 2.296e+06 2.138e+06 2.224e+06 2.119e+06 2.165e+06 2.053e+06 2.168e+06 2.094e+06 2.061e+06 2.107e+06 2.19e+06 2.241e+06 2.142e+06 2.215e+06 2.212e+06 2.104e+06 2.136e+06 2.085e+06 2.111e+06 2.186e+06 2.167e+06 2.104e+06 2.239e+06 2.161e+06 2.193e+06 2.208e+06 2.183e+06 2.339e+06 2.121e+06 2.172e+06 2.203e+06 2.318e+06 2.125e+06 2e+06 2.234e+06 2.18e+06 2.099e+06 2.233e+06 2.14e+06 2.152e+06 2.074e+06 2.211e+06 2.086e+06 2.189e+06 2.209e+06 2.206e+06 2.174e+06 2.239e+06 2.092e+06 
Average illumination values = 
381.7 381.6 381.6 381.8 381.7 384.9 389 381.6 381.6 382.7 381.8 381.6 381.6 381.6 381.6 381.6 381.6 382 381.8 382 381.9 383.2 383.9 384.6 381.8 384.3 382.2 381.6 382.2 381.6 389 382.3 382.3 381.9 381.6 385.6 382.2 382 381.6 383.4 381.9 382 382.7 381.6 382.7 385.6 381.6 381.6 382.1 381.6 381.6 382.9 381.8 381.6 381.6 381.6 382.2 381.6 381.6 381.6 381.7 384.3 381.6 381.6 381.9 381.6 382.5 381.6 381.8 384 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 381.6 382.3 381.6 381.6 381.6 381.6 381.9 381.6 382.7 381.6 381.6 382.8 381.6 382.9 382.6 381.6 381.6 382.7 391.6 384.6 381.6 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.486e-06 0.0001119 0.0002623 0.0003447 0.0001641 0.0007586 3.604e-05 9.453e-05 0.0004571 0.0002695 0.001013 0.001248 0.000424 0.0002514 0 0.0001789 0.00183 0.00108 0.0004983 0.002002 7.231e-05 1.547e-06 0.00069 0.0009815 2.961e-05 0.0006933 0.0002058 0.001197 0.0003717 0.0001524 0.0008283 0.0008009 0.0001473 1.769e-06 0.001946 0.0002583 0.000312 0.0001471 1.699e-06 2.237e-05 3.719e-05 0.0005697 3.149e-05 5.087e-05 6.267e-05 1.708e-06 0.00214 0.0007503 0.0003044 0.0002105 5.243e-06 0.0003532 0.0009273 3.312e-05 7.853e-05 0.000582 0.0001777 1.662e-06 0.0008311 0.002328 0.0002588 5.033e-05 9.04e-07 0.0002048 0.002016 0.000124 0.0001549 0.0001346 0.001645 0.002716 0.0001533 0.0002971 0.0009058 0.0005546 0.000488 0.001141 0.000938 0.001075 0.0002612 0.000347 0.0001249 0.0002779 1.435e-06 0.0003951 0.0002678 0.0001189 0.001306 0.0002425 0.0001331 0.0004022 3.517e-05 0.0001706 0.0001811 9.368e-07 0.0001513 0.0003559 0.0006683 7.634e-05 0.0041 0.0002842 
Uniformity values = 
0.9678 0.9663 0.9671 0.9659 0.9652 0.9655 0.9654 0.9764 0.9654 0.9661 0.9654 0.9655 0.9653 0.9649 0.9655 0.9653 0.9653 0.9653 0.9654 0.9618 0.9651 0.9663 0.9648 0.9655 0.971 0.9637 0.9641 0.9655 0.9655 0.9654 0.9659 0.9645 0.9655 0.9634 0.9655 0.9661 0.9654 0.9595 0.9662 0.9646 0.9691 0.9663 0.9434 0.9655 0.9665 0.9649 0.9654 0.9655 0.9633 0.968 0.9594 0.9646 0.9663 0.9606 0.9655 0.9655 0.9671 0.9613 0.9663 0.9663 0.9635 0.9655 0.9665 0.9654 0.968 0.9633 0.9655 0.9655 0.9654 0.9687 0.9655 0.9663 0.9654 0.9655 0.9654 0.9649 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9698 0.9661 0.9655 0.9665 0.9711 0.9642 0.9663 0.9509 0.9646 0.9654 0.9663 0.9655 0.9643 
Minimum rate values = 
44.3 3341 7824 1.03e+04 4904 2.266e+04 1077 2793 1.366e+04 8048 3.027e+04 3.728e+04 1.267e+04 7518 0 5347 5.465e+04 3.225e+04 1.489e+04 5.999e+04 2162 46.21 2.063e+04 2.932e+04 880 2.075e+04 6160 3.574e+04 1.111e+04 4555 2.473e+04 2.395e+04 4403 52.98 5.809e+04 7714 9325 4423 50.73 669.1 1107 1.701e+04 963.1 1520 1871 51.07 6.388e+04 2.242e+04 9118 6273 157.7 1.056e+04 2.768e+04 994.8 2347 1.739e+04 5300 49.9 2.481e+04 6.943e+04 7749 1504 26.99 6120 6.004e+04 3715 4630 4023 4.912e+04 8.078e+04 4581 8871 2.706e+04 1.657e+04 1.458e+04 3.41e+04 2.797e+04 3.205e+04 7805 1.037e+04 3737 8298 42.89 1.181e+04 8001 3554 3.897e+04 7215 3976 1.202e+04 1050 5069 5420 27.97 4589 1.064e+04 1.997e+04 2279 1.223e+05 8503 
Average rate values = 
2.051e+06 2.055e+06 2.117e+06 2.096e+06 2.061e+06 1.989e+06 1.97e+06 2.267e+06 1.917e+06 2.065e+06 2.017e+06 1.977e+06 2.057e+06 2.114e+06 1.981e+06 2.072e+06 2.062e+06 2.001e+06 2.062e+06 2.021e+06 2.077e+06 2.112e+06 1.879e+06 1.948e+06 2e+06 1.935e+06 2.042e+06 2.107e+06 2.024e+06 2.111e+06 2.063e+06 1.936e+06 2.037e+06 1.988e+06 2.039e+06 2.19e+06 2.082e+06 2.285e+06 2.069e+06 2.166e+06 2.084e+06 2.013e+06 2.1e+06 2.003e+06 2.072e+06 2.047e+06 2.035e+06 1.953e+06 2.14e+06 2.049e+06 2.058e+06 1.939e+06 2.057e+06 2.009e+06 2.035e+06 1.879e+06 1.944e+06 2.021e+06 2.082e+06 2.023e+06 2.071e+06 2.107e+06 2.035e+06 2.014e+06 2.015e+06 1.887e+06 2.081e+06 2.076e+06 2.014e+06 2.05e+06 2e+06 2.019e+06 1.869e+06 2.091e+06 2.149e+06 2.036e+06 1.971e+06 2.175e+06 2.001e+06 1.883e+06 2.103e+06 1.972e+06 2.056e+06 1.997e+06 2.054e+06 1.997e+06 2.056e+06 2.068e+06 2.06e+06 2.124e+06 1.981e+06 2.096e+06 2.041e+06 1.894e+06 2.119e+06 2.073e+06 2.006e+06 2.1e+06 1.908e+06 2.089e+06 
Average illumination values = 
381.7 381.6 381.6 381.9 381.7 381.6 381.6 383.4 381.6 381.8 381.7 381.6 381.6 382.7 381.9 381.6 381.6 381.6 381.6 383 381.7 381.6 381.8 381.6 382.5 382.6 383 381.6 381.6 381.6 382.3 381.9 381.6 382.4 381.6 382 381.6 383.9 381.6 382.6 381.7 381.6 392.5 381.6 381.6 381.8 381.6 381.6 382.4 381.8 384 382.4 383.2 384.2 381.6 381.6 381.6 384.3 381.6 381.6 382.3 381.6 382 381.6 381.8 382.4 381.6 381.6 381.6 381.7 381.6 381.6 381.6 381.6 382.3 381.8 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.6 382.9 381.8 381.6 381.6 384.6 387.6 381.6 387.6 385.7 381.6 382.1 381.6 382 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.488e-06 0.0001124 4.92e-05 0.0003761 0.0006179 8.845e-05 2.372e-05 8.676e-05 0.002153 0.001243 0.0002601 0.0001465 8.516e-05 3.058e-05 7.031e-05 0.001827 0.0001933 4.363e-05 0.0005254 9.659e-05 1.52e-06 0.0001619 6.553e-05 0.0001027 7.728e-05 0.0001078 0.00177 0.0001704 0.0006289 0.001244 0.0001573 1.761e-06 0.001475 0.0002589 0.0003131 5.898e-05 1.803e-06 0.0009192 0.0001035 4.646e-05 1.629e-05 4.818e-05 1.582e-05 0.00415 9.159e-05 6.752e-05 0.0005794 5.863e-06 0.0003991 0.00138 3.354e-05 7.903e-05 0.0002489 0.0002254 1.502e-06 0.0006059 3.145e-05 5.366e-05 6.002e-05 0.0003886 0.0003948 0.001028 5.05e-05 0.0003549 0.00128 0.001343 0.0001673 0.000298 0.0009138 0.0004512 0.0002655 0.0007647 0.0009647 2.64e-06 0.0001133 1.313e-06 7.026e-05 0.000384 1.257e-05 0.0004009 0.0009616 0.0002913 0.0002686 0.0001423 0.000395 3.522e-05 0.0001774 5.652e-05 8.272e-07 9.409e-05 0.0002537 0.0001923 8.51e-05 0.0006994 9.406e-06 2.544e-05 4.355e-05 0.0001061 0.0003759 0.0004881 
Uniformity values = 
0.9665 0.9673 0.9675 0.9652 0.9652 0.9655 0.9654 0.9654 0.9665 0.9654 0.9655 0.9655 0.9649 0.9662 0.9654 0.9644 0.9653 0.9654 0.9645 0.9651 0.9663 0.9649 0.9639 0.9639 0.9655 0.965 0.9655 0.9668 0.9666 0.9653 0.9655 0.9553 0.9654 0.9661 0.9654 0.9619 0.9662 0.9646 0.9654 0.9659 0.9606 0.9655 0.9655 0.9654 0.9627 0.9655 0.9671 0.9655 0.9663 0.9671 0.9606 0.9655 0.9655 0.9655 0.9565 0.9663 0.9663 0.9602 0.9666 0.9654 0.9662 0.9594 0.9654 0.9655 0.9655 0.9677 0.9655 0.9663 0.9654 0.9655 0.9657 0.966 0.9671 0.9671 0.9586 0.9637 0.9662 0.9628 0.9654 0.9655 0.9624 0.9665 0.9698 0.9661 0.9654 0.9665 0.9711 0.9718 0.9663 0.9646 0.9669 0.9655 0.9653 0.9601 0.9643 0.9654 0.9652 0.9655 0.9637 0.9655 
Minimum rate values = 
44.41 3354 1467 1.124e+04 1.847e+04 2643 709 2593 6.419e+04 3.712e+04 7773 4379 2546 913.3 2101 5.46e+04 5778 1304 1.571e+04 2888 45.39 4840 1962 3073 2309 3223 5.284e+04 5085 1.877e+04 3.716e+04 4700 53.18 4.406e+04 7731 9356 1769 53.86 2.748e+04 3094 1388 489.2 1440 472.7 1.238e+05 2745 2018 1.728e+04 175.2 1.191e+04 4.115e+04 1008 2362 7438 6734 45.32 1.809e+04 939.2 1612 1791 1.161e+04 1.179e+04 3.09e+04 1509 1.061e+04 3.824e+04 4.003e+04 5000 8899 2.73e+04 1.348e+04 7933 2.283e+04 2.877e+04 78.77 3411 39.3 2098 1.151e+04 375.7 1.198e+04 2.882e+04 8695 7991 4250 1.18e+04 1052 5269 1678 24.7 2815 7569 5746 2544 2.101e+04 281.4 760.2 1302 3171 1.125e+04 1.459e+04 
Average rate values = 
1.943e+06 1.948e+06 2.029e+06 2.04e+06 1.975e+06 1.856e+06 1.992e+06 1.903e+06 2.04e+06 1.832e+06 1.905e+06 1.909e+06 2.05e+06 1.91e+06 1.944e+06 1.953e+06 1.892e+06 1.948e+06 1.913e+06 1.974e+06 1.955e+06 1.801e+06 1.852e+06 1.846e+06 1.92e+06 1.865e+06 1.971e+06 1.994e+06 1.906e+06 1.866e+06 1.949e+06 1.905e+06 1.928e+06 2.075e+06 1.973e+06 2.064e+06 1.986e+06 1.893e+06 1.96e+06 1.86e+06 2.026e+06 1.846e+06 1.946e+06 1.845e+06 1.944e+06 2.03e+06 1.901e+06 1.959e+06 1.827e+06 1.938e+06 1.907e+06 1.93e+06 1.821e+06 1.852e+06 1.936e+06 1.999e+06 1.918e+06 2.013e+06 1.96e+06 1.865e+06 1.911e+06 1.931e+06 1.976e+06 1.942e+06 1.846e+06 1.965e+06 1.921e+06 1.913e+06 1.771e+06 2.051e+06 1.847e+06 1.947e+06 1.948e+06 2.002e+06 1.893e+06 2.015e+06 1.955e+06 1.907e+06 1.975e+06 1.861e+06 1.938e+06 1.922e+06 1.964e+06 1.878e+06 1.992e+06 1.874e+06 1.927e+06 2.014e+06 1.871e+06 2.005e+06 1.877e+06 1.98e+06 1.883e+06 1.927e+06 1.964e+06 1.97e+06 1.822e+06 1.923e+06 1.955e+06 1.87e+06 
Average illumination values = 
381.6 381.6 382.6 381.7 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382.7 381.6 381.6 382 381.6 381.6 381.9 381.7 381.6 381.8 382.2 382.2 381.6 381.7 381.6 385.9 382.3 381.6 381.6 385.6 381.6 382 381.6 383 381.6 382.6 381.6 382.3 385.5 381.6 381.6 381.6 382.7 381.6 381.6 381.6 381.6 381.6 384.2 381.6 381.6 381.6 387.6 381.6 381.6 383.6 381.8 381.6 381.6 384 381.6 381.6 381.6 382.1 381.6 381.6 381.6 381.6 381.6 381.8 381.6 381.6 384.3 382.6 381.6 382.6 381.6 381.6 382.8 381.6 382.9 381.8 381.6 381.6 384.6 384.6 381.6 382.1 381.7 381.6 381.6 384 382 381.6 381.7 381.6 382.3 381.6 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.457e-06 0.0001134 6.713e-05 0.0001433 0 0.0001709 0.0001245 0.0003192 0.0002337 0.0002722 4.838e-06 9.873e-05 8.035e-05 1.44e-06 0.0004001 0.0001743 0.0001446 0.0003736 0.0001001 1.515e-06 0.0001692 1.876e-05 0.0007907 6.198e-05 0.0007734 0.0004096 0.000165 0.0005017 0.0005014 0.0001517 2.248e-05 8.093e-05 0.0002199 0.0001473 1.73e-06 2.417e-05 8.774e-05 1.233e-05 4.086e-05 8.661e-06 2.712e-05 0.001423 0.000774 0.000169 6.691e-05 9.375e-05 1.094e-05 9.101e-05 8.432e-05 0.0004176 0.0001745 1.479e-06 0.0005122 3.158e-05 5.376e-05 8.247e-07 0.0003516 0.0004422 2.184e-05 3.926e-05 8.946e-05 0.0009591 0.0003088 0.0001821 0.0003317 0.0003413 0.0002412 0.001154 0.0007655 0.0001021 0.0001038 1.395e-06 7.028e-05 0.0003804 1.374e-05 0.0004424 0.0001222 0.0001437 0.0007007 3.16e-05 7.433e-05 0.0003142 0.0001357 9.494e-07 0.0001519 0.000337 0.0007271 6.876e-05 0.000766 9.613e-06 2.599e-05 3.994e-05 0.0001055 0.0002179 0.0003859 0.0005004 0.0008824 8.012e-05 0.0001706 0.000102 
Uniformity values = 
0.9665 0.9673 0.9674 0.9631 0.9652 0.9645 0.9654 0.9654 0.9661 0.9655 0.9655 0.9656 0.9662 0.9654 0.9643 0.9682 0.9654 0.9645 0.9651 0.9663 0.9649 0.9645 0.9655 0.9655 0.9655 0.9655 0.9654 0.9659 0.9655 0.959 0.9654 0.9661 0.9654 0.964 0.9662 0.9646 0.9654 0.9647 0.9653 0.9667 0.9655 0.9654 0.9655 0.9675 0.9654 0.9646 0.9635 0.9656 0.9655 0.9655 0.9671 0.9662 0.9663 0.9663 0.9602 0.9666 0.9654 0.9661 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9656 0.9655 0.9654 0.9655 0.9671 0.9671 0.9611 0.9654 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9509 0.9676 0.9654 0.9649 0.9655 0.9643 0.9654 0.9652 0.9655 0.9654 0.9655 0.9655 0.9655 0.9655 0.9646 0.9654 
Minimum rate values = 
43.51 3383 2002 4292 0 5111 3721 9539 6978 8134 144.6 2950 2399 43.05 1.197e+04 5193 4322 1.117e+04 2993 45.25 5059 561.3 2.362e+04 1852 2.311e+04 1.224e+04 4931 1.498e+04 1.498e+04 4563 671.8 2417 6573 4408 51.67 722.9 2622 368.7 1221 258.5 810.4 4.251e+04 2.312e+04 5041 2000 2804 327.7 2719 2520 1.248e+04 5205 44.17 1.529e+04 943.1 1615 24.62 1.051e+04 1.32e+04 656.9 1173 2674 2.866e+04 9229 5443 9911 1.02e+04 7210 3.446e+04 2.283e+04 3045 3117 41.7 2099 1.137e+04 410.5 1.322e+04 3651 4289 2.089e+04 944.3 2221 9364 4060 28.35 4608 1.005e+04 2.172e+04 2056 2.288e+04 287.6 776.7 1194 3154 6514 1.153e+04 1.495e+04 2.636e+04 2394 5102 3049 
Average rate values = 
1.813e+06 1.852e+06 1.967e+06 1.984e+06 1.706e+06 1.804e+06 1.909e+06 1.714e+06 1.871e+06 1.848e+06 1.752e+06 1.908e+06 1.824e+06 1.811e+06 1.847e+06 1.801e+06 1.845e+06 1.816e+06 1.897e+06 1.854e+06 1.701e+06 1.799e+06 1.747e+06 1.811e+06 1.836e+06 1.861e+06 1.905e+06 1.86e+06 1.773e+06 1.992e+06 1.745e+06 1.889e+06 1.862e+06 1.965e+06 1.873e+06 1.789e+06 1.843e+06 1.752e+06 1.834e+06 1.79e+06 1.796e+06 1.839e+06 1.74e+06 1.927e+06 1.845e+06 1.849e+06 1.751e+06 1.841e+06 1.867e+06 1.676e+06 1.736e+06 1.819e+06 1.875e+06 1.823e+06 1.912e+06 1.872e+06 1.792e+06 1.848e+06 1.766e+06 1.869e+06 1.878e+06 1.818e+06 1.796e+06 1.858e+06 1.831e+06 1.865e+06 1.969e+06 1.833e+06 1.809e+06 1.971e+06 1.792e+06 1.871e+06 1.855e+06 1.817e+06 1.894e+06 1.837e+06 1.778e+06 1.857e+06 1.827e+06 1.875e+06 1.845e+06 1.81e+06 1.852e+06 1.704e+06 1.907e+06 1.817e+06 1.775e+06 1.861e+06 1.814e+06 1.881e+06 1.882e+06 1.741e+06 1.824e+06 1.798e+06 1.776e+06 1.894e+06 1.705e+06 1.755e+06 1.77e+06 1.7e+06 
Average illumination values = 
381.6 381.6 382.1 382.5 381.7 383.3 381.6 381.6 381.8 381.6 381.6 382.2 381.6 381.6 382 381.7 381.6 381.9 381.7 381.6 381.8 383.9 381.6 381.6 381.6 381.6 381.6 382.3 381.6 384.1 381.6 382 381.6 382.1 381.6 382.6 381.6 382.7 381.6 381.7 381.6 381.6 381.6 381.7 381.6 382.6 382.4 382.2 381.6 381.6 381.6 381.6 381.6 381.6 383.6 381.8 381.6 381.7 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.3 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 387.6 381.6 381.6 382.7 381.6 382 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.511e-06 0.0001348 7.001e-05 0.0001352 0 3.692e-05 9.219e-05 0.0009615 0.00126 0.0001177 0.0002515 0.0002299 0 0.001328 0.0006064 3.12e-05 0.000213 1.866e-05 1.523e-06 0.0001491 1.603e-05 0.001106 0.0002182 0.00135 0.00019 0.000164 0.001266 0.0001487 1.769e-06 0.0001143 0.000559 0.0002191 2.212e-05 1.795e-05 3.75e-05 4.703e-05 1.655e-05 8.805e-06 1.891e-05 7.161e-05 0.0008602 0.000202 0 0.001237 7.396e-06 3.578e-05 8.338e-05 0.0001021 1.219e-05 0.0002165 0.001841 0.0002198 5.313e-05 0.0003778 0.0003906 1.974e-05 4.263e-05 7.985e-05 0.0005434 0.0001424 0.0003555 0.0002599 0.0004891 0.0002533 0.0007978 1.57e-06 2.92e-05 2.581e-05 4.687e-05 0.000148 1.137e-05 0.0002434 0.0009404 1.569e-05 0.0003126 3.468e-05 7.999e-05 0.0001866 0.0001456 9.452e-07 2.885e-05 0.0002638 0.00026 9.646e-05 0.0002937 9.635e-06 0.0001359 5.621e-05 9.176e-05 6.398e-05 0.0004482 0.0009672 5.284e-05 0.0001622 0.0001037 5.798e-05 0.001194 7.612e-06 0.000304 7.967e-05 
Uniformity values = 
0.9663 0.9668 0.9663 0.9652 0.9601 0.9654 0.9623 0.9661 0.9654 0.9655 0.9653 0.9663 0.9663 0.9653 0.9655 0.9643 0.9645 0.9651 0.9663 0.9649 0.9636 0.9655 0.9655 0.9655 0.9651 0.9654 0.9653 0.9655 0.9654 0.9655 0.9655 0.9608 0.9662 0.9671 0.9661 0.9659 0.9653 0.9667 0.9655 0.9654 0.9655 0.9671 0.9655 0.9665 0.9671 0.963 0.9655 0.9655 0.9667 0.9663 0.9663 0.9646 0.9655 0.9652 0.9664 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9654 0.9655 0.9654 0.9709 0.9671 0.9655 0.9655 0.9645 0.9661 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9646 0.9669 0.9655 0.9655 0.9643 0.9654 0.9625 0.9669 0.9637 0.9655 0.9631 0.9655 0.9654 0.9654 0.9654 0.9655 0.9654 0.9655 0.9654 0.9654 
Minimum rate values = 
45.12 4022 2091 4043 0 1104 2764 2.87e+04 3.765e+04 3518 7517 6864 0 3.966e+04 1.812e+04 933.6 6371 557.9 45.47 4460 479.9 3.303e+04 6521 4.031e+04 5679 4900 3.782e+04 4442 52.88 3416 1.67e+04 6581 660.6 535.6 1120 1405 494.8 262.8 565.1 2140 2.57e+04 6027 0 3.692e+04 220.6 1072 2492 3052 364 6466 5.493e+04 6574 1588 1.129e+04 1.166e+04 593.8 1274 2387 1.624e+04 4255 1.062e+04 7766 1.461e+04 7570 2.37e+04 46.83 872.6 771.5 1402 4421 339.9 7275 2.809e+04 468.3 9321 1036 2391 5560 4357 28.22 862.9 7870 7770 2883 8787 288 4072 1677 2747 1912 1.343e+04 2.889e+04 1579 4848 3098 1733 3.567e+04 227.5 9085 2381 
Average rate values = 
1.721e+06 1.649e+06 1.727e+06 1.8e+06 1.648e+06 1.668e+06 1.865e+06 1.779e+06 1.607e+06 1.713e+06 1.747e+06 1.736e+06 1.679e+06 1.708e+06 1.738e+06 1.759e+06 1.723e+06 1.785e+06 1.767e+06 1.693e+06 1.898e+06 1.647e+06 1.735e+06 1.782e+06 1.855e+06 1.856e+06 1.691e+06 1.747e+06 1.692e+06 1.735e+06 1.685e+06 1.674e+06 1.765e+06 1.81e+06 1.78e+06 1.684e+06 1.764e+06 1.708e+06 1.717e+06 1.741e+06 1.635e+06 1.792e+06 1.737e+06 1.704e+06 1.753e+06 1.645e+06 1.696e+06 1.675e+06 1.693e+06 1.753e+06 1.714e+06 1.804e+06 1.775e+06 1.648e+06 1.727e+06 1.708e+06 1.733e+06 1.764e+06 1.644e+06 1.697e+06 1.683e+06 1.596e+06 1.748e+06 1.723e+06 1.745e+06 1.813e+06 1.706e+06 1.621e+06 1.79e+06 1.706e+06 1.757e+06 1.684e+06 1.73e+06 1.753e+06 1.737e+06 1.794e+06 1.763e+06 1.717e+06 1.758e+06 1.62e+06 1.796e+06 1.681e+06 1.802e+06 1.675e+06 1.773e+06 1.728e+06 1.808e+06 1.785e+06 1.824e+06 1.694e+06 1.778e+06 1.652e+06 1.636e+06 1.642e+06 1.623e+06 1.739e+06 1.678e+06 1.788e+06 1.825e+06 1.592e+06 
Average illumination values = 
381.6 381.8 381.6 381.7 383.7 381.6 382.8 382 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382 381.9 381.7 381.6 381.8 384.3 381.6 381.6 381.6 383.7 381.6 381.6 381.6 381.6 381.6 381.6 383.4 381.6 381.6 381.6 382.3 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.2 381.6 381.6 381.7 381.6 381.6 381.9 381.6 381.7 381.6 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 382.1 381.7 381.6 381.6 382 381.6 382.7 381.7 382.3 381.6 382.5 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 

End of simulation
Obj Function for 2 users through 20 users 
0.6696 0.2000 0.0848 0.0287 0.0183 0.0132 0.0068 0.0051 0.0035 0.0025 0.0020 0.0014 0.0009 0.0008 0.0006 0.0005 0.0004 0.0002 0.0003 
Uniformity for 2 users through 20 users 
0.9318 0.9389 0.9449 0.9488 0.9525 0.9556 0.9579 0.9600 0.9608 0.9618 0.9627 0.9632 0.9635 0.9643 0.9649 0.9653 0.9651 0.9652 0.9654 
Minimum rate for 2 users through 20 users 
1.548e+07 5.42e+06 2.413e+06 8.49e+05 5.451e+05 3.93e+05 2.04e+05 1.527e+05 1.05e+05 7.514e+04 6.101e+04 4.219e+04 2.655e+04 2.437e+04 1.72e+04 1.556e+04 1.139e+04 6986 7991 
Average rate for 2 users through 20 users 
2.151e+07 1.335e+07 9.417e+06 7.412e+06 6.054e+06 5.157e+06 4.43e+06 3.907e+06 3.502e+06 3.171e+06 2.915e+06 2.685e+06 2.487e+06 2.316e+06 2.172e+06 2.039e+06 1.931e+06 1.83e+06 1.727e+06 
Average illumination for 2 users through 20 users 
400.3 396.6 393.2 391.1 389.1 387.6 386.5 385.2 384.6 384.1 383.7 383.2 383.1 382.6 382.4 382.2 382.1 382 381.9 


==> code/simulations/Bulb Radius/60cm-70deg/xi_values.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0


==> code/simulations/Bulb Radius/60cm/P_m.txt <==
0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.084143 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.02 0.3 0.02 0.02 0.02 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.02 0.3 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Bulb Radius/60cm/final_users_2_12_30.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06877 0.7427 0.002026 0.004952 0.5331 0.0279 0.02183 0.09293 0.06366 0.00385 0.002399 0.02121 0.008084 0.006583 0.04057 0.03229 0.003104 0.04352 0.0002355 0.0439 0.03268 0.01883 0.0315 0.01438 0.02738 0.001347 0.0005861 0.000425 0.07564 0.07855 0.07475 0.01769 0.001718 0.0005122 0.1254 0.06307 0.02387 0.002479 0.06709 0.3842 0.009831 0.2626 0.08058 0.04245 0.00347 0.06504 0.7545 0.05011 0.03131 0.2604 0.02837 0.001157 0.001897 0.02469 0.009248 0.000539 0.04325 0.4516 0.0367 0.006103 0.0009429 0.03434 0.1277 0.03317 0.08539 0.001334 0.002903 0.01577 0.05861 0.00109 0.02629 0.09444 0.0369 0.001496 0.001826 0.8733 0.02987 0.004725 0.01511 0.01036 0.1016 0.09634 0.07473 0.06151 0.00361 0.08834 0.00835 0.03893 0.05231 0.007845 0.000708 0.296 0.008294 0.02522 0.01954 0.01681 0.0145 0.0667 0.05828 0.07877 
Uniformity values = 
0.9813 0.981 0.9813 0.9821 0.9823 0.9804 0.9804 0.9823 0.9813 0.9812 0.9817 0.9809 0.9814 0.9819 0.9822 0.9805 0.9793 0.9831 0.9812 0.9819 0.9796 0.9804 0.9794 0.9813 0.9812 0.9805 0.9827 0.9804 0.9817 0.9801 0.9802 0.9836 0.9815 0.9808 0.9813 0.9803 0.9797 0.9817 0.9802 0.981 0.9817 0.9809 0.981 0.98 0.9817 0.9816 0.9811 0.9817 0.9806 0.9812 0.9811 0.981 0.9812 0.9808 0.9817 0.9826 0.9799 0.9825 0.9815 0.9807 0.9806 0.9807 0.9824 0.9811 0.9796 0.982 0.9813 0.98 0.98 0.9818 0.9804 0.9824 0.9803 0.9827 0.9801 0.9817 0.9795 0.9806 0.9811 0.981 0.9807 0.9819 0.9812 0.9826 0.9816 0.9809 0.9808 0.9817 0.9797 0.9819 0.9788 0.9802 0.9801 0.9811 0.9824 0.9798 0.9829 0.9814 0.9811 0.9808 
Minimum rate values = 
1.954e+06 1.626e+07 5.951e+04 1.451e+05 1.251e+07 8.095e+05 6.353e+05 2.608e+06 1.814e+06 1.13e+05 7.044e+04 6.173e+05 2.367e+05 1.928e+05 1.168e+06 9.348e+05 9.132e+04 1.25e+06 6926 1.262e+06 9.468e+05 5.488e+05 9.135e+05 4.197e+05 7.941e+05 3.962e+04 1.72e+04 1.251e+04 2.142e+06 2.225e+06 2.12e+06 5.142e+05 5.047e+04 1.506e+04 3.469e+06 1.799e+06 6.947e+05 7.275e+04 1.91e+06 9.535e+06 2.875e+05 6.844e+06 2.278e+06 1.223e+06 1.018e+05 1.851e+06 1.646e+07 1.436e+06 9.069e+05 6.792e+06 8.224e+05 3.401e+04 5.572e+04 7.174e+05 2.706e+05 1.582e+04 1.246e+06 1.091e+07 1.059e+06 1.79e+05 2.773e+04 9.932e+05 3.526e+06 9.595e+05 2.411e+06 3.918e+04 8.522e+04 4.606e+05 1.676e+06 3.2e+04 7.637e+05 2.648e+06 1.066e+06 4.389e+04 5.372e+04 1.836e+07 8.667e+05 1.387e+05 4.41e+05 3.031e+05 2.845e+06 2.701e+06 2.118e+06 1.752e+06 1.059e+05 2.488e+06 2.446e+05 1.122e+06 1.501e+06 2.296e+05 2.086e+04 7.613e+06 2.432e+05 7.323e+05 5.684e+05 4.907e+05 4.224e+05 1.897e+06 1.665e+06 2.229e+06 
Average rate values = 
6.06e+07 2.056e+07 1.585e+08 1.329e+08 2.265e+07 8.433e+07 9.105e+07 5.325e+07 6.255e+07 1.401e+08 1.537e+08 9.186e+07 1.189e+08 1.248e+08 7.429e+07 8.036e+07 1.462e+08 7.245e+07 2.205e+08 7.219e+07 8.001e+07 9.515e+07 8.099e+07 1.027e+08 8.486e+07 1.702e+08 1.943e+08 2.034e+08 5.824e+07 5.727e+07 5.85e+07 9.697e+07 1.633e+08 1.981e+08 4.631e+07 6.276e+07 8.857e+07 1.527e+08 6.12e+07 2.612e+07 1.134e+08 3.171e+07 5.667e+07 7.303e+07 1.431e+08 6.202e+07 2.05e+07 6.872e+07 8.119e+07 3.186e+07 8.389e+07 1.746e+08 1.604e+08 8.767e+07 1.151e+08 1.967e+08 7.253e+07 2.425e+07 7.694e+07 1.269e+08 1.805e+08 7.87e+07 4.592e+07 7.964e+07 5.522e+07 1.705e+08 1.482e+08 1.001e+08 6.462e+07 1.764e+08 8.594e+07 5.287e+07 7.676e+07 1.673e+08 1.615e+08 2.01e+07 8.244e+07 1.342e+08 1.013e+08 1.119e+08 5.11e+07 5.239e+07 5.853e+07 6.346e+07 1.42e+08 5.444e+07 1.18e+08 7.537e+07 6.755e+07 1.198e+08 1.887e+08 2.978e+07 1.182e+08 8.71e+07 9.417e+07 9.829e+07 1.025e+08 6.138e+07 6.48e+07 5.722e+07 
Average illumination values = 
676.6 675.5 675.6 675.6 675.1 676.7 676.4 675.7 675.6 675.7 674.2 678.6 675.5 675.9 674.2 676.6 673.9 674.3 675.7 675.8 676.7 676.4 673.7 675.5 676.3 676.4 674.7 676.2 675.6 676.6 676.3 674.1 675.4 675.9 675.5 676.4 676.8 675.3 676.6 675.9 675.3 675.8 676 676.5 676.1 675.3 675.7 676 676 675.2 676.5 675.2 677.1 675.9 675.4 675.9 677 675.3 675.9 676 676.1 676.9 674.2 675.9 677 676.2 676.4 676.5 676.8 675.6 678.6 675.9 676.5 675.3 677.7 675.9 676.8 679.7 675.9 675.8 675.9 674.6 676.7 675.2 675.9 675.9 674 675.9 676.7 675.9 673.8 676.3 676.4 675 675.5 676.7 675.2 675.5 675.7 675.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03651 2.579e-05 0.03987 0.02306 0.001346 0.002593 0.005368 0.03008 0.002531 0.0004185 0.009628 0.008001 0.0007835 0.0004213 0.02095 0.004351 0.0003606 0.0001961 0.002206 0.0003778 0.000808 0.007032 0.0005138 0.0006249 0.007676 0.0003842 0.0005375 0.0002779 0.06379 0.006157 0.0002774 0.005862 0.0004975 6.218e-05 0.0001557 0.02624 0.001309 0.000738 0.004248 0.006139 0.003777 0.007586 0.0001659 0.006341 0.001608 0.001272 0.007878 0.01718 0.0004699 0.0002287 0.008463 0.0008847 0.0009048 0.02642 0.0008639 0.009117 0.03534 4.958e-05 0.004759 0.0001533 0.0003204 0.02718 0.0009098 0.02643 0.003697 0.006918 0.0004554 0.006767 0.0002432 0.0009433 6.585e-06 0.01915 0.0001041 8.282e-05 0.002083 0.0004363 4.024e-05 0.0006168 0.009645 0.0003036 0.0174 0.009337 0.000117 0.0003633 0.0003412 6.515e-05 0.0006283 0.06465 0.001553 0.0004499 8.42e-05 0.0008875 0.0006701 0.007404 0.003642 6.977e-05 0.001789 0.03508 0.00183 0.008839 
Uniformity values = 
0.982 0.9787 0.9812 0.9808 0.9837 0.9809 0.9817 0.9801 0.9771 0.9826 0.981 0.9795 0.9819 0.9808 0.9772 0.982 0.9811 0.9793 0.9794 0.9823 0.9801 0.9791 0.9782 0.976 0.9798 0.98 0.981 0.9816 0.9805 0.9804 0.9815 0.9804 0.9816 0.9814 0.9809 0.9764 0.98 0.9814 0.9809 0.9791 0.9775 0.9802 0.9804 0.9796 0.9758 0.9772 0.9795 0.9806 0.9826 0.9767 0.979 0.9805 0.9819 0.9768 0.9809 0.9787 0.9807 0.9783 0.9789 0.9796 0.9802 0.9824 0.9788 0.9827 0.9795 0.9774 0.9794 0.9808 0.9811 0.9817 0.9803 0.9796 0.9809 0.9822 0.9801 0.9803 0.9796 0.9768 0.9828 0.9791 0.9797 0.9806 0.9804 0.9789 0.9826 0.9823 0.981 0.9806 0.9794 0.9823 0.9803 0.9818 0.9768 0.9809 0.9799 0.9811 0.9779 0.9797 0.9801 0.9822 
Minimum rate values = 
1.053e+06 760.2 1.149e+06 6.706e+05 3.947e+04 7.617e+04 1.574e+05 8.722e+05 7.465e+04 1.229e+04 2.818e+05 2.347e+05 2.302e+04 1.239e+04 6.121e+05 1.276e+05 1.06e+04 5776 6.491e+04 1.109e+04 2.378e+04 2.065e+05 1.515e+04 1.847e+04 2.252e+05 1.131e+04 1.581e+04 8169 1.819e+06 1.807e+05 8152 1.72e+05 1.462e+04 1828 4580 7.652e+05 3.853e+04 2.169e+04 1.247e+05 1.804e+05 1.113e+05 2.224e+05 4883 1.862e+05 4.751e+04 3.754e+04 2.311e+05 5.011e+05 1.38e+04 6756 2.484e+05 2.602e+04 2.658e+04 7.7e+05 2.54e+04 2.675e+05 1.021e+06 1462 1.4e+05 4514 9430 7.875e+05 2.681e+04 7.658e+05 1.087e+05 2.035e+05 1.341e+04 1.984e+05 7151 2.771e+04 193.8 5.587e+05 3063 2433 6.125e+04 1.284e+04 1185 1.821e+04 2.818e+05 8947 5.08e+05 2.734e+05 3444 1.071e+04 1.002e+04 1914 1.847e+04 1.842e+06 4.573e+04 1.321e+04 2478 2.607e+04 1.979e+04 2.17e+05 1.07e+05 2052 5.273e+04 1.015e+06 5.382e+04 2.585e+05 
Average rate values = 
1.975e+07 5.237e+07 1.064e+07 2.64e+07 2.71e+07 6.142e+07 6.889e+07 3.09e+07 6.432e+07 4.646e+07 4.415e+07 5.231e+07 4.812e+07 5.337e+07 3.935e+07 3.663e+07 1.307e+08 4.746e+07 5.428e+07 3.976e+07 1.16e+07 4.278e+07 5.221e+07 6.684e+07 1.577e+07 6.869e+07 6.693e+07 3.221e+07 1.095e+07 4.905e+07 4.669e+07 2.633e+07 1.123e+07 5.68e+07 1.155e+07 1.037e+07 2.376e+07 7.556e+07 4.376e+07 4.016e+07 3.721e+07 3.131e+07 4.429e+07 4.773e+07 6.61e+07 1.624e+07 4.854e+07 3.667e+07 5.014e+07 6.04e+07 3.836e+07 1.204e+08 1.629e+07 2.918e+07 3.01e+07 3.991e+07 1.313e+07 6.4e+07 1.109e+07 3.564e+07 3.997e+07 9.543e+06 4.163e+07 1.642e+07 4.225e+07 3.48e+07 4.143e+07 4.065e+07 1.099e+07 4.004e+07 2.427e+07 2.71e+07 6.784e+07 6.595e+07 1.069e+07 9.486e+07 4.879e+07 4.956e+07 2.865e+07 6.22e+07 9.141e+06 3.295e+07 4.898e+07 6.981e+07 1.373e+07 1.051e+08 4.677e+07 1.009e+07 1.991e+07 5.321e+07 1.163e+07 5.485e+07 7.526e+07 2.755e+07 3.623e+07 4.472e+07 4.536e+07 2.945e+07 3.884e+07 9.544e+06 
Average illumination values = 
674.7 675 675.6 676.6 673.9 674.7 675.7 674.6 672.8 675.3 676.4 673.7 676.5 676.3 673.7 673 675.7 674.2 677.2 675.8 674 674.1 675.2 674.6 676.1 674 676.6 675.7 674.1 676.6 676.3 675 676.2 676.4 675.8 674.2 676.4 675.9 677.9 675.1 673.3 674.7 675.3 674.8 674.8 674.9 676.2 676 675.4 673.1 675.6 674.4 674.7 673.7 676.1 672.9 674.4 675.4 675.1 675.2 676.7 677.2 675.5 674.6 671.4 674.9 677.4 675.5 676 674.9 675.2 673.7 675.6 676.5 674.7 674.9 676.4 674.7 673 675.5 675.5 676.1 678.4 675 676.8 675 672.4 674 676.9 673 676.2 674.7 673 677.5 675.1 675.7 674.1 673.5 679.5 672.3 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0009996 0.002304 0.0009372 0.0003364 0.0003131 0.0003418 9.32e-05 0.001088 0.0005024 0.0003141 0.001269 2.234e-05 0.001295 5.251e-05 0.003869 0.0004163 0.001385 0.000118 0.0002981 0.0003837 0.0004727 0.0005098 7.877e-05 0.0001626 0.001644 0.0007851 0.001562 0.004446 0.0001138 0.002436 0.000752 0.02597 0.0001944 0.0001522 1.063e-05 0.003256 0.0008295 0.005864 5.175e-05 0.0004375 0.0006514 0.002114 0.01513 0.006603 0.0005751 0.0001448 6.095e-06 0.00278 2.837e-05 0.002575 0.001005 1.289e-05 0.0004135 0.009099 0.000206 0.0005472 0.0001024 0.0005689 0.0006405 0.0006162 6.826e-05 1.695e-06 0.001336 6.285e-05 0.001408 0.001829 0.007021 0.0008215 6.439e-05 5.791e-05 0.00478 0.001494 0.0007384 0.0001989 0.0001936 0.0001147 0.0001623 0.01198 0.006294 0.002872 0.0009098 4.027e-05 3.946e-06 0.003206 0.000162 0.007199 0.0007038 0.0003667 0.003126 8.731e-05 4.091e-05 0.0007713 0.002346 0.0004204 0.004618 0.001364 0.02232 0.00131 0.0003963 0.000478 
Uniformity values = 
0.9818 0.9791 0.9804 0.9798 0.9798 0.9762 0.9807 0.978 0.9794 0.9787 0.9822 0.9812 0.9842 0.9793 0.9788 0.9746 0.9788 0.9787 0.9807 0.9807 0.9798 0.98 0.9806 0.9777 0.9788 0.9773 0.9825 0.9786 0.9796 0.9769 0.9786 0.98 0.9769 0.9811 0.98 0.9799 0.9771 0.98 0.9801 0.9803 0.9804 0.979 0.9802 0.9775 0.9813 0.9808 0.9816 0.9822 0.9793 0.979 0.98 0.9758 0.9836 0.98 0.9807 0.9786 0.9828 0.9809 0.9812 0.9824 0.9789 0.9748 0.9807 0.9798 0.9766 0.9746 0.9817 0.9816 0.9808 0.9817 0.9796 0.979 0.9785 0.9828 0.9793 0.9807 0.9797 0.9804 0.978 0.9788 0.9803 0.9813 0.9807 0.9799 0.9755 0.98 0.9794 0.9798 0.9811 0.9803 0.9801 0.9782 0.9766 0.9809 0.9803 0.9783 0.9788 0.9755 0.9787 0.9788 
Minimum rate values = 
2.936e+04 6.782e+04 2.757e+04 9905 9220 1.01e+04 2742 3.207e+04 1.48e+04 9259 3.726e+04 656.9 3.793e+04 1547 1.138e+05 1.232e+04 4.078e+04 3478 8768 1.129e+04 1.392e+04 1.501e+04 2317 4798 4.844e+04 2.317e+04 4.584e+04 1.308e+05 3351 7.186e+04 2.216e+04 7.548e+05 5741 4475 313 9.571e+04 2.448e+04 1.721e+05 1523 1.288e+04 1.916e+04 6.224e+04 4.42e+05 1.943e+05 1.691e+04 4260 179.2 8.155e+04 835.8 7.578e+04 2.959e+04 381.2 1.213e+04 2.667e+05 6060 1.613e+04 3005 1.673e+04 1.883e+04 1.809e+04 2012 50.16 3.929e+04 1851 4.155e+04 5.41e+04 2.056e+05 2.414e+04 1894 1702 1.404e+05 4.399e+04 2.177e+04 5838 5704 3375 4780 3.505e+05 1.851e+05 8.452e+04 2.677e+04 1184 116.1 9.424e+04 4791 2.112e+05 2.073e+04 1.08e+04 9.179e+04 2570 1204 2.274e+04 6.924e+04 1.236e+04 1.356e+05 4.021e+04 6.506e+05 3.872e+04 1.168e+04 1.409e+04 
Average rate values = 
1.453e+07 7.731e+06 2.383e+07 3.368e+07 3.806e+07 3.782e+07 2.294e+07 2.81e+07 7.478e+06 3.264e+07 2.525e+07 3.474e+07 3.155e+07 7.97e+06 7.477e+06 3.683e+07 1.025e+07 4.198e+07 1.062e+07 7.62e+06 1.75e+07 6.587e+06 1.057e+07 7.238e+06 9.061e+06 2.318e+07 2.413e+07 3.271e+07 2.528e+07 2.787e+07 1.934e+07 1.298e+07 4.526e+07 2.456e+07 2.505e+07 1.818e+07 1.923e+07 8.145e+06 3.833e+07 6.336e+06 7.604e+06 7.994e+06 1.211e+07 2.085e+07 1.853e+07 3.547e+07 3.231e+07 2.509e+07 4.825e+07 6.534e+06 7.883e+06 5.009e+07 2.149e+07 1.408e+07 8.151e+06 1.908e+07 9.559e+06 7.419e+06 7.111e+06 1.146e+07 3.844e+07 3.225e+07 1.988e+07 2.915e+07 2.34e+07 1.259e+07 1.055e+07 3.752e+07 2.711e+07 4.177e+07 2.853e+07 4.012e+07 8.247e+06 3.066e+07 3.768e+07 7.561e+06 1.334e+07 2.538e+07 3.25e+07 1.275e+07 3.945e+07 3.544e+07 4.083e+07 8.523e+06 4.997e+07 7.422e+06 1.673e+07 4.474e+07 1.129e+07 9.712e+06 1.419e+07 3.413e+07 1.636e+07 8.325e+06 1.102e+07 8.085e+06 1.14e+07 3.499e+07 4.599e+07 7.943e+06 
Average illumination values = 
674.8 673.8 671.6 675.4 674.2 673.3 674.6 672.7 675.2 672.2 672.6 672.9 673.7 674.6 672.6 674.8 675.7 674.9 674.3 676.3 674.1 675 675.4 673.3 677 676.2 672.3 671.8 674.9 674 673.9 674.4 673.1 673.8 674.8 671.5 674.1 673.8 673.2 674.8 673.1 673.1 671.3 672.5 675.2 674.3 673.6 671.4 674.5 674.4 675.1 673.6 672.5 675 676 675 676.4 672.5 673.6 673 675.5 674.4 675.3 672.9 673.6 675.2 671.9 675.2 674.4 674.5 673.2 671.3 675.1 673.4 674 674.2 674.6 671.8 672.2 673 675.3 674.2 674.8 673.9 673.9 673.7 674 672.8 673.9 674.2 675.2 673.8 673.3 674.4 673.4 674.6 671.7 673.7 673.7 673.9 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.885e-05 0.007256 0.0001461 0.000494 0.0003461 0.001069 0.0001289 0.002114 5.388e-06 0.0001238 1.702e-05 2.032e-05 0.0008182 2.179e-05 6.047e-05 0.0001936 2.181e-05 0.0001359 6.286e-05 0.001893 0.001434 0.000123 2.772e-07 0.002328 2.08e-05 6.951e-06 0.0004644 0.0001449 9.171e-05 0.0004284 0.00095 0.001539 0.008747 0.001002 0.0001689 7.048e-06 1.064e-05 0.000548 1.304e-05 0.0005749 5.871e-05 3.307e-05 4.388e-05 0.0003848 0.0001249 6.111e-05 0.0009774 7.491e-05 0.001637 9.275e-05 0.000221 3.607e-05 5.306e-05 0.001742 0.0001 0.0001965 0.0001088 7.458e-05 0.001649 0.0008407 0.0009636 0 0.0001286 0.0002683 0.005521 0.0002096 0.007029 3.028e-05 0.000317 0.001417 0.0004685 0.001763 0.002303 0.0004751 0.0003074 0.0001297 4.759e-05 0.0001296 0.0006944 5.952e-05 0.000378 0.00127 0.0003549 0.001643 0.000107 7.047e-05 0.0021 0.000861 1.293e-05 0.0001544 9.747e-05 2.339e-05 9.787e-05 2.097e-06 0.0001326 0.0006121 9.587e-06 0.0001286 0.005163 0.0001071 
Uniformity values = 
0.9802 0.9822 0.9788 0.982 0.9792 0.9808 0.9814 0.9783 0.9788 0.9814 0.9779 0.9762 0.9803 0.9815 0.982 0.9822 0.9809 0.9788 0.9787 0.983 0.9783 0.9803 0.9778 0.9813 0.9765 0.9799 0.9798 0.9798 0.9821 0.98 0.9805 0.9797 0.9796 0.9808 0.9769 0.9835 0.9796 0.981 0.9775 0.9785 0.9815 0.9802 0.9829 0.9809 0.9829 0.9807 0.9773 0.9808 0.9769 0.9761 0.9825 0.9816 0.9807 0.9762 0.9825 0.9824 0.9808 0.9827 0.9791 0.9779 0.9817 0.9828 0.9802 0.9788 0.9824 0.9809 0.9812 0.9807 0.9818 0.9779 0.9809 0.9783 0.9807 0.9787 0.9808 0.9782 0.9761 0.9813 0.9789 0.9832 0.9823 0.9804 0.9807 0.9769 0.9797 0.9796 0.9785 0.9815 0.9782 0.982 0.9801 0.9798 0.9823 0.9788 0.9802 0.9802 0.9819 0.9796 0.9811 0.9809 
Minimum rate values = 
554.7 2.124e+05 4307 1.451e+04 1.02e+04 3.142e+04 3789 6.227e+04 158.8 3640 502.2 600.5 2.407e+04 640.6 1777 5687 641.5 4005 1853 5.552e+04 4.225e+04 3619 8.181 6.838e+04 614.6 204.7 1.367e+04 4266 2694 1.261e+04 2.794e+04 4.528e+04 2.565e+05 2.946e+04 4989 206.8 313.6 1.611e+04 385 1.695e+04 1726 973.4 1288 1.132e+04 3666 1798 2.884e+04 2204 4.832e+04 2742 6489 1060 1561 5.146e+04 2938 5771 3200 2190 4.855e+04 2.48e+04 2.831e+04 0 3786 7907 1.617e+05 6165 2.059e+05 891 9316 4.18e+04 1.378e+04 5.196e+04 6.768e+04 1.4e+04 9042 3825 1407 3809 2.046e+04 1747 1.11e+04 3.736e+04 1.044e+04 4.849e+04 3150 2076 6.187e+04 2.53e+04 381.3 4535 2869 688.7 2875 61.82 3902 1.801e+04 281.7 3789 1.514e+05 3151 
Average rate values = 
1.215e+07 4.26e+06 2.236e+07 5.727e+06 1.632e+07 2.091e+07 5.641e+06 2.32e+07 3.059e+07 2.536e+07 2.727e+07 6.431e+06 8.205e+06 2.627e+07 5.116e+06 1.374e+07 5.747e+06 5.223e+06 6.127e+06 5.818e+06 1.827e+07 1.473e+07 3.411e+07 1.075e+07 2.326e+07 2.562e+07 1.469e+07 1.511e+07 7.036e+06 4.747e+06 4.964e+06 9.108e+06 5.419e+06 5.164e+06 1.212e+07 2.04e+07 5.935e+06 1.669e+07 3.535e+07 1.204e+07 2.027e+07 1.891e+07 5.411e+06 3.106e+07 8.85e+06 3.079e+07 2.19e+07 2.194e+07 1.351e+07 3.127e+07 3.304e+07 4.11e+07 2.35e+07 2.478e+07 6.519e+06 2.707e+07 5.17e+06 1.085e+07 2.176e+07 1.156e+07 2.963e+07 2.682e+07 7.052e+06 2.104e+07 5.023e+06 3.613e+07 4.502e+06 1.121e+07 2.299e+07 1.975e+07 6.154e+06 4.239e+06 9.225e+06 2.504e+07 1.671e+07 1.529e+07 2.777e+07 5.47e+06 1.261e+07 5.814e+06 4.88e+06 4.579e+06 4.576e+06 1.228e+07 1.604e+07 2.281e+07 5.414e+06 1.179e+07 2.056e+07 4.652e+06 1.996e+07 3.57e+07 1.201e+07 2.104e+07 1.557e+07 2.164e+07 5.019e+06 6.775e+06 2.418e+07 2.76e+07 
Average illumination values = 
673 673.7 671.8 672.1 671.4 670.6 673.2 671.9 672.3 672.2 672.3 673.7 673.3 674.8 672.7 671.9 673.8 671.8 674.8 670.3 672 673.9 673.2 673.1 673.2 674.4 671.1 672.1 671.6 673.4 671.9 671.8 670.8 673.2 673 670.5 673.8 674.1 672.4 672.7 673.2 673.9 676.4 671.8 672.7 673.2 672.7 672.3 673.1 675.1 673.8 673.5 672.5 673.2 672.1 672 673.9 672.7 671.8 672.1 672.7 673.2 673.2 671.7 671.8 672 672.8 673.4 671.3 672.4 673.9 674.6 670.1 671.5 672.5 672.3 673.9 673.4 671.4 671 672.2 673.3 673.5 672.9 673.7 673.8 672.6 670.6 673.6 675 673.4 674.2 673.3 674 673.8 671.8 671.6 674 671.3 674.7 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.639e-05 0.0001595 8.756e-07 0.000632 0.001083 0.000217 9.562e-06 0.0001001 3.281e-05 0.0003794 0.0001311 5.352e-05 0.00016 2e-06 0.0005673 0.001213 0.0006946 0.0001971 0.00108 1.642e-05 6.178e-06 0.0003399 0.0003844 0.0003031 0.0009622 0.001122 0.0003786 0.0002023 1.054e-05 1.776e-05 6.567e-06 1.049e-05 7.264e-05 0.00015 9.9e-05 0.0002569 2.265e-06 0.001358 8.551e-05 0.0001535 8.471e-05 1.163e-05 0.002562 0.000105 0.0003203 3.757e-05 7.416e-05 0.00065 0.0003358 0 1.401e-05 0.001751 0.0002384 2.574e-05 4.695e-05 0.0007599 0.0006383 0.001228 0.0005077 0.0001608 3.289e-05 2.222e-05 0.0002814 3.262e-05 0.0001664 0.0005634 0.0006667 0.0001007 5.317e-05 0.0006543 0.00055 5.44e-05 9.97e-05 5.009e-05 1.28e-05 1.807e-05 0.0006069 3.826e-06 0.0003069 0.0002273 0.000685 0.001347 0.0003368 0.000954 0.0001401 2.295e-06 2.823e-05 0.0008489 3.904e-05 2.804e-05 1.605e-05 0.0001211 3.432e-05 2.508e-05 7.219e-05 3.528e-05 8.264e-06 6.891e-07 1.007e-05 0.0004559 
Uniformity values = 
0.9813 0.9806 0.9804 0.9807 0.9819 0.9814 0.9799 0.9803 0.9789 0.9798 0.981 0.9821 0.9834 0.9796 0.978 0.983 0.9801 0.9798 0.9798 0.9786 0.9786 0.9811 0.9812 0.9841 0.98 0.9807 0.9778 0.9807 0.9842 0.9815 0.9773 0.9793 0.9819 0.9824 0.9822 0.9823 0.9799 0.9794 0.9776 0.9787 0.981 0.9809 0.9781 0.9806 0.9798 0.9827 0.9817 0.9796 0.982 0.9825 0.9797 0.9839 0.9794 0.9811 0.9824 0.9812 0.9802 0.9784 0.9802 0.9817 0.9794 0.9796 0.9821 0.9811 0.9823 0.9823 0.9798 0.9797 0.9803 0.9802 0.9798 0.9801 0.9809 0.9817 0.9836 0.9801 0.9812 0.9793 0.981 0.9801 0.98 0.9782 0.9792 0.9811 0.9804 0.9776 0.9761 0.9835 0.9831 0.9834 0.9812 0.9818 0.9779 0.9793 0.9826 0.981 0.9774 0.9801 0.9804 0.9818 
Minimum rate values = 
1070 4694 25.77 1.859e+04 3.182e+04 6379 281.6 2946 967.1 1.117e+04 3856 1572 4693 58.91 1.673e+04 3.557e+04 2.044e+04 5805 3.178e+04 484.1 182.1 9994 1.13e+04 8885 2.832e+04 3.299e+04 1.117e+04 5951 309 522.1 193.9 309.1 2134 4404 2908 7546 66.7 3.997e+04 2524 4524 2491 342 7.547e+04 3090 9431 1103 2180 1.914e+04 9865 0 412.7 5.131e+04 7021 756.9 1379 2.234e+04 1.878e+04 3.618e+04 1.494e+04 4726 968.9 654.3 8266 959.2 4887 1.654e+04 1.963e+04 2966 1565 1.925e+04 1.619e+04 1602 2933 1472 375.5 532 1.784e+04 112.7 9024 6692 2.016e+04 3.97e+04 9924 2.804e+04 4123 67.73 834.5 2.489e+04 1146 822.8 471.9 3558 1012 739.1 2120 1038 244 20.29 296.3 1.339e+04 
Average rate values = 
3.612e+06 1.38e+07 1.799e+07 4.69e+06 1.943e+07 4.456e+06 6.034e+06 2.167e+07 4.676e+06 5.702e+06 2.141e+07 6.913e+06 8.642e+06 1.189e+07 6.568e+06 4.697e+06 1.372e+07 1.28e+07 7.758e+06 1.208e+07 2.933e+07 3.82e+06 4.571e+06 3.916e+06 4.027e+06 6.644e+06 1.348e+07 4.39e+06 4.431e+06 3.853e+06 4.653e+06 1.017e+07 5.081e+06 4.104e+06 4.556e+06 4.732e+06 1.362e+07 1.476e+07 1.612e+07 8.499e+06 1.274e+07 3.08e+07 1.688e+07 5.791e+06 7.376e+06 4.55e+06 2.303e+07 5.875e+06 1.954e+07 2.319e+07 2.696e+07 4.466e+06 1.911e+07 3.825e+06 5.237e+06 1.44e+07 4.061e+06 4.262e+06 1.534e+07 1.456e+07 1.177e+07 1.797e+07 4.457e+06 4.477e+06 1.198e+07 4.066e+06 4.444e+06 4.617e+06 2.484e+07 4.411e+06 1.694e+07 3.773e+06 1.959e+07 9.98e+06 1.933e+07 5.431e+06 1.726e+07 2.993e+07 1.849e+07 4.315e+06 2.342e+07 4.17e+06 8.859e+06 4.915e+06 2.589e+07 2.004e+07 2.201e+07 1.08e+07 1.644e+07 3.35e+07 4.132e+06 1.069e+07 1.281e+07 1.552e+07 4.704e+06 2.23e+07 6.115e+06 1.595e+07 1.851e+07 2.141e+07 
Average illumination values = 
672.2 670.3 673.2 670.3 669.9 670.3 670.8 671.3 671.6 670.8 672.8 672.1 670.5 673 672.8 670.3 670.8 672.5 673 671.7 672.3 670.5 671.1 670.2 671.2 670.4 672.2 671.7 669.8 672.6 672.6 672.2 672.9 675.7 671.4 671.7 672.7 671.1 672.2 672.2 673.1 673.3 671.8 670.3 671 672.2 669.9 670.8 672.5 671.5 671 670.8 671.8 672.9 671.9 669.9 673.5 671.7 670.4 671.6 671.5 671.5 672.8 670.7 672.1 670.7 671.5 673.7 671.3 671 671.3 674.9 672.9 672.7 670.2 673.7 670.3 674.2 670.8 674.4 670.5 671.9 671.6 670.7 675.3 674.8 675.3 670.3 670.3 671.3 672 671.2 672.7 671.3 671.3 670.3 672.8 674.1 672 669.6 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.801e-05 0.000291 0.0002032 8.847e-05 8.37e-05 6.702e-06 3.573e-06 2.821e-05 0.0001609 3.4e-05 4.84e-05 9.173e-06 1.47e-06 0.0004656 9.14e-05 0.001054 1.11e-05 1.037e-05 0.0001309 6.969e-05 6.541e-06 0.002497 9.645e-05 6.726e-06 1.796e-05 1.977e-06 4.62e-05 4.889e-05 1.416e-05 0.0003018 2.265e-06 8.062e-05 0.001375 8.629e-06 7.484e-06 0.002215 9.026e-05 8.263e-05 8.103e-05 0.0006835 1.305e-05 8.224e-06 0.0004109 0.0004156 2.53e-05 4.676e-05 0.0002076 0.002194 0.0008252 3.591e-05 3.343e-05 6.572e-05 0.000116 5.804e-06 0.0006807 0.0009492 0.0001043 7.619e-05 0.0002773 5.257e-05 0.0001089 2.733e-05 8.525e-07 8.887e-05 3.618e-06 0.0006859 9.875e-05 0.0007232 0.0001804 0.0003612 0.0001277 2.909e-06 8.384e-05 4.042e-05 2.777e-05 1.161e-05 9.784e-05 0.0002255 0.000102 2.937e-05 8.092e-06 7.484e-07 0.0004944 7.475e-06 6.169e-05 5.883e-06 1.28e-05 3.795e-05 3.625e-05 3.545e-05 0.0001486 0.0002679 5.722e-05 1.584e-05 1.108e-05 0.0003193 4.198e-05 0.0001588 4.721e-05 0.0007361 
Uniformity values = 
0.9812 0.9815 0.9819 0.983 0.9829 0.9807 0.9808 0.9792 0.9802 0.9833 0.9833 0.9824 0.9835 0.9816 0.9805 0.9828 0.9807 0.9811 0.9832 0.9842 0.9816 0.9797 0.9797 0.9822 0.9836 0.9793 0.9805 0.9777 0.9834 0.9827 0.9789 0.9811 0.9794 0.9821 0.9809 0.9782 0.9804 0.9829 0.9826 0.9806 0.9825 0.9814 0.981 0.9799 0.9827 0.9827 0.9793 0.9804 0.981 0.9819 0.9796 0.9835 0.9805 0.9843 0.9832 0.9793 0.9824 0.9823 0.9815 0.9787 0.9811 0.9804 0.9799 0.9807 0.9826 0.9825 0.9805 0.9802 0.9793 0.9824 0.9807 0.9789 0.9837 0.982 0.9844 0.9818 0.9805 0.9791 0.981 0.9818 0.9783 0.9813 0.9832 0.9808 0.9811 0.9836 0.9787 0.9822 0.9795 0.9813 0.9811 0.9825 0.98 0.9801 0.9797 0.9841 0.9821 0.9844 0.9804 0.9811 
Minimum rate values = 
1118 8553 5972 2597 2457 197.2 105.1 831.2 4735 997.8 1420 269.4 43.13 1.368e+04 2690 3.093e+04 326.6 305 3840 2043 192.3 7.344e+04 2840 197.6 526.7 58.24 1359 1443 415.6 8860 66.77 2371 4.047e+04 253.5 220.1 6.525e+04 2656 2426 2379 2.01e+04 383.2 241.8 1.208e+04 1.223e+04 742.8 1373 6117 6.449e+04 2.426e+04 1055 984.6 1928 3412 170.1 1.997e+04 2.795e+04 3063 2238 8151 1550 3202 804.5 25.1 2615 106.2 2.014e+04 2906 2.128e+04 5316 1.061e+04 3758 85.73 2459 1188 814 341.3 2879 6645 3001 863.3 238.7 22.01 1.45e+04 219.9 1814 172.6 377.2 1115 1068 1042 4369 7867 1684 466.4 326.3 9360 1234 4655 1389 2.164e+04 
Average rate values = 
3.047e+06 4.496e+06 4.008e+06 1.04e+07 3.586e+06 7.456e+06 2.176e+07 4.56e+06 1.389e+07 6.087e+06 6.763e+06 3.421e+06 3.05e+06 3.796e+06 1.147e+07 6.127e+06 1.397e+07 1.012e+07 2.964e+06 3.303e+06 3.397e+06 7.083e+06 3.527e+06 1.794e+07 3.131e+06 3.897e+06 9.741e+06 5.454e+06 3.318e+06 4.05e+06 1.182e+07 1.266e+07 3.617e+06 1.844e+07 2.773e+07 1.486e+07 7.538e+06 3.59e+06 7.885e+06 5.004e+06 1.705e+07 3.935e+06 3.866e+06 3.524e+06 2.945e+06 4.292e+06 3.959e+06 2.768e+06 1.17e+07 1.22e+07 1.013e+07 3.339e+06 1.044e+07 3.439e+06 3.08e+06 2.822e+06 7.427e+06 3.546e+06 1.048e+07 3.074e+06 3.863e+06 9.415e+06 1.596e+07 1.678e+07 1.543e+07 3.545e+06 1.177e+07 5.186e+06 4.049e+06 4.193e+06 2.308e+07 1.075e+07 8.756e+06 1.843e+07 2.464e+07 3.182e+06 3.47e+06 3.201e+06 4.16e+06 1.812e+07 4.966e+06 2.873e+07 1.519e+07 1.404e+07 3.956e+06 1.68e+07 2.62e+07 1.759e+07 7.07e+06 9.242e+06 2.22e+07 4.766e+06 3.538e+06 1.239e+07 1.35e+07 3.495e+06 3.908e+06 3.987e+06 2.929e+06 3.843e+06 
Average illumination values = 
671.1 669.7 669.4 669.2 669.3 670.2 670.9 671.2 670.9 671.3 670.4 669.2 670.6 669.8 672 670.9 670.2 670.3 669.7 670.1 670.1 670.7 670.7 669.3 671 671.2 671.3 672.8 673.2 671 671.6 670.2 671.3 670.6 673.3 671.8 670.4 671.2 669.6 670.1 672.2 672.3 670.1 671.3 670.8 670.7 671.4 670.9 669.8 671.4 671.3 671 670.1 670.3 670.1 671.2 670.3 670.4 669.8 673.1 672.7 671.1 672.6 670.8 671.1 669.6 670.6 670.5 671.4 669.5 674.7 671.8 670.9 669.7 669.8 671.1 671 671.3 670.2 669.8 672.2 674.1 668.8 670.3 670.2 670.9 672 669.3 671.7 670.3 669.9 671.6 672.7 673.5 671.7 670 669.6 669.2 671.3 670.2 

End of simulation
Obj Function for 2 users through 12 users 
0.0754 0.0072 0.0020 0.0008 0.0003 0.0002 
Uniformity for 2 users through 12 users 
0.9811 0.9801 0.9796 0.9801 0.9806 0.9813 
Minimum rate for 2 users through 12 users 
1.904e+06 2.082e+05 5.898e+04 2.281e+04 9392 6636 
Average rate for 2 users through 12 users 
9.663e+07 4.135e+07 2.2e+07 1.591e+07 1.176e+07 8.693e+06 
Average illumination for 2 users through 12 users 
675.9 675.2 673.9 672.8 671.8 670.9 


==> code/simulations/Bulb Radius/60cm/final_users_2_12_70.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1813 0.1651 0.003015 0.002574 0.06124 0.01441 0.0455 0.03189 0.2299 0.01369 0.1673 0.008795 0.007183 0.01249 0.02553 0.009005 0.001967 0.008395 6.511e-05 0.3736 0.03447 0.01201 0.008133 0.04587 0.02685 0.0009745 0.1017 0.0006404 0.02069 0.02642 0.3117 0.05118 0.00183 0.0001615 0.1919 0.02179 0.01899 0.001256 0.1144 0.2747 0.03228 0.2834 0.03383 0.0125 0.02397 0.03864 0.7687 0.02477 0.01231 0.1211 0.07173 0.0003625 0.005426 0.009817 0.04402 0.002926 0.6416 0.06534 0.087 0.002673 0.0002789 0.5054 0.3542 0.05524 0.05678 0.004566 0.005566 0.03356 0.09587 0.002767 0.015 0.03308 0.07752 0.1626 0.01035 0.8544 0.02981 0.002952 0.04302 0.01247 0.4767 0.09032 0.03032 0.6694 0.01798 0.1266 0.00192 0.1627 0.06306 0.002899 0.0001389 0.45 0.0154 0.6433 0.08151 0.01063 0.004476 0.3908 0.08976 0.1883 
Uniformity values = 
0.8771 0.8752 0.8753 0.8685 0.8764 0.8746 0.8769 0.875 0.8675 0.8709 0.8767 0.8744 0.8722 0.876 0.8702 0.873 0.8683 0.8673 0.8723 0.8759 0.8708 0.8747 0.8677 0.8723 0.87 0.8744 0.8769 0.8678 0.8687 0.8749 0.8683 0.8693 0.8744 0.8728 0.8718 0.8735 0.8771 0.8665 0.8769 0.8767 0.8728 0.8686 0.8754 0.8717 0.8752 0.8674 0.8734 0.8769 0.8742 0.8759 0.8732 0.8685 0.8763 0.8739 0.8773 0.8735 0.8772 0.8774 0.8754 0.8686 0.8724 0.8752 0.8762 0.8705 0.8748 0.8749 0.8758 0.8769 0.8717 0.8742 0.8738 0.8758 0.8771 0.8768 0.8766 0.8765 0.8695 0.8738 0.8766 0.8685 0.8767 0.8686 0.8741 0.8768 0.8731 0.8689 0.8699 0.8754 0.8691 0.8731 0.8675 0.8734 0.8767 0.8774 0.8767 0.8703 0.8724 0.8733 0.8705 0.8758 
Minimum rate values = 
5.421e+06 4.986e+06 9.921e+04 8.538e+04 1.949e+06 4.717e+05 1.46e+06 1.033e+06 6.782e+06 4.499e+05 5.038e+06 2.888e+05 2.366e+05 4.085e+05 8.343e+05 2.961e+05 6.528e+04 2.78e+05 2154 1.025e+07 1.12e+06 3.933e+05 2.692e+05 1.479e+06 8.771e+05 3.214e+04 3.166e+06 2.129e+04 6.79e+05 8.584e+05 8.852e+06 1.651e+06 6.033e+04 5338 5.74e+06 7.109e+05 6.18e+05 4.178e+04 3.537e+06 7.866e+06 1.048e+06 8.147e+06 1.094e+06 4.11e+05 7.797e+05 1.257e+06 1.822e+07 8.037e+05 4.035e+05 3.737e+06 2.278e+06 1.204e+04 1.781e+05 3.224e+05 1.413e+06 9.649e+04 1.584e+07 2.073e+06 2.734e+06 8.867e+04 9224 1.315e+07 9.796e+06 1.775e+06 1.815e+06 1.502e+05 1.828e+05 1.084e+06 3.01e+06 9.12e+04 4.911e+05 1.07e+06 2.444e+06 4.908e+06 3.388e+05 1.963e+07 9.725e+05 9.733e+04 1.382e+06 4.114e+05 1.253e+07 2.854e+06 9.841e+05 1.637e+07 5.882e+05 3.926e+06 6.363e+04 4.92e+06 2.021e+06 9.565e+04 4618 1.199e+07 5.026e+05 1.587e+07 2.565e+06 3.505e+05 1.477e+05 1.067e+07 2.832e+06 5.619e+06 
Average rate values = 
3.633e+07 3.81e+07 1.438e+08 1.481e+08 6.068e+07 9.94e+07 6.829e+07 7.763e+07 3.189e+07 1.007e+08 3.788e+07 1.133e+08 1.19e+08 1.035e+08 8.349e+07 1.126e+08 1.559e+08 1.144e+08 2.541e+08 2.509e+07 7.542e+07 1.045e+08 1.153e+08 6.794e+07 8.211e+07 1.762e+08 4.85e+07 1.881e+08 8.92e+07 8.271e+07 2.726e+07 6.502e+07 1.581e+08 2.28e+08 3.515e+07 8.792e+07 9.183e+07 1.687e+08 4.585e+07 2.921e+07 7.724e+07 2.861e+07 7.606e+07 1.033e+08 8.536e+07 7.229e+07 2.012e+07 8.452e+07 1.038e+08 4.456e+07 5.667e+07 2.045e+08 1.271e+08 1.102e+08 6.916e+07 1.446e+08 2.07e+07 5.909e+07 5.208e+07 1.471e+08 2.122e+08 2.215e+07 2.573e+07 6.311e+07 6.254e+07 1.319e+08 1.263e+08 7.632e+07 4.972e+07 1.462e+08 9.827e+07 7.667e+07 5.489e+07 3.844e+07 1.088e+08 2e+07 7.927e+07 1.444e+08 6.974e+07 1.033e+08 2.264e+07 5.102e+07 7.895e+07 2.052e+07 9.321e+07 4.342e+07 1.566e+08 3.839e+07 5.974e+07 1.449e+08 2.321e+08 2.312e+07 9.762e+07 2.069e+07 5.367e+07 1.078e+08 1.324e+08 2.454e+07 5.122e+07 3.559e+07 
Average illumination values = 
551.4 549 551.6 548.4 551.3 550.1 551.5 548.9 547.6 550.3 549 552.1 548.3 551.7 547.9 549.1 546.9 547.6 549.9 551.8 548 552.6 547.2 547.7 546.8 553.4 549.9 548.5 547.1 550.2 548.3 546.4 552 549.8 551.4 552.8 550.5 548.7 551.2 550.9 552 549.5 552.2 550.1 551.7 548.4 552.1 549.6 550.6 550 548.6 548.2 551.6 550.8 550.2 553.3 550.3 550.3 552.2 549.2 550 551.1 548.4 549.5 548.7 551.4 551.1 550.5 548.2 551.5 554 550.1 551.4 551 551 551.3 547.9 552.7 552.1 547 550.9 547 548.2 550.9 550.7 550 547.4 551 548.1 553.4 547.5 549.9 550.7 550.4 550.8 547.6 548.1 552.1 550.7 551.4 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29

==> code/simulations/Bulb Radius/60cm/input_P_m.txt <==
0.02,0.02,0.1398,0.3,0.02,0.02,0.02,0.02,0.02,0.1985,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.1019,0.3,0.02,0.07136,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.11,0.02,0.02,0.03687,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.08852,0.02,0.02,0.02,0.02,0.1494,0.2524,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02431,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.2555,0.02,0.02,0.2446,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.1425,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1023,0.02,0.1982,0.02,0.2202,0.02,0.08462,0.02,0.02,0.02,0.02,0.02,0.02,0.0999,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.04727,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1502,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.02,0.02,0.02125,0.02,0.05899,0.02,0.02,0.02,0.02,0.02,0.1415,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.04798,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.1528,0.02,0.02,0.3,0.02,0.277,0.05814,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02



==> code/simulations/Bulb Radius/60cm/input_xi.txt <==
0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0



==> code/simulations/Bulb Radius/60cm/log_391_800_100_30.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.7293, uniformity = 0.9851 
P_m = 
0.02,0.02,0.1398,0.3,0.02,0.02,0.02,0.02,0.02,0.1985,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.1019,0.3,0.02,0.07136,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.11,0.02,0.02,0.03687,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.08852,0.02,0.02,0.02,0.02,0.1494,0.2524,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02431,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.2555,0.02,0.02,0.2446,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.1425,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1023,0.02,0.1982,0.02,0.2202,0.02,0.08462,0.02,0.02,0.02,0.02,0.02,0.02,0.0999,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.04727,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1502,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.02,0.02,0.02125,0.02,0.05899,0.02,0.02,0.02,0.02,0.02,0.1415,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.04798,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.1528,0.02,0.02,0.3,0.02,0.277,0.05814,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.02,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02
xi = 
0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0


==> code/simulations/Bulb Radius/60cm/nua_final_users_2_20_60_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1388 0.426 0.006367 0.01265 0.4122 0.04666 0.04647 0.2445 0.1415 0.005239 0.002879 0.03179 0.01841 0.007683 0.0332 0.05437 0.004401 0.0863 0.0008917 0.03998 0.05811 0.03013 0.04522 0.03551 0.08229 0.003589 0.001523 0.001379 0.1875 0.1417 0.1694 0.04116 0.005369 0.001879 0.0784 0.1395 0.08507 0.006633 0.16 0.2753 0.01241 0.2097 0.1429 0.1013 0.005939 0.1679 0.7911 0.08369 0.08534 0.1771 0.1086 0.002863 0.004458 0.07101 0.0293 0.001357 0.1308 0.3356 0.0786 0.0151 0.001885 0.09526 0.1364 0.08696 0.2181 0.0027 0.003488 0.06242 0.1325 0.001539 0.03806 0.1813 0.08684 0.002543 0.003836 0.7195 0.05513 0.006622 0.04433 0.02576 0.2852 0.0941 0.1376 0.1107 0.009587 0.06742 0.0112 0.06636 0.06199 0.01165 0.0007606 0.3542 0.03054 0.05349 0.02397 0.04175 0.03746 0.1596 0.04126 0.238 
Uniformity values = 
0.8522 0.9146 0.9107 0.9157 0.913 0.8718 0.9008 0.9165 0.9031 0.9011 0.9137 0.923 0.904 0.9023 0.9166 0.8755 0.919 0.9152 0.9041 0.8783 0.8916 0.8573 0.9205 0.9085 0.8961 0.8629 0.911 0.8963 0.9018 0.8726 0.895 0.917 0.9089 0.9003 0.9024 0.8943 0.8921 0.9055 0.8548 0.9061 0.9066 0.9002 0.8521 0.9032 0.8719 0.9046 0.902 0.858 0.9001 0.9121 0.9052 0.9039 0.8875 0.8995 0.9068 0.9062 0.894 0.9101 0.8682 0.8992 0.8976 0.8996 0.9182 0.9044 0.8966 0.9119 0.8954 0.8944 0.893 0.9075 0.8529 0.9078 0.9336 0.8705 0.8758 0.8998 0.8903 0.927 0.9347 0.9009 0.8931 0.9118 0.8795 0.9024 0.9132 0.9002 0.9188 0.9065 0.8929 0.8547 0.9189 0.8965 0.8991 0.9004 0.8959 0.8918 0.9113 0.9032 0.9008 0.9072 
Minimum rate values = 
4.353e+06 1.103e+07 2.01e+05 3.958e+05 1.075e+07 1.504e+06 1.451e+06 6.823e+06 4.199e+06 1.673e+05 9.077e+04 9.771e+05 5.818e+05 2.447e+05 1.027e+06 1.739e+06 1.379e+05 2.6e+06 2.844e+04 1.285e+06 1.822e+06 9.966e+05 1.384e+06 1.106e+06 2.535e+06 1.198e+05 4.82e+04 4.436e+04 5.452e+06 4.342e+06 5.002e+06 1.267e+06 1.699e+05 6.017e+04 2.404e+06 4.184e+06 2.628e+06 2.106e+05 4.949e+06 7.655e+06 3.923e+05 6.042e+06 4.472e+06 3.067e+06 1.959e+05 4.913e+06 1.817e+07 2.686e+06 2.613e+06 5.12e+06 3.269e+06 9.124e+04 1.446e+05 2.193e+06 9.177e+05 4.317e+04 3.94e+06 9.057e+06 2.501e+06 4.804e+05 6.054e+04 2.904e+06 3.996e+06 2.649e+06 6.283e+06 8.532e+04 1.122e+05 1.947e+06 3.992e+06 4.888e+04 1.26e+06 5.253e+06 2.566e+06 8.418e+04 1.261e+05 1.695e+07 1.734e+06 2.054e+05 1.337e+06 8.133e+05 7.996e+06 2.834e+06 4.193e+06 3.34e+06 3.013e+05 2.084e+06 3.497e+05 2.038e+06 1.937e+06 3.905e+05 2.387e+04 9.607e+06 9.637e+05 1.665e+06 7.618e+05 1.32e+06 1.162e+06 4.696e+06 1.292e+06 6.721e+06 
Average rate values = 
4.107e+07 2.411e+07 1.236e+08 1.044e+08 2.445e+07 6.748e+07 6.844e+07 3.177e+07 4.189e+07 1.289e+08 1.464e+08 7.915e+07 9.351e+07 1.18e+08 7.779e+07 6.366e+07 1.344e+08 5.333e+07 1.798e+08 7.171e+07 6.243e+07 7.861e+07 6.972e+07 7.576e+07 5.397e+07 1.384e+08 1.646e+08 1.67e+08 3.621e+07 4.113e+07 3.803e+07 7.209e+07 1.284e+08 1.582e+08 5.53e+07 4.197e+07 5.307e+07 1.223e+08 3.826e+07 2.968e+07 1.046e+08 3.412e+07 4.047e+07 4.926e+07 1.243e+08 3.842e+07 2.012e+07 5.253e+07 5.32e+07 3.753e+07 4.772e+07 1.462e+08 1.33e+08 5.764e+07 8.087e+07 1.678e+08 4.334e+07 2.69e+07 5.431e+07 9.889e+07 1.58e+08 5.059e+07 4.302e+07 5.287e+07 3.335e+07 1.482e+08 1.403e+08 6.071e+07 4.304e+07 1.642e+08 7.224e+07 3.699e+07 5.366e+07 1.485e+08 1.369e+08 2.036e+07 6.373e+07 1.23e+08 7.064e+07 8.419e+07 2.893e+07 5.12e+07 4.192e+07 4.721e+07 1.121e+08 5.895e+07 1.079e+08 5.952e+07 6.084e+07 1.047e+08 1.848e+08 2.601e+07 7.952e+07 6.479e+07 8.6e+07 7.098e+07 7.442e+07 3.94e+07 7.155e+07 3.206e+07 
Average illumination values = 
495.4 417.9 424.2 436.6 433.7 497.7 525 438.8 415.9 416.8 409.8 558.4 415.5 447.7 409.7 481.6 408.7 410.3 415.4 455.5 421.2 516.1 408 425.5 419.5 500.5 421.2 419.3 416.5 477.9 419.6 409.6 416.9 417.7 416.2 452.1 434 414.8 487.3 420 415.3 417.2 500.4 430.1 481.2 415.1 416.4 499.4 420.3 425.4 425.2 415.5 536.3 417.5 415.2 449.1 427.8 418.4 472.5 417.7 418.4 429 409.2 418.1 432.1 436.8 424.9 420 424.4 420.9 533 499.8 519.2 479.2 482.8 427.7 421.8 575.8 491.5 416.9 434.6 411.9 477.7 439.6 423.6 417.2 408.7 419.4 421.1 504.1 408.7 419 429 449.7 457.3 421.2 418.5 415.8 416.9 424.8 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06102 0.01401 0.01344 0.0319 0.02826 0.07116 0.0009904 0.01167 0.01639 0.1036 0.001252 0.01708 0.0009867 0.08731 0.000866 0.03138 0.06771 0.001266 0.002295 0.01802 0.1091 0.004051 5.879e-05 0.03342 0.03433 0.002213 0.03088 0.0009455 0.02016 0.005452 0.3256 0.00356 0.009423 0.001371 0.001082 0.002834 0.000419 0.1443 0.0009938 0.03178 0.001015 0.1191 0.054 0.001842 0.0001597 0.03752 0.001407 0.2314 0.0889 0.00507 0.1338 0.007739 0.01031 0.1418 0.007069 0.08609 0.0002708 0.009314 0.03561 0.0008405 0.0005237 0.03288 0.05894 0.05256 0.000972 0.01579 0.1508 0.02264 0.01754 0.07139 0.03017 0.01382 0.06757 0.02192 0.2795 0.02168 0.008669 0.0004217 0.04053 0.0004298 0.0008259 0.3668 0.002802 0.0007643 0.02465 0.03416 0.06309 0.1284 0.001113 0.01609 0.05312 0.0006923 0.005266 1.425e-05 0.003378 0.01771 0.005576 8.931e-05 0.009352 0.3426 
Uniformity values = 
0.8679 0.9291 0.9105 0.9012 0.8748 0.9228 0.8999 0.9081 0.9075 0.9116 0.8664 0.9298 0.9121 0.8963 0.8215 0.9062 0.904 0.915 0.9273 0.8875 0.9192 0.8917 0.9048 0.9152 0.8886 0.8635 0.9216 0.9045 0.8741 0.8716 0.8985 0.8736 0.903 0.9042 0.9054 0.8857 0.9113 0.9036 0.909 0.8959 0.9056 0.9116 0.8986 0.9027 0.899 0.8941 0.8958 0.9041 0.8966 0.8865 0.899 0.8879 0.942 0.9297 0.8694 0.8931 0.9238 0.9141 0.8972 0.8723 0.9202 0.9067 0.9143 0.893 0.9076 0.9194 0.9209 0.905 0.9052 0.8983 0.9007 0.9092 0.8855 0.9161 0.9101 0.8966 0.8884 0.918 0.8881 0.8747 0.8989 0.9069 0.8294 0.8912 0.9067 0.9141 0.9105 0.9137 0.8927 0.9084 0.8715 0.892 0.9034 0.9068 0.8972 0.9285 0.9084 0.9075 0.9027 0.9077 
Minimum rate values = 
1.961e+06 4.317e+05 4.229e+05 1.004e+06 9.175e+05 2.143e+06 3.174e+04 3.686e+05 5.165e+05 3.107e+06 4.166e+04 5.253e+05 3.12e+04 2.682e+06 3.04e+04 9.823e+05 2.084e+06 3.991e+04 7.132e+04 5.801e+05 3.236e+06 1.308e+05 1875 1.035e+06 1.094e+06 7.385e+04 9.51e+05 3.015e+04 6.58e+05 1.799e+05 8.922e+06 1.173e+05 2.995e+05 4.37e+04 3.447e+04 9.218e+04 1.326e+04 4.274e+06 3.153e+04 1.006e+06 3.234e+04 3.544e+06 1.684e+06 5.88e+04 5126 1.186e+06 4.529e+04 6.577e+06 2.728e+06 1.645e+05 4.003e+06 2.504e+05 3.14e+05 4.097e+06 2.336e+05 2.655e+06 8457 2.925e+05 1.123e+06 2.779e+04 1.642e+04 1.028e+06 1.802e+06 1.65e+06 3.088e+04 4.914e+05 4.374e+06 7.129e+05 5.539e+05 2.207e+06 9.506e+05 4.352e+05 2.122e+06 6.822e+05 7.727e+06 6.895e+05 2.802e+05 1.325e+04 1.288e+06 1.417e+04 2.65e+04 9.801e+06 9.733e+04 2.474e+04 7.74e+05 1.058e+06 1.933e+06 3.794e+06 3.595e+04 5.067e+05 1.707e+06 2.238e+04 1.677e+05 453.3 1.084e+05 5.451e+05 1.766e+05 2839 2.974e+05 9.241e+06 
Average rate values = 
2.626e+07 5.55e+07 6.515e+07 3.396e+07 3.611e+07 1.504e+07 4.599e+07 4.133e+07 5.782e+07 2.344e+07 7.331e+07 6.539e+07 7.519e+07 2.354e+07 9.398e+07 3.328e+07 3.181e+07 1.084e+08 6.046e+07 5.565e+07 2.062e+07 1.035e+08 1.838e+08 4.765e+07 3.502e+07 3.667e+07 1.483e+07 2.29e+07 2.489e+07 4.349e+07 1.209e+07 7.675e+07 4.589e+07 3.48e+07 1.122e+08 5.972e+07 7.675e+07 1.396e+07 1.867e+07 1.421e+07 3.633e+07 2.186e+07 1.512e+07 1.776e+07 8.847e+07 2.832e+07 4.308e+07 1.224e+07 1.832e+07 8.509e+07 1.301e+07 3.49e+07 7.337e+07 1.932e+07 3.878e+07 1.935e+07 1.322e+08 2.818e+07 1.446e+07 1.447e+08 6.695e+07 4.792e+07 3.248e+07 1.46e+07 6.051e+07 3.956e+07 1.522e+07 5.668e+07 2.017e+07 2.361e+07 3.601e+07 5.846e+07 2.336e+07 5.423e+07 1.219e+07 3.688e+07 6.97e+07 1.271e+08 1.724e+07 3.029e+07 5.698e+07 1.18e+07 7.242e+07 1.188e+08 3.538e+07 2.196e+07 2.029e+07 1.877e+07 3.906e+07 3.293e+07 3.368e+07 1.673e+07 6.14e+07 1.073e+08 3.57e+07 2.921e+07 5.035e+07 5.194e+07 5.483e+07 1.198e+07 
Average illumination values = 
455.1 440.9 449 423.3 444.3 407 463.3 412.4 434.8 412 464 403.9 419.9 419 505 426.6 465.2 422.5 405 461.7 408.6 421.7 415.6 439.2 435.7 482.4 412.9 415.2 450.4 484 418 490.5 457.2 416.8 414.8 522.8 413.1 418.4 414.1 419.2 438.1 412.1 418 417.4 420.2 420.8 421.8 446.6 418.6 469.4 428.6 491.8 487.7 413.7 469.3 444.2 418.8 410.9 419 491.8 408.1 414.6 437 421.5 420.2 404.9 418.1 459.6 414.9 418.2 417.1 442.7 436.3 409.9 430.6 433.9 422.7 409.1 441.3 487 417.8 440.7 522.6 449.4 486.3 442.1 414.5 412.9 541 424.5 483.7 421.8 461.1 414.2 419.3 409.3 444.1 413.8 432.1 419.9 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04707 4.797e-05 0.05704 0.02188 0.001566 0.002916 0.005429 0.01964 0.003348 0.001684 0.02312 0.01634 0.002057 0.001287 0.02336 0.00635 0.0007296 0.0007604 0.005252 0.001166 0.001033 0.02272 0.0004108 0.001875 0.02399 0.000894 0.0009069 0.0006042 0.05757 0.01431 0.001076 0.01029 0.001348 0.000119 0.0004918 0.02512 0.004226 0.00139 0.007252 0.009354 0.01235 0.007655 0.0002257 0.008446 0.001174 0.001003 0.0123 0.01702 0.0008879 0.001079 0.0194 0.001298 0.001731 0.02568 0.003457 0.01284 0.06356 6.722e-05 0.005121 0.0006777 0.0004137 0.03564 0.0006365 0.04831 0.004941 0.007397 0.001543 0.007716 0.0006673 0.001073 1.562e-05 0.02019 0.0002733 0.0001988 0.00202 0.0005618 7.307e-05 0.00226 0.0222 0.0005222 0.04945 0.02029 0.0003693 0.000301 0.001215 0.0001194 0.0007272 0.1193 0.003924 0.001874 0.0001858 0.001958 0.0006062 0.007495 0.005999 0.0001719 0.00599 0.05031 0.005613 0.009813 
Uniformity values = 
0.8742 0.9111 0.9086 0.8741 0.9192 0.9082 0.9104 0.9204 0.9312 0.9089 0.8891 0.9267 0.8902 0.8966 0.9314 0.9283 0.9007 0.9213 0.889 0.8899 0.9186 0.8907 0.8865 0.8791 0.9031 0.9258 0.8861 0.9082 0.9188 0.8729 0.9054 0.9088 0.8981 0.8962 0.9016 0.8959 0.8932 0.9027 0.8852 0.919 0.9173 0.9035 0.9153 0.918 0.9212 0.9091 0.9117 0.9084 0.9085 0.922 0.9 0.9156 0.9114 0.9284 0.8932 0.9326 0.9046 0.9046 0.8669 0.9078 0.8717 0.8939 0.8815 0.9143 0.95 0.912 0.9046 0.8866 0.8998 0.9169 0.9071 0.9263 0.9024 0.9045 0.9175 0.8789 0.8436 0.9083 0.9255 0.9078 0.9031 0.8819 0.8516 0.8778 0.8834 0.8987 0.9175 0.9206 0.8901 0.9326 0.8969 0.9146 0.9283 0.9031 0.9098 0.903 0.9234 0.8964 0.9197 0.9364 
Minimum rate values = 
1.513e+06 1519 1.757e+06 7.135e+05 4.913e+04 9.251e+04 1.716e+05 6.091e+05 1.035e+05 5.34e+04 7.407e+05 5.042e+05 6.66e+04 4.139e+04 7.146e+05 1.967e+05 2.336e+04 2.38e+04 1.699e+05 3.779e+04 3.242e+04 7.268e+05 1.337e+04 6.147e+04 7.566e+05 2.785e+04 2.951e+04 1.919e+04 1.754e+06 4.691e+05 3.426e+04 3.248e+05 4.327e+04 3831 1.573e+04 7.979e+05 1.362e+05 4.44e+04 2.354e+05 2.922e+05 3.86e+05 2.434e+05 7115 2.643e+05 3.676e+04 3.182e+04 3.866e+05 5.356e+05 2.819e+04 3.376e+04 6.152e+05 4.086e+04 5.476e+04 7.872e+05 1.115e+05 3.945e+05 1.959e+06 2144 1.699e+05 2.153e+04 1.369e+04 1.128e+06 2.083e+04 1.486e+06 1.497e+05 2.331e+05 4.917e+04 2.5e+05 2.139e+04 3.374e+04 496.8 6.22e+05 8739 6340 6.345e+04 1.844e+04 2499 7.172e+04 6.84e+05 1.659e+04 1.538e+06 6.563e+05 1.251e+04 9892 3.966e+04 3834 2.286e+04 3.516e+06 1.269e+05 5.791e+04 5977 6.171e+04 1.884e+04 2.385e+05 1.896e+05 5493 1.866e+05 1.576e+06 1.756e+05 3.008e+05 
Average rate values = 
1.517e+07 4.79e+07 9.246e+06 1.451e+07 1.732e+07 3.648e+07 5.119e+07 2.278e+07 6.218e+07 3.481e+07 2.433e+07 3.787e+07 2.866e+07 2.695e+07 3.264e+07 2.091e+07 1.026e+08 3.877e+07 2.911e+07 2.082e+07 1.266e+07 2.973e+07 3.753e+07 6.558e+07 1.358e+07 5.565e+07 5.312e+07 3.16e+07 1.001e+07 2.66e+07 2.749e+07 2.039e+07 9.85e+06 4.06e+07 1.15e+07 1.04e+07 1.456e+07 7.066e+07 2.602e+07 2.303e+07 2.705e+07 1.714e+07 2.43e+07 3.772e+07 4.037e+07 1.399e+07 3.089e+07 2.18e+07 2.904e+07 5.708e+07 2.258e+07 1.102e+08 1.967e+07 2.965e+07 1.893e+07 2.648e+07 1.116e+07 6.89e+07 1.065e+07 1.731e+07 2.739e+07 9.018e+06 2.447e+07 1.058e+07 3.551e+07 2.579e+07 2.22e+07 2.095e+07 1.103e+07 2.708e+07 1.566e+07 1.56e+07 4.48e+07 4.414e+07 1.053e+07 8.422e+07 4.175e+07 3.522e+07 1.944e+07 4.327e+07 8.895e+06 2.122e+07 2.983e+07 5.862e+07 1.452e+07 9.36e+07 5.145e+07 9.149e+06 2.316e+07 4.613e+07 1.22e+07 4.366e+07 7.752e+07 1.66e+07 2.554e+07 2.346e+07 3.024e+07 2.192e+07 2.572e+07 9.159e+06 
Average illumination values = 
451.8 413.1 424.9 444.6 408.6 412.3 433 416.6 403.2 421.4 464.5 417.1 463.6 428.3 416.6 404.6 417.1 418.7 435.6 442 408.8 442.1 476.7 485 429.6 410.8 520.7 419.5 409.2 450.4 426.2 412.6 419.5 421.5 417.4 439.2 420.2 456.2 495 464.3 418.9 426.1 420.3 414.1 441.3 413.2 455.2 457.9 419.8 404 462.1 410.2 412.4 417.2 437.2 409.1 431.4 415.2 455 416.3 525.7 466 454.3 437.6 397.3 417.7 457.1 433.6 418.1 453.7 414 410.7 443.2 444.4 412.9 520.9 517.2 413.6 404.6 420.7 416.1 460.7 475.6 475.8 452.3 487.5 479.6 408.4 422 403.8 418.8 411.6 404.6 476.6 488.5 416.2 412.7 434.9 499.1 401.1 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.005212 0.005939 0.008108 0.002096 0.002805 0.0004119 0.000729 0.001462 0.0008828 0.02327 0.001102 0.001014 0.00203 1.18e-05 0.007676 0.001243 0.0005856 0.01526 0.004703 0.02966 0.00051 0.0009688 0.002156 0.02518 0.001842 0.01118 4.912e-05 0.0002687 0.02998 0.004196 0.001139 0.004415 0.008076 0.004585 0.0001908 0.001763 0.0008334 0.03946 0.0004727 0.001087 0.0001344 0.0001927 0.004184 0.002892 0.02975 0.000604 0.0002651 0.00115 0.0004628 0.005207 0.01243 0.004999 0.001388 0.01687 0.0007544 0.001842 1.269e-05 0.009085 3.926e-05 0.001888 0.001873 0.0001938 0.003839 0.0007872 0.00185 0.0006354 0.0006608 0.001875 0.0004251 0.001202 0.008993 0.001851 0.0001481 1.583e-06 0.004304 0.01072 8.584e-05 0.003604 0.001718 0.001135 0.02442 0.0005075 0.0001075 0.0001353 0.006285 0.003682 0.003426 0.000193 0.0007811 0.0004514 0.0001172 0.008541 0.000115 0.01279 0.001642 0.002719 0.00232 0.003732 5.621e-06 0.0007441 
Uniformity values = 
0.8776 0.901 0.9117 0.9356 0.9072 0.9146 0.8794 0.9135 0.8622 0.936 0.9128 0.9187 0.9341 0.9019 0.911 0.8998 0.9129 0.8994 0.9174 0.9029 0.9249 0.8898 0.9094 0.8955 0.9159 0.9063 0.9187 0.9062 0.9032 0.8898 0.8966 0.9187 0.9063 0.9046 0.9106 0.929 0.9189 0.9098 0.9092 0.9212 0.9011 0.912 0.9206 0.9044 0.9222 0.9019 0.8693 0.9083 0.8799 0.8608 0.9206 0.9468 0.9124 0.9277 0.8928 0.915 0.9065 0.9332 0.8978 0.9139 0.8876 0.9311 0.9131 0.9198 0.9156 0.8983 0.9097 0.9033 0.9207 0.9392 0.9273 0.9308 0.9008 0.8881 0.9166 0.9176 0.9065 0.8754 0.9024 0.871 0.9079 0.9039 0.9201 0.8937 0.9332 0.9157 0.8906 0.9295 0.8798 0.8932 0.9105 0.907 0.891 0.9465 0.9159 0.9254 0.8896 0.9086 0.9071 0.9115 
Minimum rate values = 
1.708e+05 1.896e+05 2.555e+05 6.458e+04 8.907e+04 1.299e+04 2.391e+04 4.616e+04 2.953e+04 7.085e+05 3.482e+04 3.184e+04 6.263e+04 377.5 2.421e+05 3.983e+04 1.85e+04 4.856e+05 1.476e+05 9.327e+05 1.591e+04 3.14e+04 6.832e+04 8e+05 5.796e+04 3.538e+05 1543 8554 9.421e+05 1.357e+05 3.664e+04 1.383e+05 2.56e+05 1.459e+05 6044 5.472e+04 2.616e+04 1.225e+06 1.5e+04 3.402e+04 4302 6097 1.309e+05 9.212e+04 9.161e+05 1.932e+04 8798 3.65e+04 1.517e+04 1.74e+05 3.87e+05 1.519e+05 4.386e+04 5.199e+05 2.437e+04 5.802e+04 403.8 2.795e+05 1262 5.955e+04 6.081e+04 6004 1.21e+05 2.468e+04 5.824e+04 2.04e+04 2.095e+04 5.983e+04 1.332e+04 3.69e+04 2.785e+05 5.731e+04 4744 51.45 1.352e+05 3.352e+05 2732 1.185e+05 5.489e+04 3.758e+04 7.66e+05 1.62e+04 3371 4367 1.937e+05 1.158e+05 1.108e+05 5989 2.561e+04 1.458e+04 3713 2.704e+05 3723 3.874e+05 5.169e+04 8.464e+04 7.514e+04 1.183e+05 178.8 2.355e+04 
Average rate values = 
1.289e+07 1.018e+07 1.639e+07 1.484e+07 2.57e+07 3.02e+07 6.61e+07 1.631e+07 2.389e+07 2.41e+07 7.818e+06 2.867e+07 1.929e+07 2.27e+07 1.349e+07 2.155e+07 7.985e+06 7.759e+06 8.029e+06 8.211e+06 4.678e+07 3.022e+07 1.198e+07 8.044e+06 1.291e+07 1.143e+07 3.799e+07 8.362e+06 7.675e+06 1.205e+07 1.551e+07 2.015e+07 2.395e+07 1.327e+07 2.108e+07 2.171e+07 1.439e+07 1.265e+07 1.913e+07 5.719e+07 1.947e+07 1.938e+07 1.056e+07 1.06e+07 7.551e+06 2.606e+07 3.067e+07 7.591e+06 3.973e+07 8.729e+06 1.332e+07 2.727e+07 2.305e+07 1.378e+07 3.038e+07 1.16e+07 2.54e+07 7.551e+06 2.731e+07 7.739e+06 9.762e+06 9.788e+06 1.477e+07 1.655e+07 3.522e+07 9.41e+06 2.278e+07 9.178e+06 1.001e+07 2.274e+07 8.699e+06 3.772e+07 2.206e+07 2.08e+07 9.029e+06 1.299e+07 2.024e+07 2.933e+07 2.706e+07 3.467e+07 7.842e+06 2.041e+07 3.699e+07 5.23e+07 2.449e+07 9.948e+06 4.949e+07 3.679e+07 2.321e+07 2.523e+07 2.263e+07 8.041e+06 2.648e+07 2.467e+07 9.564e+06 1.661e+07 3.697e+07 1.878e+07 4.554e+07 4.729e+07 
Average illumination values = 
450 439.2 417.2 401.4 412.8 423.7 449.7 419.3 454.9 403.4 427.1 417.4 402.1 416.6 412.1 437.1 411.4 422.7 409.4 416 411.2 470.1 414.9 430 417.4 416.8 409.4 415.3 431.9 439.9 456.6 460.4 425.3 442.4 412.4 436.7 409.1 442.4 414 403.8 461.4 411.9 413.1 431.8 416.9 434 473.9 412.8 505.2 460.5 407.5 422.2 417.6 435.3 473.9 434.5 415 403.9 435.5 414.5 449.1 403.4 410.1 409.8 423.1 446.2 413.2 434 417.3 400.2 405.1 404.6 431.1 427.7 409 409.4 414.5 457.8 420.3 492.6 413.7 454.4 410.4 438.9 406.1 410.1 478 426.5 490.4 435.8 419.6 414.2 474.1 397 410.2 405.8 453.2 417.7 444.7 435.6 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003113 0.002159 0.00185 0.001488 0.0004106 0.0008386 0.0002237 0.001149 0.001062 0.00107 0.002427 6.34e-05 0.003092 0.0001211 0.007841 0.0002318 0.001644 0.0001698 0.0006963 0.0007163 0.002093 0.001203 0.0001391 0.0005863 0.004423 0.001128 0.003582 0.009576 0.0001292 0.001796 0.0007334 0.02901 0.0004219 0.0004572 2.741e-05 0.005464 0.003396 0.006171 8.309e-05 0.001252 0.001474 0.002059 0.02301 0.007728 0.002127 0.0004248 1.172e-05 0.004856 3.711e-05 0.002271 0.001694 3.156e-05 0.0008918 0.02487 0.0007173 0.0004108 0.0002184 0.002424 0.001429 0.002379 0.0001472 1.679e-06 0.003018 0.0001651 0.003586 0.002424 0.007552 0.00139 0.0001594 0.000126 0.005848 0.002048 0.002763 0.0004529 0.0004558 0.0002473 0.0003202 0.01984 0.01166 0.002149 0.002235 0.000182 1.025e-05 0.006562 0.0001604 0.007864 0.001296 0.001036 0.006685 0.0001182 0.0001059 0.001792 0.001455 0.001742 0.00673 0.004831 0.01954 0.001606 0.0006114 0.0007988 
Uniformity values = 
0.8892 0.9213 0.9193 0.9019 0.9192 0.918 0.9145 0.9161 0.9205 0.9381 0.9333 0.9311 0.9296 0.9134 0.9293 0.8845 0.9044 0.8625 0.9172 0.8971 0.9187 0.9098 0.9059 0.9048 0.8896 0.8977 0.9379 0.92 0.9132 0.9325 0.9195 0.9207 0.9166 0.9185 0.9121 0.9476 0.9064 0.9304 0.9286 0.8892 0.9281 0.9207 0.9447 0.9396 0.9229 0.906 0.897 0.9492 0.9002 0.9157 0.8842 0.9225 0.9313 0.9102 0.8977 0.8716 0.8777 0.9494 0.9251 0.933 0.9106 0.9017 0.9056 0.9261 0.8752 0.8748 0.9404 0.9039 0.917 0.8956 0.9333 0.9433 0.9077 0.8942 0.8997 0.921 0.9068 0.9472 0.9377 0.9283 0.89 0.9184 0.9108 0.9181 0.9114 0.9225 0.9167 0.8852 0.9288 0.8945 0.908 0.9135 0.9292 0.9139 0.9234 0.9261 0.9328 0.8912 0.8946 0.9212 
Minimum rate values = 
1.008e+05 6.753e+04 5.801e+04 4.755e+04 1.288e+04 2.635e+04 7058 3.615e+04 3.328e+04 3.29e+04 7.494e+04 1965 9.583e+04 3826 2.424e+05 7561 5.241e+04 5680 2.19e+04 2.303e+04 6.566e+04 3.813e+04 4429 1.869e+04 1.431e+05 3.623e+04 1.1e+05 2.988e+05 4082 5.553e+04 2.301e+04 8.952e+05 1.328e+04 1.436e+04 867 1.659e+05 1.079e+05 1.907e+05 2582 4.061e+04 4.58e+04 6.444e+04 6.942e+05 2.363e+05 6.643e+04 1.353e+04 377.1 1.472e+05 1189 7.147e+04 5.523e+04 987 2.762e+04 7.777e+05 2.305e+04 1.359e+04 7180 7.357e+04 4.455e+04 7.348e+04 4666 53.72 9.6e+04 5145 1.18e+05 7.985e+04 2.308e+05 4.434e+04 5014 4058 1.802e+05 6.256e+04 8.771e+04 1.461e+04 1.461e+04 7747 1.019e+04 5.982e+05 3.564e+05 6.673e+04 7.238e+04 5718 324.9 2.055e+05 5078 2.449e+05 4.075e+04 3.375e+04 2.069e+05 3813 3366 5.653e+04 4.515e+04 5.494e+04 2.095e+05 1.501e+05 5.981e+05 5.196e+04 1.971e+04 2.501e+04 
Average rate values = 
1.063e+07 7.069e+06 1.965e+07 1.564e+07 2.553e+07 2.786e+07 1.188e+07 1.868e+07 6.28e+06 3.186e+07 1.441e+07 2.415e+07 1.618e+07 7.46e+06 6.845e+06 2.84e+07 8.187e+06 3.137e+07 9.219e+06 7.002e+06 1.055e+07 6.229e+06 8.298e+06 7.336e+06 6.526e+06 1.299e+07 1.67e+07 2.952e+07 1.335e+07 2.006e+07 1.2e+07 9.633e+06 3.682e+07 1.531e+07 1.69e+07 1.558e+07 1.259e+07 6.764e+06 3.804e+07 6.518e+06 6.731e+06 7.218e+06 8.763e+06 1.453e+07 1.183e+07 2.604e+07 2.187e+07 1.729e+07 3.334e+07 5.91e+06 7.435e+06 4.687e+07 1.405e+07 9.74e+06 6.438e+06 1.32e+07 9.918e+06 7.267e+06 6.316e+06 9.936e+06 2.415e+07 2.229e+07 9.396e+06 1.866e+07 2.528e+07 1.103e+07 8.332e+06 2.244e+07 2.708e+07 2.563e+07 2.004e+07 3.495e+07 6.246e+06 1.997e+07 2.223e+07 6.681e+06 8.284e+06 1.929e+07 2.596e+07 1.134e+07 2.558e+07 1.941e+07 1.802e+07 7.445e+06 4.418e+07 6.634e+06 1.047e+07 4.26e+07 8.297e+06 8.511e+06 9.56e+06 1.889e+07 1.819e+07 7.043e+06 8.219e+06 7.126e+06 9.462e+06 2.149e+07 3.532e+07 9.246e+06 
Average illumination values = 
446.8 416.7 422.3 415.2 421.7 416.3 418.1 408.8 423.4 408.8 402.4 404.7 412.5 411.5 409.1 485.6 425.9 505.7 411.3 419.6 409 414.1 414.8 434.8 439.9 456.1 424.7 411.2 414 436.2 408.8 437 408.1 452 411.9 401.3 427.6 414.6 404.5 445.5 427.9 413.4 417.1 401.8 437.6 463.6 447.8 400.8 438.1 412.4 450.8 407.2 402.1 414 446.5 458.6 450.5 406.5 406.4 403.7 426.4 420.5 414.9 405.7 460.7 453 399.4 445.4 410.7 437.9 406.1 397 414.9 452.5 436.1 413.8 421.2 396.8 400.7 404.6 454.4 413.3 412.5 407.9 409.7 415.5 409.6 455.3 409.4 434.8 428.9 424.3 409.6 433 414.9 433.8 397.4 433.5 445.2 409 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.646e-05 0.04482 0.0004029 0.0009462 0.00147 0.0002495 0.001214 0.0003038 0.001441 1.512e-05 0.0004289 7.99e-05 0.0008288 0.0002781 0.0009279 0.0001077 0.0001466 0.0002809 7.011e-05 0.0001003 0.02193 0.0007759 0.004582 0.002003 0.0002113 0.0006539 0.007071 9.903e-05 0.0005643 2.832e-05 0.0008857 0.0003477 0.00187 0.0004744 0.001068 0.0006577 0.02162 0.001383 0.01096 0.0006464 2.214e-05 7.344e-05 0.001082 8.681e-06 0.003814 0.001154 0.0001281 0.0005177 0.0003559 0.0002569 0.004355 6.864e-05 2.527e-06 0.003113 8.904e-05 0.005021 0.000171 0.007081 0.000156 0.0001291 0.005442 0.003305 0.0002769 0.003133 0.0001097 0.0004848 0.01365 0.00218 0.001972 0.002168 0 0.007209 0.0002206 0.003032 0.0006849 0.001308 0.0002974 9.187e-05 0.001655 0.003465 0.001783 0.003764 0.00108 0.001501 0.0001602 0.001493 0.0001195 0.0001255 0.0002505 0.0004994 0.001435 1.362e-05 0.004262 0.003475 0.0004304 0.001854 0.000169 0.0002545 0.0003204 0.0007448 
Uniformity values = 
0.8864 0.9091 0.9462 0.9121 0.9373 0.9393 0.9283 0.9173 0.9255 0.9114 0.9255 0.9148 0.9333 0.8622 0.9234 0.9034 0.9378 0.9281 0.9107 0.9269 0.9133 0.9203 0.8981 0.9172 0.9102 0.9074 0.9123 0.9112 0.8747 0.9163 0.9501 0.9109 0.929 0.8959 0.9392 0.8875 0.9475 0.9306 0.9247 0.9316 0.9425 0.9195 0.9166 0.8533 0.9368 0.9313 0.8963 0.9182 0.8991 0.9216 0.9377 0.9327 0.9246 0.9224 0.9262 0.9083 0.894 0.9295 0.9147 0.9001 0.9424 0.938 0.9181 0.9398 0.9094 0.9109 0.9468 0.9363 0.8828 0.9176 0.9035 0.925 0.9217 0.9152 0.9261 0.9202 0.9143 0.9171 0.9236 0.9154 0.9089 0.9262 0.9406 0.8894 0.9013 0.9216 0.9475 0.8757 0.8831 0.9197 0.9391 0.941 0.9327 0.8769 0.9111 0.9266 0.9299 0.8901 0.8545 0.9272 
Minimum rate values = 
861.3 1.389e+06 1.228e+04 2.991e+04 4.522e+04 7663 3.772e+04 9556 4.49e+04 478.6 1.337e+04 2520 2.561e+04 9306 2.898e+04 3440 4511 8731 2221 3124 6.846e+05 2.432e+04 1.468e+05 6.294e+04 6697 2.079e+04 2.228e+05 3135 1.861e+04 891.6 2.689e+04 1.101e+04 5.803e+04 1.527e+04 3.278e+04 2.137e+04 6.51e+05 4.286e+04 3.399e+05 2.001e+04 677.9 2305 3.405e+04 293.6 1.172e+05 3.574e+04 4123 1.626e+04 1.142e+04 8041 1.337e+05 2123 78.88 9.721e+04 2774 1.591e+05 5518 2.19e+05 4921 4137 1.661e+05 1.015e+05 8702 9.603e+04 3479 1.535e+04 4.131e+05 6.712e+04 6.438e+04 6.811e+04 0 2.24e+05 6906 9.545e+04 2.133e+04 4.098e+04 9385 2890 5.165e+04 1.09e+05 5.656e+04 1.17e+05 3.311e+04 4.866e+04 5129 4.671e+04 3639 4134 8185 1.566e+04 4.404e+04 417.5 1.316e+05 1.141e+05 1.363e+04 5.768e+04 5243 8249 1.082e+04 2.317e+04 
Average rate values = 
9.603e+06 4.726e+06 1.813e+07 1.465e+07 2.425e+07 1.33e+07 2.061e+07 5.423e+06 1.916e+07 7.71e+06 1.384e+07 5.418e+06 6.075e+06 4.111e+07 1.246e+07 1.674e+07 5.47e+06 1.033e+07 5.421e+06 4.995e+06 5.87e+06 1.325e+07 5.705e+06 1.629e+07 6.901e+06 1.401e+07 9.092e+06 4.904e+06 1.856e+07 1.479e+07 5.73e+06 1.811e+07 7.322e+06 7.347e+06 1.935e+07 6.36e+06 6.96e+06 1.604e+07 6.017e+06 8.022e+06 7.146e+06 6.396e+06 1.252e+07 3.703e+07 1.283e+07 8.627e+06 1.7e+07 1.167e+07 5.721e+06 2.874e+07 6.012e+06 6.597e+06 1.107e+07 8.248e+06 1.666e+07 1.219e+07 3.013e+07 5.364e+06 2.344e+07 2.634e+07 2.331e+07 3.675e+07 2.016e+07 1.807e+07 1.21e+07 6.191e+06 1.592e+07 6.628e+06 2.197e+07 1.504e+07 3.619e+07 6.992e+06 2.025e+07 5.427e+06 9.172e+06 7.869e+06 9.828e+06 6.651e+06 1.377e+07 1.842e+07 5.604e+06 5.783e+06 1.5e+07 1.435e+07 3.441e+07 1.031e+07 1.221e+07 3.259e+07 5.603e+06 7.47e+06 4.921e+06 1.771e+07 1.36e+07 5.427e+06 6.83e+06 8.076e+06 4.383e+07 1.127e+07 3.481e+07 1.975e+07 
Average illumination values = 
442.3 413.1 399 411.6 404.7 407 403.4 423.8 410.4 412.3 413.1 409.9 407.3 463.7 417.1 448.9 401.3 404.8 413.7 405.2 420.1 455.5 436.5 412.5 415.3 433.6 439.6 413.9 449.2 410 400.4 429.9 422.6 438.9 405.6 438 415.8 409.4 430.1 424.5 399.2 409.9 421.3 499.6 399.7 404.5 452.8 423.2 430.6 451.2 401.4 402.7 407.2 407.3 405.7 429.2 479.6 404.2 448.8 435.7 402.2 396.1 418.8 401.5 419.4 418.5 396.9 401.3 465.8 413.7 445.9 404.7 404.4 422.5 412.2 415.2 422.7 424.6 419.7 409.1 446.6 421.6 430.7 435.2 442.6 409.3 396.5 462.8 445.6 413.8 400 400.3 424.8 461.3 438.3 414 406.1 446.8 498.8 420.1 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.816e-05 0.009283 0.000448 0.0006257 0.001369 0.001144 0.0003344 0.00153 1.515e-05 0.0003667 4.616e-05 4.34e-05 0.001329 4.185e-05 0.0001345 0.0006877 4.025e-05 0.0005196 5.291e-05 0.003299 0.002177 0.0001824 5.861e-07 0.002674 4.902e-05 1.335e-05 0.001124 0.0003718 0.0001543 0.001331 0.001238 0.001477 0.0118 0.003418 0.0002284 1.796e-05 2.293e-05 0.001081 2.485e-05 0.001154 0.0001277 7.835e-05 0.0001039 0.000594 0.000339 5.816e-05 0.0007183 0.0001409 0.004989 0.0001753 0.0005172 7.914e-05 0.0001213 0.001621 0.0002556 0.0006656 0.0002147 0.0001656 0.005147 0.0006054 0.003048 0 0.0001462 0.0003389 0.008212 0.0004033 0.01278 7.115e-05 0.0006105 0.001128 0.001678 0.005766 0.002611 0.0009338 0.0005457 0.0002234 8.491e-05 0.0002619 0.001423 0.0001405 0.0005459 0.001928 0.0004767 0.001967 0.0002519 0.0002034 0.001931 0.001614 2.488e-05 0.0004915 0.0002469 5.078e-05 0.0001809 4.484e-06 0.0003129 0.001341 2.085e-05 0.0003306 0.005698 0.0002681 
Uniformity values = 
0.8964 0.919 0.9361 0.9383 0.9375 0.9355 0.9351 0.9325 0.9387 0.9443 0.9033 0.9267 0.9288 0.9022 0.9344 0.9382 0.9231 0.9179 0.899 0.9391 0.9157 0.9207 0.9065 0.9166 0.9165 0.8861 0.9524 0.9281 0.9322 0.9025 0.9154 0.931 0.9504 0.9229 0.928 0.9604 0.9244 0.9198 0.8741 0.9305 0.9023 0.9126 0.8986 0.9306 0.9381 0.9287 0.885 0.9311 0.9084 0.8794 0.9171 0.8969 0.9427 0.9101 0.9373 0.922 0.9177 0.9254 0.9414 0.9356 0.9256 0.9194 0.9272 0.9314 0.9332 0.8889 0.9295 0.9236 0.9395 0.928 0.9205 0.9213 0.9476 0.9085 0.896 0.9097 0.8718 0.8893 0.9429 0.954 0.9347 0.9175 0.9265 0.9232 0.9176 0.9084 0.9387 0.9593 0.884 0.9323 0.9185 0.9276 0.916 0.9072 0.9219 0.9117 0.9465 0.9219 0.9253 0.908 
Minimum rate values = 
906.5 2.9e+05 1.381e+04 1.924e+04 4.21e+04 3.528e+04 1.032e+04 4.731e+04 465.7 1.12e+04 1475 1351 4.125e+04 1339 4152 2.114e+04 1258 1.633e+04 1698 1.012e+05 6.852e+04 5715 18.66 8.406e+04 1543 434.7 3.404e+04 1.156e+04 4775 4.251e+04 3.898e+04 4.574e+04 3.562e+05 1.067e+05 7099 539.7 715.8 3.391e+04 820.2 3.576e+04 4083 2477 3337 1.841e+04 1.043e+04 1807 2.341e+04 4367 1.58e+05 5750 1.627e+04 2546 3712 5.136e+04 7866 2.082e+04 6750 5162 1.573e+05 1.866e+04 9.486e+04 0 4550 1.05e+04 2.528e+05 1.309e+04 3.939e+05 2222 1.874e+04 3.505e+04 5.255e+04 1.8e+05 7.939e+04 2.964e+04 1.757e+04 7086 2810 8495 4.352e+04 4250 1.685e+04 6.056e+04 1.484e+04 6.142e+04 7920 6459 5.929e+04 4.851e+04 812 1.521e+04 7754 1579 5697 142.6 9791 4.241e+04 635.5 1.034e+04 1.771e+05 8519 
Average rate values = 
9.753e+06 4.433e+06 1.305e+07 4.918e+06 1.209e+07 1.413e+07 4.887e+06 1.7e+07 2.248e+07 1.324e+07 2.015e+07 5.57e+06 7.63e+06 1.548e+07 4.565e+06 9.674e+06 4.744e+06 5.169e+06 4.792e+06 5.929e+06 1.342e+07 7.269e+06 2.222e+07 8.668e+06 1.866e+07 1.429e+07 1.208e+07 1.004e+07 6.658e+06 4.585e+06 5.075e+06 6.607e+06 4.871e+06 4.537e+06 8.821e+06 1.401e+07 5.766e+06 1.119e+07 3.281e+07 7.476e+06 1.369e+07 1.057e+07 5.07e+06 2.656e+07 7.503e+06 1.834e+07 2.259e+07 1.958e+07 1.069e+07 3.07e+07 2.086e+07 2.738e+07 1.724e+07 2.377e+07 5.147e+06 1.887e+07 4.476e+06 7.549e+06 1.616e+07 1.267e+07 1.858e+07 1.753e+07 6.259e+06 1.28e+07 4.552e+06 3.405e+07 4.124e+06 8.82e+06 1.362e+07 1.492e+07 5.001e+06 4.349e+06 8.506e+06 1.804e+07 1.199e+07 1.361e+07 2.059e+07 4.981e+06 9.129e+06 5.571e+06 4.506e+06 4.482e+06 4.457e+06 8.141e+06 1.672e+07 1.311e+07 5.033e+06 8.67e+06 1.287e+07 5.087e+06 1.786e+07 2.602e+07 7.657e+06 9.977e+06 9.439e+06 1.533e+07 4.63e+06 5.643e+06 1.649e+07 1.665e+07 
Average illumination values = 
437.4 408.7 400 401.3 403.8 400.3 415.7 401.3 401.4 406.1 433.7 419.3 414.7 446.7 402.7 399.7 407.7 428.5 429.7 416.2 413.2 407.9 434.3 431.4 407.6 456.9 399.6 416.6 416.1 438.9 432.2 414.1 394.5 435 420.1 396.1 407.8 419.2 455.2 402.7 449.2 421.2 430.5 434.6 401.1 405.3 453.6 463.5 431.7 465.7 439 447.8 410.3 418.8 401.5 437.6 416 412.6 398.4 399.7 419.2 415.2 403.7 400.2 411.3 452.2 403.3 421.6 412.6 410.5 441 421.6 390.1 418.6 435.7 427.5 464.6 442.5 400.5 393.8 402.3 455.4 411 408.3 417.7 435.3 410.7 395.8 452.1 431.1 419.3 443.7 431.9 432.1 407.6 431.1 398.3 412.8 425.9 422.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.951e-05 0.001865 1.781e-06 0.001724 0.0002112 0.001215 0.0001025 1.566e-05 1.201e-05 9.758e-05 0.0006569 0.0002826 7.672e-05 0.0002756 5.052e-05 0.0002853 5.667e-05 0.004065 0.0001273 0.001221 0.0007515 4.669e-05 7.085e-06 0.0005919 0.0009322 5.425e-05 7.165e-05 1.155e-05 0.004801 0.001173 0.0002557 1.875e-05 2.398e-05 0.001776 5.137e-05 0.0001933 8.619e-05 0.0003161 0.0007181 0.0006785 3.094e-06 0.004062 0.0001048 0.003824 0.001092 0.0001835 0.0001123 0.00162 0.0002137 0.0004059 9.553e-05 0.0001947 0.001987 0.0001854 1.164e-05 0.0001454 0.0003451 0.001712 0.0003632 3.383e-05 0.0001267 0.001837 0.001568 0.006421 0.002006 0.0001905 0.0004806 0.0001803 0.0003428 0.0001139 0.001697 1.046e-05 0.00212 0.0006738 0.0005117 0.0004947 0.0005387 0.0003026 3.02e-05 0.0001852 0.0002472 0.0003637 9.842e-06 2.29e-06 0.0002887 8.552e-06 0.0003467 0.006927 0.0002666 0.0009164 0.01421 0.0002158 0.0007918 0.0004627 0.0002272 6.636e-06 0.0001847 0.0002571 6.617e-05 9.531e-05 
Uniformity values = 
0.9235 0.9513 0.9117 0.9393 0.9298 0.9476 0.9394 0.9477 0.9462 0.939 0.94 0.9112 0.923 0.9525 0.9261 0.9288 0.9091 0.9289 0.9277 0.9251 0.9029 0.929 0.908 0.9493 0.9351 0.9454 0.9008 0.902 0.9538 0.903 0.9373 0.9677 0.9283 0.9118 0.9416 0.938 0.9002 0.9061 0.9588 0.9448 0.9321 0.9442 0.9407 0.8634 0.9502 0.938 0.911 0.9094 0.9274 0.9297 0.9192 0.9497 0.9367 0.8854 0.9313 0.9231 0.9363 0.9393 0.9281 0.9152 0.9085 0.9337 0.9224 0.9389 0.944 0.9208 0.9201 0.941 0.9267 0.8971 0.9557 0.9347 0.8992 0.9368 0.9451 0.9364 0.9492 0.9349 0.8953 0.936 0.9186 0.9219 0.9234 0.9207 0.9027 0.9457 0.9328 0.9339 0.9198 0.9208 0.9407 0.927 0.9352 0.9446 0.8801 0.8946 0.9351 0.9222 0.9303 0.9375 
Minimum rate values = 
1547 5.652e+04 56.38 5.292e+04 6553 3.698e+04 3149 476.9 366.2 2998 2.016e+04 8946 2398 8347 1574 8860 1799 1.26e+05 3960 3.805e+04 2.401e+04 1450 225.1 1.799e+04 2.875e+04 1656 2295 369.6 1.449e+05 3.744e+04 7870 559 745.4 5.613e+04 1574 5947 2763 1.006e+04 2.16e+04 2.071e+04 95.78 1.239e+05 3213 1.275e+05 3.313e+04 5643 3557 5.137e+04 6649 1.26e+04 2999 5915 6.114e+04 6042 360.7 4543 1.063e+04 5.255e+04 1.129e+04 1067 4023 5.671e+04 4.899e+04 1.967e+05 6.125e+04 5967 1.507e+04 5528 1.067e+04 3663 5.12e+04 322.9 6.796e+04 2.075e+04 1.562e+04 1.524e+04 1.637e+04 9337 973.2 5708 7764 1.138e+04 307.6 71.77 9226 260.9 1.072e+04 2.132e+05 8361 2.87e+04 4.325e+05 6716 2.442e+04 1.413e+04 7449 214 5699 8044 2052 2933 
Average rate values = 
4.516e+06 6.981e+06 9.284e+06 1.849e+07 9.425e+06 4.502e+06 2.117e+07 6.1e+06 1.228e+07 4.73e+06 9.837e+06 1.886e+07 7.04e+06 7.438e+06 4.286e+06 4.528e+06 4.285e+06 4.794e+06 2.102e+07 9.978e+06 6.929e+06 4.15e+06 1.155e+07 8.92e+06 3.714e+06 2.565e+07 3.952e+06 4.356e+06 6.01e+06 1.154e+07 5.003e+06 1.509e+07 4.992e+06 4.973e+06 1.198e+07 7.383e+06 4.203e+06 4.699e+06 4.842e+06 4.954e+06 1.712e+07 1.323e+07 1.601e+07 4.721e+06 4.161e+06 1.533e+07 1.513e+07 2.194e+07 6.768e+06 1.662e+07 4.873e+06 1.928e+07 5.518e+06 1.134e+07 1.804e+07 5.614e+06 1.226e+07 4.201e+06 1.124e+07 5.493e+06 4.936e+06 6.48e+06 3.952e+06 4e+06 1.088e+07 2.727e+07 6.984e+06 4.318e+06 4.293e+06 1.067e+07 4.63e+06 4.039e+06 4.13e+06 3.937e+06 8.729e+06 6.057e+06 5.175e+06 1.14e+07 1.437e+07 4.559e+06 1.646e+07 9.329e+06 1.327e+07 3.616e+07 1.25e+07 1.624e+07 4.857e+06 1.056e+07 1.384e+07 2.095e+07 4.127e+06 7.004e+06 4.201e+06 4.314e+06 1.682e+07 7.809e+06 1.316e+07 1.748e+07 1.287e+07 2.601e+07 
Average illumination values = 
414.1 394.8 411.6 400.6 399.5 408.1 403 397.7 405.3 404.9 397.5 433.8 407.8 394.5 406.3 422.5 425 419.4 407.6 429.5 431.7 400 447.2 400.9 413.7 409.3 434.9 429.5 412.7 427.4 447.6 393.1 406.1 432.7 397.7 401.7 440.6 428.2 400.6 398.4 403.8 393.2 399.1 459.5 395.3 430.5 430.5 418.7 414.6 421.7 408.9 403.4 399.7 440.6 407.4 405.5 398.1 409 406.6 422.3 421.4 396.5 440.3 413.7 393.7 432.4 407.6 399.2 415.3 440 393.1 402.3 450.2 404.3 400.4 406.8 404.8 415.2 444.1 429.4 419.3 440.7 431.3 424.1 436.9 400 407.9 421.9 417.2 438 410.4 417.4 408.6 406.8 451.9 434.8 425.9 429.9 420.7 402.4 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.227e-05 0.0004958 2.293e-06 0.001605 0.001193 0.0007643 2.311e-05 0.00027 9.779e-05 0.001024 0.000244 0.000116 0.0005322 4.701e-06 0.001781 0.002357 0.002083 0.0002345 0.000819 3.838e-05 1.336e-05 0.0007955 0.001055 0.0005516 0.001142 0.002028 0.001161 0.000264 2.672e-05 3.477e-05 5.807e-06 2.665e-05 0.0001992 0.0003177 0.0002787 0.0006884 2.434e-06 0.003833 0.0001097 0.0003021 0.000186 2.564e-05 0.002553 0.0003152 0.0007903 7.335e-05 0.0001967 0.0004975 0.000427 0 2.484e-05 0.004227 0.0002375 5.577e-05 0.0001286 0.001005 0.001987 0.001395 0.001426 0.0003024 7.493e-05 5.139e-05 0.0001908 7.466e-05 0.0002694 0.0006012 0.001392 0.000205 0.0001247 0.001436 0.00123 0.0001091 0.000247 9.424e-05 2.981e-05 3.699e-05 0.001372 7.413e-06 0.0009462 0.0004445 0.0005787 0.005045 0.0007479 0.003203 0.0001936 3.506e-06 5.854e-05 0.002155 5.128e-05 4.089e-05 4.204e-05 0.0002041 8.108e-05 6.302e-05 0.0001323 8.551e-05 1.824e-05 1.421e-06 2.395e-05 0.0005044 
Uniformity values = 
0.9353 0.9617 0.9252 0.9603 0.9428 0.9545 0.9531 0.944 0.9401 0.9449 0.9034 0.9396 0.9544 0.9294 0.9259 0.9417 0.928 0.9259 0.9035 0.9343 0.9064 0.9431 0.9501 0.9254 0.9024 0.95 0.907 0.9522 0.9685 0.9345 0.882 0.9365 0.913 0.8994 0.9584 0.9501 0.9323 0.9473 0.8993 0.898 0.9225 0.9077 0.9348 0.955 0.9481 0.9356 0.9524 0.9491 0.9375 0.9279 0.8932 0.9477 0.8939 0.928 0.934 0.9516 0.9273 0.945 0.9391 0.9037 0.9237 0.9235 0.8999 0.9557 0.9324 0.9104 0.9409 0.9163 0.9149 0.9556 0.9062 0.9339 0.924 0.9054 0.9365 0.9039 0.9259 0.8869 0.9155 0.9097 0.927 0.9374 0.9251 0.9516 0.9102 0.8473 0.8925 0.9582 0.9373 0.952 0.9412 0.944 0.9416 0.9294 0.9376 0.925 0.8942 0.9025 0.9141 0.9143 
Minimum rate values = 
1921 1.487e+04 71.51 4.818e+04 3.65e+04 2.309e+04 699.6 8252 3001 3.125e+04 7793 3562 1.609e+04 145.9 5.546e+04 7.212e+04 6.468e+04 7306 2.614e+04 1185 425.4 2.433e+04 3.202e+04 1.719e+04 3.648e+04 6.152e+04 3.69e+04 8000 796.1 1073 190 821.1 6296 1.019e+04 8389 2.09e+04 75.32 1.165e+05 3520 9704 5818 815.2 7.869e+04 9521 2.404e+04 2262 5960 1.512e+04 1.314e+04 0 802.3 1.284e+05 7664 1734 3972 3.045e+04 6.176e+04 4.257e+04 4.377e+04 9654 2340 1605 6117 2254 8337 1.905e+04 4.266e+04 6455 3933 4.332e+04 3.914e+04 3370 7712 3003 918.4 1181 4.273e+04 241.2 2.981e+04 1.409e+04 1.801e+04 1.549e+05 2.332e+04 9.695e+04 6137 119.4 1892 6.481e+04 1578 1239 1289 6238 2484 1956 4071 2667 588.7 45.42 756 1.591e+04 
Average rate values = 
3.515e+06 9.731e+06 9.324e+06 4.497e+06 1.395e+07 4.238e+06 5.269e+06 1.268e+07 4.294e+06 4.992e+06 1.649e+07 5.535e+06 5.71e+06 6.44e+06 4.743e+06 5.003e+06 1.043e+07 9.193e+06 5.836e+06 7.037e+06 2.234e+07 3.858e+06 3.94e+06 3.732e+06 4.149e+06 4.995e+06 9.723e+06 4.615e+06 4.143e+06 3.508e+06 4.596e+06 6.335e+06 4.115e+06 3.797e+06 4.257e+06 4.537e+06 6.654e+06 9.499e+06 1.716e+07 8.431e+06 9.456e+06 1.947e+07 1.478e+07 5.117e+06 5.514e+06 3.982e+06 1.88e+07 5.758e+06 1.224e+07 1.823e+07 2.169e+07 3.642e+06 1.522e+07 3.455e+06 4.366e+06 1.061e+07 3.943e+06 3.794e+06 1.157e+07 1.264e+07 9.406e+06 1.285e+07 4.087e+06 4.207e+06 7.742e+06 3.948e+06 3.673e+06 4.259e+06 2.246e+07 4.16e+06 1.686e+07 4.121e+06 1.445e+07 8.3e+06 1.555e+07 4.809e+06 1.335e+07 1.769e+07 1.37e+07 3.816e+06 2.028e+07 3.729e+06 7.365e+06 4.16e+06 1.984e+07 1.837e+07 1.504e+07 9.415e+06 1.281e+07 2.217e+07 3.892e+06 6.92e+06 9.129e+06 1.001e+07 4.153e+06 1.76e+07 5.506e+06 9.126e+06 1.199e+07 1.868e+07 
Average illumination values = 
406.7 394.7 405.5 392.2 397.2 401 394.2 401.7 404.4 394.9 443.4 400.6 392.9 404.8 404.5 414.9 407.6 429.4 431.4 398.2 445 410.7 402.4 424.6 428.5 404.5 425 440.6 389.1 404.1 439 400.1 433.6 431.8 400.8 396.2 402.4 396.4 439.2 438.9 433.6 431.8 399.7 391.1 396 401.7 402.4 394 410.6 422.6 433.3 403.3 439.2 404.7 409.9 399.3 434.1 420.1 403.2 430.8 417.1 425.8 436.1 393.1 420.5 439.4 398.7 419 422.9 402.8 438.9 430.4 416.9 440 424.8 432 424.4 449.1 430.9 438.9 435 412.1 411.8 402.3 439.6 483.9 440.1 402.2 419.7 396.2 401.8 411.6 424.1 414.7 427.2 411.3 433.5 431.3 419.8 422.5 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
6.869e-05 0.000819 0.000442 0.000234 0.001299 8.094e-05 6.357e-05 3.551e-05 6.617e-05 0.0003436 5.383e-05 0.001594 1.799e-05 5.267e-05 0.001008 0.0001208 1.021e-06 3.098e-05 7.507e-06 0.0007516 0.001213 7.962e-05 1.334e-05 0.002612 0.0003752 2.192e-05 3.19e-05 2.993e-05 2.473e-05 0.0001525 0.0003146 0.0002944 4.284e-05 2.665e-06 0.0001401 0.003355 2.034e-05 1.261e-05 0.0008561 0.0003192 0.0004081 6.124e-05 0.0006937 0.0001811 1.105e-05 0.0001287 0.0004273 0.001415 0.0003105 0.0001399 0.0008487 0.003422 0.002166 0.0004478 0.000841 4.74e-05 3.544e-05 0.0005666 4.553e-06 0.000716 0.001486 0.0001483 8.858e-06 0.0002997 6.213e-05 0.0001647 0.0001068 9.928e-06 4.139e-06 0.000296 5.88e-06 0.003785 0.0001721 0.005184 8.106e-05 0.0005904 0.0006173 3.969e-06 5.384e-05 0.001225 5.14e-05 0.0001012 1.256e-05 0.0005835 0.0006127 0.0004274 8.826e-05 1.789e-05 1.687e-06 2.402e-05 0.0004215 0.0001049 0.0003654 0.0001 2.707e-05 0.0001052 3.634e-05 7.306e-05 0.0002141 0.0007761 
Uniformity values = 
0.9377 0.9614 0.9176 0.9684 0.9726 0.9444 0.9509 0.921 0.9423 0.9227 0.942 0.9534 0.9493 0.9492 0.9278 0.9335 0.9045 0.9222 0.9138 0.9429 0.9682 0.9225 0.9052 0.9447 0.9386 0.9531 0.9483 0.9138 0.9503 0.9283 0.9041 0.9652 0.9502 0.9424 0.9504 0.8645 0.9175 0.8972 0.9521 0.9507 0.9522 0.9327 0.9597 0.8846 0.9341 0.9495 0.956 0.9486 0.9413 0.9413 0.95 0.954 0.8959 0.9472 0.9576 0.8751 0.8954 0.956 0.9527 0.9267 0.9399 0.9317 0.9476 0.9415 0.9427 0.8852 0.9213 0.9338 0.918 0.926 0.8869 0.8961 0.9462 0.9609 0.8992 0.9327 0.9235 0.8483 0.8934 0.96 0.9344 0.9633 0.8955 0.9446 0.9316 0.955 0.9522 0.8889 0.924 0.9147 0.9147 0.94 0.9461 0.9351 0.9237 0.9361 0.9096 0.9336 0.9428 0.9044 
Minimum rate values = 
2113 2.457e+04 1.389e+04 6973 3.851e+04 2473 1929 1113 2026 1.074e+04 1649 4.819e+04 546.7 1601 3.132e+04 3733 32.57 969.2 237 2.299e+04 3.612e+04 2490 425.2 7.966e+04 1.153e+04 663.7 970.4 945.1 750.9 4741 1.004e+04 8800 1301 81.61 4253 1.117e+05 639.8 405.4 2.593e+04 9687 1.236e+04 1894 2.085e+04 5907 341.5 3911 1.289e+04 4.3e+04 9517 4288 2.576e+04 1.033e+05 6.969e+04 1.364e+04 2.533e+04 1563 1142 1.71e+04 137.9 2.228e+04 4.559e+04 4592 269.7 9182 1902 5369 3345 306.8 130.1 9223 191.3 1.216e+05 5248 1.553e+05 2601 1.826e+04 1.928e+04 135 1739 3.68e+04 1587 3030 404.7 1.782e+04 1.897e+04 1.291e+04 2674 580.7 52.68 757.8 1.329e+04 3220 1.114e+04 3087 845.7 3242 1153 2258 6552 2.475e+04 
Average rate values = 
3.109e+06 4.061e+06 1.102e+07 9.881e+06 3.857e+06 1.604e+07 1.599e+07 1.537e+07 5.503e+06 1.067e+07 5.184e+06 4.872e+06 3.498e+06 3.353e+06 3.33e+06 1.123e+07 7.933e+06 9.259e+06 1.236e+07 3.534e+06 3.9e+06 3.375e+06 3.884e+06 5.396e+06 3.502e+06 1.201e+07 4.189e+06 4.062e+06 4.924e+06 4.29e+06 3.428e+06 4.031e+06 5.634e+06 7.434e+06 9.01e+06 4.009e+06 1.37e+07 2.23e+07 1.296e+07 4.81e+06 5.094e+06 3.409e+06 1.333e+07 1.943e+07 1.141e+07 3.951e+06 3.598e+06 3.537e+06 3.09e+06 4.343e+06 9.778e+06 3.165e+06 4.015e+06 4.16e+06 5.31e+06 2.045e+07 3.687e+06 1.688e+07 1.288e+07 3.584e+06 3.478e+06 4.335e+06 4.328e+06 8.667e+06 3.607e+06 5.109e+06 5.211e+06 1.11e+07 4.388e+06 1.236e+07 1.649e+07 3.761e+06 1.008e+07 4.5e+06 1.85e+07 3.745e+06 3.288e+06 1.704e+07 9.34e+06 9.213e+06 1.219e+07 1.841e+07 6.277e+06 3.333e+06 3.201e+06 5.741e+06 1.185e+07 5.017e+06 9.706e+06 1.121e+07 1.748e+07 4.187e+06 3.985e+06 9.316e+06 2.213e+07 1.308e+07 3.546e+07 1.205e+07 1.887e+07 1.123e+07 
Average illumination values = 
403.5 394.4 410.9 389.4 396.9 396.2 400.1 421.3 396.5 426.4 399.5 393.3 424.9 407.2 416.9 421.1 424 415.4 442.1 410.2 394.9 424.6 427.5 413.2 424.2 406.8 395.6 425.3 394.3 426.5 429.1 397.8 396 397.3 394.3 458.5 425.8 447.7 392.6 390.9 394.3 408.7 390.8 450.8 406.2 394.2 400.8 397.1 398.2 406.7 399.9 399.9 436 407.8 391.5 462.5 438.4 400.7 415.6 426 396.5 409.4 404.7 413.2 397.8 434.6 430.5 426.5 425.1 424.4 449.1 446.4 404.7 406.6 436.9 416.2 436 481.7 441.3 401.4 418.8 396.3 434.3 400.5 425.7 401 415 435.6 421.2 419.5 422.3 412.6 398.2 408.4 434.4 402 421.6 420.7 399.2 446.5 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.35e-05 0.000914 0.0005188 0.0002653 0.0002363 1.819e-05 9.868e-06 6.451e-05 0.0004146 7.601e-05 0.0001195 1.926e-05 2.945e-06 0.001249 0.0001155 0.0008258 2.26e-05 2.471e-05 0.0003049 0.0001104 1.324e-05 0.00258 0.0002147 1.964e-05 4.039e-05 4.024e-06 0.0001266 0.0001102 3.393e-05 0.0007402 2.637e-06 0.0002351 0.001594 2.043e-05 1.656e-05 0.002284 0.0002277 0.0001875 0.0002114 0.000566 3.494e-05 2.154e-05 0.0004517 0.001165 5.608e-05 0.0001314 0.0005763 0.008895 0.001089 6.801e-05 8.459e-05 0.0001362 0.0002992 1.352e-05 0.0007558 0.001911 0.000279 0.0002125 0.0005869 0.000105 0.0002068 5.634e-05 1.88e-06 0.0002432 7.274e-06 0.001785 0.0001609 0.001266 0.0002364 0.0009387 0.0001797 3.295e-06 0.0002367 5.985e-05 4.158e-05 2.655e-05 0.0002395 0.0006401 0.0002539 7.169e-05 1.793e-05 1.723e-06 0.0006713 2.213e-05 0.0001657 1.592e-05 2.703e-05 0.0001094 7.367e-05 0.0001264 0.0004104 0.000729 0.0001213 4.081e-05 1.74e-05 0.0007659 8.673e-05 0.0006124 0.0001208 0.0007438 
Uniformity values = 
0.9466 0.9677 0.9634 0.9599 0.9621 0.9555 0.9521 0.9162 0.927 0.9484 0.9547 0.9387 0.9292 0.9467 0.9315 0.923 0.9042 0.9605 0.9584 0.9269 0.9144 0.9443 0.9379 0.9656 0.9482 0.8949 0.9429 0.9194 0.932 0.9553 0.9459 0.9571 0.8736 0.9194 0.9081 0.9363 0.9477 0.9419 0.9599 0.9555 0.935 0.9366 0.9418 0.9495 0.9481 0.9469 0.9217 0.955 0.9491 0.9053 0.9467 0.9294 0.9551 0.9592 0.9284 0.9404 0.9552 0.9576 0.914 0.9031 0.8941 0.9357 0.9195 0.9223 0.9132 0.8985 0.9459 0.9564 0.9131 0.9637 0.9157 0.9072 0.9565 0.9478 0.9692 0.9471 0.9455 0.9329 0.9502 0.9308 0.8998 0.9016 0.9454 0.9584 0.9531 0.9512 0.915 0.9541 0.9362 0.9554 0.9599 0.9415 0.9256 0.9236 0.9075 0.9601 0.928 0.9657 0.9417 0.9517 
Minimum rate values = 
2240 2.724e+04 1.553e+04 7974 7087 549.2 299.1 2031 1.29e+04 2312 3611 592 91.44 3.804e+04 3577 2.58e+04 721.1 742.4 9178 3436 417.7 7.873e+04 6604 586.8 1229 129.7 3874 3457 1050 2.235e+04 80.44 7085 5.261e+04 641.1 526.3 7.031e+04 6933 5745 6353 1.709e+04 1078 663.5 1.384e+04 3.539e+04 1707 4004 1.804e+04 2.675e+05 3.31e+04 2168 2578 4228 9038 406.8 2.348e+04 5.857e+04 8426 6403 1.852e+04 3353 6672 1737 59 7608 229.8 5.727e+04 4909 3.818e+04 7468 2.809e+04 5661 104.8 7140 1822 1238 808.9 7309 1.979e+04 7709 2222 574.8 55.15 2.048e+04 666.4 5016 483 852.3 3309 2270 3816 1.233e+04 2.233e+04 3782 1275 553.1 2.301e+04 2697 1.829e+04 3702 2.254e+04 
Average rate values = 
2.879e+06 4.177e+06 3.826e+06 7.63e+06 3.326e+06 6.023e+06 1.287e+07 4.493e+06 1.144e+07 5.018e+06 4.517e+06 3.374e+06 2.843e+06 3.406e+06 8.287e+06 4.817e+06 1.251e+07 8.28e+06 2.916e+06 3.138e+06 3.546e+06 4.874e+06 3.22e+06 1.234e+07 2.932e+06 3.87e+06 6.841e+06 3.983e+06 3.153e+06 3.527e+06 6.601e+06 9.187e+06 3.721e+06 1.293e+07 1.716e+07 1.35e+07 5.7e+06 3.236e+06 6.739e+06 4.661e+06 1.079e+07 3.341e+06 3.47e+06 3.274e+06 2.748e+06 3.613e+06 3.479e+06 2.728e+06 8.516e+06 1.084e+07 7.413e+06 3.117e+06 8.263e+06 3.178e+06 3.165e+06 2.732e+06 6.803e+06 3.291e+06 1.095e+07 3.129e+06 3.713e+06 7.35e+06 7.398e+06 1.186e+07 1.149e+07 3.504e+06 7.309e+06 4.198e+06 4.318e+06 3.6e+06 1.801e+07 6.184e+06 7.415e+06 1.534e+07 1.775e+07 3.05e+06 3.101e+06 3.002e+06 4.136e+06 1.445e+07 4.48e+06 2.476e+07 1.143e+07 9.769e+06 3.324e+06 9.324e+06 2.247e+07 1.374e+07 6.856e+06 6.748e+06 2.036e+07 4.676e+06 3.173e+06 6.632e+06 1.127e+07 3.098e+06 3.799e+06 3.367e+06 2.896e+06 3.241e+06 
Average illumination values = 
397.8 392 388.4 386.7 397.7 391.5 400.2 412.3 403.4 396.9 392.8 418 419.7 396.9 426.8 422.2 433.9 395.5 401.4 422.5 422.8 413.4 424 386.1 396.2 432.7 397.2 430.2 420.7 393.7 398 391.5 453.5 424.9 431.5 400.2 405.7 405.1 397.7 391 409.4 400 400 396.7 395.4 404.3 419.1 408.6 392.4 430 402.7 415 395.6 392 425.3 396.3 398.5 399.9 431.7 422.5 439.3 421.8 424.1 425.9 435.5 445.2 404.8 407.2 431.2 396.6 436.9 428.5 404.3 405.2 389.1 399.2 400.1 419.8 422.7 408.7 431.2 431.4 405.2 397.4 393.3 400.9 436.4 394.5 400.6 396.6 398.6 408.5 413.4 406.5 428.4 390.6 422.7 387.6 395.8 398.6 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.723e-05 0.0001332 0.0006695 0.001305 9.448e-05 1.504e-05 2.522e-06 0.0008292 4.446e-05 0.0003282 5.36e-06 2.875e-06 0.001253 0.0001195 0.0001 7.554e-06 0.0007333 0.0001786 9.605e-05 0.001082 0.002045 1.064e-05 5.354e-05 4.095e-06 0.0001091 8.32e-06 0.000311 8.024e-05 3.737e-06 0.0001648 9.193e-05 0.0001333 2.805e-05 0.0002661 8.232e-05 0.0003684 0.0005946 5.236e-06 0.0001357 0.001097 0.000317 4.62e-05 0.0001932 0.00345 0.0002558 4.068e-05 0.0001039 9.549e-05 0.0002994 5.646e-06 0.0008781 0.0001488 8.338e-06 0.0006329 7.076e-05 0.0001727 6.175e-05 3.362e-06 0.0002474 7.694e-06 0.0007644 0.0001764 0.001518 0.0001906 0.0007391 9.43e-06 5.965e-05 0.0004035 2.249e-05 1.737e-05 0.0003769 0.0001412 0.0002472 8.46e-06 1.968e-05 1.409e-05 0.0004391 0.0001589 3.31e-05 0.0003424 2.231e-05 2.108e-06 5.016e-05 0.0002251 0.0001779 0.0001054 5.671e-05 3.297e-05 0.0002294 0.0001283 0.0002991 0.0003786 0.0002908 2.517e-05 0.0003295 6.406e-05 0.0001517 0.0001104 0.0002349 3.303e-05 
Uniformity values = 
0.9488 0.9555 0.965 0.9586 0.9521 0.95 0.9407 0.9661 0.9302 0.9698 0.9503 0.9389 0.9467 0.9263 0.9338 0.8919 0.9329 0.9633 0.9226 0.9394 0.9377 0.9597 0.9508 0.9018 0.9476 0.9241 0.9512 0.9623 0.9399 0.9033 0.9014 0.9319 0.9553 0.9409 0.9485 0.9618 0.9583 0.9279 0.9652 0.9552 0.9382 0.916 0.9327 0.9539 0.8994 0.9183 0.9547 0.9285 0.9602 0.95 0.9298 0.9551 0.9175 0.9505 0.9558 0.8889 0.9262 0.9435 0.9257 0.9234 0.9031 0.9501 0.9487 0.941 0.9594 0.8659 0.9191 0.9562 0.9404 0.9556 0.9445 0.9304 0.9587 0.9251 0.905 0.8895 0.9218 0.9586 0.9391 0.9546 0.9287 0.9015 0.9392 0.946 0.942 0.9304 0.9626 0.9126 0.933 0.9437 0.9304 0.9617 0.9053 0.9421 0.9558 0.9531 0.9501 0.9432 0.9281 0.9626 
Minimum rate values = 
828.2 4022 2.001e+04 3.924e+04 2863 456.8 77.35 2.475e+04 1379 9765 162.7 88.37 3.815e+04 3722 3090 244.4 2.267e+04 5350 3004 3.32e+04 6.285e+04 319.9 1625 131 3323 259.8 9434 2406 114.7 5263 2943 4128 847.3 8160 2504 1.105e+04 1.79e+04 162.8 4058 3.312e+04 9746 1455 5977 1.042e+05 8207 1278 3139 2967 8995 171.5 2.724e+04 4494 262.2 1.921e+04 2136 5605 1924 102.8 7710 240.4 2.441e+04 5355 4.614e+04 5845 2.222e+04 314.3 1873 1.217e+04 690.1 524.6 1.151e+04 4379 7438 263.9 627.6 457.2 1.374e+04 4784 1017 1.035e+04 693.2 67.46 1541 6864 5449 3268 1700 1042 7094 3923 9274 1.136e+04 9268 771 9945 1939 4608 3376 7302 990.2 
Average rate values = 
2.663e+06 1.095e+07 4.152e+06 6.882e+06 1.174e+07 1.436e+07 3.336e+06 3.596e+06 7.189e+06 5.358e+06 3.03e+06 2.604e+06 3.165e+06 1.119e+07 5.846e+06 1.287e+07 2.978e+06 3.41e+06 3.106e+06 2.612e+06 3.056e+06 8.227e+06 2.922e+06 3.629e+06 5.059e+06 3.756e+06 2.821e+06 3.299e+06 9.512e+06 4.164e+06 6.68e+06 7.374e+06 1.21e+07 8.963e+06 1.308e+07 2.69e+06 4.324e+06 8.911e+06 3.48e+06 2.888e+06 8.221e+06 2.752e+06 4.005e+06 2.739e+06 3.004e+06 1.554e+07 5.531e+06 2.89e+06 7.564e+06 7.708e+06 2.648e+06 7.661e+06 5.605e+06 3.296e+06 3.353e+06 4.216e+06 3.035e+06 7.289e+06 1.099e+07 1.414e+07 3.209e+06 9.574e+06 3.052e+06 6.853e+06 3.211e+06 3.886e+06 1.146e+07 9.149e+06 1.635e+07 2.822e+06 2.722e+06 2.784e+06 3.655e+06 1.449e+07 2.859e+06 3.516e+06 2.06e+07 2.758e+06 8.149e+06 3.339e+06 8.14e+06 2.607e+07 1.138e+07 2.039e+07 4.358e+06 2.804e+06 5.812e+06 3.36e+06 3.29e+06 3.001e+06 6.71e+06 4.665e+06 3.887e+06 7.863e+06 1.521e+07 6.172e+06 1.102e+07 3.608e+06 3.221e+06 2.799e+06 
Average illumination values = 
396.1 391.9 387.9 387.6 397.9 398.5 404.1 386.2 428.5 386.7 424.5 415.3 396.9 419 422.1 439.8 409.2 394.4 433 411 425.2 402.7 394.4 429.3 396.4 412.7 408.6 391.1 401.8 445.5 432.1 416.7 391.3 402.1 401.9 395.7 389.8 412.4 385.7 400.1 402 420.9 403.2 400.7 433.2 423.7 395.2 415 393.5 412.1 425.2 394.6 427.7 397.4 391.9 432.5 430.3 412.8 424.4 430.7 440.6 397.3 404.4 403.6 399.1 466 429 400.1 412.3 394.9 400.5 419.7 417.8 411.2 428.3 450.8 418.8 398.9 411.8 397.1 407.7 434.9 417.5 397.8 408.3 411 391.7 422.1 417.3 407.2 405.7 390.5 435.3 412.5 400.2 406.6 407.5 399.5 429.6 392.5 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.565e-05 2.459e-06 0.000432 0.0001494 1.427e-05 1.02e-05 6.595e-05 8.327e-05 0.0001083 8.991e-06 3.009e-06 0.001334 0.000122 9.098e-05 8.073e-06 0.0001975 0.0001894 1.517e-05 0.001694 0.0003396 1.114e-05 3.161e-05 2.91e-05 7.99e-05 3.284e-05 8.098e-05 3.975e-06 0.0001332 1.783e-05 3.258e-05 0.001687 9.854e-05 6.782e-05 0.0005925 0.0003447 0 0.0004455 0.0003654 4.619e-05 0.0002201 1.885e-05 8.739e-05 7.518e-05 5.573e-05 3.687e-05 1.093e-05 0.0003962 0.0004634 0.000125 7.857e-05 6.715e-05 0.0001622 6.187e-05 3.443e-06 0.0002492 1.863e-05 0.0009658 0.000407 0.0001838 0.0009749 4.126e-05 7.61e-06 0.0003402 2.121e-05 1.74e-05 0.0002111 0.000716 0.0001073 1.715e-05 1.838e-06 2.549e-05 2.252e-05 3.382e-05 8.702e-05 5.677e-05 2.035e-06 2.366e-05 0.0002253 0.0001807 0.0001047 0.0001548 4.51e-05 6.324e-05 0.0006323 7.42e-05 0.0002643 5.705e-05 0.0001442 0.0003172 0.0001528 0.0001107 0.0002349 3.958e-05 4.572e-05 0.0001532 0.0002716 0.0002143 2.206e-05 0.003136 1.44e-06 
Uniformity values = 
0.9511 0.9562 0.9696 0.9557 0.9555 0.9544 0.9215 0.9454 0.9585 0.9643 0.9651 0.9264 0.9316 0.9366 0.9026 0.9494 0.9601 0.9173 0.9347 0.9424 0.9748 0.9206 0.9673 0.9254 0.9415 0.9645 0.9625 0.9186 0.9053 0.9123 0.93 0.9368 0.9467 0.9715 0.9528 0.9432 0.9351 0.9446 0.9193 0.9536 0.954 0.9342 0.9139 0.9055 0.9233 0.9629 0.9378 0.9538 0.9242 0.9568 0.9574 0.8894 0.9249 0.9439 0.9264 0.9388 0.9322 0.9621 0.9268 0.9636 0.9042 0.9151 0.9628 0.9493 0.9567 0.9445 0.9245 0.9532 0.9175 0.9394 0.9268 0.9534 0.9578 0.9509 0.9397 0.8984 0.9345 0.946 0.9422 0.9376 0.9749 0.9149 0.9424 0.9681 0.9645 0.9466 0.9166 0.9671 0.9532 0.9401 0.945 0.9267 0.9702 0.9322 0.9235 0.9475 0.9571 0.9487 0.9503 0.9218 
Minimum rate values = 
778 74.19 1.285e+04 4510 430.8 308.2 2065 2541 3260 269 89.97 4.153e+04 3779 2803 258.1 6003 5690 477.1 5.224e+04 1.04e+04 329.6 990.6 867.9 2491 1007 2422 119.2 4184 568.1 1030 5.228e+04 3035 2067 1.759e+04 1.044e+04 0 1.374e+04 1.116e+04 1450 6660 570.2 2699 2373 1776 1152 327.6 1.219e+04 1.402e+04 3903 2369 2024 5261 1930 105.3 7760 572.5 2.988e+04 1.22e+04 5720 2.918e+04 1317 240 1.019e+04 644.8 524.8 6448 2.234e+04 3247 539.2 56.46 793.5 681.6 1019 2640 1743 65.35 730.5 6871 5534 3221 4582 1422 1936 1.884e+04 2220 8054 1796 4303 9600 4690 3381 7313 1177 1415 4786 8270 6460 670.8 9.507e+04 45.08 
Average rate values = 
2.419e+06 8.027e+06 3.15e+06 3.151e+06 1.209e+07 1.385e+07 4.001e+06 4.814e+06 6.156e+06 2.587e+06 3.097e+06 2.504e+06 1.15e+07 4.361e+06 1.735e+07 2.801e+06 2.53e+06 2.982e+06 4.177e+06 2.926e+06 2.993e+06 2.946e+06 5.28e+06 3.56e+06 2.646e+06 3.094e+06 8.08e+06 6.583e+06 1.675e+07 5.441e+06 1.353e+07 4.86e+06 2.563e+06 1.027e+07 7.425e+06 3.047e+06 3.132e+06 6.082e+06 2.517e+06 3.872e+06 2.53e+06 3.085e+06 9.383e+06 1.522e+07 2.793e+06 1.15e+07 2.746e+06 2.361e+06 7.897e+06 2.934e+06 3.071e+06 3.334e+06 2.836e+06 7.266e+06 1.172e+07 3.123e+06 3.89e+06 2.882e+06 3.277e+06 2.394e+06 1.657e+07 5.401e+06 7.984e+06 9.913e+06 2.63e+06 2.538e+06 2.707e+06 2.962e+06 3.519e+06 1.11e+07 7.43e+06 9.543e+06 2.881e+06 8.354e+06 3.174e+06 2.581e+07 1.131e+07 1.952e+07 4.084e+06 2.76e+06 1.015e+07 3.096e+06 3.393e+06 2.945e+06 2.404e+06 2.925e+06 2.828e+06 1.546e+07 5.52e+06 1.148e+07 3.369e+06 3.006e+06 2.795e+06 4.858e+06 1.659e+07 2.729e+06 2.995e+06 5.012e+06 2.434e+06 1.148e+07 
Average illumination values = 
395.1 392 386.3 390.5 390.1 396.4 412 407.4 391.8 390.1 388 416.8 416.6 418.2 434.6 405.1 400 422.2 411.4 420.5 386.6 422.1 387.2 422.6 416.4 390.2 385.7 422.4 434.6 421.6 399.6 409.9 404.6 386.7 396 397.2 405.3 397.2 419.4 388.2 400.2 410.2 420.1 443.1 422.7 391.2 421.9 392.8 421.7 399.8 391.2 432.3 430 412.2 421.7 405.1 414 394.1 409.4 396.6 433.9 425.3 400.3 408.4 394.4 400.5 414.1 412.6 423.5 411.3 414.2 392.6 391.4 401.3 401.5 437 416 397.8 408.2 409.4 392.7 421.1 412.2 386.6 386.4 396.3 437 399.7 404.4 409.5 398.8 429.7 387.3 411.4 412.5 411.9 396.6 392.9 395.4 418.1 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.571e-05 2.492e-06 0.0002524 0.0002223 1.79e-05 8.336e-05 0.0005482 4.775e-05 4.956e-05 0.0001138 0.0009561 0.0002504 9.536e-05 8.103e-06 0.0003048 0.0001338 4.195e-06 0.00142 1.081e-05 4.954e-05 6.265e-06 8.746e-05 3.531e-06 0.0004263 3.109e-06 0.000274 2.74e-05 3.259e-05 0.0002265 0.0001486 8.131e-05 0.000494 5.491e-06 7.403e-05 0.001507 5.559e-05 0.0001531 0.00186 0.000308 6.858e-05 6.608e-05 3.045e-05 1.095e-05 0.0003363 0.000518 1.002e-05 0.0006716 6.294e-05 4.057e-05 1.486e-05 3.288e-05 9.159e-06 0.0006833 0.0001274 0.0001981 0.001038 3.958e-05 8.286e-06 0.0002667 2.185e-06 3.293e-05 7.712e-05 9.618e-05 0.0001155 6.836e-06 1.684e-05 2.22e-05 0.0001306 1.597e-05 5.695e-05 2.053e-06 2.386e-05 0.0001123 1.968e-05 6.071e-05 1.144e-05 0.0003023 0.0001368 0.0003839 0.0002672 6.473e-05 0.0002121 0.000349 4.521e-05 0.0001365 0.0002413 2.061e-05 0.0001233 7.112e-05 0.0002615 3.854e-07 0.0007705 0.0005996 0 0.001076 0.0002441 0.0003055 0.0001497 0.0005305 1.938e-06 
Uniformity values = 
0.9511 0.9604 0.9684 0.9541 0.9656 0.9419 0.9667 0.9339 0.9533 0.9683 0.9471 0.9593 0.9352 0.9024 0.952 0.962 0.9159 0.9456 0.9337 0.9752 0.9335 0.9285 0.9108 0.9632 0.9545 0.94 0.905 0.918 0.9143 0.9551 0.9627 0.9662 0.9365 0.9661 0.9581 0.9617 0.9604 0.9245 0.9359 0.9249 0.9448 0.9228 0.9627 0.9384 0.9556 0.9277 0.9673 0.9348 0.9012 0.9571 0.9295 0.9445 0.9054 0.9588 0.9491 0.9647 0.9094 0.9272 0.9564 0.9699 0.9502 0.9333 0.9533 0.9359 0.9106 0.91 0.9596 0.9608 0.9519 0.9399 0.9042 0.9395 0.9666 0.9421 0.9379 0.9161 0.948 0.9441 0.9353 0.9615 0.9242 0.9558 0.9626 0.9415 0.9616 0.9303 0.9619 0.9595 0.9353 0.9469 0.9386 0.9481 0.9719 0.9245 0.9675 0.9381 0.9474 0.9288 0.9481 0.9164 
Minimum rate values = 
780 74.86 7518 6721 534.8 2553 1.636e+04 1475 1500 3392 2.911e+04 7530 2942 259.1 9238 4013 132.2 4.329e+04 333.9 1466 193.6 2718 111.9 1.277e+04 93.99 8408 873.6 1024 7148 4488 2437 1.475e+04 169.2 2211 4.535e+04 1668 4599 5.798e+04 9494 2140 2018 952.1 328.2 1.034e+04 1.564e+04 311.6 2.003e+04 1943 1299 448.1 1021 279.8 2.177e+04 3835 6022 3.104e+04 1256 257.9 8046 65.01 1000 2384 2911 3560 216.6 534 667.5 3922 484.1 1748 65.51 732.9 3352 602.7 1868 360.3 9199 4180 1.184e+04 8016 2021 6401 1.046e+04 1385 4094 7482 618.1 3706 2194 7969 11.85 2.344e+04 1.78e+04 0 3.207e+04 7507 9303 4649 1.614e+04 61.01 
Average rate values = 
2.265e+06 7.857e+06 6.736e+06 2.788e+06 9.224e+06 3.33e+06 3.187e+06 8.317e+06 3.802e+06 3.138e+06 2.545e+06 2.62e+06 4.531e+06 1.711e+07 2.268e+06 2.459e+06 2.554e+06 7.048e+06 3.331e+06 2.404e+06 2.843e+06 3.243e+06 2.448e+06 2.921e+06 1.008e+07 2.703e+06 5.57e+06 5.023e+06 2.971e+06 2.591e+06 2.316e+06 8.378e+06 9.502e+06 3.284e+06 2.231e+06 2.207e+06 3.398e+06 2.475e+06 2.603e+06 8.412e+06 1.031e+07 2.619e+06 1.099e+07 2.571e+06 2.213e+06 9.08e+06 2.512e+06 2.317e+06 3.041e+06 6.42e+06 3.01e+06 1.011e+07 2.822e+06 2.776e+06 2.706e+06 2.275e+06 1.104e+07 6.325e+06 2.542e+06 1.291e+07 2.493e+06 5.577e+06 3.352e+06 5.089e+06 2.456e+06 3.752e+06 8.123e+06 2.684e+06 7.764e+06 2.982e+06 2.551e+07 1.089e+07 1.571e+07 3.663e+06 2.798e+06 9.381e+06 2.684e+06 2.713e+06 3.962e+06 2.614e+06 3.309e+06 2.773e+06 6.862e+06 1.107e+07 4.099e+06 2.867e+06 2.323e+06 5.682e+06 1.17e+07 2.453e+06 2.75e+06 2.34e+06 2.766e+06 2.916e+06 2.47e+06 2.375e+06 2.708e+06 8.896e+06 2.702e+06 6.506e+06 
Average illumination values = 
395.1 390.7 386 395.3 387.3 395.2 385.8 412.6 393.1 386.8 408.4 386.4 416.7 434.5 404 399.2 421.9 404.5 434.2 384.5 405.8 422.5 429.8 390.4 388.9 413 430.4 419 413.1 392.8 395.9 386.9 408.6 385.3 399.9 389.8 398.6 418.8 407 419.8 412 422.6 391.2 420.7 390 416.5 391.3 412.4 435.8 409.2 434.6 412.5 438.4 387.7 399.1 394.1 430.6 419.7 400 388.5 397.9 410.1 396 406.2 425.7 440.6 392 390.1 400.6 401.4 436.1 416.1 396.2 409.5 407.5 424.4 406.5 405.7 404.4 395.1 420.1 408.8 400.5 408.9 391.5 428.3 395.8 392.8 407.7 412.2 407.6 396.2 390.5 409.8 384.1 398.2 391.6 427.1 402.2 425.7 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.52e-05 2.68e-06 0.0002593 0.0002168 1.59e-05 2.934e-06 9.02e-05 0.0001249 6.051e-06 4.068e-06 0.0001497 1.355e-06 4.133e-06 0.0001956 0.0001654 4.088e-06 0.001849 1.43e-05 2.441e-06 1.806e-05 8.621e-05 3.391e-05 9.636e-06 0.0002529 0.0003766 5.542e-05 2.847e-05 0.000112 7.34e-05 0.0004941 0 7.784e-05 0.0009992 5.842e-05 0.0002144 2.469e-05 0.0009581 6.906e-05 9.947e-05 2.392e-05 7.044e-05 0.000551 9.691e-06 0.0006419 6.797e-05 4.022e-05 1.366e-05 6.848e-05 1.555e-05 0.0004803 0.0006671 0.0001907 0.0006255 3.951e-06 0.0002376 1.24e-05 1.732e-05 0.0001927 0.0001199 0.0001196 4.266e-06 2.977e-05 2.219e-05 3.351e-05 0.0001798 2.42e-05 4.475e-05 0.0005874 0.0001293 5.138e-05 1.394e-05 0.000145 0.0001316 0.0001922 0.0002991 6.409e-05 4.781e-05 6.628e-05 0.0001036 0.0002994 1.527e-05 1.422e-05 0.0001137 0.0002277 8.071e-05 6.791e-05 0.000137 0 3.823e-05 0.0002649 0.0003079 6.08e-05 7.83e-05 8.891e-06 0.0003892 0.0002313 0.001226 6.95e-06 9.318e-05 9.942e-07 
Uniformity values = 
0.9589 0.9621 0.9685 0.9514 0.9451 0.9195 0.9311 0.9608 0.9404 0.9474 0.9449 0.9444 0.9072 0.9521 0.962 0.9031 0.9467 0.9747 0.9434 0.951 0.9382 0.9441 0.9619 0.956 0.8832 0.9352 0.9561 0.9589 0.9563 0.9658 0.9365 0.9636 0.9466 0.941 0.959 0.958 0.9521 0.9416 0.9416 0.965 0.9169 0.9588 0.9267 0.9557 0.9348 0.9015 0.9604 0.9378 0.9553 0.9411 0.9541 0.9183 0.9378 0.9259 0.9608 0.9461 0.9663 0.9323 0.9535 0.9411 0.9106 0.9114 0.9544 0.966 0.9668 0.9545 0.9511 0.9609 0.9587 0.9415 0.9652 0.9217 0.9307 0.9354 0.9686 0.9055 0.966 0.9573 0.9363 0.9467 0.9487 0.9307 0.9367 0.9567 0.9624 0.9285 0.9366 0.9325 0.9616 0.9419 0.9479 0.9644 0.9527 0.9317 0.953 0.9621 0.9593 0.9388 0.9381 0.9293 
Minimum rate values = 
758.4 80.38 7723 6575 485.5 92.08 2795 3751 185.7 123.9 4571 41.38 131.4 5927 4962 130.6 5.63e+04 423.4 74.67 547.9 2651 1036 289 7633 1.23e+04 1710 859.3 3370 2215 1.476e+04 0 2331 3.044e+04 1791 6450 743.7 2.902e+04 2116 3048 715.1 2217 1.658e+04 301.8 1.937e+04 2098 1287 410.5 2107 469.7 1.472e+04 2.017e+04 5991 1.924e+04 123.1 7135 378.1 517.3 5964 3629 3667 135.2 942.6 670.9 1001 5367 731.5 1358 1.763e+04 3891 1575 416.7 4539 4080 5928 8910 2042 1428 1998 3191 9123 464.4 440.9 3503 6865 2420 2110 4219 0 1147 8114 9370 1819 2371 275.4 1.178e+04 6937 3.684e+04 213.6 2866 30.87 
Average rate values = 
2.124e+06 6.456e+06 5.999e+06 2.647e+06 1.109e+07 3.221e+06 5.516e+06 5.203e+06 2.667e+06 2.228e+06 9.297e+06 4.676e+06 1.011e+07 2.44e+06 2.184e+06 2.269e+06 2.613e+06 6.01e+06 5.62e+06 6.612e+06 3.365e+06 2.36e+06 9.098e+06 1.056e+07 2.945e+06 6.39e+06 1.115e+07 5.716e+06 2.322e+06 7.941e+06 9.01e+06 3.258e+06 2.542e+06 2.133e+06 3.246e+06 2.051e+06 7.021e+06 7.413e+06 2.505e+06 7.082e+06 2.267e+06 2.036e+06 7.362e+06 2.537e+06 2.164e+06 2.834e+06 2.154e+06 1.317e+07 2.418e+06 2.519e+06 3.242e+06 3.503e+06 2.259e+06 5.666e+06 5.714e+06 9.418e+06 2.24e+06 2.179e+06 2.441e+06 5.225e+06 2.308e+06 3.63e+06 7.865e+06 2.49e+06 2.6e+06 8.683e+06 4.901e+06 2.498e+06 2.733e+06 2.409e+06 8.636e+06 2.484e+06 2.461e+06 5.246e+06 2.557e+06 2.746e+06 9.816e+06 5.603e+06 1.04e+07 2.195e+06 2.267e+06 1.573e+07 3.083e+06 2.281e+06 2.731e+06 8.431e+06 2.303e+06 2.88e+06 2.451e+06 2.241e+06 2.56e+06 3.433e+06 2.211e+06 2.471e+06 4.826e+06 2.016e+06 2.555e+06 3.377e+06 2.4e+06 4.915e+06 
Average illumination values = 
390.9 386.4 384.7 395.8 397.4 410.8 401.6 390.2 416.1 411.2 400.5 411.3 432.4 404 399.2 433.4 421.1 384.7 399.4 391 416.8 415.3 391.4 388.1 448.5 415.3 391.3 400.4 400.4 387.1 408.6 386.3 404.3 406.9 386 398.5 391.1 410.2 409.3 391.5 441.3 390.7 420.5 395.2 412.4 435.6 407.7 418.5 398.1 412.4 400.5 424.5 423.7 419.7 401.6 407.7 390.6 411.3 395.3 404 425.7 437.2 392.2 388 392.1 394.2 393.8 386.2 401.2 406.2 389.5 420.4 421.6 404.3 387.8 430.3 400.2 402.6 406 410.2 404.2 427.3 401 405.6 394.4 409.8 407.3 406.3 386.5 396.5 391.4 391.7 400.2 410.4 393.8 391.1 389.8 409.8 413.8 416.2 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.691e-05 2.697e-06 0.0002821 6.718e-05 2.002e-06 6.091e-05 4.714e-05 5e-05 2.908e-06 0.0007743 1.098e-06 5.193e-05 1.944e-05 0.0001716 4.633e-06 0.001722 1.449e-05 3.699e-06 2.583e-05 1.036e-05 8.673e-05 2.919e-06 0.0002708 4.049e-05 1.757e-05 8.028e-05 5.328e-05 8.511e-05 3.401e-05 2.157e-05 0.0006576 6.536e-05 0.0002145 1.924e-05 0.0003701 8.96e-05 1.026e-05 1.724e-05 0.0003521 5.058e-05 7.185e-06 6.955e-05 5.178e-05 7.933e-06 3.369e-06 1.657e-05 0.000517 0.0009531 0.0001778 0.0005334 3.67e-06 1.521e-05 2.437e-06 2.409e-05 5.142e-05 0.0001027 1.776e-05 3.051e-06 0.0007071 8.027e-05 2.607e-05 2.5e-05 4.693e-06 0.0005885 0.0001296 0.0001582 1.809e-05 0.0003145 7.103e-05 5.16e-05 0.0001342 3.514e-05 0.0003229 6.911e-05 0.0001361 0.0001867 0.0001565 1.124e-05 4.242e-05 7.754e-05 0.0001238 6.038e-05 0 0.0002403 3.927e-05 9.904e-05 0.0001093 3.51e-06 3.952e-05 0.0001458 1.789e-05 6.025e-06 9.84e-05 1.096e-06 4.6e-05 8.819e-06 2.561e-05 0.0001474 0.0004789 0.0001432 
Uniformity values = 
0.9672 0.9661 0.9656 0.955 0.9551 0.9425 0.9358 0.9542 0.9687 0.9326 0.9249 0.9589 0.9445 0.9585 0.9153 0.9498 0.9775 0.921 0.9717 0.9284 0.9703 0.9601 0.9436 0.9407 0.9494 0.9454 0.9553 0.9676 0.9534 0.9658 0.9564 0.9565 0.9587 0.9604 0.9698 0.9722 0.9526 0.9666 0.9419 0.9505 0.9441 0.9677 0.8902 0.9461 0.9295 0.963 0.9338 0.959 0.9202 0.9396 0.9251 0.9564 0.9656 0.9416 0.9318 0.9639 0.917 0.9276 0.9619 0.9689 0.9559 0.9611 0.9489 0.962 0.9592 0.952 0.9205 0.9548 0.9429 0.9446 0.9577 0.9237 0.9724 0.9551 0.9639 0.9495 0.9637 0.9484 0.9396 0.9596 0.9292 0.9451 0.9398 0.9546 0.945 0.9596 0.9421 0.9469 0.94 0.9525 0.9725 0.9156 0.9266 0.9441 0.9533 0.9541 0.9325 0.957 0.9561 0.9317 
Minimum rate values = 
802.8 80.55 8427 2030 60.47 1865 1453 1512 86.63 2.395e+04 34.27 1563 593.9 5166 146 5.225e+04 427.7 115.9 767.1 321.8 2579 87.72 8281 1242 533.8 2450 1609 2538 1029 644.3 1.983e+04 1971 6456 577.9 1.101e+04 2659 310.7 514.5 1.078e+04 1535 219.6 2074 1678 241.9 104.6 496.5 1.597e+04 2.866e+04 5575 1.638e+04 114.5 458.9 72.81 738.1 1592 3073 558.7 94.89 2.12e+04 2390 787 750.5 142.7 1.765e+04 3897 4796 567.2 9502 2174 1576 4042 1098 9581 2088 4074 5673 4686 342 1302 2332 3844 1843 0 7264 1199 2978 3346 107 1213 4416 530.9 189.9 3064 33.5 1392 266.7 792.4 4443 1.445e+04 4434 
Average rate values = 
2.041e+06 6.163e+06 6.067e+06 1.005e+07 1.494e+07 1.988e+06 6.959e+06 3.427e+06 2.474e+06 2.102e+06 6.163e+06 2.804e+06 2.294e+06 2.075e+06 2.26e+06 2.412e+06 5.906e+06 2.319e+06 5.094e+06 2.583e+06 2.791e+06 6.025e+06 2.349e+06 2.623e+06 1.198e+07 7.1e+06 2.429e+06 1.652e+07 6.469e+06 2.683e+06 1.985e+06 2.062e+06 3.069e+06 2.042e+06 2.582e+06 4.03e+06 2.123e+06 2.763e+06 2.059e+06 3.601e+06 2.391e+06 2.607e+06 2.516e+06 2.306e+06 2.706e+06 2.32e+06 3.565e+06 2.337e+06 2.967e+06 2.133e+06 5.962e+06 6.291e+06 6.465e+06 3.073e+06 2.06e+06 2.657e+06 3.027e+06 2.23e+06 8.877e+06 2.504e+06 2.402e+06 9.241e+06 4.144e+06 2.357e+06 2.584e+06 2.255e+06 2.592e+06 2.426e+06 2.427e+06 3.508e+06 2.504e+06 2.404e+06 2.535e+06 6.437e+06 3.611e+06 2.163e+06 2.057e+06 3.342e+06 2.405e+06 2.348e+06 2.442e+06 7.109e+06 2.517e+06 8.156e+06 2.041e+06 5.069e+06 2.047e+06 3.474e+06 2.39e+06 2.108e+06 2.737e+06 2.51e+06 2.299e+06 6.047e+06 2.804e+06 1.19e+07 2.548e+06 2.021e+06 2.131e+06 2.218e+06 
Average illumination values = 
387.5 387.5 385.6 396.7 395.4 397.2 411.8 392.7 386.6 414.1 414.2 392.7 403.6 398.4 422.9 417.6 383.6 416.6 385.4 414.5 391.4 392 411 404.1 411.6 400.2 399 397.1 395.7 385.4 399.4 400.3 386.1 397.6 394 388.2 402.2 388.9 418 403 396.9 387.1 431.9 417.6 434.6 394.9 413.3 394.3 423.6 423 420.5 399.9 395 400.7 413.7 404.6 422.2 422.7 390.8 386.9 396.6 393.4 395.2 386.3 401 400.8 420.3 402.2 405.8 399.7 391.7 430.9 389.8 406.9 389.4 409.1 395.2 395.1 420.8 396.1 409.2 403.9 403.2 389.9 396.2 397 416.6 397.2 398.9 401.4 392.5 422.3 417.9 409.7 389.8 398.9 415.1 392.2 394.8 407.4 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.864e-05 2.768e-06 2.926e-05 1.672e-05 3.153e-06 0.0001342 4.974e-05 6.324e-06 3.201e-06 0.000277 4.259e-05 1.28e-05 0.0001167 1.893e-05 0.00267 1.182e-05 3.704e-06 1.962e-05 9.956e-06 0.0001263 4.076e-06 0.0001117 3.366e-05 1.905e-05 0.0002193 9.119e-05 7.416e-05 0 0.0003361 3.239e-05 0.0001916 9.179e-06 0.0004642 0 1.07e-05 1.748e-05 0.0003349 1.509e-05 9.619e-05 7.683e-05 3.838e-05 4.623e-06 6.009e-06 0.000146 7.145e-05 0.0002347 0.0007286 6.157e-06 1.484e-05 1.954e-06 3.527e-05 5.181e-05 0.0001194 1.865e-05 3.878e-06 2.263e-05 3.752e-05 6.126e-05 1.203e-05 4.913e-05 0.000188 1.23e-05 5.801e-05 4.266e-05 0.0001324 5.972e-05 5.526e-05 3.522e-05 6.579e-06 8.768e-06 0.0001528 1.844e-05 3.978e-05 3.363e-05 0.0003011 4.015e-07 0.0007061 2.786e-06 3.159e-06 0.0002051 0.0003277 9.677e-05 3.986e-06 3.85e-05 0.0001448 1.782e-05 6.314e-06 0.0001045 1.115e-06 5.301e-06 1.048e-05 6.897e-05 2.404e-05 0.0001379 0.00026 4.276e-06 9.411e-05 5.99e-05 0.0001172 8.186e-06 
Uniformity values = 
0.9705 0.9679 0.9536 0.9631 0.9501 0.9637 0.9582 0.9456 0.9456 0.9645 0.9259 0.9285 0.9526 0.9305 0.9554 0.9375 0.921 0.9717 0.9243 0.9642 0.9649 0.8828 0.9412 0.9288 0.9558 0.9682 0.921 0.9494 0.9424 0.9625 0.9622 0.9606 0.9583 0.9719 0.9556 0.9667 0.9257 0.9489 0.9546 0.9446 0.9065 0.9584 0.9301 0.9609 0.9576 0.9484 0.9711 0.8907 0.9618 0.9666 0.9517 0.9347 0.9646 0.9178 0.9293 0.9609 0.9644 0.9613 0.9605 0.9671 0.9381 0.9349 0.9748 0.9176 0.9333 0.9417 0.9576 0.9237 0.9725 0.9506 0.9462 0.9606 0.9609 0.9382 0.953 0.9397 0.9568 0.9327 0.959 0.9429 0.9589 0.9419 0.968 0.942 0.9578 0.9716 0.9313 0.9458 0.9436 0.9482 0.9577 0.9137 0.9607 0.9396 0.9532 0.9385 0.9632 0.9633 0.9598 0.9545 
Minimum rate values = 
851.5 82.53 885.4 500.8 95.77 4018 1498 193 97.69 8286 1327 397.9 3533 586.9 8.052e+04 363.8 116 582.4 310.8 3780 121.9 3650 1032 591.8 6618 2717 2323 0 1.029e+04 970.9 5744 275.7 1.397e+04 0 323 521.8 1.044e+04 458.9 2907 2347 1222 139.2 186.4 4385 2153 7140 2.164e+04 199.5 445.2 58.33 1069 1599 3571 586.3 120.4 679.5 1122 1839 361.4 1466 5783 379.6 1717 1342 4094 1830 1665 1100 195.2 266.1 4659 553.9 1195 1034 9115 12.33 2.129e+04 86.19 95.03 6275 9858 2964 118.8 1179 4360 529.1 195.6 3187 34.1 161.3 315.7 2178 722 4234 7868 131.5 2819 1794 3522 247.5 
Average rate values = 
1.905e+06 6.478e+06 2.38e+06 9.425e+06 2.889e+06 6.514e+06 3.904e+06 2.473e+06 1.966e+06 2.303e+06 4.208e+06 4.183e+06 2.014e+06 2.637e+06 2.134e+06 3.105e+06 2.197e+06 4.832e+06 2.361e+06 2.776e+06 5.994e+06 2.507e+06 4.846e+06 1.303e+07 1.992e+06 1.966e+06 1.575e+07 2.502e+06 2.238e+06 4.748e+06 2.268e+06 1.848e+06 2.52e+06 3.827e+06 2.045e+06 2.138e+06 1.977e+06 3.841e+06 2.252e+06 1.957e+06 2.414e+06 2.523e+06 1.066e+07 2.161e+06 2.265e+06 1.951e+06 2.545e+06 1.991e+06 5.322e+06 6.278e+06 1.925e+06 1.953e+06 2.507e+06 3.085e+06 2.444e+06 7.556e+06 2.047e+06 2.518e+06 1.168e+07 3.067e+06 2.603e+06 2.378e+06 4.196e+06 2.258e+06 2.114e+06 3.322e+06 2.413e+06 2.279e+06 2.394e+06 6.89e+06 2.067e+06 1.899e+06 3.661e+06 7.447e+06 2.191e+06 2.329e+06 1.927e+06 2.43e+06 4.291e+06 2.01e+06 2.383e+06 1.934e+06 4.117e+06 2.215e+06 1.969e+06 2.579e+06 2.445e+06 2.203e+06 6.17e+06 2.439e+06 4.234e+06 2.119e+06 4.941e+06 1.908e+06 1.852e+06 2.584e+06 1.979e+06 2.039e+06 1.253e+07 2.31e+06 
Average illumination values = 
387.3 386.8 391.3 387.7 390.8 385.5 391.7 413.9 412 384.2 412.5 419.6 398.8 412.1 395.5 430.6 416.6 385.4 416.4 393.9 384.7 448 411 415.5 385.8 392.8 425.5 399.4 398.2 389.9 397.8 397.4 392.3 387.9 401 388.9 416.4 399.5 395.8 408.1 433 410.7 420.1 397.1 388.2 398.6 393.1 447 400.7 390 395.8 412.4 405 422.3 423.4 391.1 388 394.3 392 388.9 417.1 412 385.2 419.9 418.5 400.8 391.8 430.9 389.8 408.7 406.2 398.9 394.2 407.6 409.5 406 392.1 410.6 387.5 396.1 387.8 417 388.6 398.2 401.5 392.9 415.2 408.6 410 391.9 400.1 425.7 399.6 403.7 398.9 403.6 392 392.3 387 406.4 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.878e-05 2.802e-06 4.414e-05 2.016e-05 3.045e-06 9.924e-05 8.283e-05 2.702e-06 3.821e-05 1.38e-06 4.174e-06 0.0002586 3.087e-05 0.0008002 1.441e-05 2.584e-06 2.148e-05 1.033e-05 6.818e-05 3.984e-06 0.0001186 2.747e-05 0.0003414 5.68e-05 5.856e-05 5.328e-06 7.257e-05 0.000662 5.895e-05 0.0001158 7.245e-05 3.232e-05 5.031e-06 9.658e-06 0.0003871 1.51e-05 8.958e-05 7.716e-05 4.374e-05 4.432e-06 2.124e-05 0.000166 0.0004705 0.0002781 0.0001063 1.207e-05 3.308e-06 1.759e-05 0.0001725 4.753e-05 2.511e-05 3.012e-06 2.315e-05 3.745e-05 6.144e-05 5.603e-06 2.413e-05 0.0001186 6.07e-05 1.831e-05 0.0001187 1.326e-05 3.458e-05 7.422e-05 4.904e-05 7.678e-05 0.0001632 0.0001763 7.403e-05 0.0001295 0.0001528 4.455e-07 6.661e-05 2.94e-06 5.371e-06 0.0001672 0.0001735 7.217e-05 3.526e-06 5.088e-05 0.0002424 0.0002993 0.0001265 1.244e-06 4.92e-05 6.998e-06 3.372e-05 4.7e-05 9.886e-05 0.0001597 4.276e-06 0.0002702 9.521e-05 2.271e-05 0.0001302 0.0001447 2.653e-06 9.751e-05 3.613e-06 1.726e-05 
Uniformity values = 
0.9726 0.9706 0.957 0.9614 0.9402 0.9457 0.9699 0.9666 0.934 0.9371 0.9143 0.9588 0.9108 0.9296 0.9502 0.9648 0.967 0.9309 0.9642 0.9652 0.8847 0.9377 0.9513 0.9699 0.9707 0.9548 0.9648 0.9518 0.9414 0.9342 0.9404 0.9431 0.9443 0.9675 0.9262 0.9491 0.9577 0.9312 0.9287 0.9465 0.9639 0.9135 0.9612 0.9627 0.9142 0.9316 0.9543 0.9687 0.9355 0.9349 0.9252 0.9352 0.9621 0.9641 0.9613 0.9433 0.9334 0.9477 0.9447 0.9213 0.9499 0.9707 0.9684 0.9095 0.9553 0.9705 0.9614 0.9567 0.965 0.9563 0.9592 0.9529 0.9543 0.9561 0.9689 0.9487 0.9592 0.9105 0.9524 0.9551 0.9656 0.9419 0.9407 0.9522 0.9525 0.9478 0.9205 0.9432 0.9488 0.9561 0.9385 0.9646 0.9735 0.9375 0.9601 0.9642 0.9647 0.9446 0.9267 0.9624 
Minimum rate values = 
853.7 83.29 1331 605.1 93.46 3028 2464 80.64 1180 42.48 131.7 7781 977.9 2.482e+04 437.7 77.28 641 320.1 2040 119.1 3869 845.3 1.035e+04 1690 1741 161 2170 2.006e+04 1807 3575 2223 989 153.7 288 1.206e+04 459 2699 2391 1359 135.1 635.7 5243 1.412e+04 8333 3356 373.9 100 523.9 5319 1467 783.1 92.92 694.2 1121 1844 171.4 745.9 3612 1854 573.3 3605 394.3 1030 2355 1481 2283 4899 5315 2213 3908 4595 13.49 2014 88.74 160 5086 5217 2287 106.8 1537 7242 9169 3880 37.69 1490 213 1057 1438 3006 4819 131.5 8082 2822 698.9 3913 4329 79.34 2979 112.5 517.4 
Average rate values = 
1.81e+06 6.433e+06 2.312e+06 7.147e+06 2.725e+06 3.357e+06 3.759e+06 2.099e+06 1.9e+06 4.289e+06 8.853e+06 1.799e+06 2.238e+06 1.875e+06 2.282e+06 5.428e+06 6.358e+06 2.305e+06 2.638e+06 6.149e+06 2.541e+06 5.52e+06 2.241e+06 1.945e+06 5.609e+06 6.075e+06 2.519e+06 1.985e+06 1.837e+06 1.955e+06 2.144e+06 6.673e+06 2.068e+06 9.744e+06 1.885e+06 3.653e+06 2.032e+06 1.886e+06 2.133e+06 2.81e+06 2.086e+06 2.369e+06 2.157e+06 1.97e+06 1.926e+06 3.723e+06 2.27e+06 1.905e+06 1.779e+06 2.829e+06 2.034e+06 1.953e+06 8.105e+06 1.94e+06 2.398e+06 2.252e+06 1.005e+07 2.693e+06 1.934e+06 2.356e+06 2.417e+06 2.439e+06 3.628e+06 2.416e+06 1.088e+07 4.896e+06 2.051e+06 1.977e+06 1.857e+06 3.052e+06 2.056e+06 2.372e+06 1.829e+06 2.358e+06 2.016e+06 1.911e+06 2.036e+06 2.458e+06 2.135e+06 2.15e+06 1.686e+06 2.308e+06 1.946e+06 4.455e+06 2.319e+06 4.012e+06 2.02e+06 1.903e+06 1.845e+06 1.761e+06 2.454e+06 1.868e+06 1.97e+06 3.619e+06 2.179e+06 4.77e+06 2.239e+06 2.098e+06 2.163e+06 4.741e+06 
Average illumination values = 
386.4 385.7 389.9 388.5 394.3 392.3 386.6 387.4 413.5 409 429 399 426.6 409.2 414.5 390.7 384.6 413.4 393.9 384.9 447.8 414.2 393.8 387.2 393.4 395.2 385.8 399.3 409 417.2 405 409.3 408.1 393 416.1 399.4 394.5 417.7 418.8 407.6 394.6 434.4 393.2 386.6 427.7 416.4 402 389.1 409.2 415.4 418.1 417.9 390.5 388.1 394.3 398.9 415.5 411.8 407.7 420.5 398.8 385.6 385.2 427.8 399.3 386.7 402.3 405 394.6 393.1 406.8 400.4 392 404.1 383.5 392.4 389.4 433.1 400.3 390.4 389.5 401.8 408.9 404.1 390.1 399.1 424.1 403.7 400.4 397.7 403.6 391.4 388.1 407.4 400.9 386.7 397.8 411.1 414.8 387.4 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.936e-05 4.819e-06 0.0001213 1.682e-05 5.307e-06 5.172e-05 1.854e-06 4.611e-06 0.0003006 4.221e-05 2.113e-05 0.000159 3.819e-06 0.0001168 2.236e-05 5.809e-06 1.132e-05 5.273e-05 4.123e-06 0.0001196 3.366e-05 0.0001245 5.137e-05 8.473e-05 0 7.422e-05 3.264e-05 0.000168 1.886e-05 0.0001235 3.037e-05 2.056e-06 1.375e-05 9.069e-05 6.994e-06 7.953e-05 3.486e-05 4.681e-06 2.124e-05 0.0001627 0.0008377 0.0009338 1.838e-06 0.000113 1.962e-06 1.854e-05 2.506e-05 0.0001434 3.387e-06 2.403e-05 6.048e-05 2.807e-05 1.369e-05 3.156e-05 8.7e-05 1.841e-05 1.923e-05 6.498e-05 1.338e-05 2.543e-05 9.87e-06 0.0003171 9.918e-06 0.0001463 1.892e-05 2.096e-05 0.0001415 1.561e-05 0.0001886 1.481e-06 0 0.0002389 0.0002827 5.267e-05 3.892e-06 6.944e-05 0.0002439 0.0002948 5.839e-05 1.107e-06 5.324e-06 1.051e-05 8.433e-05 7.311e-05 0.0001176 5.695e-06 8.571e-05 6.296e-05 1.136e-06 8.603e-06 0.0002611 5.131e-05 6.595e-05 3.518e-06 1.728e-05 1.934e-06 1.67e-05 1.813e-06 9.944e-06 1.765e-06 
Uniformity values = 
0.9724 0.9712 0.9584 0.9571 0.9438 0.9371 0.9635 0.9672 0.9688 0.9282 0.964 0.9555 0.9101 0.9442 0.9756 0.9397 0.9409 0.9715 0.9654 0.8854 0.9357 0.9637 0.9713 0.9592 0.9522 0.9425 0.9651 0.9655 0.963 0.9567 0.9548 0.9302 0.9256 0.967 0.9453 0.9417 0.9131 0.9532 0.9639 0.9499 0.9694 0.9582 0.8843 0.9256 0.9607 0.9485 0.9226 0.9425 0.8948 0.9565 0.9725 0.9694 0.9644 0.9619 0.9418 0.9369 0.9224 0.9499 0.9699 0.9709 0.9105 0.9726 0.957 0.9439 0.9641 0.9631 0.9013 0.9628 0.9537 0.9444 0.949 0.9518 0.9627 0.9421 0.9478 0.9552 0.9666 0.9379 0.9404 0.9451 0.9482 0.9542 0.9241 0.962 0.9365 0.9586 0.9583 0.9579 0.9573 0.9496 0.9512 0.9631 0.9477 0.9555 0.9624 0.9581 0.9662 0.9341 0.9645 0.9398 
Minimum rate values = 
871.2 143.2 3652 507.2 162.2 1593 55.52 137.5 8952 1312 632.5 4800 121.1 3570 661.2 178.4 347.2 1566 123.2 3898 1038 3727 1526 2549 0 2272 975.8 5019 565 3724 917.9 63.78 428.5 2706 213.5 2437 1101 141.7 635.9 4941 2.492e+04 2.811e+04 59.98 3523 58.92 564 783.8 4391 109.2 724.9 1794 835.7 409.7 946.6 2665 566.8 601.4 1974 398 755.6 312.8 9405 299 4470 566.3 628 4529 467.8 5705 45.26 0 7242 8471 1613 118.5 2098 7279 9070 1792 33.79 162 317.8 2633 2193 3622 171.4 2581 1896 34.24 261.4 7920 1537 2008 106.3 518.2 58.23 498.7 55.99 297.5 54.17 
Average rate values = 
1.721e+06 2.773e+06 2.118e+06 8.945e+06 1.677e+06 6.033e+06 3.363e+06 1.732e+06 1.968e+06 3.907e+06 1.802e+06 1.744e+06 1.763e+06 2.166e+06 1.823e+06 2.009e+06 2.34e+06 2.475e+06 5.699e+06 2.442e+06 3.982e+06 2.064e+06 2.451e+06 1.53e+07 2.255e+06 2.058e+06 4.376e+06 2.464e+06 1.728e+06 2.597e+06 8.451e+06 2.742e+06 1.975e+06 1.624e+06 2.001e+06 1.788e+06 2.017e+06 2.472e+06 1.985e+06 2.086e+06 2.242e+06 1.754e+06 2.426e+06 2.144e+06 5.964e+06 1.685e+06 1.79e+06 2.503e+06 2.04e+06 5.486e+06 1.697e+06 2.142e+06 7.931e+06 2.829e+06 2.565e+06 1.88e+06 2.351e+06 2.302e+06 2.346e+06 2.038e+06 2.134e+06 2.271e+06 5.685e+06 1.829e+06 1.732e+06 2.966e+06 2.036e+06 2.047e+06 1.718e+06 8.696e+06 9.388e+06 1.905e+06 1.928e+06 1.751e+06 2.417e+06 1.991e+06 1.603e+06 2.202e+06 1.857e+06 5.399e+06 2.214e+06 3.908e+06 2e+06 1.729e+06 1.938e+06 1.822e+06 1.841e+06 1.79e+06 6.859e+06 2.185e+06 1.927e+06 2.102e+06 1.962e+06 1.983e+06 4.544e+06 8.612e+06 1.635e+06 7.615e+06 1.674e+06 7.63e+06 
Average illumination values = 
386.5 385.1 390.7 391.4 397.3 411.2 389 394.7 383.4 412.1 397.7 397.6 428.7 411.9 384.4 403.2 409 390.9 384.8 447.4 411 385.1 386.2 396.7 405.5 400.4 388.8 396.5 396.5 396.9 407.7 420.8 420.1 393.9 396.4 407.3 427.9 406.8 394.6 404.4 393.5 392.2 456.1 419.4 389.3 397.1 411.4 402.7 443 393.6 388.1 391.1 392.1 388.7 415.5 411.1 420 398.8 385.5 386.6 431.2 389.8 405.9 407.1 397.7 395.3 437.9 394.8 392.3 407.6 404.9 388.9 386.3 416.6 402.3 390.4 389.1 403.6 409 409.3 391.9 399.3 422.1 397.1 405.2 403.1 394.4 389.8 388.1 405.6 404.2 398.4 406.5 402.3 387.4 394 387 404.1 391.4 417.3 

End of simulation
Obj Function for 2 users through 20 users 
0.0961 0.0430 0.0106 0.0047 0.0031 0.0023 0.0012 0.0009 0.0006 0.0005 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.8985 0.9004 0.9047 0.9084 0.9143 0.9170 0.9218 0.9279 0.9284 0.9318 0.9379 0.9381 0.9412 0.9435 0.9452 0.9492 0.9487 0.9487 0.9498 
Minimum rate for 2 users through 20 users 
2.724e+06 1.266e+06 3.313e+05 1.459e+05 9.64e+04 7.262e+04 3.871e+04 2.699e+04 1.987e+04 1.491e+04 1.316e+04 8633 6737 6597 5223 4129 3324 2717 2335 
Average rate for 2 users through 20 users 
7.817e+07 4.629e+07 3.111e+07 2.086e+07 1.62e+07 1.384e+07 1.188e+07 9.921e+06 9.072e+06 8.453e+06 6.849e+06 6.484e+06 6.09e+06 5.051e+06 4.559e+06 3.847e+06 3.539e+06 3.11e+06 3.085e+06 
Average illumination for 2 users through 20 users 
441.4 436.6 436.1 428 423.3 422.6 420.4 415.6 416.8 415 409.3 410.3 407 406.1 404.6 402.2 402.4 402 401.6 


==> code/simulations/Bulb Radius/60cm/ssa_led_final_users_2_20_30_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.6726 0.7934 0.8801 0.9114 0.8214 0.5463 0.8392 0.5694 0.2306 0.6535 0.6329 0.7148 0.5098 0.5959 0.4368 0.488 0.4005 0.575 0.6806 0.6192 0.4237 0.5911 0.5143 0.6765 0.8849 0.773 0.8834 0.7305 0.7446 0.9063 0.2793 0.5208 0.7892 0.4369 0.6783 0.5971 0.6474 0.8588 0.8402 0.9154 0.8261 0.6014 0.7537 0.6403 0.7044 0.8126 0.4802 0.8386 0.8086 0.7685 0.9171 0.4 0.9171 0.6583 0.7286 0.9121 0.6496 0.6318 0.678 0.5926 0.774 0.6828 0.7106 0.8097 0.7689 0.7254 0.7893 0.732 0.6095 0.7692 0.5433 0.557 0.9067 0.7466 0.6899 0.6041 0.4967 0.7938 0.7326 0.7196 0.7774 0.3265 0.5044 0.6404 0.6665 0.2528 0.6953 0.7269 0.6433 0.5933 0.2515 0.6285 0.7169 0.6682 0.4887 0.6132 0.6331 0.6135 0.8993 0.8747 
Uniformity values = 
0.9495 0.9318 0.9238 0.9391 0.9142 0.9325 0.9298 0.9391 0.9406 0.9278 0.916 0.9237 0.9264 0.9205 0.944 0.9356 0.9314 0.9451 0.9249 0.9301 0.9462 0.9254 0.9358 0.942 0.9429 0.9196 0.9159 0.9517 0.9507 0.9365 0.9416 0.9457 0.9241 0.9269 0.9286 0.9325 0.9271 0.9298 0.9513 0.9401 0.9273 0.9275 0.9363 0.9261 0.9293 0.9338 0.9189 0.9344 0.9214 0.9212 0.9375 0.935 0.9212 0.9234 0.9264 0.9237 0.9494 0.9305 0.924 0.9269 0.9335 0.9454 0.923 0.9353 0.9563 0.9261 0.9287 0.926 0.935 0.9336 0.9252 0.9404 0.9432 0.9228 0.9166 0.9299 0.9566 0.9238 0.9194 0.9661 0.9347 0.9355 0.9393 0.9236 0.9298 0.9368 0.923 0.9249 0.9375 0.9225 0.9205 0.9234 0.9335 0.9254 0.9203 0.941 0.9253 0.9212 0.9283 0.9269 
Minimum rate values = 
1.545e+07 1.777e+07 1.931e+07 1.957e+07 1.85e+07 1.331e+07 1.856e+07 1.368e+07 6.326e+06 1.538e+07 1.516e+07 1.654e+07 1.265e+07 1.44e+07 1.097e+07 1.211e+07 1.032e+07 1.371e+07 1.591e+07 1.472e+07 1.068e+07 1.425e+07 1.264e+07 1.562e+07 1.91e+07 1.76e+07 1.948e+07 1.644e+07 1.669e+07 1.953e+07 7.496e+06 1.266e+07 1.781e+07 1.114e+07 1.582e+07 1.428e+07 1.528e+07 1.888e+07 1.826e+07 1.962e+07 1.838e+07 1.442e+07 1.704e+07 1.517e+07 1.628e+07 1.806e+07 1.213e+07 1.848e+07 1.818e+07 1.75e+07 1.968e+07 1.028e+07 1.994e+07 1.553e+07 1.674e+07 1.982e+07 1.504e+07 1.495e+07 1.588e+07 1.426e+07 1.742e+07 1.569e+07 1.647e+07 1.799e+07 1.703e+07 1.669e+07 1.775e+07 1.681e+07 1.448e+07 1.734e+07 1.333e+07 1.342e+07 1.944e+07 1.71e+07 1.619e+07 1.444e+07 1.207e+07 1.79e+07 1.691e+07 1.606e+07 1.746e+07 8.639e+06 1.24e+07 1.52e+07 1.559e+07 6.893e+06 1.62e+07 1.673e+07 1.508e+07 1.433e+07 6.969e+06 1.498e+07 1.644e+07 1.568e+07 1.229e+07 1.448e+07 1.504e+07 1.473e+07 1.955e+07 1.917e+07 
Average rate values = 
2.085e+07 2.019e+07 2.002e+07 2.001e+07 2.008e+07 2.204e+07 2.008e+07 2.179e+07 3.322e+07 2.088e+07 2.098e+07 2.047e+07 2.254e+07 2.135e+07 2.418e+07 2.3e+07 2.499e+07 2.176e+07 2.068e+07 2.119e+07 2.454e+07 2.144e+07 2.255e+07 2.079e+07 2.003e+07 2.022e+07 2.001e+07 2.05e+07 2.043e+07 2.001e+07 3.005e+07 2.253e+07 2.018e+07 2.399e+07 2.071e+07 2.142e+07 2.093e+07 2.005e+07 2.011e+07 2.001e+07 2.01e+07 2.134e+07 2.034e+07 2.098e+07 2.055e+07 2.014e+07 2.299e+07 2.008e+07 2.012e+07 2.024e+07 2e+07 2.505e+07 2e+07 2.082e+07 2.042e+07 2e+07 2.103e+07 2.107e+07 2.069e+07 2.143e+07 2.025e+07 2.076e+07 2.049e+07 2.015e+07 2.034e+07 2.043e+07 2.019e+07 2.04e+07 2.131e+07 2.027e+07 2.202e+07 2.196e+07 2.001e+07 2.032e+07 2.058e+07 2.133e+07 2.304e+07 2.017e+07 2.037e+07 2.062e+07 2.024e+07 2.765e+07 2.275e+07 2.096e+07 2.08e+07 3.158e+07 2.058e+07 2.042e+07 2.102e+07 2.139e+07 3.138e+07 2.106e+07 2.05e+07 2.076e+07 2.284e+07 2.131e+07 2.103e+07 2.118e+07 2.001e+07 2.002e+07 
Average illumination values = 
395.1 401.7 406.5 398.6 410.2 397.6 403.4 393.3 392.7 399.6 408.6 400.9 405.4 406.6 397.9 395.1 397 390.5 406.1 403 396.9 400.6 395.7 396.7 397.9 407.9 409.5 394.6 389.1 394.5 392.7 397.1 406.4 405.2 397.1 396.2 404.6 397.9 394.3 399.2 404.8 402.3 395.2 398.7 403.6 394.9 402.1 396.8 401.9 406.3 400.2 401.7 406.3 401 405.4 405.2 395.1 403.1 399.4 400.9 402.3 396.7 405.5 401.5 392.3 404.2 403 405.6 394.3 401.7 400.7 393.3 397.6 405.6 409.2 403.5 392.6 403.7 408 388.7 395.1 395.4 393.8 405.3 403.4 395.6 406.9 405.7 395.1 401.6 401.4 401.5 402.3 404.5 406.7 399.1 399.8 401.1 397.8 398.3 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1061 0.3903 0.2973 0.149 0.2742 0.02244 0.2715 0.1282 0.2208 0.07958 0.01386 0.01245 0.0734 0.03479 0.03918 0.3108 0.3134 0.1242 0.02659 0.1462 0.1531 0.314 0.2327 0.222 0.4035 0.1634 0.1282 0.2735 0.1745 0.3088 0.2445 0.1459 0.2745 0.1707 0.3448 0.312 0.2793 0.2846 0.191 0.4143 0.3914 0.1495 0.05553 0.09481 0.2313 0.2734 0.2983 0.335 0.1677 0.1883 0.3074 0.2337 0.3216 0.1691 0.05179 0.2274 0.2786 0.2359 0.1043 0.007355 0.02581 0.03442 0.06999 0.3503 0.16 0.1782 0.3578 0.116 0.06977 0.2381 0.03963 0.03286 0.1023 0.1003 0.1815 0.323 0.3901 0.2347 0.03748 0.3838 0.3561 0.1042 0.1205 0.02191 0.3308 0.1203 0.2526 0.09534 0.3807 0.2119 0.2782 0.3111 0.322 0.301 0.16 0.2486 0.09255 0.0382 0.2716 0.3598 
Uniformity values = 
0.962 0.9315 0.9401 0.9325 0.9365 0.9483 0.9331 0.9237 0.9335 0.9458 0.9431 0.9491 0.9248 0.9554 0.9274 0.9705 0.9444 0.9196 0.953 0.9387 0.9497 0.9427 0.9269 0.9394 0.933 0.942 0.9366 0.9275 0.9393 0.9399 0.9364 0.9314 0.9314 0.9375 0.935 0.9306 0.9264 0.9497 0.9305 0.943 0.9378 0.9451 0.9704 0.9286 0.9294 0.9424 0.9452 0.9431 0.9432 0.9271 0.938 0.9547 0.9305 0.945 0.9488 0.9418 0.9298 0.9419 0.9415 0.9225 0.9346 0.9335 0.9261 0.9436 0.926 0.9283 0.9365 0.9367 0.9196 0.9303 0.9386 0.9472 0.9435 0.9328 0.9374 0.9481 0.9615 0.9319 0.9213 0.9374 0.9592 0.9422 0.9324 0.9227 0.9377 0.9496 0.9573 0.9288 0.9401 0.9374 0.9414 0.9384 0.9523 0.9439 0.9398 0.961 0.94 0.9198 0.9425 0.9382 
Minimum rate values = 
3.018e+06 1.01e+07 7.929e+06 4.277e+06 7.409e+06 6.748e+05 7.369e+06 3.751e+06 6.125e+06 2.331e+06 4.209e+05 3.759e+05 2.204e+06 1.032e+06 1.194e+06 8.017e+06 8.269e+06 3.655e+06 7.94e+05 4.178e+06 4.312e+06 8.295e+06 6.462e+06 6.122e+06 1.037e+07 4.614e+06 3.701e+06 7.456e+06 4.917e+06 8.198e+06 6.694e+06 4.2e+06 7.452e+06 4.826e+06 9.057e+06 8.343e+06 7.602e+06 7.564e+06 5.386e+06 1.051e+07 1.006e+07 4.237e+06 1.606e+06 2.805e+06 6.413e+06 7.351e+06 7.915e+06 8.772e+06 4.721e+06 5.335e+06 8.18e+06 6.319e+06 8.564e+06 4.75e+06 1.534e+06 6.242e+06 7.562e+06 6.45e+06 3.031e+06 2.291e+05 7.861e+05 1.045e+06 2.102e+06 9.109e+06 4.598e+06 5.066e+06 9.337e+06 3.369e+06 2.11e+06 6.576e+06 1.193e+06 9.84e+05 2.971e+06 2.947e+06 5.106e+06 8.459e+06 9.827e+06 6.481e+06 1.15e+06 9.902e+06 9.11e+06 3.028e+06 3.507e+06 6.77e+05 8.718e+06 3.443e+06 6.756e+06 2.82e+06 9.811e+06 5.879e+06 7.471e+06 8.262e+06 8.403e+06 7.986e+06 4.535e+06 6.639e+06 2.71e+06 1.174e+06 7.306e+06 9.366e+06 
Average rate values = 
1.326e+07 1.175e+07 1.24e+07 1.28e+07 1.205e+07 1.625e+07 1.281e+07 1.444e+07 1.308e+07 1.354e+07 1.616e+07 1.468e+07 1.379e+07 1.423e+07 1.655e+07 1.196e+07 1.194e+07 1.323e+07 1.517e+07 1.396e+07 1.887e+07 1.198e+07 1.232e+07 1.522e+07 1.173e+07 1.284e+07 1.344e+07 1.232e+07 1.261e+07 1.193e+07 1.222e+07 1.385e+07 1.222e+07 1.366e+07 1.183e+07 1.24e+07 1.215e+07 1.263e+07 1.382e+07 1.179e+07 1.176e+07 1.331e+07 1.398e+07 1.376e+07 1.364e+07 1.222e+07 1.201e+07 1.194e+07 1.541e+07 1.276e+07 1.193e+07 1.257e+07 1.236e+07 1.371e+07 1.429e+07 1.244e+07 1.332e+07 1.306e+07 1.327e+07 1.567e+07 1.436e+07 1.449e+07 1.545e+07 1.209e+07 1.377e+07 1.556e+07 1.214e+07 1.323e+07 1.44e+07 1.224e+07 1.411e+07 1.737e+07 1.399e+07 1.75e+07 1.268e+07 1.22e+07 1.179e+07 1.309e+07 1.552e+07 1.176e+07 1.191e+07 1.659e+07 1.311e+07 1.543e+07 1.186e+07 1.309e+07 1.38e+07 1.343e+07 1.189e+07 1.27e+07 1.218e+07 1.222e+07 1.2e+07 1.262e+07 1.288e+07 1.22e+07 1.369e+07 1.435e+07 1.23e+07 1.208e+07 
Average illumination values = 
389.9 402.8 398.2 397.6 399.7 389 397.4 400.9 401 397.1 391.9 388.8 405.6 392.8 399.3 384.6 396.4 407.9 393.8 393.2 389.1 398.4 405.2 392.5 396.5 393.1 399 402.3 393.9 392.8 393.8 396.7 397.6 400.2 401.7 397.9 405.4 394.1 403.1 391.1 400 396 387 403.1 402.7 391.2 392.3 392.2 397.6 403.7 400 388.5 403.1 390.8 389.9 392.8 403.4 393.1 398.5 401.6 395.4 402.3 404.2 398 399.5 397.8 393.7 400.4 408.4 397.2 400.1 390.1 397.6 395.8 400.2 395.6 390.6 398 406.3 393.5 391.5 393.7 397.1 405.7 393.7 389.7 387.5 397.1 395.7 393.4 392 400.2 393 394.5 392.4 389.5 399 402.6 397.2 394.7 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07908 0.00282 0.124 0.1017 0.03668 0.0002082 0.009779 0.02359 0.006897 0.01113 0.2001 0.1269 0.186 0.08764 0.02337 0.009398 0.03798 0.2357 0.1398 0.2239 0.05858 0.1838 0.04822 0.03129 0.08285 0.01958 0.03463 0.08197 0.05062 0.1747 0.185 0.06126 0.09367 0.1466 0.07538 0.05063 0.1205 0.0796 0.225 0.2013 0.03172 0.01064 0.04811 0.06751 0.007671 0.01679 0.2505 0.1523 0.1536 0.008802 0.01894 0.08972 0.1221 0.02998 0.004359 0.08138 0.0359 0.08676 0.07183 0.058 0.2091 0.1521 0.0166 0.1185 0.1283 0.1024 0.01856 0.05078 0.1868 0.05102 0.05522 0.1917 0.02703 0.0117 0.1147 0.003268 0.02285 0.05085 0.07126 0.08421 0.01036 0.05213 0.1016 0.03416 0.02107 0.002391 0.08689 0.01329 0.1788 0.1199 0.156 0.1303 0.01236 0.2069 0.06524 0.1446 0.033 0.1731 0.2186 0.03609 
Uniformity values = 
0.9618 0.941 0.9325 0.9571 0.95 0.9259 0.9335 0.9549 0.9544 0.9393 0.9551 0.9647 0.9462 0.9562 0.9562 0.9541 0.9377 0.9422 0.9471 0.9712 0.9275 0.94 0.9394 0.9339 0.9336 0.9444 0.9336 0.936 0.95 0.9468 0.9599 0.9407 0.9648 0.939 0.9464 0.9447 0.9551 0.9288 0.9632 0.966 0.9474 0.9418 0.9497 0.9356 0.9415 0.9403 0.9458 0.9438 0.9432 0.9309 0.948 0.9228 0.9369 0.9518 0.9463 0.9381 0.9478 0.9615 0.9444 0.9399 0.9612 0.9462 0.9474 0.9445 0.9557 0.9393 0.9511 0.9462 0.9399 0.9573 0.9357 0.9673 0.94 0.9384 0.9382 0.9261 0.9392 0.9532 0.9426 0.9298 0.9459 0.9475 0.9356 0.9286 0.923 0.9219 0.9589 0.9498 0.9631 0.9473 0.9359 0.9429 0.9371 0.9525 0.947 0.9365 0.9458 0.9371 0.9591 0.9446 
Minimum rate values = 
2.28e+06 8.635e+04 3.603e+06 2.915e+06 1.093e+06 6487 3.007e+05 7.04e+05 2.078e+05 3.398e+05 5.488e+06 3.566e+06 5.178e+06 2.53e+06 6.967e+05 2.828e+05 1.146e+06 6.443e+06 3.972e+06 5.987e+06 1.767e+06 5.152e+06 1.444e+06 9.508e+05 2.453e+06 5.921e+05 1.051e+06 2.422e+06 1.498e+06 4.887e+06 5.085e+06 1.82e+06 2.673e+06 4.187e+06 2.211e+06 1.507e+06 3.428e+06 2.373e+06 6.058e+06 5.462e+06 9.502e+05 3.241e+05 1.426e+06 2.01e+06 2.341e+05 5.108e+05 6.78e+06 4.318e+06 4.353e+06 2.715e+05 5.709e+05 2.677e+06 3.534e+06 8.949e+05 1.326e+05 2.4e+06 1.073e+06 2.493e+06 2.115e+06 1.728e+06 5.68e+06 4.302e+06 5.011e+05 3.411e+06 3.634e+06 2.987e+06 5.577e+05 1.508e+06 5.23e+06 1.498e+06 1.655e+06 5.216e+06 8.18e+05 3.576e+05 3.329e+06 1.016e+05 6.935e+05 1.5e+06 2.103e+06 2.502e+06 3.143e+05 1.545e+06 2.976e+06 1.043e+06 6.513e+05 7.475e+04 2.503e+06 4.01e+05 4.914e+06 3.44e+06 4.449e+06 3.735e+06 3.781e+05 5.672e+06 1.922e+06 4.143e+06 9.895e+05 4.89e+06 5.923e+06 1.082e+06 
Average rate values = 
8.96e+06 9.175e+06 9.439e+06 9.069e+06 9.535e+06 1.114e+07 9.287e+06 9.067e+06 1.126e+07 9.204e+06 8.586e+06 8.778e+06 8.47e+06 9.852e+06 9.392e+06 1.118e+07 9.179e+06 8.454e+06 8.546e+06 8.386e+06 8.922e+06 9.041e+06 9.201e+06 9.557e+06 8.947e+06 1.113e+07 1.008e+07 9.257e+06 1.033e+07 8.464e+06 8.444e+06 9.817e+06 8.916e+06 8.824e+06 1.008e+07 9.081e+06 9.23e+06 9.674e+06 8.399e+06 8.461e+06 1.004e+07 9.74e+06 1.011e+07 1.045e+07 9.204e+06 9.103e+06 8.4e+06 9.225e+06 8.748e+06 9.411e+06 9.176e+06 9.178e+06 8.958e+06 9.348e+06 1.005e+07 1.161e+07 9.443e+06 9.553e+06 9.334e+06 9.057e+06 8.687e+06 9.502e+06 9.588e+06 8.779e+06 9.525e+06 9.377e+06 9.17e+06 9.66e+06 8.478e+06 9.091e+06 1.059e+07 8.856e+06 9.198e+06 9.565e+06 9.494e+06 9.473e+06 9.535e+06 9.522e+06 8.85e+06 9.093e+06 9.624e+06 9.538e+06 8.679e+06 8.987e+06 9.53e+06 1.076e+07 1.159e+07 1.02e+07 8.603e+06 9.067e+06 9.402e+06 9.299e+06 1.09e+07 8.563e+06 9.943e+06 8.516e+06 1.156e+07 8.769e+06 8.513e+06 1.069e+07 
Average illumination values = 
389.2 397.8 397.6 385.9 388.3 400 401 386.7 386.7 399.1 388.2 383.6 395.6 392.3 386 387.3 400.5 391.3 390.6 386 402.2 392.6 392.6 395.6 396.6 397.3 396.7 399.9 394.8 389.5 390.8 397.9 388 398.6 389.3 391.4 391.9 403 385 388.3 389.5 392.8 389.5 401 393.5 393 395.7 396.6 391 396.6 388.6 407 394.3 388.2 396.4 393.6 394.9 390.6 392.7 392.5 390.2 390.7 392.2 390.9 387.2 392.6 391.1 389.3 392.6 386 394.1 387 399 394.6 394.7 401.3 392.6 387.4 393.4 397.4 396.6 389.1 400.1 398.3 405.6 406.9 391.1 387.8 389.9 396.4 397.6 397 393.5 389.3 390.1 393.7 389.8 394 387.2 390.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03743 0.07293 0.03461 0.02074 0.0002183 0.02692 0.001657 0.01124 0.01784 0.02311 0.01582 0.02011 0.008333 0.07475 0.04193 0.04072 0.05237 0.01437 0.001583 0.04166 0.007808 0.0136 0.005194 0.04902 0.1298 0.06268 0.03926 0.05423 0.05732 0.003823 0.03934 0.004644 0.0328 0.02006 0.001327 0.008673 0.00823 0.001827 0.03614 0.002346 0.01894 0.01071 0.01907 0.004245 0.02461 0.01478 0.01821 0.04758 0.02885 0.04189 0.1391 0.1266 0.02828 0.02005 0.0156 0.04931 0.0622 0.05155 0.02608 0.03952 0.003565 0.0008259 0.0376 0.06276 0.01102 0.05012 0.0204 0.02316 0.002999 0.02896 0.01121 0.01319 0.03537 0.00213 0.0084 0.07924 0.01801 0.006268 0.0154 0.01691 0.02058 0.05212 0.009164 0.004432 0.03496 0.01285 0.0176 0.01185 0.03256 0.0264 0.04715 0.004541 0.01274 0.0173 0.05623 0.06604 0.02536 0.005119 0.02942 0.01396 
Uniformity values = 
0.9662 0.9445 0.946 0.9504 0.9339 0.956 0.9501 0.9612 0.954 0.9713 0.9532 0.9623 0.9552 0.9416 0.9504 0.9624 0.9399 0.941 0.9411 0.9336 0.9444 0.9393 0.9525 0.9618 0.9596 0.9764 0.9301 0.9532 0.9447 0.9597 0.9647 0.9576 0.9611 0.9526 0.9445 0.9452 0.9403 0.9458 0.9445 0.9309 0.948 0.9303 0.9544 0.9603 0.9472 0.9593 0.9597 0.9406 0.9585 0.9413 0.9448 0.9557 0.9432 0.9571 0.9437 0.962 0.9445 0.9694 0.9439 0.9476 0.9303 0.9363 0.9461 0.9447 0.9471 0.9388 0.9418 0.923 0.9239 0.9498 0.9652 0.9576 0.9491 0.9545 0.9479 0.9491 0.9365 0.9429 0.9543 0.948 0.959 0.9334 0.9544 0.9241 0.9638 0.9465 0.9424 0.9314 0.9511 0.9422 0.9552 0.9586 0.9585 0.9577 0.9634 0.9461 0.9416 0.946 0.939 0.9405 
Minimum rate values = 
1.097e+06 2.146e+06 1.037e+06 6.229e+05 6743 8.014e+05 5.028e+04 3.355e+05 5.346e+05 6.786e+05 4.751e+05 5.966e+05 2.506e+05 2.204e+06 1.246e+06 1.196e+06 1.564e+06 4.374e+05 4.85e+04 1.26e+06 2.376e+05 4.149e+05 1.569e+05 1.434e+06 3.661e+06 1.795e+06 1.193e+06 1.597e+06 1.7e+06 1.147e+05 1.153e+06 1.396e+05 9.684e+05 6.013e+05 4.05e+04 2.635e+05 2.514e+05 5.569e+04 1.083e+06 7.261e+04 5.707e+05 3.303e+05 5.71e+05 1.273e+05 7.402e+05 4.412e+05 5.425e+05 1.424e+06 8.555e+05 1.256e+06 3.963e+06 3.591e+06 8.523e+05 5.982e+05 4.731e+05 1.442e+06 1.84e+06 1.495e+06 7.866e+05 1.179e+06 1.104e+05 2.544e+04 1.125e+06 1.856e+06 3.339e+05 1.501e+06 6.182e+05 7.152e+05 9.352e+04 8.667e+05 3.331e+05 3.948e+05 1.056e+06 6.431e+04 2.546e+05 2.314e+06 5.496e+05 1.912e+05 4.62e+05 5.102e+05 6.126e+05 1.568e+06 2.757e+05 1.38e+05 1.028e+06 3.892e+05 5.339e+05 3.649e+05 9.712e+05 7.973e+05 1.39e+06 1.363e+05 3.811e+05 5.167e+05 1.637e+06 1.947e+06 7.669e+05 1.557e+05 8.901e+05 4.25e+05 
Average rate values = 
7.307e+06 7.002e+06 6.883e+06 7.649e+06 7.047e+06 7.386e+06 1.041e+07 7.387e+06 7.044e+06 7.258e+06 7.637e+06 7.813e+06 7.203e+06 6.805e+06 7.196e+06 6.936e+06 7.098e+06 7.27e+06 7.55e+06 7.1e+06 8.758e+06 6.986e+06 7.314e+06 6.771e+06 6.631e+06 7.582e+06 7.517e+06 6.925e+06 7.086e+06 6.862e+06 7.174e+06 6.874e+06 7.144e+06 6.775e+06 7.836e+06 7.205e+06 7.438e+06 7.198e+06 6.918e+06 7.069e+06 6.909e+06 7.379e+06 7.505e+06 6.886e+06 7.655e+06 6.877e+06 7.253e+06 7.683e+06 6.943e+06 7.375e+06 6.613e+06 7.248e+06 7.285e+06 7.094e+06 7.171e+06 6.85e+06 7.029e+06 8.446e+06 8.083e+06 7.045e+06 6.946e+06 9.176e+06 9.503e+06 6.982e+06 7.135e+06 6.891e+06 8.923e+06 8.273e+06 7.044e+06 9.626e+06 7.941e+06 7.695e+06 7.327e+06 7.161e+06 7.743e+06 6.971e+06 6.996e+06 8.205e+06 6.868e+06 7.329e+06 7.301e+06 6.887e+06 6.983e+06 8.18e+06 7.112e+06 7.411e+06 9.577e+06 7.857e+06 6.902e+06 7.88e+06 6.849e+06 7.184e+06 6.819e+06 7.497e+06 7.026e+06 7.138e+06 6.937e+06 7.141e+06 8.611e+06 7.805e+06 
Average illumination values = 
386.8 396.3 391.9 388 396.5 391.6 388.6 389.4 388 384.3 393.5 383.5 386.4 391.6 388 384.8 392.3 392.4 391.4 396.6 397.3 394.2 393 383.1 390.1 383.4 402.4 386.5 391.4 390 388 387.3 384 388.3 392 391.9 393 395.7 391.6 396.6 388.6 397.2 387.6 386.4 389.8 391 386.5 392.2 386.6 393.3 390.8 387.2 391 385.3 391.1 384.1 390.5 384.5 392.3 390.8 399.5 393.8 392 391.1 395.2 392.7 392.7 405.6 405.9 387.9 388.6 392.2 392 386.5 389.3 389.3 393.7 391 386.9 388.9 386.1 401.8 393 405.8 385.3 389.5 391.3 402.7 387.3 392.3 392.7 387.8 384.8 385.6 382.4 389.4 397.5 391.4 398.6 398 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.02088 0.01984 0.02311 0.0001589 0.009307 0.001588 0.006576 0.006918 0.01613 0.017 0.007267 0.02429 0.03809 0.05855 0.01463 0.001488 0.06992 0.002388 0.04531 0.03183 0.002106 0.06055 0.01707 0.0436 0.004097 0.03638 0.09667 0.00944 0.0056 0.00821 0.007805 0.001968 0.02298 0.01835 0.01237 0.01249 0.004477 0.008726 0.0003359 0.003555 0.03449 0.01885 0.02906 0.00665 0.01234 0.01532 0.00841 0.04612 0.014 0.04034 0.003052 0.0008053 0.05798 0.007782 0.02294 0.01963 0.002424 0.03046 0.01323 0.004678 0.02981 0.006794 0.01554 0.03198 0.004784 0.01475 0.008464 0.01636 0.001657 0.003732 0.03871 0.01372 0.02112 0.01464 0.0133 0.04848 0.003655 0.0337 0.003964 0.04093 0.02231 0.004631 0.01424 0.01683 0.001793 0.007025 0.04238 0.02251 0.01329 0.04323 0.02454 0.0198 0.0001533 0.003291 0.009514 0.02595 0.003513 0.001483 0.009695 0.000769 
Uniformity values = 
0.9681 0.9445 0.9587 0.9513 0.9583 0.963 0.9581 0.9667 0.9462 0.9623 0.9571 0.951 0.9565 0.9396 0.9423 0.9486 0.9492 0.9445 0.9581 0.9618 0.9596 0.9764 0.954 0.953 0.9597 0.9691 0.9576 0.9513 0.9555 0.946 0.9476 0.9438 0.9473 0.9609 0.9303 0.9554 0.9603 0.9527 0.9585 0.9406 0.9607 0.9461 0.9519 0.9547 0.9612 0.9437 0.9573 0.9567 0.9362 0.9481 0.9458 0.9532 0.9509 0.9467 0.9482 0.9449 0.9334 0.9608 0.9559 0.9676 0.9498 0.9491 0.9585 0.9507 0.9488 0.9566 0.9503 0.9595 0.9385 0.9442 0.9679 0.939 0.9604 0.9518 0.9422 0.9549 0.9586 0.962 0.9542 0.9543 0.952 0.9416 0.953 0.9598 0.9508 0.9723 0.9451 0.942 0.9627 0.9386 0.9447 0.9525 0.9487 0.9321 0.9611 0.9356 0.9606 0.9446 0.9614 0.9463 
Minimum rate values = 
6.156e+05 5.998e+05 6.875e+05 4820 2.789e+05 4.753e+04 1.974e+05 2.058e+05 4.878e+05 5.052e+05 2.183e+05 7.278e+05 1.127e+06 1.744e+06 4.445e+05 4.522e+04 2.051e+06 7.285e+04 1.333e+06 9.396e+05 6.325e+04 1.736e+06 5.117e+05 1.291e+06 1.229e+05 1.063e+06 2.775e+06 2.849e+05 1.686e+05 2.493e+05 2.367e+05 6.01e+04 6.916e+05 5.458e+05 3.811e+05 3.748e+05 1.342e+05 2.631e+05 1.011e+04 1.088e+05 1.018e+06 5.691e+05 8.676e+05 2.003e+05 3.681e+05 4.646e+05 2.524e+05 1.358e+06 4.283e+05 1.202e+06 9.294e+04 2.436e+04 1.708e+06 2.362e+05 6.898e+05 5.934e+05 7.482e+04 9.005e+05 3.967e+05 1.392e+05 8.917e+05 2.058e+05 4.64e+05 9.548e+05 1.451e+05 4.415e+05 2.558e+05 4.879e+05 5.091e+04 1.138e+05 1.131e+06 4.185e+05 6.277e+05 4.404e+05 4.046e+05 1.429e+06 1.098e+05 9.936e+05 1.196e+05 1.212e+06 6.685e+05 1.416e+05 4.279e+05 5.014e+05 5.437e+04 2.077e+05 1.266e+06 6.814e+05 3.957e+05 1.299e+06 7.399e+05 5.938e+05 4661 1.017e+05 2.842e+05 7.892e+05 1.053e+05 4.526e+04 2.895e+05 2.344e+04 
Average rate values = 
5.841e+06 6.025e+06 6.24e+06 5.822e+06 5.946e+06 6.341e+06 6.206e+06 6.279e+06 5.615e+06 6.784e+06 6.09e+06 5.757e+06 5.767e+06 5.493e+06 6.084e+06 5.737e+06 5.665e+06 6.695e+06 5.773e+06 5.726e+06 5.658e+06 5.76e+06 5.634e+06 5.681e+06 5.918e+06 5.58e+06 5.4e+06 6.763e+06 7.394e+06 5.76e+06 6.255e+06 6.363e+06 5.82e+06 5.657e+06 6.529e+06 6.387e+06 5.866e+06 6.595e+06 6.326e+06 6.232e+06 5.526e+06 6.335e+06 5.901e+06 6.268e+06 5.813e+06 5.882e+06 5.778e+06 6.477e+06 6.481e+06 6.049e+06 5.696e+06 6.714e+06 5.51e+06 5.965e+06 5.811e+06 6.009e+06 5.785e+06 6.281e+06 6.898e+06 6.227e+06 5.83e+06 6.344e+06 5.69e+06 5.719e+06 6.415e+06 5.625e+06 6.273e+06 5.779e+06 5.912e+06 6.269e+06 5.611e+06 5.835e+06 5.703e+06 5.883e+06 6.108e+06 5.559e+06 6.244e+06 5.931e+06 6.484e+06 5.959e+06 5.684e+06 5.749e+06 6.238e+06 6.345e+06 6.62e+06 5.989e+06 5.794e+06 5.845e+06 5.873e+06 5.784e+06 5.991e+06 6.913e+06 6.59e+06 6.462e+06 5.943e+06 6.425e+06 6.361e+06 6.515e+06 6.496e+06 5.744e+06 
Average illumination values = 
386.1 392.6 384.8 389.3 390.6 383.2 391.3 382.9 395.6 383.5 385.6 387.7 385.8 395.3 391.7 388.3 390.1 392.1 390.7 383.1 390.1 383.4 386.1 387.3 390 382.7 385.6 388.9 387 391.6 389.7 396.6 389.3 383.4 397.2 386.7 384.5 392.9 387 392.2 385.7 391.3 387.3 385.9 383.6 391.1 386 385 395.5 390.5 390.7 387.3 390 390.3 388.8 391.4 401 390.3 385.4 388.1 391.7 388.5 386.9 387.9 388.6 386 388 385.9 399.7 397.2 383.7 392.6 383.9 387 392.3 392 387.8 382.9 386.1 386 389 397.5 392.8 388.6 388.4 385 391.2 393.1 384.6 392.5 390.8 386.8 388.3 401.6 389.5 393.7 383.8 390 389.4 391.3 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002385 0.003108 0.02244 0.0002328 0.001394 0.006638 0.006983 0.01473 0.006182 0.0316 0.02368 0.058 0.01723 0.01032 0.009397 0.000367 0.02753 0.002257 0.0005036 0.01782 0.04656 0.05841 0.005287 0.009397 0.001039 0.006337 0.001698 0.03444 0.006003 0.00364 0.01225 0.02254 0.01005 0.01498 0.01177 0.0194 0.02736 0.006021 0.00284 0.02597 0.04701 0.01414 0.01106 0.0007342 0.03944 0.009055 0.01166 0.02158 0.002613 0.02481 0.002589 0.009005 0.0003092 0.01513 0.01839 0.004391 0.007061 0.009418 0.001566 0.003803 0.0361 0.001218 0.01265 0.01456 0.003016 0.00362 0.01763 0.01345 0.02333 0.002361 0.0008398 0.008613 0.001683 0.006321 0.0255 0.01636 0.01632 0.0241 0.01951 0.000178 0.004019 0.005717 0.01355 0.00162 0.01083 0.007778 0.02453 0.001048 0.01246 0.008949 0.02813 0.002271 0.003538 0.01574 0.02921 0.0359 0.003969 0.00571 0.003455 0.01201 
Uniformity values = 
0.9633 0.9545 0.9584 0.9424 0.9645 0.9637 0.9667 0.9647 0.9658 0.9599 0.9505 0.9593 0.9414 0.9493 0.9464 0.947 0.955 0.9596 0.9764 0.954 0.9581 0.9647 0.9641 0.9616 0.9581 0.9625 0.956 0.9643 0.9589 0.9314 0.9554 0.9603 0.9702 0.9452 0.9635 0.9461 0.9581 0.9596 0.9477 0.9657 0.9614 0.9458 0.9481 0.9475 0.9565 0.9475 0.954 0.9449 0.9334 0.9532 0.9762 0.9511 0.962 0.9624 0.9507 0.9485 0.955 0.9631 0.9238 0.9469 0.9606 0.939 0.9359 0.9585 0.9623 0.9586 0.9621 0.9634 0.9563 0.952 0.953 0.9598 0.9514 0.9723 0.9477 0.9556 0.9473 0.9604 0.9632 0.9549 0.9618 0.954 0.9597 0.956 0.9522 0.9516 0.9603 0.9409 0.9551 0.9583 0.9532 0.9549 0.9613 0.9647 0.9578 0.9561 0.942 0.9629 0.9622 0.9542 
Minimum rate values = 
7.136e+04 9.38e+04 6.679e+05 7127 4.168e+04 1.981e+05 2.077e+05 4.373e+05 1.841e+05 9.346e+05 7.099e+05 1.694e+06 5.232e+05 3.121e+05 2.851e+05 1.118e+04 8.199e+05 6.777e+04 1.488e+04 5.34e+05 1.369e+06 1.696e+06 1.578e+05 2.806e+05 3.126e+04 1.894e+05 5.121e+04 1.012e+06 1.801e+05 1.125e+05 3.677e+05 6.695e+05 2.975e+05 4.538e+05 3.504e+05 5.858e+05 8.123e+05 1.805e+05 8.633e+04 7.656e+05 1.377e+06 4.283e+05 3.345e+05 2.235e+04 1.166e+06 2.744e+05 3.505e+05 6.515e+05 8.066e+04 7.415e+05 7.642e+04 2.719e+05 9273 4.5e+05 5.528e+05 1.333e+05 2.126e+05 2.808e+05 4.889e+04 1.157e+05 1.065e+06 3.739e+04 3.875e+05 4.351e+05 9.03e+04 1.088e+05 5.239e+05 4e+05 6.955e+05 7.147e+04 2.542e+04 2.578e+05 5.099e+04 1.87e+05 7.661e+05 4.897e+05 4.928e+05 7.15e+05 5.785e+05 5378 1.203e+05 1.724e+05 4.047e+05 4.885e+04 3.264e+05 2.349e+05 7.277e+05 3.211e+04 3.74e+05 2.682e+05 8.391e+05 6.855e+04 1.06e+05 4.67e+05 8.667e+05 1.064e+06 1.213e+05 1.706e+05 1.034e+05 3.608e+05 
Average rate values = 
5.002e+06 4.949e+06 4.958e+06 5.009e+06 5.439e+06 5.3e+06 5.458e+06 5.05e+06 5.046e+06 5.173e+06 5.085e+06 4.62e+06 4.885e+06 4.933e+06 4.968e+06 4.825e+06 5.596e+06 4.887e+06 5.001e+06 4.739e+06 5.209e+06 4.713e+06 4.828e+06 5.765e+06 6.103e+06 5.256e+06 5.001e+06 4.741e+06 4.886e+06 5.715e+06 4.891e+06 4.712e+06 5.133e+06 4.941e+06 4.917e+06 5.687e+06 5.002e+06 4.832e+06 5.164e+06 4.814e+06 4.993e+06 4.979e+06 5.125e+06 4.976e+06 4.868e+06 5.209e+06 4.878e+06 5.213e+06 5.018e+06 5.291e+06 5.006e+06 5.362e+06 5.107e+06 4.854e+06 4.96e+06 4.972e+06 5.057e+06 5.35e+06 5.486e+06 5.453e+06 4.76e+06 9.292e+06 4.943e+06 5.094e+06 4.911e+06 5.178e+06 5.15e+06 5.036e+06 4.874e+06 4.973e+06 5.603e+06 5.605e+06 5.69e+06 5.012e+06 4.922e+06 4.875e+06 4.887e+06 4.845e+06 5.853e+06 5.191e+06 5.272e+06 5.698e+06 4.728e+06 5.076e+06 5.805e+06 4.957e+06 5.914e+06 4.918e+06 4.719e+06 5.427e+06 5.57e+06 5.134e+06 5.095e+06 4.857e+06 4.558e+06 5.098e+06 5.467e+06 4.976e+06 5.52e+06 4.839e+06 
Average illumination values = 
385.9 388.4 384.7 392.9 382.6 388.3 382.9 388.8 381.9 383.8 388 384.6 391.6 388 395.5 391 385.7 390.1 383.4 386.1 385.9 388 384.7 383.8 386 382.8 387.8 382 384.2 396.7 386.7 384.5 385.8 392.4 382.7 391.3 384.8 383.9 388.7 382.7 383.2 391.5 390.5 389.2 386 390 386.5 391.4 401 386.5 384.2 390.4 383.2 384.7 387.9 388.7 385.8 384.5 406 396.1 383.5 392.6 400 384.3 383.7 387.8 382.9 382.4 385.2 389 392.8 388.6 388.4 385 389.6 387.5 395.2 383.6 382.5 386.1 389.2 388.7 383.8 385.3 388.9 391.7 384.3 392 391.9 384.4 386.5 386.3 389.4 383.3 385.1 386 397.9 384.2 384.5 386.6 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002531 0.003314 0.0001621 0.007103 0.005382 0.007117 0.0146 0.005497 0.02091 0.001822 0.01337 0.001745 0.008009 0.0003211 0.002583 0.001686 0.0005705 0.01642 0.004816 0.005814 0.01013 0.001334 0.005186 0.00233 0.001729 0.003718 0.002697 0.003958 0.01171 0.003022 0.01124 0.02153 0.004178 0.001865 0.006508 0.0474 0.006056 0.003143 0.0008191 0.01187 0.01049 0.02426 0.002868 0.001572 0.0008221 0.006423 0.007201 0.006986 0.004109 0.00569 0.007766 0.001369 0.0001268 0.009033 0.009866 0.01046 0.003222 0.001201 0.004723 0.006349 0.004868 0.001141 0.008258 0.001628 0.007595 0.01303 0.001922 0.004563 0.02383 0.0001655 0.001643 0.0006083 0.004452 0.009525 0.0007876 0.003235 0.0009423 0.008967 0.01386 0.004095 0.01771 0.004369 9.163e-05 0.01311 0.003664 0.004909 0.01431 0.00811 0.002662 3.126e-05 0.009552 0.0002235 0.01559 0.01103 0.006344 0.01157 0.01218 0.008108 0.0135 0.001437 
Uniformity values = 
0.965 0.9653 0.9556 0.9649 0.9664 0.9675 0.9651 0.9658 0.951 0.9662 0.9486 0.9493 0.9519 0.947 0.9636 0.9607 0.9727 0.962 0.9615 0.9632 0.9636 0.9581 0.9586 0.953 0.9501 0.948 0.9566 0.9603 0.9702 0.9617 0.9599 0.9549 0.9547 0.9653 0.9627 0.9617 0.9458 0.9626 0.9546 0.9495 0.9619 0.9449 0.9334 0.9553 0.9729 0.9498 0.9528 0.9541 0.9545 0.955 0.9624 0.9545 0.9676 0.9536 0.9629 0.9587 0.9641 0.9679 0.9608 0.9544 0.952 0.9404 0.9598 0.9514 0.9664 0.9448 0.9627 0.9386 0.9655 0.9582 0.9618 0.9456 0.9631 0.9547 0.9491 0.9636 0.9513 0.9601 0.9583 0.9584 0.9574 0.9777 0.9631 0.9561 0.9503 0.9609 0.9649 0.9614 0.9536 0.9519 0.9369 0.9508 0.9631 0.9748 0.966 0.9636 0.9642 0.9387 0.9655 0.9527 
Minimum rate values = 
7.557e+04 9.89e+04 4894 2.116e+05 1.602e+05 2.115e+05 4.333e+05 1.638e+05 6.277e+05 5.437e+04 4.038e+05 5.298e+04 2.418e+05 9782 7.725e+04 5.058e+04 1.692e+04 4.883e+05 1.442e+05 1.736e+05 3.017e+05 4.016e+04 1.557e+05 7.047e+04 5.246e+04 1.129e+05 8.124e+04 1.187e+05 3.462e+05 9.051e+04 3.358e+05 6.432e+05 1.26e+05 5.569e+04 1.944e+05 1.388e+06 1.841e+05 9.406e+04 2.475e+04 3.585e+05 3.129e+05 7.315e+05 8.853e+04 4.744e+04 2.437e+04 1.945e+05 2.173e+05 2.105e+05 1.239e+05 1.714e+05 2.319e+05 4.137e+04 3781 2.72e+05 2.941e+05 3.132e+05 9.626e+04 3.577e+04 1.415e+05 1.913e+05 1.472e+05 3.498e+04 2.472e+05 4.934e+04 2.259e+05 3.952e+05 5.755e+04 1.399e+05 7.036e+05 4982 4.925e+04 1.855e+04 1.331e+05 2.864e+05 2.393e+04 9.672e+04 2.857e+04 2.682e+05 4.144e+05 1.23e+05 5.289e+05 1.287e+05 2745 3.929e+05 1.11e+05 1.47e+05 4.249e+05 2.424e+05 8.043e+04 947.6 2.927e+05 6782 4.634e+05 3.246e+05 1.889e+05 3.444e+05 3.621e+05 2.482e+05 4.007e+05 4.349e+04 
Average rate values = 
4.403e+06 4.138e+06 4.377e+06 4.341e+06 4.444e+06 4.449e+06 4.351e+06 4.432e+06 4.61e+06 4.282e+06 4.328e+06 4.329e+06 4.344e+06 4.27e+06 4.372e+06 4.538e+06 4.369e+06 4.321e+06 4.322e+06 4.48e+06 4.432e+06 4.246e+06 4.594e+06 4.32e+06 4.27e+06 4.482e+06 4.303e+06 4.161e+06 4.518e+06 4.364e+06 4.19e+06 4.836e+06 5.012e+06 4.419e+06 4.233e+06 4.328e+06 4.52e+06 4.215e+06 4.29e+06 4.316e+06 4.367e+06 4.155e+06 4.446e+06 4.514e+06 4.494e+06 4.486e+06 4.504e+06 4.244e+06 4.17e+06 4.416e+06 4.465e+06 4.316e+06 4.286e+06 4.299e+06 4.178e+06 4.407e+06 4.208e+06 4.25e+06 4.861e+06 4.565e+06 4.342e+06 4.471e+06 4.973e+06 4.756e+06 4.118e+06 4.503e+06 4.49e+06 4.483e+06 4.235e+06 4.47e+06 4.642e+06 4.809e+06 4.418e+06 4.47e+06 4.253e+06 4.502e+06 4.291e+06 4.643e+06 4.864e+06 4.806e+06 4.591e+06 4.368e+06 4.266e+06 4.536e+06 4.539e+06 4.395e+06 4.569e+06 4.334e+06 4.281e+06 4.6e+06 4.538e+06 4.564e+06 4.226e+06 4.254e+06 4.611e+06 4.428e+06 5.072e+06 4.448e+06 4.179e+06 4.531e+06 
Average illumination values = 
385.2 382.7 386 382.7 381.9 382.6 387.9 381.9 387.7 381.9 388.7 388 389 391 382.3 389.6 384.8 382.9 389.3 385 383 386 384.4 392.8 388.2 388.6 385.1 384.5 385.8 383.4 385.2 386.5 385.9 381.6 382.6 383.1 391.5 384.5 385.9 388 383.3 391.4 401 385.6 386 391.7 387 386.5 386.3 385.8 384.8 392.9 383.8 386.6 382.9 384.2 383 383.8 383.4 386 389 398 388.6 388.4 382.6 391.9 384.6 392.5 381.6 384.4 389.2 389.6 382.5 385.8 390.2 383 387.7 389.9 384.4 387 385.3 382.9 382.8 386 393.9 385 383.4 383.5 387.2 388.4 395.2 393.7 382.5 384 385.8 382.3 382.8 395 381.6 391.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002686 0.01053 0.0001086 0.001314 0.005786 0.005531 0.004849 0.009121 0.001772 0.01253 0.0017 0.002018 4.644e-05 0.001635 0.0004368 0.01604 0.005181 0.005325 0.009363 0.007155 0.001613 0.01378 0.000911 0.002572 0.003578 0.0003489 0.0008872 0.0001442 0.004921 0.006091 0.01317 0.0219 0.005556 0.003532 0.000921 0.009334 0.009146 0.00263 0.003409 0.0007567 1.287e-05 0.00925 0.004666 0.006614 0.008114 0.001338 0.000123 0.009129 0.01081 0.01278 0.002576 0.01367 0.003856 0.004732 0.004321 0.006899 0.001662 0.009022 0.001417 0.005491 0.0119 0.0001786 0.002348 0.0005813 0.004062 0.002327 0.00047 0.003232 0.00682 0.006779 0.007954 0.001713 0.003712 0.0001219 0.003172 0.006484 0.004175 0.001371 0.002918 3.384e-05 0.001563 0.004794 0.02192 0.007592 0.003867 0.0009195 0.009697 0.01453 0.001501 0.001104 0.007634 0.0006212 0.00158 0.005957 0.00114 0.002579 0.003717 0.01256 0.009621 0.002827 
Uniformity values = 
0.965 0.964 0.9646 0.9645 0.9642 0.9733 0.9658 0.961 0.9662 0.9486 0.9523 0.9506 0.9581 0.9654 0.9764 0.9654 0.9623 0.9627 0.9562 0.9643 0.9638 0.9643 0.9609 0.9653 0.9621 0.9662 0.9648 0.9578 0.9581 0.9612 0.962 0.9617 0.9594 0.9584 0.9565 0.9526 0.9618 0.9426 0.9532 0.9751 0.9498 0.9587 0.9506 0.9648 0.9605 0.9403 0.9651 0.9606 0.9629 0.9585 0.9549 0.9628 0.9643 0.9666 0.9423 0.9606 0.9514 0.9671 0.9524 0.9563 0.9603 0.9624 0.963 0.948 0.9631 0.9641 0.9571 0.9621 0.9653 0.9583 0.9552 0.9574 0.9672 0.9605 0.9563 0.9629 0.9649 0.965 0.955 0.9519 0.9369 0.9539 0.9655 0.9491 0.9661 0.9555 0.9533 0.9655 0.9584 0.96 0.9593 0.962 0.9667 0.9711 0.9619 0.9563 0.9609 0.9635 0.9647 0.962 
Minimum rate values = 
8.021e+04 3.136e+05 3247 3.927e+04 1.726e+05 1.635e+05 1.445e+05 2.726e+05 5.287e+04 3.787e+05 5.146e+04 6.117e+04 1399 4.884e+04 1.291e+04 4.756e+05 1.549e+05 1.592e+05 2.812e+05 2.133e+05 4.824e+04 4.093e+05 2.734e+04 7.678e+04 1.071e+05 1.042e+04 2.652e+04 4344 1.478e+05 1.823e+05 3.922e+05 6.497e+05 1.666e+05 1.061e+05 2.777e+04 2.814e+05 2.731e+05 8.039e+04 1.03e+05 2.238e+04 390.9 2.77e+05 1.413e+05 1.971e+05 2.427e+05 4.104e+04 3678 2.729e+05 3.222e+05 3.823e+05 7.775e+04 4.068e+05 1.151e+05 1.409e+05 1.32e+05 2.065e+05 5.037e+04 2.679e+05 4.289e+04 1.652e+05 3.555e+05 5356 7.026e+04 1.769e+04 1.214e+05 6.957e+04 1.417e+04 9.678e+04 2.031e+05 2.034e+05 2.393e+05 5.157e+04 1.105e+05 3663 9.555e+04 1.936e+05 1.246e+05 4.096e+04 8.804e+04 1026 4.809e+04 1.446e+05 6.478e+05 2.299e+05 1.153e+05 2.775e+04 2.92e+05 4.311e+05 4.516e+04 3.317e+04 2.287e+05 1.863e+04 4.712e+04 1.765e+05 3.417e+04 7.771e+04 1.114e+05 3.738e+05 2.863e+05 8.466e+04 
Average rate values = 
3.961e+06 3.721e+06 3.895e+06 4.068e+06 3.966e+06 3.958e+06 4.065e+06 4.006e+06 3.846e+06 3.765e+06 3.905e+06 3.887e+06 3.86e+06 3.835e+06 4.038e+06 3.659e+06 3.624e+06 3.798e+06 3.955e+06 3.676e+06 3.861e+06 3.753e+06 3.875e+06 3.813e+06 3.85e+06 3.896e+06 3.714e+06 4.387e+06 4.009e+06 3.899e+06 3.84e+06 3.91e+06 3.851e+06 3.743e+06 3.879e+06 3.937e+06 3.816e+06 3.739e+06 4.234e+06 4.006e+06 4.021e+06 3.834e+06 3.945e+06 3.836e+06 3.941e+06 3.904e+06 3.788e+06 3.859e+06 3.68e+06 3.851e+06 3.852e+06 3.789e+06 3.979e+06 3.827e+06 3.952e+06 3.996e+06 4.272e+06 3.821e+06 3.809e+06 3.759e+06 3.916e+06 4.123e+06 4.156e+06 4.326e+06 3.708e+06 3.941e+06 3.84e+06 4.416e+06 3.765e+06 3.94e+06 4.577e+06 4.096e+06 3.841e+06 3.56e+06 3.92e+06 3.929e+06 3.958e+06 3.788e+06 3.889e+06 4.183e+06 4.019e+06 4.076e+06 3.579e+06 3.837e+06 3.825e+06 3.806e+06 3.803e+06 3.569e+06 3.919e+06 3.899e+06 3.886e+06 3.907e+06 3.728e+06 3.893e+06 3.889e+06 3.921e+06 3.896e+06 4.183e+06 4.062e+06 3.874e+06 
Average illumination values = 
385.2 382.6 383.9 382.6 383.8 383.5 381.9 383.3 381.9 388.7 386.8 389.5 390.7 381.6 383.4 381.6 389 383.2 386.9 382.1 383.1 382 383.4 381.6 383.8 383.9 382.2 386 384.8 383.6 383.4 383.1 386 384.4 386 387.9 383 392.4 386.5 384.6 391.7 384.6 387.8 382.3 383.5 398.9 385.1 383.5 382.9 384.3 392 382.6 382 381.6 397.2 388.3 388.4 382.3 388.8 385.2 384.5 382.8 388.7 388.6 382.5 382.1 385.8 383.8 381.6 384.4 385.6 385.3 382.3 384.1 385.9 384.2 383.4 382.1 386.6 388.4 395.2 392.4 381.6 394.4 381.8 385.5 388.5 381.6 386.1 383.7 384 383.8 382 382.4 383.4 385.9 384.3 382.7 382.6 384.9 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.00278 0.0003335 9.873e-05 0.001301 0.007093 0.007784 0.00937 0.000182 0.0142 0.00177 0.002141 0.002528 0.001189 0.0001003 0.001217 0.004335 0.009035 0.00111 0.001663 0.0017 0.001797 0.003432 0.006493 0.003352 0.0108 0.0062 0.006247 0.006615 0.002919 0.005603 2.344e-05 0.0007061 0.004433 0.01139 0.001306 0.00076 1.138e-05 0.00166 0.001073 0.001329 0.0001739 0.001552 0.002375 0.01115 0.01125 0.002477 0.01237 0.006264 0.001574 0.0008903 0.0001459 0.005257 0.001332 0.001316 0.01223 0.0001704 0.0001798 0.01807 0.001608 0.0003644 0.002737 0.0006618 0.004308 0.0001657 0.001699 0.01294 4.984e-05 0.003344 0.001212 0.006564 0.002518 3.677e-05 0.001535 0.003276 0.0003439 0.0009582 0.003963 0.001112 0.003088 0.001548 0.001127 0.007479 0.0006645 0.003791 0.00227 5.015e-06 0.004165 0.01038 0.001704 0.002758 0.0002616 0.0008884 6.759e-05 0.006772 0.000814 0.004764 0.01221 0.0001124 0.001189 0.0009139 
Uniformity values = 
0.965 0.9638 0.9664 0.9664 0.9675 0.9623 0.9619 0.9652 0.9486 0.9523 0.9514 0.9654 0.9764 0.954 0.9644 0.9691 0.9649 0.9643 0.9638 0.9615 0.948 0.9597 0.9632 0.9642 0.9669 0.9581 0.9636 0.9627 0.9653 0.9694 0.95 0.9495 0.9619 0.9449 0.9593 0.9762 0.9665 0.9595 0.9539 0.9578 0.9624 0.9545 0.9631 0.9637 0.9587 0.9684 0.9629 0.9643 0.952 0.9531 0.9637 0.9664 0.9526 0.9563 0.9638 0.9624 0.9618 0.9654 0.956 0.9534 0.9661 0.9608 0.9583 0.9552 0.9574 0.9662 0.9659 0.9649 0.9609 0.961 0.955 0.9579 0.9434 0.9444 0.9662 0.966 0.9655 0.9612 0.9654 0.9683 0.96 0.9655 0.962 0.9621 0.9656 0.9587 0.9584 0.9638 0.9651 0.9645 0.958 0.963 0.948 0.9627 0.9644 0.9625 0.9624 0.9478 0.9516 0.9647 
Minimum rate values = 
8.301e+04 9984 2948 3.88e+04 2.108e+05 2.325e+05 2.797e+05 5440 4.287e+05 5.359e+04 6.488e+04 7.547e+04 3.512e+04 3033 3.64e+04 1.288e+05 2.689e+05 3.319e+04 4.974e+04 5.096e+04 5.465e+04 1.03e+05 1.938e+05 1.001e+05 3.205e+05 1.861e+05 1.865e+05 1.976e+05 8.713e+04 1.663e+05 712 2.145e+04 1.327e+05 3.457e+05 3.925e+04 2.246e+04 339.7 4.989e+04 3.244e+04 3.999e+04 5214 4.689e+04 7.108e+04 3.32e+05 3.367e+05 7.372e+04 3.684e+05 1.868e+05 4.767e+04 2.694e+04 4368 1.565e+05 4.032e+04 3.969e+04 3.639e+05 5107 5392 5.351e+05 4.849e+04 1.102e+04 8.161e+04 1.987e+04 1.294e+05 5005 5.116e+04 3.839e+05 1489 9.983e+04 3.637e+04 1.964e+05 7.599e+04 1108 4.691e+04 9.992e+04 1.027e+04 2.86e+04 1.182e+05 3.337e+04 9.215e+04 4.61e+04 3.386e+04 2.227e+05 1.992e+04 1.135e+05 6.776e+04 150.9 1.251e+05 3.09e+05 5.089e+04 8.239e+04 7878 2.66e+04 2057 2.023e+05 2.434e+04 1.425e+05 3.639e+05 3421 3.603e+04 2.732e+04 
Average rate values = 
3.641e+06 3.481e+06 3.526e+06 3.56e+06 3.626e+06 3.538e+06 3.733e+06 3.463e+06 3.409e+06 3.576e+06 3.482e+06 3.435e+06 3.63e+06 3.411e+06 3.589e+06 3.543e+06 3.422e+06 3.563e+06 3.545e+06 3.4e+06 3.573e+06 3.384e+06 3.716e+06 3.436e+06 3.385e+06 3.24e+06 3.463e+06 3.451e+06 3.355e+06 3.441e+06 3.475e+06 3.492e+06 3.485e+06 3.39e+06 3.428e+06 3.632e+06 3.498e+06 3.469e+06 3.358e+06 3.507e+06 3.634e+06 3.481e+06 3.308e+06 3.38e+06 3.41e+06 3.398e+06 3.44e+06 3.451e+06 3.518e+06 3.679e+06 3.593e+06 3.318e+06 3.505e+06 3.407e+06 3.47e+06 3.56e+06 3.702e+06 3.295e+06 3.572e+06 3.403e+06 3.55e+06 3.397e+06 3.55e+06 3.862e+06 3.546e+06 3.411e+06 3.498e+06 3.562e+06 3.598e+06 3.518e+06 3.611e+06 3.464e+06 3.582e+06 3.584e+06 3.506e+06 3.547e+06 3.494e+06 3.629e+06 3.358e+06 3.587e+06 3.522e+06 3.473e+06 3.593e+06 3.361e+06 3.507e+06 3.481e+06 3.426e+06 3.622e+06 3.791e+06 3.495e+06 3.627e+06 3.346e+06 3.482e+06 3.451e+06 3.4e+06 3.547e+06 3.33e+06 3.665e+06 3.421e+06 3.561e+06 
Average illumination values = 
385.2 382.6 383.2 381.9 382.6 383.5 383 381.7 388.7 386.8 389.2 381.6 383.4 386.1 383.1 382.7 382.3 382.1 383.1 383.1 388.6 385 383.4 382.4 382.4 384.8 382.6 382.6 381.6 381.8 388.1 388 383.3 391.4 384 384.2 381.7 384.7 386.5 384.6 384.8 392.9 382.5 382.6 384.2 383.4 382.6 382 389 392.7 382.2 382.6 388.7 385.2 382.2 382.8 389.2 381.6 385.3 388.4 382 383.4 384.4 385.6 385.3 381.6 382.1 383 385 383.3 386.6 386 392.5 390.1 382 385.8 381.6 389.4 381.6 385.3 383.7 381.6 383.8 384.1 387.6 384.2 385.7 382.7 382.4 383.9 390.2 383.2 388.6 382.6 382.5 383.4 383.7 389.8 389.6 382.2 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.03e-05 0.0003062 0.006351 0.005258 0.005268 0.004406 0.001502 0.008506 0.001878 0.002205 0.002613 0.001054 0.0002962 0.005038 0.0003091 0.0011 0.005315 0.01244 0.0008682 0.000803 0.006514 0.001323 0.0001441 0.002267 0.001822 0.001774 0.002931 0.0008743 0.0005708 0.004889 0.002027 0.001755 0.0002091 4.171e-06 0.007909 0.001336 0.006703 4.167e-05 0.0009212 0.001197 0.004447 0.000492 0.003736 0.004393 0.002013 0.006371 0.001292 0.005055 0.001248 0.005007 0.0001332 0.0001636 0.003934 0.001662 0.0003895 0.0009953 0.0004113 0.007522 0.001633 0.00243 5.079e-05 0.00318 0.0001233 0.001388 0.002375 0.0006378 0.0002461 0.01532 8.758e-05 0.0009387 1.589e-06 0.00342 0.00151 0.0008383 0.001656 0.001145 0.001353 4.979e-06 0.003869 0.001378 0.00199 0.002866 2.929e-05 0.002951 0.0006222 0.007348 0.0001143 0.0004966 0.0001084 0.001006 0.0009192 0.003742 0.004485 0.006195 0.000554 0.009558 6.752e-05 0.002303 0.000537 0.001948 
Uniformity values = 
0.9648 0.9637 0.9649 0.9664 0.9674 0.9659 0.953 0.9652 0.9523 0.9514 0.9654 0.9764 0.9654 0.9661 0.9648 0.964 0.963 0.9655 0.9609 0.9597 0.9649 0.9662 0.9598 0.9547 0.9653 0.9644 0.9636 0.9595 0.9662 0.9619 0.9487 0.9594 0.9639 0.9663 0.9579 0.9649 0.9639 0.9545 0.9636 0.9637 0.9587 0.9684 0.9645 0.9563 0.952 0.9628 0.9651 0.9501 0.9627 0.9638 0.9631 0.9573 0.9654 0.9641 0.9661 0.9513 0.9601 0.9608 0.9618 0.9662 0.9659 0.9502 0.9648 0.9662 0.9647 0.9324 0.9508 0.9655 0.966 0.9655 0.9612 0.9654 0.9574 0.9594 0.9626 0.9667 0.9711 0.9644 0.9646 0.9638 0.9651 0.9689 0.955 0.9524 0.9504 0.9655 0.955 0.9602 0.9661 0.9565 0.9647 0.9625 0.9662 0.9628 0.9524 0.9662 0.9575 0.9651 0.9662 0.968 
Minimum rate values = 
307.9 9167 1.893e+05 1.566e+05 1.567e+05 1.313e+05 4.543e+04 2.532e+05 5.684e+04 6.68e+04 7.8e+04 3.113e+04 8853 1.501e+05 9242 3.292e+04 1.588e+05 3.694e+05 2.606e+04 2.413e+04 1.941e+05 3.95e+04 4332 6.844e+04 5.44e+04 5.302e+04 8.762e+04 2.628e+04 1.704e+04 1.463e+05 6.157e+04 5.274e+04 6258 124.6 2.373e+05 3.994e+04 1.999e+05 1260 2.757e+04 3.58e+04 1.335e+05 1.466e+04 1.116e+05 1.323e+05 6.096e+04 1.903e+05 3.862e+04 1.531e+05 3.737e+04 1.495e+05 3990 4930 1.174e+05 4.971e+04 1.163e+04 3.017e+04 1.236e+04 2.25e+05 4.895e+04 7.248e+04 1517 9.642e+04 3686 4.143e+04 7.095e+04 1.973e+04 7466 4.543e+05 2616 2.804e+04 47.71 1.02e+05 4.548e+04 2.52e+04 4.961e+04 3.416e+04 4.016e+04 149 1.155e+05 4.122e+04 5.945e+04 8.521e+04 885 8.927e+04 1.888e+04 2.188e+05 3454 1.492e+04 3237 3.034e+04 2.748e+04 1.12e+05 1.336e+05 1.851e+05 1.678e+04 2.84e+05 2035 6.877e+04 1.603e+04 5.8e+04 
Average rate values = 
3.311e+06 3.237e+06 3.202e+06 3.219e+06 3.153e+06 3.196e+06 3.261e+06 3.009e+06 3.18e+06 3.171e+06 3.169e+06 3.311e+06 2.986e+06 2.907e+06 3.101e+06 3.13e+06 3.145e+06 3.103e+06 3.195e+06 3.095e+06 3.4e+06 3.129e+06 3.088e+06 3.33e+06 3.11e+06 3.184e+06 3.179e+06 3.024e+06 3.099e+06 3.12e+06 3.077e+06 3.334e+06 3.26e+06 3.367e+06 2.993e+06 3.085e+06 3.098e+06 3.199e+06 3.024e+06 3.098e+06 3.116e+06 3.064e+06 3.026e+06 3.141e+06 3.183e+06 3.193e+06 3.394e+06 3.263e+06 3.1e+06 3.175e+06 3.273e+06 3.203e+06 2.969e+06 3.196e+06 3.28e+06 3.221e+06 3.255e+06 3.391e+06 3.247e+06 3.134e+06 3.206e+06 3.233e+06 3.296e+06 3.076e+06 3.049e+06 3.268e+06 3.269e+06 3.236e+06 3.225e+06 3.154e+06 3.31e+06 2.993e+06 3.172e+06 3.19e+06 3.162e+06 3.262e+06 3.061e+06 3.197e+06 3.097e+06 3.321e+06 3.356e+06 3.172e+06 3.14e+06 2.943e+06 3.198e+06 3.006e+06 3.182e+06 3.172e+06 3.282e+06 3.137e+06 3.234e+06 3.163e+06 3.11e+06 3.13e+06 3.262e+06 3.153e+06 3.091e+06 3.137e+06 3.223e+06 3.106e+06 
Average illumination values = 
384.3 382.6 382.7 381.9 382.1 381.9 386.9 381.7 386.8 389.2 381.6 383.4 381.6 382 382.5 382.8 382.6 381.6 383.4 385 382.7 381.6 384.3 385.9 381.6 382 384.3 383.9 382.1 383.3 389.8 384 385.2 381.6 384.6 381.8 382.2 392.9 382.3 382.6 384.2 383.4 381.9 385.2 389 382.6 382.6 388.6 384.6 382.2 382.5 387.4 381.6 382.1 382 387.7 389.9 383.4 383.5 381.6 382.1 389.1 383.4 381.6 382.7 397.2 393.7 381.6 385.8 381.6 389.4 381.6 384.8 384.5 383.2 382 382.4 382.4 382.6 382.7 382.4 382.2 386.4 387.7 387.6 381.6 387.2 384.5 382.4 387.6 382.2 383.6 381.6 382.8 386.8 382 386.7 381.7 381.6 381.8 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.034e-05 0.0001669 0.00146 0.005657 0.007801 0.007285 0.001995 0.001341 0.002291 3.392e-05 0.001111 0.000303 0.003805 0.002774 0.001248 0.001706 0.001161 0.000736 9.057e-05 0.000369 0.0001479 0.00103 0.001848 0.001698 0.005928 2.826e-05 0.009549 0.003736 0.00205 0.0001706 1.481e-06 0.008812 0.001451 0.007514 0.0001626 0.001713 0.001052 0.0005162 0.001265 0.002373 0.001565 0.001828 0.001657 0.004867 0.001246 0.00746 0.0001451 0.0001873 0.001481 0.000136 0.0005331 0.00119 0.0003519 0.001452 0.002455 5.038e-05 0.002324 0.0001026 0.006221 3.967e-05 0.001682 0.0003389 0.0002076 0.0007014 0.001047 0.003312 0.001494 0.000744 0.0006306 0.0008064 0.0005713 5.324e-06 0.003801 0.001733 0.00274 0.0001256 0.002997 0.0005831 0.001704 0.0002734 0.0002717 1.396e-06 0.003273 0.008036 0.002789 0.0009225 9.239e-05 0.009582 7.545e-05 0.0004029 0.001436 0.003608 0.002392 0.0005129 0.0002546 0.002748 0.00292 0.003153 0.007843 0.0006873 
Uniformity values = 
0.9648 0.9584 0.9668 0.9675 0.9663 0.9631 0.9662 0.9505 0.9519 0.9654 0.9764 0.9654 0.9691 0.9648 0.9643 0.9675 0.9655 0.9653 0.9632 0.9662 0.9675 0.9593 0.9653 0.9644 0.9694 0.9571 0.9572 0.9618 0.9725 0.964 0.9663 0.9579 0.9649 0.9639 0.9545 0.963 0.9655 0.9641 0.965 0.9643 0.952 0.9668 0.9665 0.9501 0.9645 0.9655 0.959 0.9553 0.9639 0.9534 0.9661 0.9653 0.9583 0.9618 0.9662 0.9659 0.9636 0.9649 0.9643 0.9634 0.9434 0.9631 0.9774 0.9654 0.9653 0.9654 0.9627 0.9667 0.9621 0.9664 0.9699 0.9586 0.964 0.9642 0.9663 0.96 0.9524 0.9504 0.9655 0.9625 0.9667 0.9332 0.9663 0.9647 0.9646 0.9635 0.9513 0.9662 0.9595 0.9654 0.9662 0.9589 0.9594 0.9482 0.9621 0.9653 0.9655 0.9702 0.9627 0.9643 
Minimum rate values = 
309.1 5023 4.353e+04 1.682e+05 2.32e+05 2.174e+05 5.95e+04 4.069e+04 6.937e+04 1014 3.282e+04 9054 1.131e+05 8.283e+04 3.733e+04 5.084e+04 3.467e+04 2.199e+04 2713 1.102e+04 4409 3.097e+04 5.519e+04 5.077e+04 1.759e+05 852 2.864e+05 1.119e+05 6.075e+04 5106 44.23 2.642e+05 4.335e+04 2.24e+05 4915 5.127e+04 3.142e+04 1.545e+04 3.778e+04 7.091e+04 4.74e+04 5.451e+04 4.943e+04 1.474e+05 3.725e+04 2.221e+05 4365 5657 4.43e+04 4116 1.592e+04 3.555e+04 1.059e+04 4.353e+04 7.321e+04 1505 6.95e+04 3068 1.856e+05 1188 5.141e+04 1.015e+04 6129 2.095e+04 3.128e+04 9.882e+04 4.474e+04 2.22e+04 1.89e+04 2.407e+04 1.699e+04 160.2 1.135e+05 5.182e+04 8.17e+04 3776 9.066e+04 1.77e+04 5.087e+04 8194 8107 43.17 9.756e+04 2.394e+05 8.329e+04 2.761e+04 2802 2.847e+05 2269 1.204e+04 4.284e+04 1.084e+05 7.186e+04 1.56e+04 7636 8.202e+04 8.714e+04 9.362e+04 2.341e+05 2.056e+04 
Average rate values = 
3.056e+06 2.924e+06 2.954e+06 2.975e+06 2.925e+06 3.094e+06 2.882e+06 2.893e+06 2.899e+06 2.891e+06 3.067e+06 2.687e+06 2.901e+06 2.698e+06 2.811e+06 2.986e+06 2.777e+06 2.876e+06 2.965e+06 2.851e+06 2.802e+06 3.034e+06 2.832e+06 2.966e+06 2.844e+06 2.847e+06 2.791e+06 2.846e+06 2.954e+06 3.041e+06 2.921e+06 2.766e+06 2.688e+06 2.803e+06 2.97e+06 2.787e+06 2.808e+06 2.847e+06 2.785e+06 2.927e+06 2.918e+06 3.003e+06 3.141e+06 3.019e+06 2.816e+06 2.937e+06 3.081e+06 3.279e+06 2.766e+06 2.755e+06 3.023e+06 3.016e+06 3.1e+06 3.156e+06 2.895e+06 2.942e+06 2.975e+06 2.893e+06 3.001e+06 2.754e+06 2.863e+06 3.072e+06 2.799e+06 2.913e+06 2.959e+06 2.743e+06 2.888e+06 2.899e+06 3.007e+06 2.799e+06 2.949e+06 2.889e+06 2.811e+06 3.227e+06 2.919e+06 2.885e+06 2.715e+06 2.941e+06 2.807e+06 2.9e+06 2.784e+06 3.353e+06 2.91e+06 2.961e+06 2.83e+06 2.88e+06 2.996e+06 2.905e+06 2.812e+06 2.854e+06 2.961e+06 2.935e+06 2.841e+06 3.241e+06 2.896e+06 2.953e+06 2.929e+06 2.868e+06 2.976e+06 2.743e+06 
Average illumination values = 
384.3 384.7 381.8 382.6 381.9 382.5 381.9 387.6 389 381.6 383.4 381.6 382.7 382.5 382.1 381.7 381.6 381.6 383.4 381.6 382.1 384 381.6 382 381.8 384.9 384.8 383 384.9 382.1 381.6 384.6 381.8 382.2 392.9 382.5 381.6 383 381.7 382 389 385.9 382.3 388.6 381.9 381.6 384.1 385.6 382.2 388.4 382 381.6 384.4 383.5 381.6 382.1 383.7 383.4 382.4 383.8 392.5 382.5 383 381.6 382.3 381.6 382.7 381.6 382.9 381.9 385.9 384.3 383 382.4 383.2 384.4 387.7 387.6 381.6 383.4 381.7 402 381.6 382.4 382.2 382.3 387.2 382 385.9 381.6 381.6 390.4 384 389.7 382.9 381.6 381.6 382.8 384 382 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.343e-06 0.0001877 0.001489 0.004347 0.004559 0.0002909 0.001022 0.004693 3.909e-05 0.001079 9.442e-05 0.003765 0.002268 0.000977 0.002044 0.0008521 0.0006403 0.0002342 0.000917 1.709e-06 0.001425 0.001813 0.003068 2.909e-05 0.006758 0.002761 0.001163 0.0001797 4.277e-06 0.001096 0.00131 0.001112 0.0001099 0.001355 0.0005271 0.001275 0.002371 0.0004281 0.001909 0.001518 0.001448 0.0009513 0.0001451 0.0001288 9.897e-05 0.0001286 0.0005663 0.0005456 0.0003836 0.001251 3.193e-05 0.0005222 0.001042 0.001424 0.002268 0.0005245 0.0002193 0.0001413 0.0006658 0.001054 0.003606 0.001453 0.0006876 0.0006593 0.002952 5.484e-06 0.003659 0.006018 0.001392 0.0001996 0.0009849 0.000573 0.001676 0.0001438 0.0001878 0.000332 0.0008589 0.00409 6.316e-05 0.001673 5.992e-05 7.172e-07 0.001781 0.0008678 0.002209 0.002442 0.001988 0.0003864 0.001939 0.003243 0.001385 0.006433 0.0005949 0.000301 0.003512 0.001067 0.00121 0.001366 0.002292 0.003594 
Uniformity values = 
0.9648 0.9632 0.9668 0.9675 0.9659 0.9555 0.9599 0.9655 0.9645 0.9654 0.9654 0.9661 0.9661 0.9654 0.9577 0.9609 0.9653 0.9649 0.9662 0.9601 0.9653 0.9644 0.9636 0.9571 0.9572 0.9618 0.9614 0.9674 0.9663 0.9631 0.9578 0.9622 0.9636 0.9637 0.9623 0.965 0.9643 0.952 0.9654 0.9664 0.9553 0.9604 0.9631 0.9581 0.9654 0.9655 0.9661 0.9653 0.9608 0.9618 0.9662 0.957 0.9655 0.9654 0.9659 0.9369 0.9512 0.9667 0.9665 0.9649 0.9654 0.9627 0.9655 0.9625 0.968 0.9644 0.9646 0.9643 0.9669 0.9759 0.9631 0.9504 0.9655 0.9625 0.9667 0.9565 0.9647 0.9632 0.9663 0.9533 0.9589 0.9636 0.9651 0.9662 0.9589 0.9594 0.9644 0.9635 0.9653 0.9653 0.9717 0.9654 0.9655 0.9662 0.9654 0.9629 0.9654 0.9675 0.9655 0.97 
Minimum rate values = 
40.18 5622 4.44e+04 1.293e+05 1.359e+05 8784 3.07e+04 1.399e+05 1169 3.222e+04 2822 1.122e+05 6.767e+04 2.918e+04 6.152e+04 2.558e+04 1.913e+04 7002 2.737e+04 51.35 4.257e+04 5.42e+04 9.172e+04 877.1 2.03e+05 8.27e+04 3.487e+04 5360 127.7 3.281e+04 3.945e+04 3.333e+04 3291 4.054e+04 1.58e+04 3.809e+04 7.086e+04 1.297e+04 5.701e+04 4.527e+04 4.37e+04 2.857e+04 4347 3879 2958 3843 1.691e+04 1.63e+04 1.152e+04 3.749e+04 953.5 1.574e+04 3.111e+04 4.254e+04 6.766e+04 1.615e+04 6652 4216 1.987e+04 3.149e+04 1.076e+05 4.353e+04 2.054e+04 1.976e+04 8.785e+04 164.1 1.092e+05 1.795e+05 4.151e+04 5899 2.949e+04 1.739e+04 5.006e+04 4311 5603 1.001e+04 2.568e+04 1.223e+05 1886 5.058e+04 1803 21.48 5.321e+04 2.59e+04 6.641e+04 7.336e+04 5.941e+04 1.157e+04 5.789e+04 9.679e+04 4.111e+04 1.916e+05 1.777e+04 8988 1.048e+05 3.195e+04 3.615e+04 4.071e+04 6.843e+04 1.067e+05 
Average rate values = 
2.833e+06 2.624e+06 2.649e+06 2.838e+06 2.747e+06 2.779e+06 2.539e+06 2.567e+06 2.645e+06 2.775e+06 2.555e+06 2.636e+06 2.638e+06 2.66e+06 2.59e+06 2.745e+06 2.651e+06 2.864e+06 2.634e+06 2.672e+06 2.657e+06 2.698e+06 2.713e+06 2.642e+06 2.588e+06 2.596e+06 2.744e+06 2.798e+06 2.853e+06 2.446e+06 2.571e+06 2.727e+06 2.536e+06 2.556e+06 2.701e+06 2.588e+06 2.706e+06 2.738e+06 2.707e+06 2.785e+06 2.691e+06 2.563e+06 3.224e+06 2.939e+06 2.537e+06 2.574e+06 2.859e+06 2.799e+06 2.551e+06 2.759e+06 2.68e+06 2.845e+06 2.826e+06 2.717e+06 2.608e+06 2.768e+06 2.801e+06 2.61e+06 2.723e+06 2.749e+06 2.503e+06 2.695e+06 2.743e+06 2.781e+06 2.638e+06 2.706e+06 2.636e+06 2.544e+06 2.673e+06 2.586e+06 2.526e+06 2.725e+06 2.582e+06 2.702e+06 2.626e+06 2.681e+06 2.733e+06 2.697e+06 2.637e+06 2.729e+06 2.713e+06 2.761e+06 2.577e+06 2.749e+06 2.725e+06 2.648e+06 2.529e+06 2.722e+06 2.782e+06 2.591e+06 2.745e+06 2.633e+06 2.702e+06 2.659e+06 2.45e+06 2.71e+06 2.92e+06 2.583e+06 2.683e+06 2.62e+06 
Average illumination values = 
384.3 382.8 381.8 382.6 381.9 385.5 383.8 381.6 383.3 381.6 381.6 382 381.8 381.7 386.3 383.4 381.6 382.7 381.6 384 381.6 382 384.3 384.9 384.8 383 383.2 383.9 381.6 382.8 384.6 384.8 382.3 382.6 383.7 381.7 382 389 381.6 382.6 387.6 383.6 382.5 387 381.6 381.6 382 381.6 383.4 383.5 381.6 385.6 383.2 381.6 382.3 395.2 387.3 381.7 381.6 381.8 381.6 382.7 381.6 383.6 381.8 382.4 382.6 382.4 385 383 383.2 387.6 381.6 383.4 381.7 387.6 382.2 383.3 381.6 386.4 384.5 383.2 381.7 381.6 390.4 384 382 384.3 381.6 381.6 382.2 381.6 381.6 381.6 381.6 382.6 381.6 383 381.6 383 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001163 0.001557 0.0003509 0.0003421 0.0002016 0.0006661 0.000311 0.0006628 8.953e-05 0.0009495 0.0003308 0.001025 0.002086 0.0008269 0.002744 0.000327 6.69e-05 0.0009952 0.001185 0.0006906 0.0008494 0.0005901 0.001838 0.001292 0.0001801 4.369e-06 0.0009906 0.001322 4.589e-05 0.001066 0.0009499 0.0001795 0.001172 0.00144 0.0008868 0.0009662 0.0004678 0.0006236 0.0001406 1.764e-06 2.077e-05 0.0001003 0.001118 0.0004044 0.0001445 0.001372 5.636e-05 0.001928 9.97e-05 0.001061 4.358e-05 0.0002218 0.0001564 0.0007191 1.579e-06 0.00426 0.001295 0.0007871 0.0003104 6.602e-05 8.112e-05 0.0004282 0.001301 0.0002166 0.0007905 0.0006692 0.0006119 0.0001522 0.0001109 0.0002144 0.003533 0.003028 0.001692 8.26e-05 6.632e-07 0.001455 0.0005317 0.0009343 0.002424 0.0003492 0.0004139 0.00162 0.002596 0.00662 0.0001593 0.0002767 0.0002932 0.00072 0.0007284 0.0005409 0.002302 0.004034 0.001767 8.479e-05 0.001723 0.0006216 0.0001294 7.387e-05 0.0008291 
Uniformity values = 
0.969 0.9638 0.9664 0.9674 0.9652 0.9652 0.9505 0.9519 0.9654 0.9623 0.9661 0.9648 0.9654 0.9655 0.9609 0.9645 0.968 0.9654 0.9654 0.9641 0.9655 0.9613 0.9654 0.9618 0.9614 0.9673 0.9663 0.9631 0.9655 0.9545 0.9631 0.9654 0.966 0.9655 0.9655 0.9668 0.9665 0.9578 0.9646 0.9631 0.9614 0.9639 0.9534 0.9655 0.9583 0.9595 0.9672 0.9643 0.9636 0.9653 0.9659 0.9369 0.9512 0.9667 0.9655 0.9539 0.9655 0.9623 0.9643 0.9664 0.9663 0.9655 0.9635 0.9671 0.9759 0.9631 0.9528 0.9644 0.9671 0.9661 0.9665 0.9654 0.9646 0.9635 0.9655 0.9634 0.9652 0.9662 0.9589 0.9594 0.9654 0.9595 0.9655 0.9651 0.9687 0.9655 0.9663 0.9641 0.9654 0.9654 0.9687 0.9655 0.9644 0.9616 0.9571 0.9571 0.9655 0.9645 0.9663 0.9622 
Minimum rate values = 
43.19 3481 4.644e+04 1.046e+04 1.023e+04 6025 2.021e+04 9425 1.98e+04 2684 2.835e+04 9892 3.061e+04 6.229e+04 2.482e+04 8.198e+04 9745 1999 2.973e+04 3.546e+04 2.063e+04 2.549e+04 1.763e+04 5.51e+04 3.875e+04 5373 130.5 2.966e+04 3.95e+04 1387 3.191e+04 2.838e+04 5362 3.501e+04 4.3e+04 2.646e+04 2.883e+04 1.409e+04 1.865e+04 4211 52.93 621.9 3037 3.338e+04 1.217e+04 4345 4.091e+04 1686 5.768e+04 2980 3.167e+04 1342 6727 4666 2.148e+04 47.75 1.27e+05 3.88e+04 2.354e+04 9267 1971 2424 1.282e+04 3.878e+04 6402 2.367e+04 2.026e+04 1.83e+04 4539 3311 6398 1.054e+05 9.045e+04 5.062e+04 2468 19.86 4.347e+04 1.587e+04 2.81e+04 7.28e+04 1.043e+04 1.245e+04 4.837e+04 7.75e+04 1.965e+05 4762 8262 8775 2.151e+04 2.176e+04 1.611e+04 6.873e+04 1.204e+05 5.298e+04 2556 5.19e+04 1.857e+04 3870 2206 2.485e+04 
Average rate values = 
2.457e+06 2.413e+06 2.461e+06 2.496e+06 2.567e+06 2.474e+06 2.488e+06 2.475e+06 2.541e+06 2.608e+06 2.358e+06 2.496e+06 2.515e+06 2.347e+06 2.547e+06 2.366e+06 2.529e+06 2.426e+06 2.454e+06 2.529e+06 2.346e+06 2.433e+06 2.451e+06 2.464e+06 2.537e+06 2.61e+06 2.555e+06 2.402e+06 2.43e+06 2.555e+06 2.405e+06 2.54e+06 2.421e+06 2.529e+06 2.465e+06 2.528e+06 2.594e+06 2.509e+06 2.381e+06 2.94e+06 2.512e+06 2.335e+06 2.515e+06 2.402e+06 2.564e+06 2.728e+06 2.495e+06 2.523e+06 2.579e+06 2.473e+06 2.419e+06 2.58e+06 2.615e+06 2.356e+06 2.493e+06 2.521e+06 2.467e+06 2.414e+06 2.479e+06 2.521e+06 2.554e+06 2.428e+06 2.347e+06 2.456e+06 2.368e+06 2.305e+06 2.433e+06 2.42e+06 2.433e+06 2.512e+06 2.501e+06 2.556e+06 2.463e+06 2.5e+06 2.568e+06 2.525e+06 2.398e+06 2.563e+06 2.548e+06 2.399e+06 2.501e+06 2.457e+06 2.606e+06 2.505e+06 2.499e+06 2.406e+06 2.447e+06 2.525e+06 2.377e+06 2.675e+06 2.407e+06 2.5e+06 2.34e+06 2.591e+06 2.648e+06 2.414e+06 2.351e+06 2.564e+06 2.46e+06 2.537e+06 
Average illumination values = 
382.6 382.6 381.9 382.1 381.7 381.7 387.6 389 381.6 382.8 382 382.5 381.7 381.6 383.4 382.6 383.2 381.9 381.6 382.1 381.6 383.2 381.6 383 383.2 383.4 381.6 382.8 381.6 392.9 382.5 381.6 382.2 381.6 381.6 385.9 382.3 385.5 381.9 382.5 385.7 382.2 388.4 381.6 384.4 383.9 382.3 382 383.7 381.6 382.3 395.2 387.3 381.7 381.6 388.2 381.6 382.8 382 381.9 385.3 381.6 382.7 381.6 383 383.2 386.6 382.5 381.6 382 381.7 382.1 382.2 382.3 381.6 384.1 381.7 381.6 390.4 384 381.6 385.9 381.6 381.7 381.7 381.6 381.6 382.2 381.6 381.6 382.6 381.6 382.7 386.6 385.6 384.9 381.6 381.9 381.6 383.5 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.46e-06 0.000104 0.0001352 0.001825 0.001511 0.007649 0.002138 3.61e-05 0.0001467 0.001024 0.0002795 0.0012 0.001846 0.0008042 0.002319 0.0003709 0 0.000258 0.001771 0.003072 2.906e-05 0.000916 8.169e-05 9.035e-05 1.629e-06 0.001137 0.0008724 4.567e-05 0.001012 0.0009474 9.454e-05 0.002374 0.0004345 0.0001531 0.002922 0.001393 0.00129 0.0001685 0.0001022 0.0001385 0.0006248 0.0003775 0.0001449 0.0008043 5.468e-05 0.0004092 0.00143 4.091e-05 1.916e-05 9.037e-05 0.0008479 7.493e-05 0.001663 0.0002595 0.001637 0.0002872 6.524e-05 8.346e-05 0.002602 0.001602 3.334e-05 7.511e-05 0.0006361 0.0001074 5.842e-05 0.0002783 0.001102 0.002377 0.0003409 6.248e-05 6.638e-07 0.0004068 0.0004157 0.001074 0.0002215 0.0002858 0.0001427 0.002644 0.001153 0.0005234 0.002165 0.00191 0.0008984 0.0003669 0.0005635 0.00126 0.001498 0.001375 2.514e-05 0.001022 1.547e-06 8.88e-05 0.0002815 1.444e-06 0.0004393 0.00043 0.0009314 0.001448 0.00031 0.0008494 
Uniformity values = 
0.969 0.9663 0.9664 0.9662 0.9631 0.9652 0.9655 0.9654 0.9764 0.9654 0.9665 0.9654 0.9655 0.9609 0.9645 0.9662 0.9655 0.9653 0.9643 0.9682 0.957 0.9645 0.9494 0.964 0.9663 0.9631 0.9655 0.9553 0.9655 0.9587 0.965 0.9655 0.952 0.9637 0.9659 0.9654 0.9655 0.9591 0.9654 0.9655 0.9655 0.9583 0.9595 0.9662 0.9669 0.9655 0.9654 0.9647 0.9483 0.9655 0.9665 0.9649 0.9654 0.9627 0.9655 0.9664 0.9653 0.9646 0.9643 0.9663 0.96 0.9655 0.9655 0.9671 0.9667 0.9565 0.9663 0.9663 0.9635 0.9655 0.9634 0.9654 0.9662 0.9608 0.9633 0.9655 0.9653 0.9655 0.9677 0.9643 0.9655 0.9658 0.9654 0.9654 0.9657 0.9649 0.9671 0.9725 0.9655 0.9586 0.9637 0.9562 0.9662 0.9647 0.9654 0.9655 0.9624 0.9663 0.9651 0.9662 
Minimum rate values = 
43.49 3106 4036 5.445e+04 4.522e+04 2.277e+05 6.384e+04 1079 4335 3.059e+04 8342 3.585e+04 5.51e+04 2.414e+04 6.929e+04 1.107e+04 0 7711 5.295e+04 9.141e+04 876 2.739e+04 2482 2704 48.65 3.405e+04 2.606e+04 1379 3.024e+04 2.85e+04 2827 7.087e+04 1.317e+04 4584 8.716e+04 4.159e+04 3.854e+04 5068 3053 4140 1.867e+04 1.136e+04 4356 2.401e+04 1632 1.223e+04 4.272e+04 1224 583 2701 2.53e+04 2241 4.967e+04 7776 4.887e+04 8573 1950 2497 7.775e+04 4.779e+04 1002 2245 1.901e+04 3204 1744 8393 3.289e+04 7.09e+04 1.021e+04 1867 19.88 1.216e+04 1.241e+04 3.225e+04 6633 8541 4264 7.891e+04 3.435e+04 1.566e+04 6.462e+04 5.7e+04 2.684e+04 1.096e+04 1.683e+04 3.765e+04 4.466e+04 4.076e+04 751.5 3.074e+04 46.3 2679 8406 43.18 1.313e+04 1.285e+04 2.791e+04 4.321e+04 9267 2.535e+04 
Average rate values = 
2.303e+06 2.32e+06 2.409e+06 2.38e+06 2.48e+06 2.325e+06 2.229e+06 2.231e+06 2.53e+06 2.289e+06 2.392e+06 2.238e+06 2.277e+06 2.382e+06 2.388e+06 2.3e+06 2.229e+06 2.338e+06 2.314e+06 2.286e+06 2.303e+06 2.323e+06 2.209e+06 2.448e+06 2.366e+06 2.13e+06 2.19e+06 2.384e+06 2.23e+06 2.318e+06 2.256e+06 2.358e+06 2.403e+06 2.397e+06 2.332e+06 2.203e+06 2.34e+06 2.591e+06 2.2e+06 2.129e+06 2.23e+06 2.425e+06 2.558e+06 2.324e+06 2.329e+06 2.492e+06 2.391e+06 2.195e+06 2.296e+06 2.279e+06 2.349e+06 2.392e+06 2.188e+06 2.311e+06 2.326e+06 2.387e+06 2.37e+06 2.321e+06 2.163e+06 2.307e+06 2.278e+06 2.305e+06 2.195e+06 2.193e+06 2.237e+06 2.306e+06 2.391e+06 2.255e+06 2.34e+06 2.41e+06 2.364e+06 2.25e+06 2.299e+06 2.343e+06 2.092e+06 2.373e+06 2.369e+06 2.207e+06 2.402e+06 2.293e+06 2.359e+06 2.375e+06 2.26e+06 2.496e+06 2.212e+06 2.339e+06 2.195e+06 2.385e+06 2.358e+06 2.249e+06 2.342e+06 2.457e+06 2.236e+06 2.331e+06 2.258e+06 2.276e+06 2.3e+06 2.217e+06 2.358e+06 2.333e+06 
Average illumination values = 
382.6 381.6 381.9 381.6 382.5 381.7 381.6 381.6 383.4 381.6 381.6 381.6 381.6 383.4 382.6 381.6 381.9 381.6 382 381.7 384.9 381.9 389.5 382.1 381.6 382.8 381.6 392.6 381.6 384.2 381.7 381.6 389 382.2 382.3 381.6 381.6 384.1 381.6 381.6 381.6 384.4 383.9 381.6 381.7 383.2 381.6 382.7 390.5 381.6 381.6 381.8 381.6 382.7 381.6 381.9 382.1 382.6 382.4 383.2 384.4 381.6 381.6 381.6 381.7 387.6 381.6 381.6 382.3 381.6 384.1 381.6 381.6 389.6 382.4 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 382.4 381.8 381.6 382.3 381.6 384.3 382.6 387.3 381.6 381.9 381.6 381.6 382.8 381.6 383.7 382.1 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.45e-06 0.0001075 0.00037 0.004209 0.0001346 0 0.0001575 0.0005947 9.867e-05 0.001995 0.001198 0.0002727 4.62e-06 0.0004554 0.0003613 0 0.0008252 0.001928 0.0001772 0.000157 0.001246 0.001453 7.014e-06 0.0005584 0.0001411 5.782e-05 0.000112 0.000969 9.429e-05 0.001235 0.0004375 0.000165 0.001814 0.000763 0.0001732 1.749e-06 0.00137 0.0004241 0.0005321 0.0002245 0.000765 1.226e-05 4.54e-05 0.001433 4.273e-05 1.655e-05 8.069e-05 0.000634 1.576e-06 0.001775 0.0007577 0.0006441 0.0002306 5.432e-06 0.001206 6.983e-06 0.0001457 0.0006956 0.0002177 0.0001104 1.238e-05 0.0006059 0.001211 3.301e-05 0.001455 5.16e-05 7.696e-05 0.0002592 0.002288 1.992e-05 6.358e-05 0.0004147 0.00121 0.0009911 0.0005278 0.0003011 0.000291 0.0006514 0.0006581 0.002115 0.000808 0.0008643 0.0007318 0.001588 0.000337 0.0001235 0.0002577 0.0002115 1.35e-05 0.000358 0.00094 0.0003695 0.0002297 0.0008855 2.982e-05 6.729e-05 0.0007926 0.002003 5.449e-05 8.316e-07 
Uniformity values = 
0.9678 0.9663 0.9671 0.9661 0.9652 0.9571 0.9519 0.9654 0.9654 0.9691 0.9661 0.9655 0.9655 0.9655 0.9662 0.9663 0.9653 0.9644 0.9694 0.9643 0.9645 0.9614 0.9674 0.9579 0.9649 0.9636 0.9639 0.9655 0.966 0.9655 0.952 0.9637 0.9659 0.9645 0.9655 0.9553 0.9639 0.9661 0.9654 0.9608 0.9658 0.9643 0.9661 0.9654 0.9647 0.9603 0.9655 0.9654 0.9659 0.9655 0.9655 0.9621 0.968 0.9655 0.9665 0.9671 0.9656 0.9655 0.9655 0.9671 0.9667 0.9647 0.9662 0.9663 0.9646 0.9655 0.9669 0.9654 0.968 0.9594 0.9655 0.9655 0.9655 0.9677 0.9643 0.9655 0.9656 0.9655 0.9654 0.9655 0.9782 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9627 0.9654 0.9655 0.9624 0.9663 0.967 0.9651 0.9655 0.9655 0.964 0.9537 0.9718 0.9663 
Minimum rate values = 
43.23 3209 1.104e+04 1.254e+05 4024 0 4774 1.777e+04 2949 5.934e+04 3.574e+04 8148 138.1 1.361e+04 1.079e+04 0 2.466e+04 5.763e+04 5274 4698 3.725e+04 4.358e+04 209.2 1.681e+04 4219 1731 3352 2.895e+04 2816 3.69e+04 1.326e+04 4938 5.415e+04 2.282e+04 5175 52.83 4.097e+04 1.266e+04 1.59e+04 6741 2.285e+04 366.8 1356 4.28e+04 1278 497.1 2412 1.894e+04 47.09 5.301e+04 2.264e+04 1.931e+04 6872 162.4 3.597e+04 208.3 4354 2.078e+04 6506 3293 369.6 1.812e+04 3.614e+04 985.6 4.349e+04 1542 2296 7745 6.811e+04 599.2 1900 1.239e+04 3.614e+04 2.954e+04 1.579e+04 8998 8694 1.946e+04 1.966e+04 6.315e+04 2.382e+04 2.577e+04 2.182e+04 4.741e+04 1.007e+04 3695 7695 6338 403.4 1.07e+04 2.817e+04 1.103e+04 6855 2.646e+04 891.2 2011 2.371e+04 6.052e+04 1618 24.83 
Average rate values = 
2.155e+06 2.176e+06 2.256e+06 2.235e+06 2.228e+06 2.029e+06 2.133e+06 2.328e+06 2.051e+06 2.275e+06 2.077e+06 2.184e+06 2.113e+06 2.178e+06 2.152e+06 2.094e+06 2.195e+06 2.196e+06 2.142e+06 2.171e+06 2.163e+06 2.097e+06 2.284e+06 2.198e+06 2.093e+06 2.387e+06 2.079e+06 2.188e+06 2.108e+06 2.219e+06 2.266e+06 2.3e+06 2.197e+06 2.099e+06 2.153e+06 2.132e+06 2.165e+06 2.225e+06 2.316e+06 2.055e+06 2.217e+06 2.217e+06 2.288e+06 2.188e+06 2.08e+06 2.291e+06 2.14e+06 2.247e+06 2.156e+06 2.138e+06 2.082e+06 2.296e+06 2.138e+06 2.224e+06 2.119e+06 2.165e+06 2.053e+06 2.168e+06 2.094e+06 2.061e+06 2.107e+06 2.19e+06 2.241e+06 2.142e+06 2.215e+06 2.212e+06 2.104e+06 2.136e+06 2.085e+06 2.111e+06 2.186e+06 2.167e+06 2.104e+06 2.239e+06 2.161e+06 2.193e+06 2.208e+06 2.183e+06 2.339e+06 2.121e+06 2.172e+06 2.203e+06 2.318e+06 2.125e+06 2e+06 2.234e+06 2.18e+06 2.099e+06 2.233e+06 2.14e+06 2.152e+06 2.074e+06 2.211e+06 2.086e+06 2.189e+06 2.209e+06 2.206e+06 2.174e+06 2.239e+06 2.092e+06 
Average illumination values = 
381.7 381.6 381.6 381.8 381.7 384.9 389 381.6 381.6 382.7 381.8 381.6 381.6 381.6 381.6 381.6 381.6 382 381.8 382 381.9 383.2 383.9 384.6 381.8 384.3 382.2 381.6 382.2 381.6 389 382.3 382.3 381.9 381.6 385.6 382.2 382 381.6 383.4 381.9 382 382.7 381.6 382.7 385.6 381.6 381.6 382.1 381.6 381.6 382.9 381.8 381.6 381.6 381.6 382.2 381.6 381.6 381.6 381.7 384.3 381.6 381.6 381.9 381.6 382.5 381.6 381.8 384 381.6 381.6 381.6 382.1 382 381.6 381.6 381.6 381.6 381.6 382.3 381.6 381.6 381.6 381.6 381.9 381.6 382.7 381.6 381.6 382.8 381.6 382.9 382.6 381.6 381.6 382.7 391.6 384.6 381.6 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.486e-06 0.0001119 0.0002623 0.0003447 0.0001641 0.0007586 3.604e-05 9.453e-05 0.0004571 0.0002695 0.001013 0.001248 0.000424 0.0002514 0 0.0001789 0.00183 0.00108 0.0004983 0.002002 7.231e-05 1.547e-06 0.00069 0.0009815 2.961e-05 0.0006933 0.0002058 0.001197 0.0003717 0.0001524 0.0008283 0.0008009 0.0001473 1.769e-06 0.001946 0.0002583 0.000312 0.0001471 1.699e-06 2.237e-05 3.719e-05 0.0005697 3.149e-05 5.087e-05 6.267e-05 1.708e-06 0.00214 0.0007503 0.0003044 0.0002105 5.243e-06 0.0003532 0.0009273 3.312e-05 7.853e-05 0.000582 0.0001777 1.662e-06 0.0008311 0.002328 0.0002588 5.033e-05 9.04e-07 0.0002048 0.002016 0.000124 0.0001549 0.0001346 0.001645 0.002716 0.0001533 0.0002971 0.0009058 0.0005546 0.000488 0.001141 0.000938 0.001075 0.0002612 0.000347 0.0001249 0.0002779 1.435e-06 0.0003951 0.0002678 0.0001189 0.001306 0.0002425 0.0001331 0.0004022 3.517e-05 0.0001706 0.0001811 9.368e-07 0.0001513 0.0003559 0.0006683 7.634e-05 0.0041 0.0002842 
Uniformity values = 
0.9678 0.9663 0.9671 0.9659 0.9652 0.9655 0.9654 0.9764 0.9654 0.9661 0.9654 0.9655 0.9653 0.9649 0.9655 0.9653 0.9653 0.9653 0.9654 0.9618 0.9651 0.9663 0.9648 0.9655 0.971 0.9637 0.9641 0.9655 0.9655 0.9654 0.9659 0.9645 0.9655 0.9634 0.9655 0.9661 0.9654 0.9595 0.9662 0.9646 0.9691 0.9663 0.9434 0.9655 0.9665 0.9649 0.9654 0.9655 0.9633 0.968 0.9594 0.9646 0.9663 0.9606 0.9655 0.9655 0.9671 0.9613 0.9663 0.9663 0.9635 0.9655 0.9665 0.9654 0.968 0.9633 0.9655 0.9655 0.9654 0.9687 0.9655 0.9663 0.9654 0.9655 0.9654 0.9649 0.9671 0.9671 0.9655 0.9655 0.9645 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9698 0.9661 0.9655 0.9665 0.9711 0.9642 0.9663 0.9509 0.9646 0.9654 0.9663 0.9655 0.9643 
Minimum rate values = 
44.3 3341 7824 1.03e+04 4904 2.266e+04 1077 2793 1.366e+04 8048 3.027e+04 3.728e+04 1.267e+04 7518 0 5347 5.465e+04 3.225e+04 1.489e+04 5.999e+04 2162 46.21 2.063e+04 2.932e+04 880 2.075e+04 6160 3.574e+04 1.111e+04 4555 2.473e+04 2.395e+04 4403 52.98 5.809e+04 7714 9325 4423 50.73 669.1 1107 1.701e+04 963.1 1520 1871 51.07 6.388e+04 2.242e+04 9118 6273 157.7 1.056e+04 2.768e+04 994.8 2347 1.739e+04 5300 49.9 2.481e+04 6.943e+04 7749 1504 26.99 6120 6.004e+04 3715 4630 4023 4.912e+04 8.078e+04 4581 8871 2.706e+04 1.657e+04 1.458e+04 3.41e+04 2.797e+04 3.205e+04 7805 1.037e+04 3737 8298 42.89 1.181e+04 8001 3554 3.897e+04 7215 3976 1.202e+04 1050 5069 5420 27.97 4589 1.064e+04 1.997e+04 2279 1.223e+05 8503 
Average rate values = 
2.051e+06 2.055e+06 2.117e+06 2.096e+06 2.061e+06 1.989e+06 1.97e+06 2.267e+06 1.917e+06 2.065e+06 2.017e+06 1.977e+06 2.057e+06 2.114e+06 1.981e+06 2.072e+06 2.062e+06 2.001e+06 2.062e+06 2.021e+06 2.077e+06 2.112e+06 1.879e+06 1.948e+06 2e+06 1.935e+06 2.042e+06 2.107e+06 2.024e+06 2.111e+06 2.063e+06 1.936e+06 2.037e+06 1.988e+06 2.039e+06 2.19e+06 2.082e+06 2.285e+06 2.069e+06 2.166e+06 2.084e+06 2.013e+06 2.1e+06 2.003e+06 2.072e+06 2.047e+06 2.035e+06 1.953e+06 2.14e+06 2.049e+06 2.058e+06 1.939e+06 2.057e+06 2.009e+06 2.035e+06 1.879e+06 1.944e+06 2.021e+06 2.082e+06 2.023e+06 2.071e+06 2.107e+06 2.035e+06 2.014e+06 2.015e+06 1.887e+06 2.081e+06 2.076e+06 2.014e+06 2.05e+06 2e+06 2.019e+06 1.869e+06 2.091e+06 2.149e+06 2.036e+06 1.971e+06 2.175e+06 2.001e+06 1.883e+06 2.103e+06 1.972e+06 2.056e+06 1.997e+06 2.054e+06 1.997e+06 2.056e+06 2.068e+06 2.06e+06 2.124e+06 1.981e+06 2.096e+06 2.041e+06 1.894e+06 2.119e+06 2.073e+06 2.006e+06 2.1e+06 1.908e+06 2.089e+06 
Average illumination values = 
381.7 381.6 381.6 381.9 381.7 381.6 381.6 383.4 381.6 381.8 381.7 381.6 381.6 382.7 381.9 381.6 381.6 381.6 381.6 383 381.7 381.6 381.8 381.6 382.5 382.6 383 381.6 381.6 381.6 382.3 381.9 381.6 382.4 381.6 382 381.6 383.9 381.6 382.6 381.7 381.6 392.5 381.6 381.6 381.8 381.6 381.6 382.4 381.8 384 382.4 383.2 384.2 381.6 381.6 381.6 384.3 381.6 381.6 382.3 381.6 382 381.6 381.8 382.4 381.6 381.6 381.6 381.7 381.6 381.6 381.6 381.6 382.3 381.8 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.6 382.9 381.8 381.6 381.6 384.6 387.6 381.6 387.6 385.7 381.6 382.1 381.6 382 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.488e-06 0.0001124 4.92e-05 0.0003761 0.0006179 8.845e-05 2.372e-05 8.676e-05 0.002153 0.001243 0.0002601 0.0001465 8.516e-05 3.058e-05 7.031e-05 0.001827 0.0001933 4.363e-05 0.0005254 9.659e-05 1.52e-06 0.0001619 6.553e-05 0.0001027 7.728e-05 0.0001078 0.00177 0.0001704 0.0006289 0.001244 0.0001573 1.761e-06 0.001475 0.0002589 0.0003131 5.898e-05 1.803e-06 0.0009192 0.0001035 4.646e-05 1.629e-05 4.818e-05 1.582e-05 0.00415 9.159e-05 6.752e-05 0.0005794 5.863e-06 0.0003991 0.00138 3.354e-05 7.903e-05 0.0002489 0.0002254 1.502e-06 0.0006059 3.145e-05 5.366e-05 6.002e-05 0.0003886 0.0003948 0.001028 5.05e-05 0.0003549 0.00128 0.001343 0.0001673 0.000298 0.0009138 0.0004512 0.0002655 0.0007647 0.0009647 2.64e-06 0.0001133 1.313e-06 7.026e-05 0.000384 1.257e-05 0.0004009 0.0009616 0.0002913 0.0002686 0.0001423 0.000395 3.522e-05 0.0001774 5.652e-05 8.272e-07 9.409e-05 0.0002537 0.0001923 8.51e-05 0.0006994 9.406e-06 2.544e-05 4.355e-05 0.0001061 0.0003759 0.0004881 
Uniformity values = 
0.9665 0.9673 0.9675 0.9652 0.9652 0.9655 0.9654 0.9654 0.9665 0.9654 0.9655 0.9655 0.9649 0.9662 0.9654 0.9644 0.9653 0.9654 0.9645 0.9651 0.9663 0.9649 0.9639 0.9639 0.9655 0.965 0.9655 0.9668 0.9666 0.9653 0.9655 0.9553 0.9654 0.9661 0.9654 0.9619 0.9662 0.9646 0.9654 0.9659 0.9606 0.9655 0.9655 0.9654 0.9627 0.9655 0.9671 0.9655 0.9663 0.9671 0.9606 0.9655 0.9655 0.9655 0.9565 0.9663 0.9663 0.9602 0.9666 0.9654 0.9662 0.9594 0.9654 0.9655 0.9655 0.9677 0.9655 0.9663 0.9654 0.9655 0.9657 0.966 0.9671 0.9671 0.9586 0.9637 0.9662 0.9628 0.9654 0.9655 0.9624 0.9665 0.9698 0.9661 0.9654 0.9665 0.9711 0.9718 0.9663 0.9646 0.9669 0.9655 0.9653 0.9601 0.9643 0.9654 0.9652 0.9655 0.9637 0.9655 
Minimum rate values = 
44.41 3354 1467 1.124e+04 1.847e+04 2643 709 2593 6.419e+04 3.712e+04 7773 4379 2546 913.3 2101 5.46e+04 5778 1304 1.571e+04 2888 45.39 4840 1962 3073 2309 3223 5.284e+04 5085 1.877e+04 3.716e+04 4700 53.18 4.406e+04 7731 9356 1769 53.86 2.748e+04 3094 1388 489.2 1440 472.7 1.238e+05 2745 2018 1.728e+04 175.2 1.191e+04 4.115e+04 1008 2362 7438 6734 45.32 1.809e+04 939.2 1612 1791 1.161e+04 1.179e+04 3.09e+04 1509 1.061e+04 3.824e+04 4.003e+04 5000 8899 2.73e+04 1.348e+04 7933 2.283e+04 2.877e+04 78.77 3411 39.3 2098 1.151e+04 375.7 1.198e+04 2.882e+04 8695 7991 4250 1.18e+04 1052 5269 1678 24.7 2815 7569 5746 2544 2.101e+04 281.4 760.2 1302 3171 1.125e+04 1.459e+04 
Average rate values = 
1.943e+06 1.948e+06 2.029e+06 2.04e+06 1.975e+06 1.856e+06 1.992e+06 1.903e+06 2.04e+06 1.832e+06 1.905e+06 1.909e+06 2.05e+06 1.91e+06 1.944e+06 1.953e+06 1.892e+06 1.948e+06 1.913e+06 1.974e+06 1.955e+06 1.801e+06 1.852e+06 1.846e+06 1.92e+06 1.865e+06 1.971e+06 1.994e+06 1.906e+06 1.866e+06 1.949e+06 1.905e+06 1.928e+06 2.075e+06 1.973e+06 2.064e+06 1.986e+06 1.893e+06 1.96e+06 1.86e+06 2.026e+06 1.846e+06 1.946e+06 1.845e+06 1.944e+06 2.03e+06 1.901e+06 1.959e+06 1.827e+06 1.938e+06 1.907e+06 1.93e+06 1.821e+06 1.852e+06 1.936e+06 1.999e+06 1.918e+06 2.013e+06 1.96e+06 1.865e+06 1.911e+06 1.931e+06 1.976e+06 1.942e+06 1.846e+06 1.965e+06 1.921e+06 1.913e+06 1.771e+06 2.051e+06 1.847e+06 1.947e+06 1.948e+06 2.002e+06 1.893e+06 2.015e+06 1.955e+06 1.907e+06 1.975e+06 1.861e+06 1.938e+06 1.922e+06 1.964e+06 1.878e+06 1.992e+06 1.874e+06 1.927e+06 2.014e+06 1.871e+06 2.005e+06 1.877e+06 1.98e+06 1.883e+06 1.927e+06 1.964e+06 1.97e+06 1.822e+06 1.923e+06 1.955e+06 1.87e+06 
Average illumination values = 
381.6 381.6 382.6 381.7 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382.7 381.6 381.6 382 381.6 381.6 381.9 381.7 381.6 381.8 382.2 382.2 381.6 381.7 381.6 385.9 382.3 381.6 381.6 385.6 381.6 382 381.6 383 381.6 382.6 381.6 382.3 385.5 381.6 381.6 381.6 382.7 381.6 381.6 381.6 381.6 381.6 384.2 381.6 381.6 381.6 387.6 381.6 381.6 383.6 381.8 381.6 381.6 384 381.6 381.6 381.6 382.1 381.6 381.6 381.6 381.6 381.6 381.8 381.6 381.6 384.3 382.6 381.6 382.6 381.6 381.6 382.8 381.6 382.9 381.8 381.6 381.6 384.6 384.6 381.6 382.1 381.7 381.6 381.6 384 382 381.6 381.7 381.6 382.3 381.6 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.457e-06 0.0001134 6.713e-05 0.0001433 0 0.0001709 0.0001245 0.0003192 0.0002337 0.0002722 4.838e-06 9.873e-05 8.035e-05 1.44e-06 0.0004001 0.0001743 0.0001446 0.0003736 0.0001001 1.515e-06 0.0001692 1.876e-05 0.0007907 6.198e-05 0.0007734 0.0004096 0.000165 0.0005017 0.0005014 0.0001517 2.248e-05 8.093e-05 0.0002199 0.0001473 1.73e-06 2.417e-05 8.774e-05 1.233e-05 4.086e-05 8.661e-06 2.712e-05 0.001423 0.000774 0.000169 6.691e-05 9.375e-05 1.094e-05 9.101e-05 8.432e-05 0.0004176 0.0001745 1.479e-06 0.0005122 3.158e-05 5.376e-05 8.247e-07 0.0003516 0.0004422 2.184e-05 3.926e-05 8.946e-05 0.0009591 0.0003088 0.0001821 0.0003317 0.0003413 0.0002412 0.001154 0.0007655 0.0001021 0.0001038 1.395e-06 7.028e-05 0.0003804 1.374e-05 0.0004424 0.0001222 0.0001437 0.0007007 3.16e-05 7.433e-05 0.0003142 0.0001357 9.494e-07 0.0001519 0.000337 0.0007271 6.876e-05 0.000766 9.613e-06 2.599e-05 3.994e-05 0.0001055 0.0002179 0.0003859 0.0005004 0.0008824 8.012e-05 0.0001706 0.000102 
Uniformity values = 
0.9665 0.9673 0.9674 0.9631 0.9652 0.9645 0.9654 0.9654 0.9661 0.9655 0.9655 0.9656 0.9662 0.9654 0.9643 0.9682 0.9654 0.9645 0.9651 0.9663 0.9649 0.9645 0.9655 0.9655 0.9655 0.9655 0.9654 0.9659 0.9655 0.959 0.9654 0.9661 0.9654 0.964 0.9662 0.9646 0.9654 0.9647 0.9653 0.9667 0.9655 0.9654 0.9655 0.9675 0.9654 0.9646 0.9635 0.9656 0.9655 0.9655 0.9671 0.9662 0.9663 0.9663 0.9602 0.9666 0.9654 0.9661 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9656 0.9655 0.9654 0.9655 0.9671 0.9671 0.9611 0.9654 0.9662 0.9654 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9509 0.9676 0.9654 0.9649 0.9655 0.9643 0.9654 0.9652 0.9655 0.9654 0.9655 0.9655 0.9655 0.9655 0.9646 0.9654 
Minimum rate values = 
43.51 3383 2002 4292 0 5111 3721 9539 6978 8134 144.6 2950 2399 43.05 1.197e+04 5193 4322 1.117e+04 2993 45.25 5059 561.3 2.362e+04 1852 2.311e+04 1.224e+04 4931 1.498e+04 1.498e+04 4563 671.8 2417 6573 4408 51.67 722.9 2622 368.7 1221 258.5 810.4 4.251e+04 2.312e+04 5041 2000 2804 327.7 2719 2520 1.248e+04 5205 44.17 1.529e+04 943.1 1615 24.62 1.051e+04 1.32e+04 656.9 1173 2674 2.866e+04 9229 5443 9911 1.02e+04 7210 3.446e+04 2.283e+04 3045 3117 41.7 2099 1.137e+04 410.5 1.322e+04 3651 4289 2.089e+04 944.3 2221 9364 4060 28.35 4608 1.005e+04 2.172e+04 2056 2.288e+04 287.6 776.7 1194 3154 6514 1.153e+04 1.495e+04 2.636e+04 2394 5102 3049 
Average rate values = 
1.813e+06 1.852e+06 1.967e+06 1.984e+06 1.706e+06 1.804e+06 1.909e+06 1.714e+06 1.871e+06 1.848e+06 1.752e+06 1.908e+06 1.824e+06 1.811e+06 1.847e+06 1.801e+06 1.845e+06 1.816e+06 1.897e+06 1.854e+06 1.701e+06 1.799e+06 1.747e+06 1.811e+06 1.836e+06 1.861e+06 1.905e+06 1.86e+06 1.773e+06 1.992e+06 1.745e+06 1.889e+06 1.862e+06 1.965e+06 1.873e+06 1.789e+06 1.843e+06 1.752e+06 1.834e+06 1.79e+06 1.796e+06 1.839e+06 1.74e+06 1.927e+06 1.845e+06 1.849e+06 1.751e+06 1.841e+06 1.867e+06 1.676e+06 1.736e+06 1.819e+06 1.875e+06 1.823e+06 1.912e+06 1.872e+06 1.792e+06 1.848e+06 1.766e+06 1.869e+06 1.878e+06 1.818e+06 1.796e+06 1.858e+06 1.831e+06 1.865e+06 1.969e+06 1.833e+06 1.809e+06 1.971e+06 1.792e+06 1.871e+06 1.855e+06 1.817e+06 1.894e+06 1.837e+06 1.778e+06 1.857e+06 1.827e+06 1.875e+06 1.845e+06 1.81e+06 1.852e+06 1.704e+06 1.907e+06 1.817e+06 1.775e+06 1.861e+06 1.814e+06 1.881e+06 1.882e+06 1.741e+06 1.824e+06 1.798e+06 1.776e+06 1.894e+06 1.705e+06 1.755e+06 1.77e+06 1.7e+06 
Average illumination values = 
381.6 381.6 382.1 382.5 381.7 383.3 381.6 381.6 381.8 381.6 381.6 382.2 381.6 381.6 382 381.7 381.6 381.9 381.7 381.6 381.8 383.9 381.6 381.6 381.6 381.6 381.6 382.3 381.6 384.1 381.6 382 381.6 382.1 381.6 382.6 381.6 382.7 381.6 381.7 381.6 381.6 381.6 381.7 381.6 382.6 382.4 382.2 381.6 381.6 381.6 381.6 381.6 381.6 383.6 381.8 381.6 381.7 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.3 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 387.6 381.6 381.6 382.7 381.6 382 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.511e-06 0.0001348 7.001e-05 0.0001352 0 3.692e-05 9.219e-05 0.0009615 0.00126 0.0001177 0.0002515 0.0002299 0 0.001328 0.0006064 3.12e-05 0.000213 1.866e-05 1.523e-06 0.0001491 1.603e-05 0.001106 0.0002182 0.00135 0.00019 0.000164 0.001266 0.0001487 1.769e-06 0.0001143 0.000559 0.0002191 2.212e-05 1.795e-05 3.75e-05 4.703e-05 1.655e-05 8.805e-06 1.891e-05 7.161e-05 0.0008602 0.000202 0 0.001237 7.396e-06 3.578e-05 8.338e-05 0.0001021 1.219e-05 0.0002165 0.001841 0.0002198 5.313e-05 0.0003778 0.0003906 1.974e-05 4.263e-05 7.985e-05 0.0005434 0.0001424 0.0003555 0.0002599 0.0004891 0.0002533 0.0007978 1.57e-06 2.92e-05 2.581e-05 4.687e-05 0.000148 1.137e-05 0.0002434 0.0009404 1.569e-05 0.0003126 3.468e-05 7.999e-05 0.0001866 0.0001456 9.452e-07 2.885e-05 0.0002638 0.00026 9.646e-05 0.0002937 9.635e-06 0.0001359 5.621e-05 9.176e-05 6.398e-05 0.0004482 0.0009672 5.284e-05 0.0001622 0.0001037 5.798e-05 0.001194 7.612e-06 0.000304 7.967e-05 
Uniformity values = 
0.9663 0.9668 0.9663 0.9652 0.9601 0.9654 0.9623 0.9661 0.9654 0.9655 0.9653 0.9663 0.9663 0.9653 0.9655 0.9643 0.9645 0.9651 0.9663 0.9649 0.9636 0.9655 0.9655 0.9655 0.9651 0.9654 0.9653 0.9655 0.9654 0.9655 0.9655 0.9608 0.9662 0.9671 0.9661 0.9659 0.9653 0.9667 0.9655 0.9654 0.9655 0.9671 0.9655 0.9665 0.9671 0.963 0.9655 0.9655 0.9667 0.9663 0.9663 0.9646 0.9655 0.9652 0.9664 0.9594 0.9655 0.9653 0.9653 0.9654 0.9655 0.9654 0.9655 0.9654 0.9709 0.9671 0.9655 0.9655 0.9645 0.9661 0.9654 0.9655 0.9655 0.9665 0.9674 0.9655 0.9655 0.9681 0.9642 0.9663 0.9646 0.9669 0.9655 0.9655 0.9643 0.9654 0.9625 0.9669 0.9637 0.9655 0.9631 0.9655 0.9654 0.9654 0.9654 0.9655 0.9654 0.9655 0.9654 0.9654 
Minimum rate values = 
45.12 4022 2091 4043 0 1104 2764 2.87e+04 3.765e+04 3518 7517 6864 0 3.966e+04 1.812e+04 933.6 6371 557.9 45.47 4460 479.9 3.303e+04 6521 4.031e+04 5679 4900 3.782e+04 4442 52.88 3416 1.67e+04 6581 660.6 535.6 1120 1405 494.8 262.8 565.1 2140 2.57e+04 6027 0 3.692e+04 220.6 1072 2492 3052 364 6466 5.493e+04 6574 1588 1.129e+04 1.166e+04 593.8 1274 2387 1.624e+04 4255 1.062e+04 7766 1.461e+04 7570 2.37e+04 46.83 872.6 771.5 1402 4421 339.9 7275 2.809e+04 468.3 9321 1036 2391 5560 4357 28.22 862.9 7870 7770 2883 8787 288 4072 1677 2747 1912 1.343e+04 2.889e+04 1579 4848 3098 1733 3.567e+04 227.5 9085 2381 
Average rate values = 
1.721e+06 1.649e+06 1.727e+06 1.8e+06 1.648e+06 1.668e+06 1.865e+06 1.779e+06 1.607e+06 1.713e+06 1.747e+06 1.736e+06 1.679e+06 1.708e+06 1.738e+06 1.759e+06 1.723e+06 1.785e+06 1.767e+06 1.693e+06 1.898e+06 1.647e+06 1.735e+06 1.782e+06 1.855e+06 1.856e+06 1.691e+06 1.747e+06 1.692e+06 1.735e+06 1.685e+06 1.674e+06 1.765e+06 1.81e+06 1.78e+06 1.684e+06 1.764e+06 1.708e+06 1.717e+06 1.741e+06 1.635e+06 1.792e+06 1.737e+06 1.704e+06 1.753e+06 1.645e+06 1.696e+06 1.675e+06 1.693e+06 1.753e+06 1.714e+06 1.804e+06 1.775e+06 1.648e+06 1.727e+06 1.708e+06 1.733e+06 1.764e+06 1.644e+06 1.697e+06 1.683e+06 1.596e+06 1.748e+06 1.723e+06 1.745e+06 1.813e+06 1.706e+06 1.621e+06 1.79e+06 1.706e+06 1.757e+06 1.684e+06 1.73e+06 1.753e+06 1.737e+06 1.794e+06 1.763e+06 1.717e+06 1.758e+06 1.62e+06 1.796e+06 1.681e+06 1.802e+06 1.675e+06 1.773e+06 1.728e+06 1.808e+06 1.785e+06 1.824e+06 1.694e+06 1.778e+06 1.652e+06 1.636e+06 1.642e+06 1.623e+06 1.739e+06 1.678e+06 1.788e+06 1.825e+06 1.592e+06 
Average illumination values = 
381.6 381.8 381.6 381.7 383.7 381.6 382.8 382 381.6 381.6 381.6 381.6 381.6 381.6 381.6 382 381.9 381.7 381.6 381.8 384.3 381.6 381.6 381.6 383.7 381.6 381.6 381.6 381.6 381.6 381.6 383.4 381.6 381.6 381.6 382.3 381.6 381.7 381.6 381.6 381.6 381.6 381.6 381.6 381.6 383.2 381.6 381.6 381.7 381.6 381.6 381.9 381.6 381.7 381.6 384 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.9 381.6 381.6 381.6 381.6 381.6 381.7 381.6 381.6 383 387.6 381.6 382.1 381.7 381.6 381.6 382 381.6 382.7 381.7 382.3 381.6 382.5 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 381.6 

End of simulation
Obj Function for 2 users through 20 users 
0.6696 0.2000 0.0848 0.0287 0.0183 0.0132 0.0068 0.0051 0.0035 0.0025 0.0020 0.0014 0.0009 0.0008 0.0006 0.0005 0.0004 0.0002 0.0003 
Uniformity for 2 users through 20 users 
0.9318 0.9389 0.9449 0.9488 0.9525 0.9556 0.9579 0.9600 0.9608 0.9618 0.9627 0.9632 0.9635 0.9643 0.9649 0.9653 0.9651 0.9652 0.9654 
Minimum rate for 2 users through 20 users 
1.548e+07 5.42e+06 2.413e+06 8.49e+05 5.451e+05 3.93e+05 2.04e+05 1.527e+05 1.05e+05 7.514e+04 6.101e+04 4.219e+04 2.655e+04 2.437e+04 1.72e+04 1.556e+04 1.139e+04 6986 7991 
Average rate for 2 users through 20 users 
2.151e+07 1.335e+07 9.417e+06 7.412e+06 6.054e+06 5.157e+06 4.43e+06 3.907e+06 3.502e+06 3.171e+06 2.915e+06 2.685e+06 2.487e+06 2.316e+06 2.172e+06 2.039e+06 1.931e+06 1.83e+06 1.727e+06 
Average illumination for 2 users through 20 users 
400.3 396.6 393.2 391.1 389.1 387.6 386.5 385.2 384.6 384.1 383.7 383.2 383.1 382.6 382.4 382.2 382.1 382 381.9 


==> code/simulations/Bulb Radius/60cm/xi_values.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0


==> code/simulations/Bulb Radius/nua_final_users_2_20_40_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07818 0.2538 0.002474 0.005372 0.4336 0.02809 0.02781 0.0919 0.05994 0.008731 0.002218 0.02078 0.01066 0.02888 0.08179 0.03113 0.00291 0.041 0.0006975 0.2138 0.08924 0.01952 0.02939 0.01386 0.03913 0.004049 0.004615 0.000785 0.07206 0.07503 0.09247 0.0204 0.002012 0.00117 0.05625 0.05915 0.0344 0.002617 0.07978 0.3265 0.01926 0.4196 0.08661 0.04038 0.003977 0.08008 0.4223 0.04987 0.0303 0.2383 0.03911 0.002409 0.004933 0.02464 0.0195 0.0008459 0.07098 0.8211 0.03819 0.006236 0.002661 0.05157 0.3212 0.06352 0.08888 0.005387 0.006169 0.02361 0.0558 0.002182 0.02707 0.0893 0.04249 0.001411 0.01249 0.9482 0.05718 0.004942 0.02532 0.01478 0.09524 0.08357 0.07282 0.2416 0.01029 0.06082 0.01927 0.1641 0.07372 0.007504 0.0005398 0.6497 0.01167 0.06568 0.0783 0.03192 0.01351 0.185 0.0322 0.08025 
Uniformity values = 
0.9756 0.9771 0.9797 0.9765 0.9785 0.9753 0.9756 0.9768 0.9777 0.9777 0.9794 0.9765 0.9801 0.9787 0.979 0.9757 0.9795 0.9788 0.9784 0.9783 0.9789 0.9765 0.9791 0.9775 0.9759 0.9784 0.9764 0.976 0.977 0.9767 0.9767 0.9806 0.98 0.9772 0.9794 0.9781 0.9773 0.9775 0.9757 0.9786 0.9792 0.9778 0.9766 0.9781 0.9767 0.9775 0.9798 0.9761 0.979 0.9781 0.9761 0.9781 0.9783 0.9792 0.9764 0.9783 0.9768 0.9794 0.9781 0.9782 0.9782 0.977 0.979 0.9768 0.9764 0.9785 0.9786 0.9784 0.9768 0.9784 0.9742 0.9764 0.9757 0.9773 0.9798 0.9785 0.9774 0.9767 0.9776 0.978 0.9788 0.9797 0.975 0.9782 0.9784 0.9778 0.9804 0.9794 0.9758 0.9763 0.979 0.9786 0.9781 0.978 0.9777 0.978 0.9775 0.9798 0.978 0.979 
Minimum rate values = 
2.224e+06 6.663e+06 7.277e+04 1.583e+05 1.058e+07 8.192e+05 8.11e+05 2.594e+06 1.717e+06 2.565e+05 6.526e+04 6.076e+05 3.123e+05 8.39e+05 2.315e+06 9.063e+05 8.559e+04 1.184e+06 2.056e+04 5.703e+06 2.517e+06 5.712e+05 8.533e+05 4.063e+05 1.134e+06 1.192e+05 1.36e+05 2.32e+04 2.053e+06 2.136e+06 2.61e+06 5.94e+05 5.919e+04 3.452e+04 1.611e+06 1.694e+06 9.983e+05 7.713e+04 2.268e+06 8.308e+06 5.621e+05 1.03e+07 2.452e+06 1.167e+06 1.172e+05 2.272e+06 1.034e+07 1.438e+06 8.795e+05 6.292e+06 1.134e+06 7.099e+04 1.451e+05 7.17e+05 5.706e+05 2.494e+04 2.024e+06 1.757e+07 1.105e+06 1.834e+05 7.839e+04 1.484e+06 8.187e+06 1.818e+06 2.514e+06 1.584e+05 1.813e+05 6.879e+05 1.603e+06 6.428e+04 7.908e+05 2.525e+06 1.23e+06 4.163e+04 3.655e+05 1.955e+07 1.64e+06 1.456e+05 7.377e+05 4.33e+05 2.679e+06 2.362e+06 2.078e+06 6.369e+06 3.02e+05 1.741e+06 5.616e+05 4.47e+06 2.102e+06 2.209e+05 1.59e+04 1.469e+07 3.422e+05 1.876e+06 2.223e+06 9.266e+05 3.96e+05 4.991e+06 9.346e+05 2.273e+06 
Average rate values = 
5.728e+07 3.222e+07 1.527e+08 1.304e+08 2.465e+07 8.4e+07 8.427e+07 5.339e+07 6.399e+07 1.167e+08 1.559e+08 9.23e+07 1.111e+08 8.334e+07 5.626e+07 8.121e+07 1.481e+08 7.392e+07 1.891e+08 3.529e+07 5.414e+07 9.403e+07 8.287e+07 1.036e+08 7.508e+07 1.386e+08 1.348e+08 1.856e+08 5.933e+07 5.832e+07 5.324e+07 9.293e+07 1.587e+08 1.742e+08 6.566e+07 6.434e+07 7.856e+07 1.511e+08 5.678e+07 2.829e+07 9.448e+07 2.501e+07 5.481e+07 7.43e+07 1.39e+08 5.674e+07 2.496e+07 6.869e+07 8.204e+07 3.332e+07 7.51e+07 1.534e+08 1.329e+08 8.769e+07 9.406e+07 1.836e+08 5.97e+07 2.022e+07 7.578e+07 1.262e+08 1.506e+08 6.784e+07 2.853e+07 6.249e+07 5.418e+07 1.304e+08 1.266e+08 8.884e+07 6.58e+07 1.563e+08 8.497e+07 5.407e+07 7.289e+07 1.688e+08 1.066e+08 2.001e+07 6.519e+07 1.328e+08 8.69e+07 1.018e+08 5.259e+07 5.575e+07 5.902e+07 3.309e+07 1.12e+08 6.362e+07 9.45e+07 4.049e+07 5.873e+07 1.209e+08 1.965e+08 2.12e+07 1.085e+08 6.168e+07 5.729e+07 8.06e+07 1.043e+08 3.808e+07 8.037e+07 5.672e+07 
Average illumination values = 
678.3 677.3 677.4 677.7 676.4 678.6 678.4 677.5 676.9 677.5 675.7 678.6 676.7 678.1 675.9 678.4 675.2 676.1 676.7 677.7 677.5 678.2 674.7 677 678.2 678.1 675.5 678.1 677.3 678.6 677.9 674.9 677.2 677.3 677.5 678.2 678.6 677 678.8 678.1 677.3 677.8 678.2 678.3 678 677 677.4 677.9 677.9 676.6 678.1 676.8 678.1 677.8 676.1 678.3 678.9 676.7 677.8 677.6 677.8 678.5 674.3 677.7 679.1 678.2 678.2 678.2 678.6 677.8 680 677.7 678.2 677.1 677.2 677.9 678 678.6 677.9 676.7 677.8 675.5 678.8 676.6 677.7 677.4 674.9 677.7 678.4 677.9 675.2 678.1 678.4 676.6 676.5 677.7 677 677.2 677.4 677.8 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.05646 0.006373 0.005579 0.02619 0.04786 0.0592 0.0007576 0.0164 0.01122 0.3304 0.001752 0.01315 0.0007327 0.1812 0.001184 0.01288 0.03889 0.003618 0.0009582 0.01774 0.1063 0.002396 2.983e-05 0.02462 0.01416 0.001292 0.06976 0.0001406 0.03009 0.003717 0.4039 0.004341 0.01946 0.001214 0.001377 0.005158 0.0001619 0.06721 0.009845 0.02141 0.0006579 0.05711 0.04925 0.002043 0.0001801 0.01908 0.002102 0.2032 0.08642 0.01794 0.07527 0.00452 0.008388 0.1493 0.004163 0.1178 0.0005646 0.01805 0.1711 0.001422 0.0004056 0.01819 0.03851 0.02908 0.001245 0.01604 0.09263 0.02128 0.003108 0.04589 0.07229 0.01347 0.06163 0.01981 0.1869 0.02361 0.004908 0.0003373 0.07405 0.0004372 0.00208 0.1984 0.004272 0.002522 0.01455 0.02886 0.07102 0.1704 0.001213 0.01684 0.03726 0.000378 0.002476 7.821e-06 0.007545 0.01293 0.00234 0.0001839 0.003903 0.1522 
Uniformity values = 
0.9795 0.979 0.9766 0.9758 0.9758 0.977 0.9776 0.9778 0.9786 0.9794 0.9769 0.9762 0.9775 0.9797 0.9758 0.9772 0.9756 0.9765 0.9802 0.9751 0.9814 0.9777 0.9762 0.9782 0.9768 0.9776 0.9803 0.9776 0.9774 0.9761 0.9793 0.9756 0.9789 0.9777 0.9797 0.9779 0.9765 0.9797 0.9755 0.9778 0.9765 0.9783 0.9783 0.9762 0.973 0.978 0.9772 0.9763 0.9764 0.9805 0.976 0.976 0.9798 0.98 0.9776 0.9767 0.9791 0.9803 0.9785 0.9754 0.9781 0.9768 0.9777 0.9766 0.9794 0.9758 0.9805 0.9805 0.9743 0.9766 0.9748 0.9771 0.9739 0.9763 0.9757 0.9795 0.9785 0.98 0.9799 0.9779 0.9791 0.9771 0.9748 0.9786 0.9787 0.9785 0.9789 0.977 0.9769 0.9786 0.973 0.9732 0.9764 0.9779 0.9754 0.9793 0.978 0.9787 0.977 0.9776 
Minimum rate values = 
1.617e+06 1.872e+05 1.644e+05 7.642e+05 1.382e+06 1.697e+06 2.235e+04 4.799e+05 3.288e+05 8.388e+06 5.17e+04 3.862e+05 2.162e+04 4.896e+06 3.5e+04 3.777e+05 1.128e+06 1.067e+05 2.819e+04 5.201e+05 2.968e+06 7.062e+04 881.8 7.173e+05 4.154e+05 3.811e+04 1.983e+06 4150 8.749e+05 1.097e+05 9.963e+06 1.281e+05 5.679e+05 3.58e+04 4.052e+04 1.518e+05 4782 1.914e+06 2.897e+05 6.25e+05 1.943e+04 1.637e+06 1.417e+06 6.031e+04 5340 5.576e+05 6.199e+04 5.455e+06 2.447e+06 5.232e+05 2.144e+06 1.333e+05 2.46e+05 4.091e+06 1.226e+05 3.286e+06 1.663e+04 5.264e+05 4.65e+06 4.202e+04 1.196e+04 5.323e+05 1.115e+06 8.465e+05 3.666e+04 4.705e+05 2.605e+06 6.195e+05 9.19e+04 1.325e+06 2.064e+06 3.951e+05 1.771e+06 5.795e+05 5.056e+06 6.872e+05 1.444e+05 9930 2.102e+06 1.29e+04 6.122e+04 5.334e+06 1.262e+05 7.425e+04 4.259e+05 8.387e+05 2.021e+06 4.64e+06 3.58e+04 4.924e+05 1.084e+06 1.12e+04 7.306e+04 230.8 2.223e+05 3.783e+05 6.897e+04 5421 1.15e+05 4.175e+06 
Average rate values = 
3.606e+07 3.943e+07 6.401e+07 5.351e+07 3.468e+07 1.866e+07 6.915e+07 6.178e+07 5.569e+07 1.204e+07 7.83e+07 6.909e+07 7.467e+07 1.547e+07 7.978e+07 5.459e+07 4.637e+07 1.09e+08 6.668e+07 5.572e+07 2.495e+07 9.247e+07 1.758e+08 5.685e+07 5.829e+07 5.069e+07 1.406e+07 1.807e+07 3.786e+07 6.088e+07 1.186e+07 7.529e+07 5.758e+07 6.15e+07 9.78e+07 7.175e+07 8.567e+07 1.496e+07 1.47e+07 1.542e+07 5.794e+07 1.911e+07 2.433e+07 1.676e+07 5.256e+07 4.734e+07 6.504e+07 1.532e+07 1.754e+07 6.154e+07 1.362e+07 5.197e+07 7.744e+07 1.507e+07 5.11e+07 1.928e+07 1.145e+08 4.553e+07 1.285e+07 1.307e+08 7.889e+07 3.249e+07 4.058e+07 1.475e+07 8.596e+07 5.39e+07 1.595e+07 5.891e+07 1.629e+07 2.937e+07 3.032e+07 5.463e+07 3.585e+07 5.459e+07 1.36e+07 5.24e+07 5.068e+07 1.47e+08 2.111e+07 4.544e+07 6.457e+07 1.451e+07 6.73e+07 1.123e+08 5.081e+07 3.655e+07 3.021e+07 1.368e+07 5.174e+07 5.16e+07 4.569e+07 1.476e+07 8.199e+07 8.336e+07 5.403e+07 4.639e+07 6.026e+07 8.419e+07 7.007e+07 1.328e+07 
Average illumination values = 
675.7 677.9 677.6 676.6 678.3 674.6 677.6 675.4 677.7 676.6 677.2 674.7 675.3 677 675.6 677.2 678.5 675 674.7 675.8 674.6 678.8 676.3 675.6 679 677.4 676.3 676.5 677 678.4 677.7 675.7 677.9 677 676.9 678.7 675.4 676.9 675.3 677.9 678.1 674.8 676.7 676.6 677.1 677.8 678.7 677.9 677.1 676.8 678.3 678 676.1 675.5 676.9 677.7 676.6 675.3 677.5 675.9 675.1 675.2 674.8 677.7 677.5 674.7 676 675.9 676.2 677.5 676 674.8 676.8 675.5 677.6 675.2 678.3 675.3 674.6 678.5 677.2 676.5 677.2 676.2 676.2 676.3 676.1 676.1 678.9 676 681.7 677.6 677.8 676.8 677.2 674.5 677.2 676.2 678.2 678.3 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.07934 8.192e-05 0.06409 0.0393 0.002178 0.002497 0.01487 0.03629 0.002174 0.002918 0.01675 0.009937 0.00234 0.0008437 0.02099 0.003135 0.0008842 0.0003875 0.001929 0.01039 0.000118 0.02159 0.0006854 0.003264 0.04495 0.001619 0.002323 0.0003034 0.05809 0.006593 0.0007592 0.005316 0.001778 0.000119 0.0002518 0.02469 0.002664 0.01145 0.0043 0.006657 0.004337 0.03314 0.0005257 0.01303 0.001404 0.001302 0.01814 0.02806 0.001202 0.0006936 0.01992 0.003038 0.0117 0.02384 0.002984 0.02076 0.07407 0.0001716 0.003174 0.0004689 0.0008505 0.02691 0.002347 0.01965 0.005869 0.006142 0.001162 0.01599 0.0003706 0.0008828 6.912e-06 0.01514 0.0001516 7.379e-05 0.001734 0.001399 7.668e-05 0.001575 0.01253 0.001361 0.0188 0.01383 0.0006259 0.0003479 0.003114 0.000343 0.0007005 0.07337 0.004155 0.002014 7.646e-05 0.001079 0.0004812 0.01932 0.009172 7.099e-05 0.003523 0.03059 0.00825 0.01174 
Uniformity values = 
0.9807 0.9772 0.9759 0.9758 0.9818 0.9777 0.9759 0.9792 0.9765 0.977 0.9782 0.9791 0.9791 0.9738 0.9757 0.9812 0.9753 0.9786 0.9775 0.9782 0.9797 0.9781 0.978 0.9746 0.98 0.978 0.9757 0.9758 0.9783 0.9761 0.9784 0.9774 0.9762 0.9723 0.978 0.9761 0.9761 0.9769 0.9772 0.9784 0.9773 0.9788 0.9786 0.9798 0.976 0.9761 0.9767 0.9793 0.9796 0.9758 0.9799 0.9765 0.9757 0.9762 0.9737 0.9785 0.9805 0.977 0.9787 0.9783 0.9778 0.9783 0.9771 0.9794 0.9793 0.976 0.9776 0.9748 0.9747 0.9785 0.98 0.9799 0.9777 0.9751 0.9783 0.9789 0.9789 0.977 0.98 0.9779 0.9775 0.9767 0.9777 0.9792 0.9775 0.9757 0.9809 0.9791 0.9773 0.9793 0.9738 0.9816 0.976 0.9765 0.978 0.9772 0.9772 0.9785 0.98 0.9815 
Minimum rate values = 
2.245e+06 2419 1.835e+06 1.139e+06 6.394e+04 7.359e+04 4.365e+05 1.05e+06 6.416e+04 8.606e+04 4.9e+05 2.914e+05 6.889e+04 2.499e+04 6.141e+05 9.204e+04 2.615e+04 1.142e+04 5.69e+04 3.047e+05 3475 6.299e+05 2.021e+04 9.647e+04 1.294e+06 4.773e+04 6.862e+04 8971 1.664e+06 1.942e+05 2.238e+04 1.565e+05 5.251e+04 3532 7428 7.209e+05 7.864e+04 3.362e+05 1.267e+05 1.957e+05 1.278e+05 9.609e+05 1.55e+04 3.812e+05 4.148e+04 3.848e+04 5.309e+05 8.152e+05 3.539e+04 2.05e+04 5.806e+05 8.964e+04 3.438e+05 6.96e+05 8.83e+04 6.057e+05 2.101e+06 5068 9.343e+04 1.383e+04 2.509e+04 7.829e+05 6.922e+04 5.732e+05 1.724e+05 1.81e+05 3.428e+04 4.695e+05 1.097e+04 2.602e+04 203.5 4.423e+05 4474 2183 5.111e+04 4.12e+04 2260 4.648e+04 3.664e+05 4.012e+04 5.496e+05 4.057e+05 1.846e+04 1.025e+04 9.177e+04 1.014e+04 2.06e+04 2.085e+06 1.224e+05 5.928e+04 2266 3.169e+04 1.422e+04 5.652e+05 2.693e+05 2096 1.038e+05 8.881e+05 2.419e+05 3.431e+05 
Average rate values = 
1.481e+07 3.316e+07 1.075e+07 1.814e+07 2.358e+07 5.813e+07 4.503e+07 2.752e+07 6.604e+07 1.561e+07 3.888e+07 5.273e+07 4.121e+07 4.649e+07 3.372e+07 3.633e+07 1.145e+08 4.919e+07 5.059e+07 2.944e+07 1.161e+07 3.593e+07 5.39e+07 6.453e+07 1.522e+07 6.403e+07 6.445e+07 1.911e+07 1.026e+07 4.348e+07 3.776e+07 1.549e+07 1.093e+07 3.659e+07 1.221e+07 1.317e+07 1.397e+07 4.897e+07 3.991e+07 3.971e+07 3.897e+07 1.94e+07 4.084e+07 2.455e+07 5.316e+07 1.142e+07 2.455e+07 2.406e+07 4.975e+07 5.978e+07 3.285e+07 8.859e+07 2.021e+07 2.043e+07 2.999e+07 1.819e+07 1.23e+07 4.475e+07 1.265e+07 3.395e+07 3.895e+07 9.808e+06 4.103e+07 1.952e+07 3.785e+07 2.302e+07 3.188e+07 3.355e+07 1.105e+07 3.903e+07 1.982e+07 2.198e+07 5.401e+07 5.755e+07 1.106e+07 9.187e+07 5.128e+07 4.808e+07 1.793e+07 6.42e+07 1.101e+07 1.604e+07 3.015e+07 6.601e+07 2.056e+07 8.096e+07 4.538e+07 1.003e+07 2.338e+07 3.16e+07 1.153e+07 3.72e+07 7.719e+07 2.326e+07 3.666e+07 4.495e+07 4.585e+07 3.172e+07 3.745e+07 1.04e+07 
Average illumination values = 
674.8 676.7 676.2 678.3 674.7 675.4 676.4 675.4 674.3 675.6 677.4 674.5 677.5 677.3 675.4 673.4 676.6 674.8 678.5 676.3 675.1 674.3 677.1 676.4 676.9 675.1 676.8 675.8 673.6 678.1 676.8 675.3 676.6 677.5 676.5 675.7 677.3 674.4 678.2 676.1 674.6 675.1 677 675.3 675.5 676.5 677.7 675.3 677.4 674.8 676.3 674.5 675.4 675.4 676.9 673.7 674.6 676.5 676.3 676.4 678.1 676 677.3 675.1 672.6 676.6 677.7 677.4 676.6 676.3 676.8 674.2 676.9 677.3 676.2 676.2 676 675.9 673.8 676.6 675.7 677.6 679.5 677.2 675.8 675.9 673 675.5 678.5 673 676.5 674.9 674.6 679.6 675.8 676.7 675.5 674.8 677.2 673 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003691 0.01322 0.031 0.002401 0.002462 0.0003412 0.0007599 0.002535 0.0009493 0.01281 0.002578 0.000623 0.0008418 8.164e-06 0.01309 0.001744 8.856e-05 0.007205 0.008295 0.06059 0.000935 0.001063 0.001001 0.0112 0.001194 0.01406 6.282e-05 8.447e-05 0.02978 0.00132 0.001333 0.002567 0.006499 0.00497 0.0002486 0.002478 0.001069 0.02681 0.0007291 0.0006994 0.000312 0.0003264 0.01894 0.002762 0.0374 0.002579 0.0003216 0.0009462 0.0008594 0.007813 0.01062 0.006052 0.001287 0.01911 0.0008864 0.001575 5.246e-06 0.003737 5.814e-05 0.001695 0.002987 0.0001138 0.002817 0.002372 0.0008387 0.000899 0.0008001 0.004857 0.0007313 0.001084 0.007067 0.002005 6.728e-05 2.21e-05 0.005428 0.014 5.248e-05 0.0111 0.0008501 0.001235 0.06042 0.0005716 3.768e-05 0.0001522 0.01539 0.003545 0.00427 4.97e-05 0.003432 0.0003522 4.16e-05 0.006873 0.0001358 0.00936 0.001335 0.004879 0.008859 0.004593 2.739e-06 0.000498 
Uniformity values = 
0.9815 0.9769 0.9787 0.9778 0.978 0.9782 0.9745 0.9781 0.9753 0.9817 0.9745 0.9752 0.9815 0.9755 0.9779 0.9802 0.9781 0.9751 0.9745 0.9765 0.9775 0.9763 0.9775 0.9775 0.9802 0.9801 0.9772 0.98 0.9775 0.9743 0.9781 0.977 0.9769 0.9777 0.9799 0.9772 0.9785 0.9753 0.9807 0.9758 0.9771 0.976 0.9791 0.9763 0.9778 0.9779 0.9769 0.978 0.9793 0.9781 0.98 0.9805 0.9769 0.9782 0.9802 0.9793 0.9767 0.9806 0.9768 0.9774 0.9799 0.9767 0.9785 0.9807 0.9796 0.9737 0.9781 0.9765 0.9781 0.9809 0.9797 0.979 0.9746 0.9764 0.9748 0.9802 0.9778 0.9764 0.9767 0.9806 0.9799 0.9752 0.9801 0.9761 0.9808 0.9749 0.9771 0.9806 0.9793 0.9815 0.9762 0.9777 0.9714 0.9804 0.9786 0.9778 0.98 0.9781 0.9768 0.9786 
Minimum rate values = 
1.083e+05 3.879e+05 8.998e+05 7.077e+04 7.255e+04 1.006e+04 2.249e+04 7.468e+04 2.807e+04 3.74e+05 7.623e+04 1.843e+04 2.474e+04 241.5 3.838e+05 5.129e+04 2613 2.124e+05 2.446e+05 1.737e+06 2.758e+04 3.141e+04 2.953e+04 3.287e+05 3.513e+04 4.111e+05 1855 2487 8.658e+05 3.905e+04 3.931e+04 7.57e+04 1.913e+05 1.463e+05 7320 7.309e+04 3.151e+04 7.825e+05 2.144e+04 2.067e+04 9213 9647 5.527e+05 8.151e+04 1.083e+06 7.601e+04 9497 2.79e+04 2.531e+04 2.296e+05 3.109e+05 1.775e+05 3.799e+04 5.584e+05 2.608e+04 4.637e+04 155 1.097e+05 1717 4.998e+04 8.783e+04 3362 8.295e+04 6.969e+04 2.469e+04 2.663e+04 2.359e+04 1.432e+05 2.156e+04 3.187e+04 2.074e+05 5.904e+04 1992 653.1 1.602e+05 4.091e+05 1549 3.26e+05 2.51e+04 3.633e+04 1.726e+06 1.691e+04 1109 4500 4.491e+05 1.047e+05 1.258e+05 1463 1.009e+05 1.035e+04 1230 2.021e+05 4035 2.741e+05 3.934e+04 1.436e+05 2.597e+05 1.352e+05 80.89 1.468e+04 
Average rate values = 
1.251e+07 1.117e+07 1.56e+07 1.861e+07 4.504e+07 3.195e+07 6.497e+07 1.006e+07 3.419e+07 3.424e+07 9.432e+06 2.94e+07 3.344e+07 3.978e+07 2.399e+07 2.738e+07 7.652e+06 8.37e+06 1.004e+07 8.507e+06 5.109e+07 2.814e+07 1.266e+07 8.557e+06 1.124e+07 1.795e+07 2.901e+07 9.132e+06 1.353e+07 2.574e+07 1.219e+07 3.506e+07 1.883e+07 1.307e+07 3.892e+07 2.198e+07 1.116e+07 1.257e+07 3.259e+07 6.089e+07 2.885e+07 2.247e+07 1.393e+07 1.845e+07 8.144e+06 3.957e+07 3.762e+07 8.658e+06 3.664e+07 9.158e+06 1.119e+07 2.904e+07 2.042e+07 1.99e+07 3.718e+07 1.148e+07 4.033e+07 8.422e+06 4.147e+07 8.416e+06 1.013e+07 1.034e+07 1.523e+07 1.538e+07 2.642e+07 8.627e+06 1.923e+07 8.788e+06 1.006e+07 1.148e+07 1.009e+07 2.688e+07 3.053e+07 3.689e+07 9.354e+06 1.717e+07 4.049e+07 1.411e+07 3.526e+07 4.109e+07 7.375e+06 2.093e+07 5.256e+07 4.285e+07 2.855e+07 1.406e+07 4.532e+07 4.878e+07 3.284e+07 3.135e+07 3.717e+07 7.847e+06 3.897e+07 2.259e+07 1.047e+07 1.368e+07 3.44e+07 2.441e+07 4.962e+07 4.658e+07 
Average illumination values = 
674.3 677.2 675 673.1 675.2 674.8 675.5 674.9 675.5 672.6 676.1 675.5 672.6 676.4 674.3 675 675.3 676.4 675.7 675.7 675.4 675 674.4 677.1 674.3 674.8 674.1 675 674.7 676.8 676.1 675.4 674.8 676.9 675.2 674.7 674 676.3 674.8 674.8 675.5 675.2 673 675.2 674.2 675 678.6 675.4 674.2 674.1 674.2 671.8 676 674.1 678.4 677.1 676.1 673.6 677.2 675.8 675.5 674.2 674.9 674.7 674.3 677.1 676.1 675.4 674.2 673 674.3 673.3 675.8 677.3 675.5 674.3 676.3 677.2 674.5 673.6 674.8 675.5 674.8 674.8 672.9 675.8 673.8 673 677.5 673.8 675.4 675.5 679 672.3 674.6 674.4 674.4 675.2 675.1 674.3 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.003648 0.001322 0.003092 0.0009005 0.0003404 0.0007468 0.0007874 0.001299 0.002486 0.0006347 0.00109 2.724e-05 0.001307 7.32e-05 0.004593 0.0003425 0.001739 0.000402 0.0003553 0.007938 0.001247 0.001781 0.0001488 0.0003608 0.002477 0.001322 0.006216 0.007641 0.0002933 0.002468 0.0009872 0.02513 0.0006171 0.003868 3.114e-05 0.01997 0.0027 0.03116 0.0001792 0.00118 0.001676 0.005488 0.0109 0.005868 0.001412 0.0002382 5.756e-06 0.009081 5.709e-05 0.00194 0.002877 1.171e-05 0.002264 0.01648 0.001048 0.0009007 0.0009227 0.001429 0.006747 0.002057 6.427e-05 2.21e-05 0.008564 6.483e-05 0.006286 0.002001 0.009876 0.0008674 6.035e-05 0.0001478 0.01128 0.001274 0.001195 0.000184 0.0003531 9.501e-05 0.001482 0.02834 0.009187 0.005032 0.008722 0.0001271 1.924e-05 0.002761 4.837e-05 0.01371 0.0003067 0.0008706 0.003589 0.0001031 0.0001131 0.0006176 0.002291 0.001578 0.002862 0.003387 0.02646 0.0009704 0.0004384 0.001812 
Uniformity values = 
0.9832 0.9795 0.9798 0.9767 0.9796 0.9765 0.9788 0.9782 0.9766 0.9783 0.9822 0.9811 0.9792 0.9788 0.9789 0.9733 0.9804 0.977 0.9792 0.9746 0.9799 0.9799 0.9766 0.9774 0.9745 0.9783 0.9813 0.981 0.9787 0.9777 0.9792 0.9795 0.9761 0.9798 0.9756 0.983 0.9785 0.9796 0.9789 0.9783 0.9818 0.9794 0.9796 0.9786 0.9776 0.9768 0.9808 0.9839 0.9789 0.9786 0.9794 0.976 0.9811 0.9794 0.9742 0.9774 0.9787 0.9824 0.9775 0.9793 0.9765 0.9744 0.9804 0.98 0.9755 0.9777 0.9816 0.98 0.977 0.9771 0.9806 0.9778 0.9787 0.9819 0.9816 0.9781 0.9762 0.9814 0.9777 0.9786 0.9797 0.9801 0.9799 0.9787 0.9754 0.98 0.9792 0.9786 0.9817 0.9766 0.9757 0.9779 0.9758 0.979 0.9798 0.978 0.9802 0.9753 0.9795 0.9774 
Minimum rate values = 
1.069e+05 3.892e+04 9.092e+04 2.659e+04 1.002e+04 2.206e+04 2.32e+04 3.828e+04 7.336e+04 1.871e+04 3.201e+04 801 3.848e+04 2158 1.351e+05 1.015e+04 5.112e+04 1.187e+04 1.047e+04 2.341e+05 3.67e+04 5.239e+04 4395 1.065e+04 7.325e+04 3.895e+04 1.822e+05 2.239e+05 8647 7.273e+04 2.908e+04 7.31e+05 1.823e+04 1.137e+05 920.9 5.804e+05 7.95e+04 9.036e+05 5282 3.479e+04 4.921e+04 1.612e+05 3.193e+05 1.725e+05 4.164e+04 7037 169.3 2.651e+05 1683 5.715e+04 8.464e+04 346.2 6.651e+04 4.813e+05 3.102e+04 2.658e+04 2.719e+04 4.195e+04 1.985e+05 6.054e+04 1899 654.6 2.509e+05 1909 1.853e+05 5.899e+04 2.888e+05 2.553e+04 1782 4366 3.299e+05 3.756e+04 3.521e+04 5406 1.038e+04 2803 4.377e+04 8.214e+05 2.699e+05 1.48e+05 2.557e+05 3740 566.6 8.127e+04 1431 4.009e+05 9036 2.566e+04 1.053e+05 3046 3345 1.822e+04 6.766e+04 4.646e+04 8.415e+04 9.974e+04 7.685e+05 2.87e+04 1.291e+04 5.345e+04 
Average rate values = 
1.042e+07 7.763e+06 1.597e+07 3.282e+07 2.783e+07 3.946e+07 8.384e+06 1.551e+07 7.651e+06 2.896e+07 2.377e+07 3.471e+07 2.653e+07 7.268e+06 6.992e+06 3.695e+07 1.024e+07 3.881e+07 1.027e+07 7.142e+06 9.731e+06 6.567e+06 1.119e+07 9.414e+06 6.75e+06 1.028e+07 2.202e+07 1.8e+07 2.234e+07 1.869e+07 9.551e+06 9.694e+06 4.524e+07 2.193e+07 1.975e+07 1.376e+07 1.958e+07 6.863e+06 2.67e+07 6.306e+06 8.465e+06 7.776e+06 1.43e+07 1.286e+07 1.73e+07 2.984e+07 3.132e+07 2.103e+07 3.972e+07 6.963e+06 8.229e+06 4.828e+07 1.284e+07 7.721e+06 7.782e+06 8.552e+06 1.383e+07 7.54e+06 7.258e+06 8.854e+06 2.878e+07 3.379e+07 1.121e+07 2.947e+07 1.199e+07 7.098e+06 6.66e+06 2.697e+07 1.371e+07 3.012e+07 2.391e+07 4.198e+07 8.917e+06 2.792e+07 2.785e+07 7.121e+06 8.834e+06 1.403e+07 3.123e+07 8.641e+06 2.776e+07 2.305e+07 3.378e+07 9.205e+06 3.965e+07 6.914e+06 1.055e+07 3.798e+07 8.678e+06 6.707e+06 8.202e+06 2.893e+07 1.275e+07 1.02e+07 7.956e+06 1.093e+07 7.583e+06 3.01e+07 4.007e+07 7.716e+06 
Average illumination values = 
674.4 673.7 672.7 676.2 673.8 674.1 674.2 673.3 674.6 673.4 672.1 672.5 673.1 675.5 672.7 676.5 675.2 675.9 673 676.1 673.8 673.8 674.4 674.8 676.7 675.9 672.7 671.4 675.5 674.4 673.5 673.5 674.5 673.7 675.2 670.4 673.6 672.8 674.5 675.5 672.6 673.3 672.1 672.7 674.5 676.5 674.8 671.2 675.6 674.7 675.9 674.7 673.1 674.1 676.7 676.7 674 672 673.9 673 674.6 675.7 674.2 673.5 677.9 673.8 672.1 675.2 674.5 674.1 673.1 673.1 675.9 672.9 673.1 674.2 675.8 672.2 673.3 673.8 674.7 673.8 673.5 674.1 674.9 673.1 673.8 673.8 673.1 674.8 676.3 674.5 674.6 673.7 673 675.6 671.7 674.9 673.6 673.9 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.052e-05 0.00309 0.0002131 0.001493 0.001513 0.00079 0.001365 8.263e-05 0.002672 1.214e-05 0.0004526 5.898e-05 0.001249 0.0003628 0.001735 0.0001201 0.0002307 9.364e-05 0.0003293 4.958e-05 0.02267 0.001381 0.00533 0.001097 0.0001389 0.0006945 0.02036 6.238e-05 0.0006121 3.176e-05 0.006724 0.000863 0.007244 0.0006026 0.001375 0.001883 0.01056 0.001228 0.01573 0.0002585 9.763e-06 0.0001031 0.001298 4.882e-06 0.002625 0.003105 7.049e-05 0.0006482 0.00139 0.0002408 0.007264 2.252e-05 3.049e-05 0.005316 4.732e-05 0.01181 9.226e-05 0.01022 6.284e-05 0.000149 0.003809 0.002738 0.0001144 0.001917 4.317e-05 0.002254 0.01021 0.001471 0.001637 0.002497 0 0.002926 4.834e-05 0.01001 0.0002469 0.004353 0.0004712 0.0001036 0.0005699 0.001798 0.002538 0.003127 0.001025 0.0009456 9.522e-05 0.001483 5.914e-05 8.717e-05 0.0001212 0.0004707 0.0006319 4.64e-06 0.003609 0.001835 0.001541 0.00164 5.093e-05 0.0004589 0.0004031 0.001317 
Uniformity values = 
0.9819 0.9782 0.9791 0.98 0.9785 0.9833 0.9811 0.977 0.9786 0.9788 0.9791 0.9803 0.9789 0.9792 0.9788 0.9773 0.9808 0.9821 0.9779 0.9821 0.9782 0.9773 0.9782 0.981 0.9789 0.979 0.9785 0.9774 0.9764 0.9769 0.983 0.9822 0.9824 0.9815 0.9796 0.9794 0.9804 0.9769 0.9812 0.9798 0.9832 0.9809 0.9799 0.9768 0.9798 0.9825 0.9797 0.9768 0.9787 0.9816 0.9792 0.9805 0.9787 0.9818 0.98 0.9779 0.9789 0.9833 0.9771 0.978 0.9804 0.9779 0.9806 0.9825 0.9782 0.9772 0.9797 0.9794 0.9796 0.9804 0.9765 0.9794 0.9776 0.9789 0.9799 0.9791 0.9785 0.9765 0.9797 0.9802 0.9772 0.9795 0.9807 0.9751 0.9806 0.9783 0.9802 0.978 0.9798 0.9811 0.9807 0.9844 0.9798 0.9782 0.9792 0.9773 0.9803 0.9796 0.9781 0.9789 
Minimum rate values = 
2072 9.099e+04 6278 4.392e+04 4.458e+04 2.317e+04 4.011e+04 2440 7.868e+04 357.9 1.333e+04 1736 3.679e+04 1.069e+04 5.11e+04 3545 6785 2751 9713 1457 6.611e+05 4.073e+04 1.568e+05 3.224e+04 4093 2.046e+04 5.944e+05 1841 1.808e+04 938.1 1.967e+05 2.534e+04 2.12e+05 1.771e+04 4.046e+04 5.541e+04 3.09e+05 3.625e+04 4.588e+05 7611 286.5 3034 3.82e+04 144.2 7.719e+04 9.104e+04 2076 1.914e+04 4.094e+04 7076 2.133e+05 662.6 898.9 1.558e+05 1393 3.463e+05 2719 2.984e+05 1856 4397 1.119e+05 8.068e+04 3365 5.624e+04 1273 6.646e+04 2.99e+05 4.331e+04 4.817e+04 7.339e+04 0 8.607e+04 1427 2.936e+05 7270 1.28e+05 1.389e+04 3060 1.678e+04 5.287e+04 7.484e+04 9.198e+04 3.013e+04 2.797e+04 2802 4.371e+04 1741 2572 3570 1.384e+04 1.859e+04 136 1.061e+05 5.408e+04 4.538e+04 4.836e+04 1499 1.352e+04 1.189e+04 3.879e+04 
Average rate values = 
9.126e+06 6.147e+06 2.769e+07 1.97e+07 2.106e+07 7.24e+06 1.656e+07 6.6e+06 2.202e+07 9.212e+06 2.216e+07 5.325e+06 6.118e+06 3.627e+07 1.172e+07 1.433e+07 6.065e+06 8.68e+06 5.719e+06 4.876e+06 6.334e+06 1.398e+07 6.142e+06 1.245e+07 8.338e+06 1.453e+07 1.086e+07 5.675e+06 2.345e+07 1.77e+07 5.899e+06 2.032e+07 7.44e+06 9.386e+06 1.484e+07 7.024e+06 1.14e+07 1.319e+07 6.477e+06 7.993e+06 7.384e+06 6.451e+06 9.526e+06 4.122e+07 1.085e+07 7.896e+06 1.058e+07 9.486e+06 7.924e+06 2.889e+07 6.654e+06 8.113e+06 1.486e+07 9.333e+06 2.685e+07 9.27e+06 3.128e+07 5.151e+06 2.358e+07 2.889e+07 2.368e+07 4.193e+07 1.173e+07 2.456e+07 2.142e+07 5.159e+06 1.153e+07 7.503e+06 2.386e+07 1.918e+07 4.08e+07 8.81e+06 2.915e+07 6.664e+06 1.765e+07 7.641e+06 6.219e+06 6.387e+06 2.085e+07 2.586e+07 7.263e+06 6.437e+06 1.897e+07 2.285e+07 3.835e+07 1.244e+07 1.585e+07 3.452e+07 5.767e+06 7.906e+06 5.06e+06 3.126e+07 1.953e+07 6.332e+06 6.783e+06 7.799e+06 4.885e+07 1.05e+07 3.216e+07 2.025e+07 
Average illumination values = 
673.5 674.1 672.2 673.5 672.7 671.1 671.4 674.4 672.6 674.1 673.1 673.9 672.5 672.4 674.5 674.2 671.7 672.2 673.7 671.7 673.9 674 674.5 671.4 675.6 673.6 674 674.4 674.2 674.2 670.4 671.1 671.8 673.5 672.2 673.2 671.5 673.9 673 673 671.7 674.2 673.5 674.6 672.5 671.7 674.7 674.8 673.9 671.3 672.6 671.8 673.3 672.4 673.5 673.8 673.3 672.4 674.2 673.4 672.1 673.1 672.4 672 673.9 674.9 671.9 672.3 673.3 673.5 675.3 673.3 673.4 674.4 673 673 673.5 675.8 672.8 671.6 674.9 673.5 671.7 675 672.9 673.3 671.8 673.4 672.6 672.9 671.7 670.9 672.7 675.5 672.5 673.8 672.3 673.9 673.8 673.2 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
7.185e-05 0.002608 0.0002425 0.0004969 0.002278 0.001287 8.269e-05 0.002544 8.149e-06 0.001767 1.554e-05 2.024e-05 0.001767 2.747e-05 0.0002234 0.0001739 6.288e-05 0.0002131 0.0002042 0.004693 0.00124 0.0001208 2.338e-07 0.008029 2.614e-05 7.411e-05 0.00366 0.001003 0.0002937 0.001092 0.002332 0.001297 0.007393 0.002455 0.0001485 6.24e-06 8.339e-06 0.001228 1.165e-05 0.003423 6.873e-05 0.0001586 7.251e-05 0.0002445 0.0001361 7.22e-05 0.0007044 7.84e-05 0.00644 9.289e-05 0.0002332 3.436e-05 5.047e-05 0.001729 7.068e-05 0.001606 8.987e-05 0.0001752 0.003746 0.001859 0.004412 0 0.0001077 7.944e-05 0.01942 0.0001755 0.00755 3.118e-05 0.0006106 0.0009819 0.002146 0.00443 0.002105 0.0004631 0.000286 9.998e-05 4.193e-05 0.000123 0.002333 6.229e-05 0.0008301 0.00107 0.001781 0.001672 8.78e-05 6.883e-05 0.001757 0.0006299 1.055e-05 0.0007969 0.001449 2.627e-05 0.0007257 1.695e-06 0.000168 0.002911 2.906e-05 0.0001357 0.004837 0.000177 
Uniformity values = 
0.9816 0.9788 0.9801 0.984 0.9812 0.9818 0.981 0.9794 0.9807 0.9821 0.9808 0.9769 0.9806 0.9777 0.981 0.9833 0.98 0.9812 0.9766 0.9846 0.9809 0.9809 0.9792 0.9811 0.977 0.9766 0.9829 0.9821 0.9846 0.9813 0.9816 0.9811 0.9797 0.9802 0.98 0.9855 0.9805 0.9799 0.9781 0.9808 0.9826 0.9786 0.9779 0.9831 0.9806 0.9807 0.9762 0.9815 0.9775 0.9785 0.9797 0.98 0.98 0.9764 0.9829 0.9837 0.9796 0.9794 0.9783 0.9781 0.9827 0.9812 0.9796 0.9797 0.982 0.9805 0.9813 0.9765 0.9836 0.981 0.9793 0.9781 0.9829 0.9798 0.9804 0.9777 0.9783 0.9813 0.9822 0.9841 0.982 0.9797 0.9797 0.9785 0.9792 0.9815 0.9795 0.9827 0.9797 0.9758 0.9788 0.9791 0.9805 0.9795 0.9804 0.9823 0.9808 0.9797 0.9823 0.9765 
Minimum rate values = 
2112 7.677e+04 7139 1.457e+04 6.692e+04 3.779e+04 2432 7.484e+04 239.7 5.187e+04 457.1 597.8 5.194e+04 810.6 6570 5103 1851 6265 6033 1.372e+05 3.645e+04 3553 6.889 2.352e+05 772 2190 1.072e+05 2.945e+04 8607 3.21e+04 6.847e+04 3.811e+04 2.169e+05 7.219e+04 4373 182.7 245.4 3.613e+04 343.8 1.005e+05 2018 4677 2139 7175 4005 2124 2.081e+04 2305 1.895e+05 2739 6867 1012 1486 5.105e+04 2075 4.705e+04 2647 5161 1.103e+05 5.479e+04 1.293e+05 0 3171 2339 5.649e+05 5164 2.211e+05 921.2 1.791e+04 2.887e+04 6.315e+04 1.304e+05 6.172e+04 1.363e+04 8416 2950 1237 3616 6.846e+04 1826 2.438e+04 3.151e+04 5.241e+04 4.926e+04 2587 2023 5.171e+04 1.849e+04 310.7 2.355e+04 4.269e+04 774.1 2.135e+04 49.92 4945 8.537e+04 855 3998 1.417e+05 5229 
Average rate values = 
8.487e+06 4.808e+06 2.258e+07 5.537e+06 6.158e+06 1.159e+07 5.8e+06 1.859e+07 2.985e+07 1.734e+07 2.369e+07 5.554e+06 8.244e+06 1.303e+07 5.178e+06 7.39e+06 5.603e+06 6.153e+06 4.759e+06 7.254e+06 9.123e+06 8.99e+06 2.535e+07 8.556e+06 1.68e+07 2.224e+07 1.133e+07 1.472e+07 6.644e+06 4.714e+06 5.14e+06 5.213e+06 4.75e+06 5.202e+06 7.603e+06 1.693e+07 5.841e+06 8.703e+06 3.529e+07 4.997e+06 8.214e+06 8.503e+06 7.064e+06 2.564e+07 6.548e+06 2.127e+07 1.778e+07 1.966e+07 8.143e+06 3.082e+07 2.398e+07 2.664e+07 2.029e+07 2.02e+07 7.139e+06 2.239e+07 4.96e+06 6.923e+06 1.397e+07 7.542e+06 2.468e+07 8.814e+06 7.865e+06 1.333e+07 4.369e+06 2.984e+07 4.41e+06 6.705e+06 2.123e+07 2.216e+07 6.316e+06 4.245e+06 5.996e+06 2.406e+07 1.023e+07 7.57e+06 2.558e+07 5.129e+06 8.198e+06 4.204e+06 4.936e+06 4.789e+06 4.425e+06 7.158e+06 1.078e+07 1.914e+07 6.098e+06 1.017e+07 1.851e+07 5.166e+06 7.849e+06 2.399e+07 8.249e+06 1.927e+07 6.828e+06 1.498e+07 4.986e+06 5.444e+06 2.076e+07 2.546e+07 
Average illumination values = 
672.5 673.7 672 670.6 671.1 670.9 671.6 672.1 671.9 671 671.2 674 673.2 673.9 671.7 671 672.1 671.2 674.5 670.1 671.5 673.9 673.1 671.4 674 674.4 670.1 670.8 670.4 673.5 671.4 671.6 671.8 673.7 672.1 670.1 672.9 673.7 673.2 671.8 672.2 673.6 673.8 671.5 671.6 671.6 674.3 672.4 674 673.1 672.4 672.4 672 674.1 671.3 671.2 672.9 672.9 672.9 673 672.1 672 673.2 671.9 671.8 672.5 671.2 675.1 670.6 671.1 673.5 673.7 669.6 671.7 671.7 673.6 673.2 671.5 670.1 670.5 671.5 672.9 672.7 672.7 673 672 672.5 670.5 673.5 675.1 673 672.7 672 673.9 672.5 671.3 671.8 672.8 671.2 674.6 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
8.119e-05 0.002211 3.152e-05 0.001774 0.0004353 0.002608 4.134e-05 1.097e-05 4.156e-06 2.724e-05 0.0006975 0.0006822 4.318e-05 9.166e-05 8.555e-05 6.978e-05 0.0002041 0.001818 0.0006585 0.001653 0.0007389 1.417e-05 1.279e-05 0.002882 0.002598 9.745e-05 3.203e-05 1.343e-05 0.003996 0.0009358 0.00016 6.295e-06 8.428e-06 0.002755 1.949e-05 0.00301 0.0001943 0.0009585 0.0004895 0.0002489 3.502e-05 0.005685 8.04e-05 0.002445 0.001764 6.503e-05 4.78e-05 0.001741 9.665e-05 0.0003174 4.625e-05 0.00015 0.001493 0.0001728 6.383e-06 0.0001076 8.067e-05 0.0004431 0.000593 2.039e-05 0.0001168 0.002567 0.001774 0.004622 0.001186 8.178e-05 0.0003301 0.0001103 0.0008481 0.0001515 0.0007225 4.402e-06 0.001106 0.002053 0.0004737 0.000371 0.0001342 0.0004192 1.812e-05 0.000277 0.0007598 0.0001816 5.445e-05 7.285e-07 0.00218 9.972e-06 0.0001265 0.007002 0.0001755 0.0009761 0.01206 0.0003853 0.0008906 0.001692 0.0003979 3.789e-05 9.337e-05 0.0007057 2.506e-05 0.0002296 
Uniformity values = 
0.9817 0.9824 0.9797 0.9789 0.9819 0.9837 0.9808 0.9823 0.9825 0.9816 0.9824 0.98 0.9798 0.9859 0.9803 0.9837 0.9793 0.984 0.9824 0.9809 0.9816 0.9804 0.9792 0.983 0.9831 0.9855 0.983 0.981 0.981 0.9796 0.9792 0.9837 0.9813 0.9795 0.9798 0.9837 0.9793 0.9796 0.9834 0.9815 0.9811 0.9831 0.9788 0.9811 0.9834 0.9803 0.9799 0.9775 0.9831 0.982 0.9801 0.983 0.9795 0.9803 0.982 0.9794 0.9812 0.982 0.982 0.9803 0.9777 0.9816 0.9805 0.9811 0.983 0.981 0.9796 0.9806 0.9823 0.9843 0.983 0.9819 0.9818 0.9801 0.9817 0.9823 0.982 0.981 0.9822 0.9762 0.9788 0.9802 0.9841 0.9821 0.9824 0.982 0.9811 0.9847 0.9797 0.9822 0.9805 0.9783 0.9811 0.9846 0.9811 0.9805 0.9852 0.983 0.9844 0.9825 
Minimum rate values = 
2386 6.486e+04 928.3 5.225e+04 1.279e+04 7.639e+04 1216 322.3 122.1 800.8 2.048e+04 2.008e+04 1272 2682 2518 2047 6014 5.325e+04 1.933e+04 4.858e+04 2.171e+04 417 376.8 8.447e+04 7.617e+04 2853 940.3 395.1 1.173e+05 2.755e+04 4714 184.6 247.8 8.105e+04 574.1 8.815e+04 5723 2.822e+04 1.436e+04 7317 1030 1.664e+05 2370 7.183e+04 5.171e+04 1914 1408 5.134e+04 2837 9324 1362 4402 4.396e+04 5087 187.6 3169 2372 1.302e+04 1.742e+04 600.2 3446 7.535e+04 5.215e+04 1.356e+05 3.478e+04 2405 9721 3246 2.49e+04 4442 2.12e+04 129.4 3.248e+04 6.038e+04 1.392e+04 1.09e+04 3942 1.233e+04 532.4 8186 2.239e+04 5346 1596 21.4 6.395e+04 293 3720 2.044e+05 5170 2.866e+04 3.526e+05 1.136e+04 2.618e+04 4.954e+04 1.17e+04 1115 2735 2.071e+04 734.7 6742 
Average rate values = 
5.008e+06 4.991e+06 1.708e+07 1.269e+07 9.345e+06 5.458e+06 2.024e+07 5.699e+06 1.593e+07 4.811e+06 5.379e+06 1.394e+07 7.356e+06 6.617e+06 4.127e+06 5.44e+06 4.241e+06 4.777e+06 1.23e+07 1.058e+07 8.138e+06 4.608e+06 1.686e+07 9.317e+06 3.975e+06 2.656e+07 4.244e+06 4.537e+06 9.798e+06 1.343e+07 4.951e+06 1.641e+07 5.215e+06 5.294e+06 9.247e+06 5.398e+06 5.045e+06 4.633e+06 5.075e+06 5.345e+06 1.987e+07 8.891e+06 1.327e+07 4.462e+06 3.921e+06 1.364e+07 1.831e+07 1.867e+07 6.309e+06 1.922e+07 4.796e+06 2.25e+07 6.14e+06 1.505e+07 7.762e+06 7.08e+06 1.286e+07 3.957e+06 1.733e+07 4.373e+06 5.385e+06 5.63e+06 5.645e+06 3.838e+06 1.434e+07 2.728e+07 8.612e+06 5.258e+06 4.349e+06 1.661e+07 3.686e+06 4.428e+06 4.366e+06 3.986e+06 6.681e+06 5.539e+06 4.778e+06 1.446e+07 7.113e+06 4.572e+06 7.132e+06 6.513e+06 1.38e+07 3.549e+07 1.252e+07 2.325e+07 4.923e+06 9.547e+06 2.149e+07 1.969e+07 5.335e+06 7.059e+06 4.575e+06 4.927e+06 2.466e+07 1.315e+07 8.074e+06 1.578e+07 1.644e+07 3.628e+07 
Average illumination values = 
671.9 670.2 674.4 672.4 670.9 669.8 671 670.8 670.7 670.7 670.1 673.5 672.3 669.7 671.9 669.5 672.6 670.3 670.4 672.3 671.8 671.5 672.6 670.1 670.1 669.5 671.4 671.2 671.1 672 674.7 669.6 672.4 672.7 672 670.9 673.2 672.8 670.1 671 671.4 669.6 672.5 671.3 670.7 672 672.1 673.3 670.7 670.3 672.7 670.5 671.9 671.9 671.4 673.3 670.9 672 671 672.2 674.9 670.5 672.7 671.7 669.5 670.9 672.4 671.8 670.6 670.1 670 671.5 671.5 671.6 670.9 670.8 670.8 671.6 671.8 674.8 673 671.9 670.4 671.4 671.6 670.7 671.8 669.5 672.4 670.5 671.3 673.6 671.3 670.2 672 672.1 669.9 671.2 670.3 671.5 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.955e-05 0.0003465 0.0001719 0.001914 0.001342 0.0002651 1.373e-05 0.0001023 2.728e-05 0.001057 0.0005821 0.00015 0.0001594 4.252e-06 0.0009942 0.001546 0.001476 0.0004135 0.0008548 1.108e-05 1.473e-05 0.001343 0.001061 0.0007005 0.002366 0.001999 0.0009305 0.0001579 8.437e-06 1.353e-05 1.04e-05 1.913e-05 9.472e-05 0.0009371 0.0002644 0.0002482 3.171e-05 0.004687 0.0001314 0.000217 8.339e-05 1.031e-05 0.002884 7.353e-05 0.0006139 3.926e-05 0.0001508 0.001075 0.0002161 0 6.291e-06 0.01522 0.0001773 2.395e-05 0.0001132 0.0004056 0.002403 0.001332 0.0003958 0.0002901 6.955e-05 0.0003906 0.000268 3.505e-05 0.0003271 0.0005086 0.0001313 8.634e-05 7.086e-05 0.001453 0.0008999 0.0002291 0.0007982 6.261e-05 1.215e-05 2.685e-05 0.002904 9.614e-06 0.002425 0.0003647 0.000578 0.002967 0.0004332 0.004367 0.0002542 1.89e-06 2.739e-05 0.001134 3.987e-05 9.137e-05 1.363e-05 0.000215 3.006e-05 7.01e-05 7.962e-05 3.909e-05 1.835e-05 5.258e-07 3.561e-05 0.0003677 
Uniformity values = 
0.9819 0.9823 0.9829 0.9842 0.9836 0.9839 0.9816 0.9829 0.982 0.9825 0.9809 0.9827 0.9857 0.9814 0.9792 0.9854 0.9839 0.9809 0.9806 0.9811 0.9798 0.9836 0.9836 0.9852 0.9813 0.9815 0.9811 0.9814 0.9867 0.9827 0.9788 0.9811 0.9818 0.9794 0.9845 0.9817 0.981 0.9818 0.9791 0.9814 0.9814 0.9798 0.9803 0.9834 0.9822 0.9832 0.9831 0.9812 0.9825 0.9833 0.9816 0.9843 0.9795 0.9808 0.9814 0.9841 0.9805 0.9808 0.9831 0.9821 0.9805 0.9828 0.9844 0.983 0.9822 0.9829 0.9826 0.9801 0.9825 0.9831 0.9814 0.9761 0.9797 0.981 0.9861 0.9798 0.9844 0.9787 0.9829 0.9785 0.9828 0.9804 0.9809 0.9833 0.9822 0.979 0.9838 0.9855 0.9838 0.9852 0.9824 0.9841 0.9798 0.9808 0.9855 0.9828 0.9786 0.9796 0.9812 0.9837 
Minimum rate values = 
2925 1.018e+04 5045 5.604e+04 3.934e+04 7773 403.6 3002 801.5 3.103e+04 1.712e+04 4405 4664 125 2.928e+04 4.524e+04 4.325e+04 1.216e+04 2.514e+04 325.9 433.9 3.936e+04 3.111e+04 2.051e+04 6.948e+04 5.87e+04 2.735e+04 4644 246.7 397.4 306.7 562.5 2784 2.76e+04 7748 7295 932.7 1.374e+05 3871 6380 2452 303.7 8.475e+04 2157 1.803e+04 1152 4425 3.16e+04 6346 0 184.9 4.427e+05 5223 704.4 3328 1.189e+04 7.063e+04 3.916e+04 1.161e+04 8522 2047 1.147e+04 7855 1029 9606 1.493e+04 3854 2542 2081 4.263e+04 2.644e+04 6771 2.35e+04 1841 355.6 790.7 8.498e+04 283.5 7.111e+04 1.075e+04 1.696e+04 8.719e+04 1.274e+04 1.279e+05 7467 55.69 803.4 3.318e+04 1169 2676 400.4 6303 885.1 2062 2331 1148 541.1 15.49 1047 1.078e+04 
Average rate values = 
3.564e+06 7.66e+06 1.358e+07 3.849e+06 1.125e+07 4.984e+06 6.362e+06 1.404e+07 4.369e+06 4.558e+06 1.549e+07 5.889e+06 5.626e+06 9.249e+06 4.711e+06 4.365e+06 6.876e+06 9.822e+06 6.704e+06 8.738e+06 2.289e+07 4.147e+06 4.046e+06 3.904e+06 4.176e+06 4.051e+06 1.162e+07 4.419e+06 4.468e+06 4.078e+06 4.898e+06 4.064e+06 4.643e+06 3.827e+06 4.517e+06 4.833e+06 1.082e+07 8.078e+06 7.067e+06 4.593e+06 9.535e+06 2.089e+07 1.033e+07 6.31e+06 4.628e+06 3.874e+06 2.179e+07 5.88e+06 1.871e+07 2.32e+07 2.162e+07 3.603e+06 1.86e+07 3.567e+06 4.673e+06 1.613e+07 3.931e+06 4.744e+06 1.499e+07 8.793e+06 5.749e+06 1.463e+07 4.898e+06 3.336e+06 1.213e+07 4.452e+06 4.264e+06 4.525e+06 1.962e+07 5.577e+06 6.778e+06 4.134e+06 7.087e+06 6.293e+06 1.33e+07 4.465e+06 1.227e+07 2.629e+07 9.558e+06 4.562e+06 1.844e+07 4.827e+06 7.177e+06 4.134e+06 2.159e+07 1.879e+07 1.503e+07 1.046e+07 1.647e+07 3.108e+07 3.856e+06 9.343e+06 1.093e+07 1.545e+07 3.46e+06 2.069e+07 6.493e+06 1.675e+07 7.845e+06 1.977e+07 
Average illumination values = 
671.7 670 671.4 668.8 669.6 669.6 670.7 670.3 670.4 670 671.7 670.4 669.3 671.1 673.1 669.6 669.4 672.3 671.7 670.9 672.2 669.7 669.7 670.5 670.9 670.8 670.8 673.2 668.8 671.3 672.6 671.5 671.2 673.2 669.1 670.9 671.4 670.5 673.2 671.1 671.2 672.2 671.4 669.3 670.2 670.6 670.5 670.7 671.6 670.5 670.7 669.3 672.6 671.6 672.3 668.9 672.5 671.1 669.6 670.6 671.6 670.1 670.1 670 671.1 670.6 670.1 672.1 670.5 670.1 671 674.8 672.4 671.4 669.2 672.2 669.3 673.3 670.4 673.2 670 671.4 671.2 669.8 672.2 673.5 670.1 668.7 670.1 669.7 671.1 670.2 672.1 671.1 669.6 670.2 674.8 673.2 671.2 669.4 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.961e-05 0.0002066 0.0003313 0.0004345 0.002594 3.395e-05 2.899e-05 1.74e-05 2.183e-05 0.001069 2.047e-05 0.001235 9.857e-06 0.0001806 0.0004399 9.659e-05 4.666e-07 1.008e-05 1.306e-05 0.001175 0.001083 3.295e-05 1.413e-05 0.001759 0.0005801 8.964e-06 9.782e-06 1.052e-05 1.76e-05 6.263e-05 0.0005239 0.0002711 1.776e-05 3.116e-05 8.991e-05 0.002503 9.613e-06 5.644e-06 0.0005603 7.425e-05 0.000615 2.676e-05 0.0006766 0.0004573 6.295e-06 8.504e-05 0.0001066 0.000403 0.0005125 0.0001159 0.0004059 1.774e-05 0.00201 0.0001443 0.0006653 2.988e-05 1.583e-05 0.0001942 1.922e-06 0.0005919 0.0001347 9.438e-05 1.991e-06 0.0005912 2.112e-05 1.593e-05 6.553e-05 5.329e-05 1.737e-06 0.001976 2.16e-06 0.003222 0.0001487 0.001862 0.0001739 0.0008906 0.002905 1.942e-06 2.575e-05 0.0009281 2.546e-05 0.000222 6.398e-06 0.000755 0.0004626 0.0005153 2.533e-05 1.805e-05 6.239e-07 3.568e-05 0.0003679 7.584e-05 0.0001737 3.388e-05 1.118e-05 5.227e-05 6.013e-05 0.0001951 0.0001912 0.0007326 
Uniformity values = 
0.9821 0.9822 0.9849 0.9852 0.9865 0.9816 0.9826 0.9825 0.9827 0.9815 0.9829 0.9858 0.984 0.9844 0.9846 0.9834 0.9837 0.9845 0.9801 0.9837 0.9854 0.985 0.9812 0.9812 0.9836 0.984 0.9842 0.9808 0.9832 0.9838 0.9812 0.985 0.9821 0.9821 0.9826 0.9813 0.9848 0.9796 0.983 0.9835 0.9828 0.9827 0.9825 0.9825 0.9828 0.9862 0.9846 0.9835 0.9835 0.9824 0.9843 0.9835 0.9846 0.982 0.9849 0.9791 0.9821 0.9829 0.9847 0.984 0.9829 0.9817 0.9818 0.9838 0.9827 0.9797 0.9802 0.9854 0.9822 0.9844 0.9783 0.9837 0.9834 0.9836 0.9815 0.9834 0.9856 0.979 0.9833 0.9855 0.9839 0.9866 0.9813 0.9836 0.9795 0.9847 0.9841 0.9781 0.9839 0.9818 0.9844 0.9854 0.9845 0.9818 0.9823 0.9835 0.9815 0.9855 0.9818 0.9841 
Minimum rate values = 
2927 6068 9704 1.272e+04 7.578e+04 997.9 851.2 510.9 641.1 3.14e+04 601 3.613e+04 289.1 5295 1.289e+04 2834 13.69 295.4 384.6 3.446e+04 3.169e+04 965.1 415.6 5.169e+04 1.701e+04 262.9 286.8 309.6 516.4 1837 1.54e+04 7940 521.7 915.4 2640 7.351e+04 281.7 166.2 1.644e+04 2178 1.805e+04 785.9 1.986e+04 1.343e+04 184.8 2488 3125 1.182e+04 1.503e+04 3405 1.19e+04 520.5 5.884e+04 4241 1.948e+04 880.6 465.1 5701 56.32 1.735e+04 3955 2774 58.51 1.734e+04 620.1 469.2 1929 1560 51.04 5.786e+04 63.71 9.436e+04 4363 5.457e+04 5111 2.612e+04 8.492e+04 57.25 755.5 2.716e+04 746.6 6490 188.1 2.214e+04 1.362e+04 1.51e+04 742.7 532.5 18.3 1049 1.078e+04 2221 5091 995.7 328.4 1533 1768 5711 5618 2.147e+04 
Average rate values = 
3.242e+06 5.647e+06 1.257e+07 7.717e+06 4.489e+06 1.521e+07 1.876e+07 1.421e+07 4.207e+06 5.379e+06 5.426e+06 4.61e+06 4.345e+06 3.285e+06 3.939e+06 6.583e+06 6.102e+06 7.553e+06 1.651e+07 3.814e+06 3.741e+06 3.569e+06 3.888e+06 8.454e+06 3.904e+06 7.683e+06 4.487e+06 4.236e+06 3.497e+06 4.51e+06 3.439e+06 4.229e+06 4.651e+06 1.085e+07 7.013e+06 3.765e+06 1.642e+07 2.254e+07 1.374e+07 5.912e+06 4.241e+06 3.236e+06 8.604e+06 1.853e+07 6.261e+06 4.935e+06 3.846e+06 3.676e+06 3.221e+06 4.398e+06 1.503e+07 3.509e+06 4.035e+06 5.174e+06 3.384e+06 2.412e+07 3.729e+06 1.501e+07 1.315e+07 3.352e+06 3.997e+06 4.459e+06 3.987e+06 6.848e+06 3.503e+06 3.985e+06 3.906e+06 1.053e+07 4.209e+06 1.125e+07 2.488e+07 3.852e+06 1.474e+07 3.734e+06 2.03e+07 3.93e+06 3.124e+06 2.261e+07 1.025e+07 1.001e+07 1.555e+07 1.715e+07 5.475e+06 3.476e+06 3.318e+06 4.263e+06 8.47e+06 5.775e+06 1.382e+07 7.248e+06 1.845e+07 6.479e+06 3.845e+06 1.623e+07 1.944e+07 9.8e+06 3.43e+07 7.237e+06 1.926e+07 5.563e+06 
Average illumination values = 
671.2 670.1 668.5 668.2 667.9 670.5 670.1 669.9 669.8 671.3 670.2 669.2 669.4 669.2 669 669.9 670 668.7 671.6 669.6 668.5 669.4 671 670.7 671.3 669.1 670.4 671.4 670.1 669.9 671.9 668.8 670.5 670.3 670.1 671.2 669.8 672.4 669.6 669.3 669.7 671 669.8 670.3 670.9 668.6 669.4 670 669.8 671.6 668.8 670.5 668.5 670.3 668.8 672.4 671 669.5 669.6 669.8 669.7 671 670.8 669.7 670.2 672.3 671.8 669.2 671.3 669.3 673.3 669.7 669.6 669.3 670.6 669.6 669.2 674.1 670.2 668.7 670.1 668.3 672.2 669.7 672.1 668.5 670.1 675.2 670.3 670.9 668.9 669.4 669.2 671.4 670.5 669.5 671.4 669 670.5 670.5 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001036 0.0002351 0.0004618 0.0005755 7.516e-05 1.166e-05 4.256e-06 2.508e-05 0.0002621 4.174e-05 4.541e-05 9.851e-06 1.132e-06 0.0005245 8.332e-05 0.0008239 1.903e-05 2.556e-05 0.0001084 0.000114 1.387e-05 0.001748 0.000128 6.863e-06 1.518e-05 1.443e-06 7.497e-05 0.0002434 5.621e-05 0.0002448 5.887e-06 0.0001164 0.002401 9.606e-06 6.637e-06 0.002437 9.882e-05 6.681e-05 0.0001956 0.00109 1.121e-05 3.392e-05 0.0001098 0.0003273 2.368e-05 0.0001141 0.0004353 0.004988 0.0006004 0.0001237 5.452e-05 5.376e-05 9.5e-05 4.835e-06 0.0005999 3.249e-05 0.0001012 6.566e-05 0.000325 0.000215 8.973e-05 3.771e-05 6.911e-07 0.00133 9.252e-06 0.003237 0.0001445 0.002157 0.0002749 0.001152 0.0002433 1.397e-06 0.0001193 4.618e-05 9.025e-05 9.75e-06 7.87e-05 0.0004693 0.000514 2.641e-05 1.802e-05 1.036e-06 0.000588 6.441e-05 5.824e-05 4.149e-06 1.127e-05 5.248e-05 0.0001109 0.0002365 0.0001516 0.0003303 6.284e-05 3.317e-05 5.442e-05 0.0002493 2.879e-05 0.0004196 5.071e-05 0.001255 
Uniformity values = 
0.9825 0.9823 0.9851 0.9857 0.9858 0.9835 0.9842 0.9809 0.9832 0.9835 0.9854 0.9857 0.9831 0.9852 0.9818 0.9849 0.9836 0.9845 0.9852 0.986 0.9829 0.9811 0.9828 0.9845 0.9862 0.981 0.9838 0.9809 0.9847 0.9835 0.9825 0.9832 0.9824 0.9841 0.9797 0.9804 0.9842 0.9837 0.9853 0.9822 0.983 0.9837 0.984 0.9835 0.9846 0.9839 0.9829 0.9826 0.9832 0.9826 0.9812 0.984 0.9833 0.9854 0.9845 0.983 0.9849 0.9844 0.983 0.9798 0.9796 0.9839 0.9827 0.984 0.9833 0.9849 0.9837 0.9834 0.9805 0.9852 0.9829 0.9828 0.9854 0.9833 0.9867 0.9843 0.9836 0.9818 0.9838 0.9839 0.9796 0.978 0.9857 0.9852 0.9839 0.9847 0.981 0.9856 0.9825 0.9844 0.9817 0.9837 0.9817 0.9793 0.9842 0.9856 0.9854 0.9867 0.9837 0.9831 
Minimum rate values = 
3042 6906 1.352e+04 1.684e+04 2200 342.1 124.8 737.9 7690 1224 1329 288.4 33.24 1.536e+04 2449 2.413e+04 558.1 749.1 3174 3337 407.1 5.136e+04 3757 201.1 444.2 42.43 2199 7158 1647 7181 172.9 3416 7.044e+04 281.6 195.5 7.163e+04 2897 1960 5726 3.201e+04 329 994.8 3219 9601 693.8 3347 1.278e+04 1.461e+05 1.761e+04 3633 1603 1576 2788 141.6 1.758e+04 953.8 2964 1924 9537 6332 2643 1106 20.29 3.897e+04 271.5 9.469e+04 4239 6.322e+04 8089 3.372e+04 7142 41.03 3492 1355 2639 285.8 2309 1.379e+04 1.507e+04 774.5 530.7 30.56 1.721e+04 1886 1708 121.6 331.6 1536 3258 6932 4456 9687 1847 977.3 1595 7298 843.1 1.227e+04 1487 3.682e+04 
Average rate values = 
3.002e+06 7.794e+06 3.858e+06 4.11e+06 3.903e+06 4.624e+06 1.456e+07 3.942e+06 8.276e+06 5.224e+06 4.257e+06 3.987e+06 3.168e+06 3.294e+06 8.735e+06 5.19e+06 6.403e+06 7.948e+06 3.163e+06 3.27e+06 3.534e+06 7.668e+06 3.541e+06 1.165e+07 2.92e+06 4.157e+06 3.604e+06 2.961e+06 3.628e+06 3.807e+06 9.476e+06 6.861e+06 3.474e+06 1.535e+07 1.935e+07 8.885e+06 5.047e+06 3.431e+06 4.746e+06 5.027e+06 1.703e+07 4.838e+06 3.638e+06 3.414e+06 2.849e+06 3.888e+06 4.828e+06 2.926e+06 1.139e+07 7.458e+06 4.574e+06 3.149e+06 6.296e+06 3.545e+06 3.1e+06 2.959e+06 4.549e+06 3.967e+06 5.891e+06 3.286e+06 3.659e+06 6.181e+06 1.492e+07 1.165e+07 1.592e+07 3.561e+06 1.164e+07 3.527e+06 4.122e+06 3.524e+06 1.964e+07 1.011e+07 4.538e+06 1.717e+07 2.047e+07 3.034e+06 3.21e+06 3.075e+06 2.922e+06 1.699e+07 5.282e+06 2.655e+07 8.003e+06 1.277e+07 3.166e+06 1.633e+07 1.983e+07 9.168e+06 6.183e+06 5.667e+06 2.075e+07 3.082e+06 3.543e+06 7.414e+06 8.295e+06 3.431e+06 6.233e+06 2.756e+06 2.872e+06 4.06e+06 
Average illumination values = 
670.9 670 668.2 668.2 668.1 669.3 669.4 671 670 669.7 669.2 668.1 670 668.5 671.6 668.7 669.2 668.9 668.6 669.3 669.9 670.8 671.2 668.8 668.9 671 669.7 671.5 669.1 669.6 670.1 669.6 670.4 669.4 672.1 671.3 668.7 670 668.9 670 670.8 670.3 669 670 669 670.6 669.8 670.4 669.3 670.2 671.1 669.4 669.3 669.1 669.4 669.6 669 669.2 669.8 672.3 672.2 669.4 671 669.7 670.1 668.9 669.4 669.2 671.4 668.4 670.8 670 668.7 669.5 668.6 669.8 669.7 670.5 669.2 669.5 674.1 673.4 668 668.3 669.1 669.4 671.3 668 670.6 669.4 670.5 669.9 671.5 672.4 668.9 668.7 667.9 668.2 669.6 669.7 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001053 3.204e-05 0.0005316 0.000922 3.35e-05 8.726e-06 7.462e-07 0.0008511 3.924e-05 0.0001023 5.326e-06 1.092e-06 0.0005298 8.395e-05 3.549e-05 5.579e-06 0.001013 0.0001941 4.042e-05 1.936e-05 0.001625 3.952e-06 1.703e-05 1.441e-06 6.13e-05 3.83e-06 0.0002963 3.078e-05 4.168e-05 0.0001147 9.701e-05 5.934e-05 9.375e-06 0.0001067 2.787e-05 0.0002948 0.001107 2.214e-06 8.537e-05 0.0006353 0.0001052 1.975e-05 7.193e-05 1.261e-05 0.0003539 5.956e-05 6.763e-05 5.392e-05 9.398e-05 1.77e-06 0.0007695 6.821e-05 5.585e-06 0.0007221 2.191e-05 1.657e-05 3.977e-05 1.519e-06 0.0007241 9.394e-06 0.0004842 0.0001477 0.004035 0.0003755 0.002342 4.369e-06 2.632e-05 0.0008699 7.289e-06 6.241e-06 0.0004855 5.382e-05 0.0005024 7.41e-06 6.154e-06 1.296e-05 0.0003742 0.0001389 1.435e-05 0.0004282 1.214e-05 7.874e-07 8.692e-05 0.0001521 0.0003324 4.011e-05 0.0001545 8.558e-05 8.005e-05 4.585e-05 0.0001766 0.0004897 0.0007787 1.648e-05 0.0002986 3.221e-05 0.0001095 0.0002772 8.609e-05 0.0002158 
Uniformity values = 
0.9825 0.9817 0.9855 0.9861 0.9846 0.9838 0.9818 0.9863 0.9811 0.9866 0.984 0.9847 0.9854 0.9821 0.9841 0.9806 0.9844 0.9855 0.9842 0.9823 0.9839 0.9848 0.9856 0.9817 0.9838 0.9804 0.9858 0.9833 0.9857 0.9815 0.9834 0.9834 0.9841 0.9846 0.9838 0.9858 0.9827 0.9821 0.9859 0.9854 0.9833 0.98 0.9847 0.9839 0.9845 0.9832 0.9833 0.9838 0.9842 0.985 0.9848 0.9835 0.9834 0.9838 0.9851 0.9803 0.9827 0.9853 0.9847 0.9836 0.9854 0.9844 0.9829 0.9834 0.9858 0.9834 0.9856 0.9848 0.9852 0.9855 0.9834 0.9818 0.9854 0.983 0.9805 0.981 0.9851 0.9855 0.986 0.9833 0.9816 0.9796 0.986 0.9817 0.9839 0.9824 0.9845 0.9839 0.9844 0.9861 0.9852 0.9844 0.9843 0.9852 0.9854 0.9842 0.9851 0.9812 0.9843 0.9854 
Minimum rate values = 
3093 941.8 1.556e+04 2.697e+04 981.6 255.9 21.93 2.489e+04 1154 2991 156.2 31.99 1.551e+04 2466 1041 164.2 2.967e+04 5681 1185 568.6 4.763e+04 115.8 498.6 42.34 1798 112.7 8670 903.2 1220 3373 2846 1741 274.9 3126 817.3 8626 3.248e+04 65.05 2498 1.86e+04 3088 581.4 2108 369.7 1.037e+04 1748 1985 1581 2755 51.86 2.254e+04 2001 163.9 2.117e+04 641.6 487.6 1168 44.49 2.121e+04 275.6 1.418e+04 4328 1.182e+05 1.101e+04 6.847e+04 128.2 770.6 2.548e+04 213.5 182.7 1.424e+04 1582 1.471e+04 217.5 181.1 381.3 1.096e+04 4065 419.8 1.256e+04 357 23.19 2543 4471 9746 1178 4529 2510 2347 1342 5170 1.435e+04 2.282e+04 482.5 8740 944.2 3208 8151 2523 6317 
Average rate values = 
2.761e+06 1.444e+07 3.914e+06 4.85e+06 1.219e+07 1.726e+07 3.386e+06 3.39e+06 4.67e+06 4.668e+06 3.5e+06 2.867e+06 3.074e+06 8.659e+06 5.636e+06 1.595e+07 3.256e+06 3.232e+06 2.976e+06 2.896e+06 3.315e+06 5.636e+06 2.833e+06 3.846e+06 2.881e+06 3.253e+06 3.217e+06 3.735e+06 7.889e+06 3.679e+06 3.523e+06 4.218e+06 1.227e+07 5.565e+06 1.566e+07 2.871e+06 4.484e+06 1.588e+07 4.251e+06 2.799e+06 1.259e+07 2.671e+06 3.604e+06 3.035e+06 3.866e+06 1.596e+07 3.318e+06 2.925e+06 5.675e+06 1.063e+07 2.568e+06 4.976e+06 3.668e+06 4.345e+06 3.036e+06 3.329e+06 2.768e+06 4.64e+06 1.078e+07 1.681e+07 3.259e+06 1.227e+07 2.665e+06 6.005e+06 3.264e+06 4.969e+06 9.736e+06 9.857e+06 1.608e+07 2.804e+06 2.856e+06 2.85e+06 2.673e+06 1.78e+07 3.924e+06 3.639e+06 1.868e+07 2.722e+06 1.13e+07 4.131e+06 5.963e+06 2.615e+07 6.513e+06 2.026e+07 2.861e+06 2.914e+06 4.419e+06 3.771e+06 5.646e+06 3.088e+06 5.719e+06 4.449e+06 3.542e+06 8.362e+06 1.377e+07 3.68e+06 1.331e+07 4.72e+06 3.954e+06 2.969e+06 
Average illumination values = 
670.9 670.5 667.9 667.9 668.5 669.3 670.4 667.5 671.3 667.9 669.4 668.9 668.4 670.2 669.3 671.3 668.9 668.4 668.9 670 671.1 668.6 669.5 670.5 669.7 671.8 668.3 669.7 667.8 671.2 669.7 669.9 668.9 668.5 669.9 668.4 669.7 671 667.7 668.6 669.9 672.7 668.4 670.2 668.5 669.5 669.7 669.3 668.7 669.1 669.2 669.3 669.8 669.4 668.6 671.9 670.1 668.6 669.9 669.4 668.5 668.6 669.6 669.3 668.5 670.5 668.4 668.5 669.5 668.9 669.8 670.5 668 670 673.5 671.4 668.2 668.7 668.8 669.3 670.6 672.2 668 670.5 669.6 670.7 669 669.2 668.7 668 668.6 668.6 669 668.5 667.8 668.7 668.1 671.2 669.3 668.6 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.9e-05 1.24e-06 0.0005576 4.987e-05 9.367e-06 4.221e-06 2.581e-05 5.273e-05 0.0001097 7.175e-06 1.205e-06 0.0006301 8.547e-05 3.384e-05 5.039e-06 0.0009478 0.000147 1.524e-05 0.0009909 0.0001822 3.267e-06 1.081e-05 2.002e-05 4.475e-05 3.755e-05 3.074e-05 4.28e-05 0.0001256 9.303e-06 1.393e-05 0.002327 4.188e-05 2.339e-05 0.0005984 0.000164 0 9.162e-05 0.0001126 1.957e-05 5.373e-05 5.514e-06 0.0001028 0.0001158 3.26e-05 1.505e-05 5.19e-06 0.0004994 3.33e-05 7.612e-05 3.098e-05 2.091e-05 1.801e-05 4.009e-05 1.555e-06 0.001336 5.252e-06 0.001001 0.000298 0.0002348 0.001565 2.005e-05 4.463e-05 0.0001564 7.042e-06 6.247e-06 7.34e-05 0.0004923 5.751e-05 1.706e-05 6.386e-07 3.86e-05 6.477e-05 1.145e-05 2.496e-05 5.366e-05 7.93e-07 6.799e-05 0.0001523 0.0003542 4.469e-05 0.0002685 1.41e-05 2.947e-05 0.0004433 2.197e-05 2.414e-05 8.706e-05 0.0001117 0.0002588 0.0001116 9.59e-05 8.67e-05 0.0002289 6.845e-06 4.308e-05 0.0002273 0.00353 1.846e-05 0.001138 5.957e-07 
Uniformity values = 
0.9827 0.9837 0.9851 0.9862 0.9839 0.9839 0.982 0.9831 0.9852 0.9851 0.9848 0.9852 0.983 0.9856 0.9819 0.9851 0.9859 0.9831 0.9834 0.9839 0.9855 0.9842 0.9858 0.9829 0.9857 0.9834 0.9859 0.982 0.9845 0.9798 0.9804 0.984 0.9857 0.9842 0.9857 0.9846 0.9845 0.9831 0.9814 0.9847 0.9842 0.9841 0.9829 0.9821 0.9848 0.9831 0.9865 0.9836 0.9848 0.9839 0.9848 0.9803 0.9827 0.9857 0.9845 0.9817 0.9863 0.9844 0.9832 0.9851 0.9833 0.9849 0.9853 0.9847 0.9854 0.9834 0.9828 0.9846 0.982 0.9856 0.9844 0.9854 0.9844 0.9842 0.9826 0.981 0.9862 0.9817 0.9837 0.9837 0.9851 0.9848 0.986 0.9869 0.9861 0.9834 0.9859 0.9855 0.9853 0.985 0.9813 0.9844 0.9859 0.9816 0.9817 0.9838 0.9846 0.9845 0.9835 0.9831 
Minimum rate values = 
2907 36.38 1.633e+04 1459 274.7 123.8 758.3 1548 3212 210.2 35.3 1.845e+04 2509 990.8 148.1 2.775e+04 4301 447.4 2.906e+04 5342 95.65 316.8 585.8 1314 1099 902 1253 3691 272.7 410.2 6.841e+04 1228 684.7 1.754e+04 4800 0 2685 3305 575.5 1574 161.7 3014 3399 957.6 440.8 152.3 1.46e+04 976.9 2230 908.4 612.8 530.1 1177 45.51 3.913e+04 154.4 2.927e+04 8734 6890 4.58e+04 588.2 1308 4579 206.3 182.9 2154 1.445e+04 1685 501.2 18.7 1131 1896 335.6 731.7 1576 23.33 1989 4475 1.039e+04 1311 7864 413.3 862.4 1.296e+04 642.7 708.4 2548 3271 7578 3270 2820 2541 6699 201.2 1266 6666 1.033e+05 540.9 3.336e+04 17.48 
Average rate values = 
2.543e+06 9.349e+06 2.705e+06 3.851e+06 1.166e+07 1.221e+07 3.531e+06 3.512e+06 4.923e+06 2.735e+06 2.688e+06 2.934e+06 8.463e+06 4.679e+06 1.635e+07 3.052e+06 2.815e+06 3.169e+06 6.619e+06 3.16e+06 3.188e+06 3.351e+06 2.947e+06 2.561e+06 3.08e+06 3.477e+06 6.267e+06 4.654e+06 1.815e+07 3.456e+06 8.422e+06 4.243e+06 2.744e+06 6.841e+06 1.127e+07 4.276e+06 4.371e+06 1.072e+07 2.471e+06 6.312e+06 2.9e+06 3.103e+06 5.342e+06 1.704e+07 2.813e+06 7.697e+06 2.648e+06 2.582e+06 3.573e+06 3.953e+06 2.923e+06 2.951e+06 2.589e+06 4.523e+06 1.048e+07 3.195e+06 2.808e+06 2.793e+06 3.788e+06 2.354e+06 1.764e+07 8.324e+06 8.687e+06 1.19e+07 2.614e+06 2.663e+06 2.715e+06 2.366e+06 4.132e+06 1.305e+07 5.324e+06 1.163e+07 2.708e+06 1.551e+07 4.274e+06 2.698e+07 6.376e+06 1.94e+07 2.599e+06 2.597e+06 9.07e+06 3.367e+06 5.479e+06 2.387e+06 2.408e+06 3.655e+06 3.145e+06 1.484e+07 3.342e+06 1.437e+07 4.411e+06 3.728e+06 2.863e+06 3.868e+06 1.732e+07 2.389e+06 3.056e+06 4.137e+06 2.491e+06 1.146e+07 
Average illumination values = 
670.7 669.1 668.2 667.8 668.9 668.9 670.3 670.2 668.7 668.6 668.9 668.5 669.5 668.3 670.3 668.5 668.1 669.6 669.3 670.6 668.5 668.9 667.7 670.1 668.3 669.7 667.7 670.7 668.9 672.1 671.3 670.1 668.9 668.7 667.9 669.6 668.7 669.9 671.8 668.3 670 668.7 670 670.2 669.2 669.4 668 669.1 668.9 669.4 668.7 671.9 670.1 668.3 669 670.9 667.6 668.5 669.4 668.4 670.5 668.7 668.6 669.1 668.9 669.8 669.6 668.8 672.5 668.1 669.1 668 668.8 669.5 670.3 671.2 667.8 670.5 669.6 669.7 668.3 668.6 667.5 667.9 667.9 669.3 668 667.9 668.3 668.1 671.1 669.3 667.9 671 670.7 669.8 668.4 668.9 669.3 670.2 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.941e-05 3.345e-05 0.000215 6.863e-05 1.437e-05 2.877e-05 0.0006647 3.951e-05 4.696e-05 4.173e-05 0.0004493 0.0001118 3.429e-05 5.066e-06 0.001468 0.0001043 1.522e-06 0.0009399 4.062e-06 1.543e-05 1.855e-06 4.582e-05 1.446e-06 0.0001197 6.191e-06 0.0001665 2.179e-05 1.378e-05 0.0001233 5.499e-05 2.84e-05 0.0009356 2.239e-06 1.24e-05 0.0004542 2.255e-05 7.677e-05 0.001721 0.0003545 8.929e-05 2.726e-05 1.188e-05 5.182e-06 0.000372 3.319e-05 5.921e-06 0.0006483 1.968e-05 1.997e-05 1.714e-05 2.199e-05 9.995e-06 0.0005276 9.407e-05 0.0003203 0.001589 1.958e-05 2.609e-05 0.0003083 7.606e-07 1.269e-05 2.855e-05 5.079e-05 3.53e-05 2.215e-06 1.366e-05 6.454e-05 4.547e-05 4.169e-06 4.494e-05 7.932e-07 6.833e-05 6.679e-05 9.229e-06 4.156e-05 4.331e-05 9.873e-05 4.71e-05 0.0002075 0.0002269 8.456e-05 7.485e-05 0.0007222 4.353e-05 0.0001001 8.686e-05 0.0001175 9.903e-05 2.574e-05 0.0002132 1.138e-05 0.0006657 7.646e-05 9.387e-07 0.00102 0.00061 0.0002903 0.0001134 0.000288 4.753e-06 
Uniformity values = 
0.9827 0.9848 0.9852 0.9862 0.9844 0.9839 0.986 0.986 0.9844 0.9858 0.9866 0.9852 0.9863 0.9819 0.9858 0.9862 0.9831 0.9832 0.982 0.9866 0.9822 0.9853 0.9813 0.9847 0.9846 0.9844 0.985 0.9807 0.9808 0.9831 0.9861 0.9834 0.9826 0.986 0.9855 0.9862 0.9857 0.9843 0.9847 0.9848 0.9838 0.9845 0.9831 0.9868 0.9843 0.9852 0.9847 0.9841 0.9831 0.9868 0.9845 0.9843 0.9855 0.9847 0.9855 0.9857 0.985 0.986 0.9848 0.9864 0.9836 0.9852 0.9849 0.9862 0.9814 0.9836 0.986 0.9854 0.9848 0.9826 0.981 0.9862 0.9825 0.9835 0.9848 0.9857 0.9853 0.9854 0.9852 0.9832 0.9854 0.9864 0.986 0.9852 0.9837 0.9855 0.9859 0.9854 0.9825 0.9834 0.984 0.9841 0.9857 0.9823 0.9857 0.9837 0.9834 0.9845 0.9859 0.9829 
Minimum rate values = 
2919 980.2 6296 2008 421.3 843.6 1.944e+04 1156 1376 1221 1.314e+04 3273 1003 148.9 4.295e+04 3051 44.66 2.757e+04 119.4 451.1 54.48 1342 42.52 3507 181.4 4879 638.4 405.6 3627 1614 831 2.744e+04 65.74 362.8 1.329e+04 659.7 2247 5.042e+04 1.038e+04 2616 799.5 348.2 152.1 1.087e+04 973 173.4 1.899e+04 577 586.1 501.2 644.5 293 1.544e+04 2756 9375 4.647e+04 573.6 763.6 9033 22.25 372.1 836.1 1488 1033 65.11 400.7 1889 1331 122.2 1319 23.33 1999 1961 270.8 1218 1268 2891 1379 6076 6659 2476 2189 2.113e+04 1275 2936 2543 3439 2900 756 6253 333.7 1.951e+04 2238 27.57 2.985e+04 1.789e+04 8515 3323 8429 139.5 
Average rate values = 
2.384e+06 9.09e+06 5.039e+06 3.334e+06 5.317e+06 3.134e+06 2.987e+06 4.102e+06 3.622e+06 3.019e+06 2.803e+06 4.156e+06 4.514e+06 1.626e+07 2.405e+06 2.527e+06 3.225e+06 8.671e+06 3.123e+06 2.35e+06 3.615e+06 3.436e+06 2.498e+06 3.083e+06 9.894e+06 2.488e+06 3.06e+06 3.192e+06 2.872e+06 2.482e+06 2.375e+06 5.583e+06 1.553e+07 3.906e+06 2.624e+06 2.263e+06 3.27e+06 2.675e+06 3.378e+06 5.527e+06 1.135e+07 2.654e+06 7.198e+06 2.489e+06 2.409e+06 3.433e+06 2.965e+06 2.671e+06 2.959e+06 4.634e+06 2.853e+06 1.235e+07 2.909e+06 2.883e+06 3.508e+06 2.207e+06 1.35e+07 8.811e+06 2.62e+06 1.149e+07 2.347e+06 6.189e+06 2.526e+06 3.466e+06 3.214e+06 3.389e+06 1.07e+07 2.565e+06 1.426e+07 4.051e+06 2.585e+07 6.095e+06 1.373e+07 2.377e+06 2.49e+06 7.046e+06 4.253e+06 2.742e+06 3.671e+06 3.284e+06 3.072e+06 3.107e+06 3.323e+06 1.361e+07 4.506e+06 3.497e+06 2.439e+06 2.459e+06 1.34e+07 2.165e+06 3.525e+06 2.499e+06 2.671e+06 2.999e+06 2.174e+06 2.454e+06 3.021e+06 5.511e+06 3.211e+06 6.395e+06 
Average illumination values = 
670.7 668.4 668.1 667.8 668.6 669 667.5 667.8 669.1 668 667.6 668 667.8 670.3 667.9 667.9 669.6 669.4 672.1 667.7 670.1 668.6 671.3 668.8 668.6 669.1 668.3 671.5 671 669.6 668.2 669.2 670.7 667.6 668.5 667.7 669 669 668.4 668.4 669.1 669 669.4 667.8 668.7 668.4 668.8 669.1 669.9 667.7 669.3 668.9 668.5 668.3 667.8 668.1 669.4 668.1 668.5 668.5 669.7 668.2 668.2 667.9 672.9 669.6 667.6 668.1 669.3 670.3 671.2 667.8 669.9 669.9 668.7 667.8 668.7 667.9 668.4 669.6 668.1 667.6 667.5 668 669.4 668.6 667.8 668.4 670.1 670.1 669.2 669.6 667.6 670.3 667.7 669 669.2 669.3 668.8 670.1 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.344e-05 3.39e-05 0.0001968 6.525e-05 6.675e-06 9.684e-07 5.508e-05 0.0001204 5.538e-06 1.293e-06 0.0001214 5.552e-07 4.701e-06 0.0008282 0.0001328 1.486e-06 0.0009932 4.887e-06 1.175e-06 1.29e-05 4.366e-05 3.802e-05 8.388e-07 0.000122 0.0002062 2.244e-05 9.385e-06 4.218e-05 2.393e-05 0.0005348 0 1.291e-05 0.0003611 2.205e-05 5.338e-05 6.767e-06 0.0002866 1.421e-05 4.748e-05 8.163e-06 4.413e-05 3.502e-05 5.845e-06 0.0003561 2.228e-05 1.989e-05 5.344e-06 3.968e-05 4.76e-06 0.0003463 0.0005195 0.000283 0.0008804 1.433e-06 0.0001173 7.128e-06 5.94e-06 7.199e-05 6.376e-05 3.572e-05 1.309e-06 4.698e-05 6.437e-05 1.148e-05 5.834e-05 1.244e-05 3.981e-05 0.0001706 6.015e-05 4.877e-05 4.434e-05 8.425e-05 4.382e-05 0.0001387 0.0002408 9.364e-05 1.536e-05 3.197e-05 6.077e-05 0.0001226 0.0001553 2.571e-06 0.0001045 0.0001999 3.955e-05 4.005e-05 4.97e-05 9.033e-07 1.385e-05 0.0006193 0.0002912 3.317e-05 0.0001059 6.796e-06 2.218e-05 6.664e-05 0.0009122 1.652e-05 6.562e-05 5.065e-07 
Uniformity values = 
0.9835 0.986 0.9857 0.9856 0.9842 0.9825 0.9843 0.9855 0.986 0.9864 0.9857 0.9863 0.9837 0.9852 0.9862 0.9832 0.9845 0.9852 0.9862 0.9824 0.9856 0.9859 0.9842 0.984 0.9834 0.9835 0.9842 0.9847 0.9859 0.9834 0.9826 0.9856 0.9831 0.983 0.9857 0.9837 0.9841 0.9859 0.986 0.9843 0.9865 0.984 0.9854 0.9846 0.9841 0.9832 0.9865 0.9858 0.9837 0.9864 0.9852 0.9844 0.9858 0.9859 0.9863 0.9847 0.9866 0.9852 0.985 0.9866 0.9814 0.9843 0.9857 0.9858 0.9853 0.9856 0.9841 0.9838 0.9863 0.9836 0.9855 0.9856 0.9857 0.9857 0.9849 0.986 0.9856 0.9851 0.9853 0.9851 0.985 0.984 0.9828 0.9861 0.9855 0.9841 0.9847 0.9832 0.9856 0.984 0.9835 0.9865 0.9864 0.9829 0.9861 0.9856 0.985 0.983 0.9854 0.9838 
Minimum rate values = 
2741 992.1 5761 1910 195.7 28.44 1615 3524 162.1 37.82 3555 16.24 137.9 2.424e+04 3886 43.62 2.909e+04 143.1 34.37 378.8 1278 1113 24.59 3576 6050 658.3 275.1 1236 700.4 1.569e+04 0 378 1.059e+04 647.1 1563 198.5 8401 415.9 1389 239.3 1291 1027 171.1 1.043e+04 653.2 583.6 156.3 1161 139.6 1.013e+04 1.521e+04 8294 2.576e+04 41.95 3432 208.9 173.7 2108 1868 1045 38.5 1377 1884 335.9 1708 364.2 1167 5003 1760 1430 1298 2466 1283 4060 7053 2740 449.6 936.4 1780 3592 4549 75.39 3069 5848 1158 1174 1456 26.51 405.3 1.815e+04 8543 970 3098 199.5 649 1951 2.671e+04 485 1921 14.86 
Average rate values = 
2.201e+06 8.102e+06 3.14e+06 3.085e+06 1.09e+07 2.926e+06 3.285e+06 4.086e+06 2.8e+06 2.623e+06 4.576e+06 4.036e+06 5.057e+06 2.7e+06 2.329e+06 2.748e+06 2.755e+06 3.624e+06 3.647e+06 3.607e+06 2.209e+06 2.744e+06 8.183e+06 6.177e+06 2.682e+06 3.558e+06 1.04e+07 3.783e+06 2.449e+06 5.309e+06 1.481e+07 3.939e+06 2.371e+06 2.174e+06 5.461e+06 2.217e+06 9.274e+06 4.108e+06 2.487e+06 4.883e+06 2.387e+06 2.319e+06 3.175e+06 3.49e+06 2.396e+06 2.771e+06 2.08e+06 9.713e+06 2.583e+06 2.842e+06 2.646e+06 3.256e+06 2.198e+06 8.842e+06 3.364e+06 1.157e+07 2.243e+06 2.204e+06 2.048e+06 3.319e+06 3.024e+06 3.384e+06 9.997e+06 2.38e+06 3.461e+06 5.232e+06 4.37e+06 2.281e+06 2.188e+06 2.334e+06 7.773e+06 2.605e+06 2.881e+06 4.159e+06 3.305e+06 2.999e+06 1.038e+07 2.988e+06 1.1e+07 2.319e+06 2.403e+06 1.393e+07 2.268e+06 2.063e+06 2.736e+06 6.025e+06 2.852e+06 2.963e+06 2.365e+06 2.321e+06 2.852e+06 2.692e+06 2.326e+06 2.537e+06 7.235e+06 2.207e+06 2.222e+06 3.818e+06 2.546e+06 4.047e+06 
Average illumination values = 
669.6 667.6 667.9 667.8 668.7 669.9 669.2 668.5 667.8 667.8 667.8 667.8 669.1 668.2 667.9 669.5 670.6 668 668.5 669.9 668.3 668.1 669.1 668.9 669.7 669.8 668.7 668.4 668.3 669.2 670.7 667.9 670.6 670.6 667.7 669.7 668.8 667.9 667.9 668.6 668.1 668.8 668.5 668.9 669.1 669.8 667.7 668.4 669.4 667.5 668 668.6 668.5 667.8 668.1 669.1 668.1 668.2 668.1 667.6 672.8 669.1 667.9 667.8 667.9 667.9 669.1 669 668.1 669.6 667.8 668.3 667.7 668.1 668.4 667.5 667.7 668.1 667.9 668.6 668.7 669.1 670.1 668.3 667.8 669.7 668.5 669.3 667.7 668.8 669.2 667.7 668.5 670.1 667.6 668.1 668.6 670 668.3 669.5 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.509e-05 3.389e-05 0.0004523 3.09e-05 8.421e-07 2.026e-05 3.879e-05 2.755e-05 1.175e-06 0.0006518 4.761e-07 1.307e-05 1.02e-05 0.0001336 1.615e-06 0.001046 4.909e-06 1.216e-06 1.767e-05 5.4e-06 0.0001229 6.211e-06 0.0001645 1.654e-05 6.799e-06 3.06e-05 1.674e-05 9.011e-05 1.085e-05 1.204e-05 0.000446 2.207e-05 5.343e-05 6.202e-06 0.0001287 2.156e-05 7.987e-06 6.771e-06 0.0004514 2.739e-05 2.625e-06 2.099e-05 1.651e-05 4.942e-05 1.432e-06 4.834e-06 0.000487 0.0007214 0.0001528 0.0008098 1.451e-06 1.61e-05 6.163e-07 9.555e-06 2.009e-05 4.935e-05 1.748e-05 1.146e-06 0.0002748 2.658e-05 7.185e-06 1.259e-05 1.408e-06 0.0001717 6.046e-05 5.265e-05 6.308e-05 0.0001004 2.546e-05 1.843e-05 2.445e-05 2.606e-05 9.333e-05 3.262e-05 5.815e-05 7.226e-05 3.064e-05 5.205e-06 3.976e-05 4.052e-05 5.103e-05 3.643e-05 9.142e-07 6.252e-06 3.876e-05 8.747e-05 6.189e-05 4.402e-06 4.704e-06 5.146e-05 5.765e-06 0.0001245 4.378e-05 5.244e-07 1.771e-05 7.808e-07 5.348e-05 8.819e-05 0.0007323 9.274e-05 
Uniformity values = 
0.9848 0.986 0.9862 0.9851 0.984 0.9837 0.986 0.9845 0.9861 0.9857 0.9849 0.9862 0.9857 0.9862 0.983 0.9841 0.9854 0.9859 0.9858 0.9833 0.9862 0.9839 0.9851 0.9855 0.9861 0.9857 0.985 0.9849 0.9861 0.986 0.9853 0.9844 0.9857 0.9826 0.9856 0.9855 0.9854 0.9838 0.9868 0.9846 0.9851 0.9857 0.9798 0.9866 0.9845 0.9847 0.9864 0.9852 0.9848 0.9865 0.9851 0.9849 0.987 0.9842 0.9836 0.9863 0.9822 0.9844 0.9859 0.9862 0.985 0.986 0.9842 0.9838 0.9865 0.9854 0.9861 0.9866 0.9859 0.9861 0.9856 0.9864 0.9859 0.9848 0.984 0.986 0.9847 0.9844 0.9856 0.9856 0.9841 0.986 0.9851 0.9856 0.9837 0.9841 0.9845 0.9835 0.986 0.985 0.9865 0.9809 0.983 0.986 0.9846 0.9857 0.9865 0.9863 0.9861 0.9839 
Minimum rate values = 
2786 991.6 1.323e+04 905 24.69 594.2 1135 807.5 34.37 1.907e+04 13.95 382.4 298.5 3909 47.41 3.066e+04 143.7 35.58 517.2 158.5 3596 182.2 4818 484.3 198.9 895.8 490.2 2640 317.6 352.2 1.306e+04 646.9 1564 182.1 3768 631.2 233.9 198.6 1.32e+04 802.7 76.89 614.4 486.1 1445 41.98 141.7 1.424e+04 2.112e+04 4477 2.368e+04 42.52 471.6 18.02 280.1 589.3 1444 513.4 33.59 8042 777.7 210.5 368.4 41.27 5035 1768 1542 1846 2937 745.2 539.2 715.7 762.2 2731 955.8 1705 2114 897.9 152.6 1164 1186 1496 1066 26.78 183 1137 2564 1814 129.1 137.7 1507 168.6 3662 1285 15.34 518.9 22.86 1564 2580 2.142e+04 2720 
Average rate values = 
2.091e+06 7.664e+06 4.567e+06 1.017e+07 1.169e+07 2.127e+06 3.519e+06 3.272e+06 2.189e+06 2.507e+06 4.11e+06 2.499e+06 2.505e+06 2.292e+06 3.094e+06 2.51e+06 3.45e+06 2.583e+06 2.504e+06 1.971e+06 2.584e+06 7.845e+06 2.118e+06 3.117e+06 1.069e+07 4.397e+06 2.514e+06 1.831e+07 1.001e+07 3.296e+06 2.329e+06 2.048e+06 5.182e+06 2.032e+06 3.351e+06 2.295e+06 2.251e+06 2.474e+06 2.055e+06 3.549e+06 3.353e+06 2.433e+06 2.308e+06 2.068e+06 2.602e+06 2.426e+06 2.382e+06 2.12e+06 2.845e+06 2.071e+06 9.047e+06 3.449e+06 9.413e+06 2.422e+06 2.1e+06 1.952e+06 3.481e+06 2.531e+06 1.089e+07 2.298e+06 3.462e+06 5.11e+06 3.933e+06 2.158e+06 2.066e+06 2.259e+06 2.708e+06 3.913e+06 2.275e+06 2.698e+06 3.062e+06 2.698e+06 2.603e+06 5.716e+06 3.922e+06 2.505e+06 2.19e+06 2.133e+06 2.185e+06 2.605e+06 2.601e+06 4.768e+06 2.567e+06 6.469e+06 1.994e+06 2.849e+06 2.113e+06 2.815e+06 2.471e+06 2.059e+06 2.408e+06 2.931e+06 2.473e+06 4.112e+06 2.443e+06 1.572e+07 2.573e+06 2.217e+06 2.509e+06 1.89e+06 
Average illumination values = 
668.7 667.6 667.5 668.1 668.9 669.1 667.8 669 667.8 668.2 668.3 667.4 668 667.7 669.6 669.9 667.9 667.8 667.7 669.9 667.8 669.1 668.6 667.9 667.8 667.6 669.1 669.3 667.6 667.7 668.5 669.7 667.7 669.9 667.8 668.1 668 668.9 667.8 668.5 668.4 668 672.1 667.6 669.3 668.9 667.5 668 668.4 667.9 668.5 668.4 668.1 669.2 669.2 667.5 672.3 669.1 667.6 667.5 669 667.6 669.1 669 667.9 668.4 667.6 667.8 667.7 667.8 667.8 667.5 667.5 668.3 668.8 667.8 668.6 669 668.4 667.8 669.7 667.5 668.4 667.7 669.6 668.7 669.5 669.7 667.6 668.2 667.5 671.5 670 667.9 668.7 668.5 667.5 667.6 667.4 669.2 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.818e-05 3.436e-05 7.538e-06 1.084e-05 9.511e-07 4.488e-05 2.259e-05 5.638e-06 1.147e-06 0.0001199 1.272e-05 1.37e-05 5.717e-05 1.923e-05 0.001629 4.589e-06 1.217e-06 1.047e-05 5.156e-06 7.007e-05 7.891e-06 4.928e-05 1.73e-05 7.475e-06 6.684e-05 3.002e-05 9.448e-05 0 8.667e-05 1.216e-05 9.517e-05 2.475e-06 0.0001304 0 7.966e-06 5.925e-06 0.0007837 5.024e-06 3.919e-05 2.316e-05 1.899e-05 1.72e-06 2.643e-06 8.617e-05 9.802e-05 0.0001646 0.0003867 2.952e-06 1.558e-05 5.74e-07 1.269e-05 2.015e-05 5.842e-05 1.814e-05 2.366e-06 6.5e-05 1.276e-05 1.236e-05 6.868e-06 0.0001132 0.0001151 5.176e-06 5.393e-05 1.483e-05 4.371e-05 2.493e-05 1.483e-05 2.598e-05 1.833e-06 3.132e-06 0.0001255 7.067e-05 5.737e-06 1.662e-05 0.0002317 1.198e-05 3.772e-05 1.003e-06 1.099e-06 0.0005755 0.0001394 4.594e-05 4.531e-06 4.602e-06 5.034e-05 5.739e-06 1.568e-05 5.819e-05 5.164e-07 1.763e-06 1.172e-05 5.305e-05 3.623e-05 8.071e-05 0.0003485 1.423e-06 9.902e-05 3.545e-05 3.625e-05 8.747e-06 
Uniformity values = 
0.9846 0.986 0.9864 0.9847 0.9842 0.9861 0.9852 0.9863 0.9864 0.9853 0.9863 0.9852 0.9856 0.9849 0.9839 0.9831 0.9859 0.9858 0.9832 0.986 0.9862 0.9837 0.9862 0.9845 0.9847 0.9863 0.9845 0.9848 0.9848 0.9864 0.9857 0.9844 0.9856 0.9855 0.9854 0.9842 0.9858 0.9856 0.9861 0.9856 0.9834 0.9862 0.9846 0.9862 0.9847 0.9855 0.9866 0.9861 0.9861 0.9864 0.9851 0.9841 0.9863 0.9826 0.9841 0.986 0.9858 0.9845 0.986 0.9867 0.9831 0.9836 0.9859 0.9851 0.9859 0.9853 0.9848 0.9864 0.9859 0.9853 0.9861 0.9866 0.9849 0.9851 0.9841 0.9841 0.9844 0.9838 0.9845 0.984 0.9843 0.9845 0.9861 0.9863 0.9855 0.9866 0.9829 0.9856 0.9857 0.9849 0.9854 0.9859 0.986 0.9837 0.9851 0.9839 0.9865 0.9848 0.9844 0.9863 
Minimum rate values = 
2877 1006 220.5 317.7 27.88 1313 661.7 165 33.56 3512 372.1 401.2 1674 563.3 4.773e+04 134.7 35.61 306.5 151.3 2051 230.9 1445 506.1 219.1 1958 878.3 2769 0 2539 355.8 2786 72.55 3818 0 233.2 173.7 2.293e+04 147.1 1147 678.1 557.3 50.34 77.45 2521 2872 4819 1.131e+04 86.39 455.8 16.79 371.7 590.6 1709 532.8 69.37 1902 373.6 362.1 201 3310 3377 151.8 1578 434.4 1279 729.9 434.4 760 53.65 91.71 3673 2067 168.1 486.8 6794 351.1 1106 29.43 32.2 1.687e+04 4086 1346 132.6 134.6 1474 167.9 460.2 1703 15.12 51.64 343.2 1553 1060 2367 1.021e+04 41.74 2896 1039 1062 255.9 
Average rate values = 
1.985e+06 7.835e+06 2.884e+06 8.109e+06 2.652e+06 5.442e+06 2.46e+06 2.551e+06 2.183e+06 4.119e+06 3.93e+06 3.222e+06 2.166e+06 2.123e+06 2.246e+06 2.884e+06 2.448e+06 2.373e+06 1.835e+06 2.506e+06 4.975e+06 2.305e+06 5.285e+06 1.132e+07 2.232e+06 2.019e+06 1.25e+07 3.532e+06 2.102e+06 4.674e+06 2.03e+06 2.026e+06 3.25e+06 2.172e+06 2.127e+06 2.12e+06 1.938e+06 3.435e+06 3.036e+06 2.157e+06 2.377e+06 2.379e+06 8.694e+06 2.386e+06 2.306e+06 2.297e+06 2.489e+06 2.32e+06 3.073e+06 7.572e+06 1.855e+06 1.99e+06 1.846e+06 3.551e+06 2.695e+06 9.6e+06 1.941e+06 3.094e+06 7.116e+06 2.083e+06 2.722e+06 2.997e+06 2.603e+06 2.347e+06 2.428e+06 2.635e+06 3.034e+06 2.546e+06 2.456e+06 6.754e+06 2.143e+06 2.136e+06 2.959e+06 3.953e+06 1.828e+06 2.943e+06 1.981e+06 2.374e+06 3.075e+06 2.104e+06 2.613e+06 1.969e+06 2.749e+06 2.298e+06 1.927e+06 2.256e+06 2.739e+06 2.31e+06 3.764e+06 2.289e+06 6.986e+06 2.005e+06 3.05e+06 1.785e+06 2.219e+06 2.521e+06 1.995e+06 1.863e+06 1.403e+07 2.19e+06 
Average illumination values = 
668.6 667.6 667.7 668.4 668.7 667.4 668.6 667.7 667.6 668 667.4 668 668.2 668.4 668.9 671.4 667.8 667.7 669.9 668 667.5 669.4 667.9 668.5 668.3 668.1 668.5 669.4 668.4 667.6 669 669.2 667.7 668.1 668 668.7 667.7 667.9 667.8 668.1 669.7 668 668.9 667.8 668.4 667.8 667.4 667.6 668 667.8 668.6 668.8 667.5 672 669.3 667.6 667.8 668.6 667.7 667.4 669.5 669.9 667.8 668.3 667.6 668.4 668.3 667.5 667.5 667.9 667.9 667.6 668.5 668.4 669.6 669.2 668.7 669 668.5 668.8 668.6 669.5 667.9 667.5 667.8 667.6 670.1 668.2 668.2 668.5 668.4 667.9 667.9 669.1 669 669 667.6 668.6 668.6 668 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
9.834e-05 6.039e-05 1.218e-05 4.757e-06 9.487e-07 5.757e-05 3.151e-05 1.128e-06 0.000247 5.696e-07 4.698e-06 8.228e-05 1.18e-05 1.97e-05 4.64e-06 1.183e-06 1.346e-05 5.211e-06 2.129e-05 7.923e-06 5.147e-05 1.168e-05 0.0001553 3.622e-05 1.87e-05 2.153e-06 1.26e-05 0.0002676 2.114e-05 0.0003153 4.262e-05 9.961e-06 1.647e-06 3.595e-06 0.0004743 5.01e-06 3.683e-05 2.767e-05 2.68e-05 1.912e-06 2.092e-05 6.949e-05 0.0004055 0.0001885 6.226e-05 4.827e-05 1.089e-06 6.101e-06 6.526e-05 1.334e-05 2.122e-05 1.128e-06 6.589e-05 1.276e-05 1.239e-05 1.77e-06 6.96e-05 4.171e-05 4.826e-05 6.35e-05 0.0001043 4.983e-06 1.293e-05 0.0001062 1.567e-05 3.45e-05 0.000116 7.408e-05 3.086e-05 0.0001046 6.419e-05 1.208e-05 5.628e-06 1.007e-06 1.777e-06 0.0004668 7.409e-05 2.78e-05 5.217e-06 4.887e-06 6.698e-05 0.0001656 6.12e-05 5.415e-07 1.916e-05 7.01e-07 4.566e-06 5.172e-05 6.703e-05 7.414e-05 1.424e-06 0.0001845 3.487e-05 1.012e-05 7.168e-05 3.437e-05 6.948e-07 8.892e-05 1.291e-06 3.977e-06 
Uniformity values = 
0.9848 0.986 0.9866 0.9843 0.9842 0.9846 0.9864 0.9866 0.9858 0.9861 0.985 0.9862 0.9854 0.9838 0.9844 0.9862 0.9858 0.9843 0.9859 0.986 0.9835 0.9838 0.9859 0.9855 0.9859 0.9859 0.9861 0.9849 0.9835 0.9846 0.9856 0.9859 0.986 0.9845 0.9859 0.9857 0.9865 0.9851 0.9855 0.986 0.9861 0.9861 0.9855 0.9854 0.9867 0.9859 0.9847 0.9858 0.9852 0.9858 0.9833 0.9858 0.9861 0.9862 0.9845 0.9845 0.9858 0.9851 0.9846 0.9861 0.986 0.9865 0.986 0.986 0.9857 0.9862 0.9858 0.986 0.9863 0.9846 0.9856 0.9857 0.9844 0.9859 0.9859 0.9845 0.986 0.9843 0.9846 0.9862 0.986 0.9852 0.9835 0.9861 0.9846 0.9859 0.9863 0.9846 0.9856 0.9853 0.9839 0.9866 0.986 0.9857 0.9864 0.9853 0.9862 0.9854 0.9833 0.9861 
Minimum rate values = 
2881 1767 356.3 139.4 27.82 1687 921.8 32.99 7230 16.67 137.6 2407 345.5 577.7 136 34.61 393.9 152.7 622.9 231.9 1510 342.7 4546 1060 547.2 63 368.6 7838 620.3 9239 1248 291.5 48.19 105.4 1.388e+04 146.7 1077 810.3 784.6 55.95 612.1 2033 1.187e+04 5519 1821 1412 31.91 178.6 1911 390.5 622.7 33.02 1928 373.4 363.2 51.87 2037 1222 1414 1858 3052 145.7 378.4 3109 458.8 1009 3395 2168 902.9 3066 1879 353.6 165 29.46 52.01 1.368e+04 2168 815 152.9 143 1960 4850 1795 15.84 561.6 20.51 133.6 1516 1962 2171 41.75 5396 1020 296.3 2097 1006 20.33 2604 37.9 116.4 
Average rate values = 
1.885e+06 7.962e+06 2.784e+06 6.224e+06 2.541e+06 2.529e+06 2.787e+06 1.924e+06 2.283e+06 3.644e+06 4.286e+06 1.94e+06 2.09e+06 2.028e+06 2.416e+06 3.137e+06 3.293e+06 1.746e+06 2.391e+06 4.802e+06 2.27e+06 3.036e+06 2.081e+06 1.956e+06 3.442e+06 9.245e+06 3.185e+06 2.1e+06 1.88e+06 2.126e+06 2.879e+06 3.57e+06 2.079e+06 7.567e+06 1.864e+06 3.246e+06 2.628e+06 1.88e+06 1.928e+06 2.136e+06 2.175e+06 2.382e+06 1.926e+06 2.119e+06 1.837e+06 2.305e+06 2.255e+06 1.913e+06 1.743e+06 1.91e+06 2.404e+06 2.231e+06 1.007e+07 1.841e+06 2.953e+06 2.859e+06 5.257e+06 2.379e+06 2.02e+06 2.453e+06 3.867e+06 1.799e+06 3.117e+06 2.957e+06 1.031e+07 2.505e+06 2.051e+06 2.283e+06 1.973e+06 1.924e+06 1.731e+06 2.823e+06 1.88e+06 2.25e+06 1.745e+06 1.953e+06 2.133e+06 2.87e+06 3.335e+06 2.259e+06 1.868e+06 2.898e+06 2.375e+06 3.991e+06 1.991e+06 6.806e+06 1.863e+06 1.97e+06 1.694e+06 2.107e+06 2.395e+06 1.878e+06 1.75e+06 2.225e+06 2.477e+06 6.044e+06 3.634e+06 2.152e+06 2.211e+06 2.793e+06 
Average illumination values = 
668.5 667.6 667.5 668.7 668.7 668.9 667.7 667.5 668.1 667.4 668.2 667.7 668.1 669 669.7 667.6 667.6 669.1 668 667.5 669.6 669.6 667.5 667.9 668.5 667.6 667.6 669 670.2 668.6 667.7 667.9 667.9 668.5 667.6 667.8 667.6 668.4 668.2 667.9 667.7 668 667.8 668 667.6 668.1 668.5 668 668.2 667.6 671.5 668.1 667.6 667.4 668.6 668.7 667.8 668.1 668.9 667.6 667.5 667.5 667.5 667.5 667.7 667.4 667.6 667.8 667.5 668.7 668.6 667.7 668.7 667.5 667.5 668.5 667.4 669.6 668.9 667.5 667.4 668.4 669.9 668 668.7 668.3 667.7 668.9 667.7 668.8 669 667.5 667.7 667.6 667.7 667.9 667.5 668.1 669.8 667.4 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001003 9.273e-06 4.97e-05 6.752e-06 1.514e-06 3.987e-05 2.534e-06 1.349e-06 0.0001385 1.285e-05 1.16e-05 0.0001256 1.365e-06 4.543e-05 6.814e-06 1.723e-06 5.24e-06 1.573e-05 7.967e-06 5.186e-05 1.379e-05 3.134e-05 2.154e-05 9.062e-05 0 1.725e-05 1.206e-05 5.965e-05 6.078e-06 0.0001281 1.163e-05 2.809e-06 1.228e-05 1.872e-05 2.593e-06 2.335e-05 1.777e-05 1.683e-06 2.093e-05 7.482e-05 0.0007087 0.0003011 8.642e-07 4.635e-05 5.796e-07 6.815e-06 3.344e-05 6.012e-05 1.252e-06 3.138e-05 2.749e-05 7.1e-06 1.267e-05 1.279e-05 3.331e-05 9.07e-06 6.441e-05 2.118e-05 5.027e-06 2.442e-05 4.27e-06 0.0001819 3.695e-06 9.239e-05 0.0001559 6.322e-06 6.564e-05 4.786e-06 8.272e-05 5.884e-07 4.265e-07 0.0005911 0.0001206 1.856e-05 4.962e-06 7.222e-06 6.563e-05 9.609e-05 1.94e-05 5.284e-07 1.767e-06 8.658e-06 5.872e-05 6.221e-05 7.818e-05 1.853e-06 3.964e-05 4.008e-05 2.993e-07 9.024e-06 7.497e-05 1.504e-05 7.154e-05 1.22e-06 4.006e-06 5.59e-07 1.346e-05 2.127e-07 0.0005142 7.5e-07 
Uniformity values = 
0.9847 0.9861 0.9859 0.9852 0.9839 0.9861 0.9857 0.9865 0.9861 0.9863 0.9856 0.9862 0.9838 0.9855 0.9863 0.9839 0.9856 0.9863 0.986 0.9836 0.9833 0.9853 0.9858 0.9848 0.9836 0.986 0.9864 0.9857 0.9847 0.9857 0.9853 0.985 0.986 0.9858 0.986 0.9854 0.9855 0.9864 0.9861 0.9864 0.9859 0.9863 0.9869 0.9867 0.9864 0.9848 0.9841 0.9862 0.9836 0.9858 0.9863 0.9853 0.986 0.9865 0.9847 0.9837 0.986 0.986 0.9865 0.9859 0.986 0.986 0.9854 0.9861 0.9864 0.9861 0.9844 0.986 0.985 0.9858 0.9845 0.9855 0.9855 0.9845 0.9863 0.9863 0.9861 0.9845 0.9835 0.986 0.9849 0.9854 0.9863 0.9853 0.9844 0.9862 0.9852 0.9861 0.9844 0.9857 0.9846 0.9861 0.9863 0.9861 0.9861 0.9856 0.9862 0.9857 0.9859 0.9851 
Minimum rate values = 
2940 271.3 1455 197.7 44.41 1167 74.16 39.46 4053 375.9 339.7 3674 40.03 1330 199.4 50.53 153.4 460.3 233.1 1521 404.6 917.7 630.3 2655 0 504.8 352.8 1746 178.1 3751 340.6 82.29 359.3 547.9 75.89 683.7 520.4 49.22 612.3 2189 2.073e+04 8807 25.27 1355 16.96 199.7 980.4 1759 36.72 918.5 804.3 207.9 370.8 374.1 975.9 266.1 1885 619.7 147 714.7 125 5322 108.2 2703 4561 185 1924 140 2423 17.22 12.5 1.73e+04 3532 544.1 145.2 211.3 1920 2816 569.1 15.46 51.78 253.5 1718 1822 2291 54.22 1161 1173 8.773 264.1 2197 440.1 2093 35.7 117.2 16.37 394 6.227 1.505e+04 21.97 
Average rate values = 
1.804e+06 2.215e+06 2.713e+06 6.89e+06 1.824e+06 3.187e+06 2.867e+06 2.04e+06 2.987e+06 3.653e+06 2.08e+06 1.874e+06 2.048e+06 2.262e+06 1.813e+06 2.409e+06 1.647e+06 2.248e+06 4.667e+06 2.175e+06 2.417e+06 2.645e+06 1.788e+06 1.743e+07 3.83e+06 1.872e+06 4.132e+06 4.163e+06 1.72e+06 1.925e+06 8.709e+06 2.749e+06 1.856e+06 1.853e+06 2.807e+06 1.957e+06 2.032e+06 2.23e+06 2.071e+06 2.207e+06 1.763e+06 1.691e+06 2.58e+06 2.469e+06 7.267e+06 1.645e+06 1.837e+06 1.7e+06 2.333e+06 4.826e+06 1.623e+06 2.903e+06 4.508e+06 1.888e+06 2.685e+06 1.797e+06 2.372e+06 3.689e+06 1.713e+06 2.59e+06 2.386e+06 2.252e+06 5.051e+06 1.907e+06 1.928e+06 2.441e+06 1.954e+06 2.249e+06 1.86e+06 7.719e+06 8.705e+06 1.928e+06 2.138e+06 1.794e+06 3.596e+06 1.985e+06 1.78e+06 2.733e+06 2.197e+06 3.598e+06 2.072e+06 6.301e+06 1.871e+06 1.888e+06 1.619e+06 1.863e+06 1.9e+06 1.622e+06 9.926e+06 2.014e+06 1.79e+06 3.376e+06 1.963e+06 2.011e+06 2.689e+06 9.392e+06 1.607e+06 8.237e+06 1.729e+06 6.218e+06 
Average illumination values = 
668.4 667.5 667.7 668 669 667.7 668.2 667.6 667.4 667.4 667.7 667.5 669 668.9 667.5 668.9 668.2 667.8 667.5 669.6 669.7 668 667.7 669.2 669.9 667.6 667.6 669 668.5 667.7 668 668.2 667.6 667.7 667.6 668.1 668.2 667.6 667.7 667.6 667.6 667.4 667.7 667.7 667.8 668.8 668.7 667.4 671.4 667.7 667.5 667.9 667.6 667.4 668.4 669.6 667.5 667.5 667.4 667.5 667.5 667.4 667.9 667.9 667.7 667.9 669.3 667.5 668.6 667.8 668.5 667.8 667.8 669.5 667.8 667.5 667.4 668.9 669.9 667.9 668.5 668.3 667.4 668 668.7 667.7 668.5 667.7 668.6 667.7 668.4 667.5 667.5 667.4 667.4 667.8 667.7 667.8 667.6 668.2 

End of simulation
Obj Function for 2 users through 20 users 
0.0869 0.0406 0.0109 0.0057 0.0037 0.0023 0.0013 0.0009 0.0007 0.0004 0.0003 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.9778 0.9775 0.9777 0.9779 0.9787 0.9795 0.9803 0.9815 0.9820 0.9831 0.9834 0.9839 0.9841 0.9845 0.9849 0.9851 0.9852 0.9854 0.9855 
Minimum rate for 2 users through 20 users 
2.213e+06 1.116e+06 3.147e+05 1.674e+05 1.086e+05 6.683e+04 3.957e+04 2.732e+04 2.171e+04 1.168e+04 1.016e+04 7671 6328 5411 3380 2740 2095 1651 1502 
Average rate for 2 users through 20 users 
8.72e+07 5.081e+07 3.532e+07 2.4e+07 1.801e+07 1.514e+07 1.227e+07 1.02e+07 9.391e+06 8.448e+06 6.967e+06 6.441e+06 6.031e+06 4.92e+06 4.144e+06 3.721e+06 3.324e+06 2.897e+06 3.08e+06 
Average illumination for 2 users through 20 users 
677.5 676.7 676 675.1 674.1 673.1 672.3 671.4 671 670.2 669.8 669.4 669.2 668.9 668.6 668.4 668.3 668.2 668.1 


==> code/simulations/Bulb Radius/nua_final_users_2_20_50_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.08006 0.213 0.002416 0.005644 0.2508 0.02943 0.02797 0.09673 0.06067 0.004651 0.001948 0.02264 0.009215 0.02429 0.03901 0.03332 0.003176 0.04256 0.0002727 0.04473 0.04411 0.02032 0.03158 0.01508 0.03611 0.002497 0.00624 0.0004788 0.07593 0.07675 0.07142 0.02373 0.00208 0.0006825 0.1261 0.06136 0.03315 0.002818 0.08023 0.8227 0.01131 0.199 0.08681 0.04205 0.003958 0.06459 0.9434 0.05246 0.03251 0.1647 0.03629 0.001461 0.003111 0.02609 0.01379 0.0006335 0.04643 0.9065 0.0411 0.006653 0.00154 0.03588 0.207 0.03897 0.08675 0.003438 0.004652 0.02118 0.05898 0.001479 0.0275 0.09327 0.04405 0.001252 0.01514 0.4438 0.03988 0.005357 0.02356 0.01324 0.1081 0.1027 0.07695 0.05469 0.004659 0.09207 0.01148 0.08161 0.05891 0.007584 0.0006828 0.2861 0.01061 0.06731 0.06584 0.02242 0.01452 0.09689 0.05803 0.08562 
Uniformity values = 
0.9777 0.9778 0.9775 0.9769 0.9735 0.9773 0.9773 0.9775 0.9778 0.9771 0.9759 0.9806 0.9789 0.9781 0.9792 0.977 0.9784 0.9785 0.9781 0.9779 0.9764 0.9777 0.9777 0.9782 0.9768 0.9778 0.9761 0.9757 0.9775 0.9774 0.9764 0.9807 0.9776 0.9771 0.9774 0.9771 0.9763 0.9778 0.9765 0.9768 0.9776 0.9768 0.978 0.9765 0.9781 0.9779 0.9775 0.9786 0.9768 0.9768 0.9761 0.9777 0.9792 0.977 0.9775 0.9771 0.9761 0.9769 0.9779 0.9769 0.9765 0.9764 0.9779 0.9768 0.9759 0.9768 0.9761 0.9765 0.9756 0.977 0.9776 0.9781 0.9771 0.979 0.979 0.9777 0.9757 0.981 0.978 0.9772 0.9773 0.9793 0.9766 0.9766 0.9773 0.9772 0.9791 0.9772 0.9758 0.9783 0.9782 0.9767 0.9763 0.9756 0.9779 0.9758 0.9782 0.9777 0.9774 0.9773 
Minimum rate values = 
2.271e+06 5.687e+06 7.123e+04 1.662e+05 6.615e+06 8.561e+05 8.141e+05 2.723e+06 1.737e+06 1.37e+05 5.753e+04 6.588e+05 2.704e+05 7.079e+05 1.127e+06 9.675e+05 9.351e+04 1.228e+06 8045 1.291e+06 1.275e+06 5.937e+05 9.172e+05 4.414e+05 1.047e+06 7.359e+04 1.839e+05 1.416e+04 2.159e+06 2.181e+06 2.037e+06 6.9e+05 6.133e+04 2.015e+04 3.502e+06 1.757e+06 9.636e+05 8.303e+04 2.278e+06 1.763e+07 3.318e+05 5.35e+06 2.454e+06 1.217e+06 1.165e+05 1.846e+06 1.949e+07 1.507e+06 9.446e+05 4.496e+06 1.053e+06 4.308e+04 9.151e+04 7.603e+05 4.041e+05 1.87e+04 1.341e+06 1.894e+07 1.188e+06 1.958e+05 4.547e+04 1.041e+06 5.539e+06 1.129e+06 2.457e+06 1.014e+05 1.372e+05 6.192e+05 1.694e+06 4.364e+04 8.004e+05 2.628e+06 1.272e+06 3.687e+04 4.428e+05 1.08e+07 1.156e+06 1.572e+05 6.868e+05 3.884e+05 3.027e+06 2.878e+06 2.188e+06 1.572e+06 1.372e+05 2.598e+06 3.362e+05 2.314e+06 1.691e+06 2.228e+05 2.013e+04 7.412e+06 3.119e+05 1.925e+06 1.88e+06 6.555e+05 4.252e+05 2.727e+06 1.664e+06 2.423e+06 
Average rate values = 
5.675e+07 3.534e+07 1.533e+08 1.29e+08 3.236e+07 8.278e+07 8.417e+07 5.219e+07 6.368e+07 1.346e+08 1.595e+08 9.004e+07 1.152e+08 8.804e+07 7.525e+07 7.942e+07 1.455e+08 7.292e+07 2.162e+08 7.158e+07 7.192e+07 9.295e+07 8.088e+07 1.013e+08 7.725e+07 1.524e+08 1.262e+08 1.999e+08 5.804e+07 5.778e+07 5.953e+07 8.875e+07 1.576e+08 1.897e+08 4.608e+07 6.338e+07 7.953e+07 1.489e+08 5.667e+07 2.021e+07 1.093e+08 3.66e+07 5.479e+07 7.318e+07 1.392e+08 6.209e+07 2.001e+07 6.744e+07 8.007e+07 4.036e+07 7.709e+07 1.678e+08 1.461e+08 8.606e+07 1.038e+08 1.919e+08 7.056e+07 2.004e+07 7.383e+07 1.244e+08 1.663e+08 7.74e+07 3.589e+07 7.521e+07 5.475e+07 1.432e+08 1.345e+08 9.177e+07 6.435e+07 1.674e+08 8.464e+07 5.306e+07 7.197e+07 1.723e+08 1.012e+08 2.439e+07 7.457e+07 1.306e+08 8.889e+07 1.049e+08 4.958e+07 5.082e+07 5.769e+07 6.631e+07 1.345e+08 5.335e+07 1.09e+08 5.627e+07 6.438e+07 1.207e+08 1.897e+08 3.025e+07 1.111e+08 6.1e+07 6.162e+07 9.018e+07 1.023e+08 5.215e+07 6.481e+07 5.51e+07 
Average illumination values = 
677.1 676.2 676.1 676.5 674.9 677 677 676.4 675.8 676.3 674.2 677.8 675.1 676.3 674.8 676.9 674.1 675.3 675.7 676.2 676.8 676.7 674.4 676.1 676.7 676.7 673.7 677.3 676 676.7 676.8 673.9 675.9 676.3 676.1 676.6 677.2 675.8 677.4 676.6 676 676.5 676.3 676.8 676.4 675.8 676 676.2 676.5 675 677.2 675.9 677.2 676.4 675.2 676.7 677.4 675.2 676.1 676.4 676.7 677.4 673.6 676.5 677.5 677 677.2 676.7 677.5 676.4 679.3 676.4 677.1 675.7 676.3 676.3 677.3 678.6 676.5 676.3 676.3 674.8 677.4 675.5 676.3 676.2 674.2 676.4 677.3 676.4 674.1 676.6 677 675.5 675.4 677.2 675.8 675.9 676.1 676.2 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0584 0.005639 0.006008 0.02221 0.02198 0.06315 0.0003985 0.00906 0.009281 0.1345 0.001539 0.01598 0.0002962 0.117 0.001289 0.01416 0.03479 0.002426 0.0005829 0.01948 0.07192 0.002331 3.72e-05 0.02676 0.01484 0.001492 0.03371 0.0004068 0.02471 0.003793 0.2982 0.004683 0.01573 0.0008541 0.0005247 0.003982 0.0001127 0.06162 0.005267 0.02042 0.0003154 0.06099 0.03154 0.002364 0.0001513 0.01484 0.001424 0.1733 0.02574 0.01371 0.04089 0.004901 0.009672 0.08666 0.003562 0.05026 4.706e-05 0.01078 0.06826 0.001496 0.000507 0.01098 0.03903 0.02184 0.0006986 0.01766 0.06737 0.01531 0.004333 0.0298 0.07131 0.01455 0.07102 0.01312 0.1012 0.01863 0.004442 0.000159 0.04141 0.0003599 0.001015 0.196 0.004859 0.001077 0.01753 0.02609 0.04769 0.1002 0.0007443 0.01447 0.03579 0.0004255 0.002531 7.776e-06 0.007448 0.01834 0.002329 7.948e-05 0.004074 0.1227 
Uniformity values = 
0.9802 0.9773 0.9774 0.9747 0.9765 0.9774 0.9782 0.9749 0.9789 0.9785 0.9764 0.9751 0.9784 0.9774 0.9749 0.9781 0.9773 0.976 0.9791 0.9748 0.9803 0.9751 0.9781 0.9783 0.9758 0.9784 0.9793 0.9778 0.9784 0.9775 0.9771 0.9758 0.9778 0.9759 0.978 0.9775 0.9771 0.9779 0.9751 0.9766 0.9767 0.9762 0.9768 0.9778 0.9731 0.9767 0.9759 0.9756 0.9716 0.9788 0.9764 0.9787 0.9791 0.9804 0.9786 0.9751 0.9788 0.9791 0.9772 0.9756 0.9775 0.9763 0.975 0.9761 0.9777 0.9752 0.9791 0.9793 0.9746 0.9769 0.9738 0.977 0.9721 0.9755 0.9771 0.9797 0.9752 0.9789 0.9766 0.9772 0.9776 0.9735 0.9742 0.9781 0.98 0.9756 0.9786 0.9768 0.9791 0.9774 0.9768 0.9744 0.9774 0.9773 0.9765 0.9796 0.9785 0.9786 0.9773 0.9775 
Minimum rate values = 
1.67e+06 1.66e+05 1.768e+05 6.5e+05 6.422e+05 1.807e+06 1.175e+04 2.669e+05 2.723e+05 3.717e+06 4.544e+04 4.689e+05 8735 3.263e+06 3.812e+04 4.148e+05 1.009e+06 7.164e+04 1.717e+04 5.708e+05 2.043e+06 6.889e+04 1097 7.785e+05 4.355e+05 4.395e+04 9.765e+05 1.2e+04 7.197e+05 1.117e+05 7.685e+06 1.382e+05 4.605e+05 2.524e+04 1.548e+04 1.173e+05 3328 1.763e+06 1.554e+05 5.972e+05 9316 1.749e+06 9.169e+05 6.967e+04 4487 4.352e+05 4.207e+04 4.717e+06 7.545e+05 4.013e+05 1.184e+06 1.441e+05 2.836e+05 2.444e+06 1.048e+05 1.45e+06 1387 3.159e+05 1.948e+06 4.422e+04 1.496e+04 3.226e+05 1.132e+06 6.386e+05 2.061e+04 5.179e+05 1.92e+06 4.476e+05 1.28e+05 8.67e+05 2.039e+06 4.266e+05 2.035e+06 3.855e+05 2.843e+06 5.435e+05 1.311e+05 4685 1.198e+06 1.062e+04 2.995e+04 5.292e+06 1.436e+05 3.174e+04 5.115e+05 7.616e+05 1.373e+06 2.817e+06 2.193e+04 4.241e+05 1.038e+06 1.26e+04 7.462e+04 229.6 2.192e+05 5.352e+05 6.859e+04 2343 1.2e+05 3.413e+06 
Average rate values = 
3.651e+07 4.603e+07 8.843e+07 5.492e+07 5.698e+07 1.713e+07 6.701e+07 6.623e+07 6.708e+07 1.608e+07 7.64e+07 6.79e+07 8.166e+07 2.354e+07 7.892e+07 5.451e+07 4.894e+07 1.065e+08 6.728e+07 5.473e+07 3.034e+07 1.003e+08 1.896e+08 5.55e+07 5.857e+07 5.041e+07 1.565e+07 2.74e+07 3.893e+07 6.049e+07 1.259e+07 7.401e+07 5.866e+07 6.372e+07 1.073e+08 7.09e+07 9.523e+07 1.38e+07 1.505e+07 1.456e+07 5.993e+07 2.281e+07 2.739e+07 1.508e+07 5.934e+07 4.811e+07 6.534e+07 1.82e+07 4.455e+07 6.94e+07 1.701e+07 5.11e+07 7.896e+07 2.417e+07 4.942e+07 3.516e+07 1.307e+08 4.848e+07 1.371e+07 1.304e+08 7.76e+07 7.338e+07 2.908e+07 1.664e+07 8.687e+07 4.252e+07 2.231e+07 6.435e+07 1.486e+07 3.757e+07 2.083e+07 5.388e+07 2.313e+07 6.973e+07 1.374e+07 5.419e+07 5.326e+07 1.459e+08 1.876e+07 4.454e+07 4.516e+07 1.596e+07 6.542e+07 1.248e+08 4.8e+07 3.703e+07 3.385e+07 2.295e+07 5.078e+07 5.272e+07 4.773e+07 1.548e+07 8.417e+07 9.646e+07 5.428e+07 4.474e+07 6.555e+07 8.274e+07 7.557e+07 1.58e+07 
Average illumination values = 
674.6 676.5 676.4 675.2 677 673.4 676.3 674.2 675.8 675.3 675.5 673.6 674.5 676.1 674.5 676.2 676.9 673.8 673.7 674.2 674.1 677.7 675.7 674.3 677.5 676.1 674.8 675.8 676 676.9 676.3 674 676.7 676 675.7 677.1 674.5 675.7 674.1 676.7 677.1 674.3 676.5 675.6 676.3 676.7 677.2 676.1 675.9 676 677.2 677.4 675.1 673.9 676 676.6 675.3 674.6 676.4 674.5 674.1 674.6 673.9 677.3 676.1 673.4 674.9 675 675.4 676.5 675.3 673.3 675.5 674.1 676.7 674.7 677.6 674.1 673.4 677 675.9 675.4 676.2 674.6 674.6 675.3 675.6 674.9 678.8 675 680.2 676.6 676.9 676.2 676.2 673.5 676.2 675.3 676.9 676.7 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0157 9.185e-05 0.04923 0.01985 0.001063 0.002088 0.0122 0.03094 0.002361 0.0005054 0.0148 0.009911 0.001477 0.0005208 0.01927 0.006381 0.0004868 0.0002809 0.002164 0.008584 0.0003938 0.02344 0.0006714 0.002794 0.03249 0.0005381 0.001512 0.0002071 0.06997 0.007365 0.0003101 0.005225 0.002069 0.0001331 0.0002136 0.02302 0.001663 0.006014 0.004694 0.007745 0.004075 0.005388 4.411e-05 0.00964 0.001485 0.001195 0.015 0.02306 0.0006744 0.0003479 0.01432 0.001602 0.007086 0.02391 0.002621 0.01268 0.04397 6.346e-05 0.003678 0.0003755 0.0006224 0.02708 0.001003 0.02432 0.005241 0.006239 0.0007204 0.01405 0.0004155 0.0009051 5.977e-06 0.02197 7.746e-05 0.0001566 0.001449 0.000795 6.48e-05 0.0008222 0.01 0.0001518 0.01326 0.009802 0.0005503 0.0003785 0.0036 0.0005009 0.0007076 0.05925 0.001934 0.0009156 8.009e-05 0.001144 0.0006013 0.01594 0.006065 7.024e-05 0.001675 0.03971 0.00625 0.009612 
Uniformity values = 
0.9807 0.9783 0.973 0.9767 0.9806 0.9749 0.9783 0.9782 0.9755 0.9778 0.9775 0.9782 0.9783 0.973 0.9755 0.9803 0.9771 0.9785 0.9764 0.9787 0.9795 0.9778 0.9769 0.975 0.9758 0.9772 0.9789 0.9762 0.9784 0.9769 0.9785 0.9753 0.9777 0.9723 0.9787 0.9756 0.9711 0.9762 0.9779 0.9777 0.9764 0.9755 0.9782 0.978 0.9757 0.9761 0.9738 0.9775 0.9778 0.9753 0.979 0.977 0.975 0.976 0.9719 0.9775 0.9808 0.9756 0.9766 0.9749 0.978 0.981 0.9765 0.9752 0.9784 0.976 0.9747 0.9734 0.9756 0.9798 0.9779 0.9797 0.9787 0.9772 0.9791 0.9777 0.9802 0.9754 0.9778 0.9774 0.9783 0.9756 0.9792 0.9783 0.9752 0.977 0.9809 0.9798 0.9755 0.9804 0.9736 0.9791 0.9749 0.9755 0.9782 0.9779 0.9766 0.9792 0.9807 0.9804 
Minimum rate values = 
4.582e+05 2709 1.424e+06 5.806e+05 3.125e+04 6.174e+04 3.575e+05 8.984e+05 6.975e+04 1.491e+04 4.336e+05 2.909e+05 4.352e+04 1.544e+04 5.643e+05 1.872e+05 1.437e+04 8281 6.389e+04 2.52e+05 1.16e+04 6.835e+05 1.983e+04 8.256e+04 9.451e+05 1.588e+04 4.453e+04 6122 1.993e+06 2.167e+05 9143 1.542e+05 6.101e+04 3951 6297 6.73e+05 4.938e+04 1.772e+05 1.382e+05 2.277e+05 1.202e+05 1.589e+05 1301 2.83e+05 4.387e+04 3.529e+04 4.411e+05 6.727e+05 1.989e+04 1.029e+04 4.191e+05 4.727e+04 2.089e+05 6.983e+05 7.771e+04 3.718e+05 1.265e+06 1877 1.085e+05 1.111e+04 1.836e+04 7.858e+05 2.962e+04 7.109e+05 1.541e+05 1.839e+05 2.132e+04 4.135e+05 1.228e+04 2.664e+04 176.3 6.4e+05 2284 4624 4.267e+04 2.345e+04 1907 2.431e+04 2.937e+05 4480 3.886e+05 2.885e+05 1.621e+04 1.116e+04 1.063e+05 1.479e+04 2.081e+04 1.694e+06 5.715e+04 2.694e+04 2373 3.37e+04 1.779e+04 4.677e+05 1.784e+05 2072 4.945e+04 1.147e+06 1.833e+05 2.815e+05 
Average rate values = 
2.652e+07 3.589e+07 1.354e+07 2.771e+07 2.584e+07 6.121e+07 5.172e+07 3.057e+07 6.518e+07 3.924e+07 3.934e+07 5.102e+07 4.368e+07 4.513e+07 4.066e+07 3.54e+07 1.139e+08 4.813e+07 5.068e+07 3.569e+07 1.194e+07 3.645e+07 5.296e+07 6.385e+07 1.849e+07 6.534e+07 6.359e+07 2.015e+07 9.297e+06 4.358e+07 4.458e+07 2.022e+07 1.028e+07 4.162e+07 1.394e+07 1.613e+07 3.777e+07 5.531e+07 4.006e+07 3.678e+07 3.566e+07 3.363e+07 4.379e+07 3.481e+07 5.692e+07 1.651e+07 2.689e+07 2.604e+07 5.001e+07 5.815e+07 3.44e+07 1.035e+08 1.368e+07 2.269e+07 1.876e+07 3.811e+07 1.707e+07 4.71e+07 1.245e+07 3.463e+07 3.881e+07 1.046e+07 4.203e+07 1.413e+07 4.005e+07 2.667e+07 3.588e+07 3.518e+07 1.172e+07 3.918e+07 2.381e+07 2.267e+07 5.877e+07 5.986e+07 1.353e+07 9.138e+07 4.911e+07 4.842e+07 2.924e+07 6.365e+07 9.707e+06 3.043e+07 4.417e+07 6.597e+07 1.648e+07 8.497e+07 4.418e+07 1.098e+07 1.511e+07 5.219e+07 1.3e+07 4.61e+07 7.537e+07 2.36e+07 3.566e+07 4.449e+07 4.714e+07 1.966e+07 3.696e+07 9.617e+06 
Average illumination values = 
674.2 675.6 674.9 676.9 673.9 674.2 674.6 674.3 673.3 674.9 676.8 673.9 676.1 675.8 673.8 672.6 675.8 674.1 677.1 675.2 674.4 673.6 675.2 674.6 675.7 674.3 676.1 675.2 672.4 676.8 675.9 674.5 675.6 676.9 675.4 674.2 676.2 673.5 678 675.3 673.6 674.4 675.7 674.9 674.6 675.1 676.5 675.7 676.1 673.3 675.2 673.8 674.5 673.9 675.6 672.7 673.9 675.6 674.7 675.2 676.5 677.7 675.7 673.7 671.8 675.2 677 676.1 675.7 675.1 675.7 673.4 676.1 676.4 675 674.7 676 675.1 672.7 675.7 675.4 676.1 678.1 675.4 675.5 674.7 672 674 677.4 672.3 676 673.8 673.7 678.2 674.9 675.9 674.4 672.6 678.5 672.4 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002352 0.01216 0.003619 0.001183 0.002062 0.0003128 0.0007015 0.0004708 0.001071 0.01417 0.003962 0.0003407 0.001002 4.999e-06 0.0143 0.001525 0.0003002 0.005132 0.007013 0.04317 0.000118 0.001399 0.0008178 0.01177 0.0005354 0.009914 7.317e-05 0.0001212 0.00505 0.00128 0.001004 0.00331 0.004658 0.001869 3.905e-05 0.002244 0.0007569 0.02371 0.0004796 0.000351 0.0004557 0.0005097 0.01646 0.002381 0.02787 0.002097 0.0001524 0.0007272 0.0006267 0.00616 0.007003 0.0054 0.0006892 0.01765 0.0008047 0.00152 5.467e-06 0.003043 1.102e-05 0.001418 0.001648 8.166e-05 0.001191 0.0002358 0.0007214 0.0009046 0.0007504 0.005017 0.001064 0.0007593 0.002977 0.0009123 7.981e-05 2.697e-05 0.004295 0.006648 1.096e-05 0.005547 0.0009379 0.001334 0.0465 0.000425 3.872e-05 8.26e-05 0.01221 0.003743 0.004545 0.0001831 0.002259 0.0004424 5.815e-05 0.005708 0.0002828 0.01261 0.001606 0.003171 0.007591 0.003439 2.767e-06 0.0003992 
Uniformity values = 
0.9812 0.9724 0.9757 0.9775 0.9745 0.9774 0.9738 0.979 0.9738 0.9803 0.9727 0.9746 0.9808 0.9763 0.9771 0.9806 0.9781 0.9733 0.9742 0.975 0.9772 0.9767 0.9766 0.9758 0.9786 0.9776 0.9765 0.9803 0.9749 0.9713 0.9757 0.9765 0.975 0.9737 0.9786 0.9766 0.9783 0.9729 0.9791 0.9753 0.9782 0.9765 0.9779 0.9742 0.9768 0.979 0.9771 0.9755 0.9803 0.9749 0.976 0.9796 0.9765 0.9755 0.981 0.979 0.978 0.9798 0.9779 0.979 0.9759 0.9755 0.9761 0.9794 0.9793 0.972 0.9784 0.9746 0.9748 0.9806 0.9799 0.98 0.9733 0.9755 0.9736 0.977 0.978 0.9762 0.975 0.9784 0.9798 0.975 0.9802 0.976 0.9789 0.9744 0.9763 0.9811 0.9789 0.9802 0.9756 0.9765 0.9719 0.98 0.9799 0.9768 0.9789 0.9748 0.9784 0.9781 
Minimum rate values = 
6.91e+04 3.585e+05 1.068e+05 3.49e+04 6.1e+04 9231 2.078e+04 1.387e+04 3.172e+04 4.14e+05 1.173e+05 1.008e+04 2.947e+04 147.8 4.192e+05 4.484e+04 8854 1.517e+05 2.07e+05 1.25e+06 3484 4.129e+04 2.415e+04 3.459e+05 1.578e+04 2.911e+05 2162 3566 1.491e+05 3.8e+04 2.968e+04 9.765e+04 1.375e+05 5.534e+04 1151 6.623e+04 2.231e+04 6.947e+05 1.413e+04 1.038e+04 1.344e+04 1.506e+04 4.817e+05 7.044e+04 8.118e+05 6.174e+04 4501 2.15e+04 1.844e+04 1.817e+05 2.063e+05 1.586e+05 2.036e+04 5.175e+05 2.366e+04 4.476e+04 161.3 8.948e+04 325.1 4.176e+04 4.867e+04 2415 3.519e+04 6945 2.124e+04 2.684e+04 2.212e+04 1.481e+05 3.147e+04 2.233e+04 8.752e+04 2.685e+04 2366 797.9 1.27e+05 1.957e+05 323.3 1.635e+05 2.774e+04 3.931e+04 1.338e+06 1.257e+04 1140 2442 3.578e+05 1.106e+05 1.34e+05 5386 6.651e+04 1.302e+04 1720 1.682e+05 8394 3.688e+05 4.724e+04 9.352e+04 2.229e+05 1.016e+05 81.59 1.178e+04 
Average rate values = 
2.29e+07 1.501e+07 1.855e+07 2.039e+07 4.806e+07 3.495e+07 6.282e+07 2.301e+07 3.46e+07 3.305e+07 8.707e+06 3.593e+07 3.258e+07 3.993e+07 2.327e+07 3.34e+07 7.794e+06 8.52e+06 8.678e+06 8.628e+06 5.546e+07 2.938e+07 9.646e+06 8.619e+06 1.36e+07 2.073e+07 3.248e+07 1.07e+07 1.141e+07 1.721e+07 1.748e+07 3.233e+07 2.305e+07 2.327e+07 3.901e+07 2.874e+07 2.187e+07 1.02e+07 3.365e+07 5.95e+07 3.014e+07 2.899e+07 1.506e+07 1.238e+07 8.375e+06 4.016e+07 3.734e+07 8.45e+06 3.53e+07 1.01e+07 2.596e+07 3.017e+07 2.352e+07 1.609e+07 3.749e+07 1.319e+07 4.119e+07 9.056e+06 4.29e+07 1.043e+07 9.444e+06 1.077e+07 2.586e+07 1.923e+07 3.189e+07 9.972e+06 2.36e+07 8.941e+06 9.461e+06 2.022e+07 8.717e+06 4.538e+07 3.241e+07 3.572e+07 1.204e+07 2.749e+07 3.966e+07 2.836e+07 3.55e+07 4.026e+07 7.96e+06 2.766e+07 5.606e+07 4.869e+07 2.883e+07 1.525e+07 4.344e+07 3.202e+07 3.191e+07 3.283e+07 3.955e+07 7.64e+06 3.886e+07 2.7e+07 9.586e+06 1.664e+07 4.151e+07 3.205e+07 5.361e+07 4.901e+07 
Average illumination values = 
673.9 675.5 674.3 671.9 674.4 674.5 674.3 674.1 674.9 671.9 675.1 674.1 671.8 675.6 673.6 673.9 674.7 675 674.3 674.2 674.3 674.4 673.7 676 673.6 674.9 673.9 674.3 673.6 676 675.8 674.3 674.5 675.8 674.9 673.9 673.3 675.4 675.1 673.3 674.8 674.2 672.5 674 673.2 674.4 675.8 674.3 673.2 675.8 672.8 670.9 674.9 673.6 677.2 675.7 675 672.2 676.5 675 674 673.2 673.9 674.4 674.3 675.6 674.9 674.9 673.7 671.9 673.1 672.6 675.7 676.3 674.6 673 675.8 674.4 673.9 674.8 674.5 674.6 673.6 673.5 672.5 674.6 672.8 672.7 676 673 675.1 674.8 677.9 671.4 674.1 673.4 674.8 674.7 674.2 672.7 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002334 0.00151 0.001273 0.0004528 0.0003126 0.0006826 0.0001059 0.001004 0.002307 0.0003438 0.001239 3.55e-05 0.001509 5.155e-05 0.002613 0.0003838 0.0009001 0.0003939 0.0002225 0.004654 0.000576 0.002203 0.0001691 0.000284 0.001763 0.0009966 0.007152 0.003968 2.085e-05 0.002249 0.0007108 0.02944 0.000286 0.005026 2.519e-05 0.01733 0.002266 0.02163 6.563e-05 0.0009619 0.001151 0.002291 0.01323 0.005979 0.0009291 0.0002984 6.016e-06 0.009257 9.887e-06 0.001925 0.001582 1.225e-05 0.0002109 0.007837 0.0009967 0.0005073 0.001257 0.001458 0.002743 0.001019 7.61e-05 2.689e-05 0.004279 6.385e-05 0.001801 0.001697 0.007799 0.0008958 5.829e-05 8.01e-05 0.00757 0.001394 0.001049 0.000249 0.0004432 0.0001163 0.001388 0.02483 0.009585 0.002739 0.007475 0.0001397 3.615e-05 0.002874 8.061e-05 0.01753 0.0003746 0.001083 0.002341 6.475e-05 0.0002146 0.0006835 0.001669 0.002255 0.003925 0.00155 0.02435 0.001234 0.0003129 0.001327 
Uniformity values = 
0.981 0.9766 0.9801 0.974 0.9794 0.9756 0.9799 0.9773 0.975 0.9778 0.981 0.9805 0.9794 0.9794 0.9786 0.9737 0.9767 0.9763 0.978 0.9737 0.9787 0.9795 0.9761 0.977 0.9712 0.9759 0.9816 0.9791 0.9785 0.9769 0.9787 0.9754 0.9754 0.9801 0.976 0.9813 0.976 0.9793 0.9782 0.975 0.9787 0.9767 0.9788 0.9774 0.975 0.9776 0.98 0.9825 0.977 0.977 0.9754 0.974 0.9788 0.9795 0.9719 0.9776 0.977 0.9783 0.9772 0.9806 0.9755 0.9731 0.9755 0.9791 0.9754 0.9759 0.9807 0.9801 0.9768 0.9761 0.9787 0.9773 0.9765 0.9822 0.9804 0.9778 0.9773 0.9809 0.9766 0.9779 0.9794 0.9771 0.9773 0.9754 0.9745 0.979 0.9764 0.9783 0.9816 0.9766 0.9769 0.978 0.9755 0.9752 0.9774 0.974 0.9792 0.9741 0.9783 0.9763 
Minimum rate values = 
6.856e+04 4.457e+04 3.745e+04 1.341e+04 9208 2.018e+04 3119 2.964e+04 6.818e+04 1.014e+04 3.64e+04 1045 4.441e+04 1519 7.695e+04 1.137e+04 2.658e+04 1.164e+04 6565 1.376e+05 1.698e+04 6.483e+04 5000 8387 5.232e+04 2.945e+04 2.095e+05 1.167e+05 614.9 6.636e+04 2.095e+04 8.58e+05 8458 1.476e+05 744.5 5.052e+05 6.691e+04 6.303e+05 1936 2.845e+04 3.392e+04 6.76e+04 3.874e+05 1.76e+05 2.748e+04 8806 177.1 2.706e+05 292 5.68e+04 4.676e+04 363 6215 2.299e+05 2.957e+04 1.497e+04 3.709e+04 4.298e+04 8.088e+04 2.997e+04 2251 797.5 1.263e+05 1882 5.323e+04 5.014e+04 2.285e+05 2.636e+04 1722 2368 2.223e+05 4.114e+04 3.097e+04 7315 1.304e+04 3432 4.096e+04 7.213e+05 2.818e+05 8.07e+04 2.194e+05 4124 1067 8.488e+04 2387 5.122e+05 1.107e+04 3.193e+04 6.874e+04 1913 6337 2.016e+04 4.932e+04 6.664e+04 1.156e+05 4.589e+04 7.089e+05 3.652e+04 9227 3.92e+04 
Average rate values = 
1.93e+07 1.013e+07 2.575e+07 3.356e+07 3.076e+07 3.728e+07 1.926e+07 3.069e+07 7.183e+06 3.382e+07 2.405e+07 3.204e+07 2.63e+07 8.274e+06 7.09e+06 3.575e+07 1.229e+07 3.916e+07 7.92e+06 7.371e+06 1.191e+07 6.937e+06 8.883e+06 1.163e+07 1.01e+07 1.481e+07 2.078e+07 3.535e+07 2.387e+07 2.461e+07 1.912e+07 8.079e+06 4.546e+07 2.208e+07 2.579e+07 1.51e+07 1.22e+07 9.477e+06 2.868e+07 6.157e+06 9.487e+06 7.453e+06 1.013e+07 1.533e+07 1.391e+07 3.005e+07 3.162e+07 2.069e+07 4.237e+07 6.573e+06 7.697e+06 4.879e+07 2.173e+07 1.519e+07 6.753e+06 1.733e+07 1.128e+07 7.114e+06 7.159e+06 1.569e+07 3.069e+07 3.196e+07 1.952e+07 2.821e+07 2.49e+07 8.243e+06 9.749e+06 3.283e+07 1.646e+07 3.304e+07 2.466e+07 4.023e+07 8.621e+06 2.741e+07 2.857e+07 7.407e+06 1.024e+07 1.951e+07 3.177e+07 1.251e+07 3.276e+07 2.987e+07 3.49e+07 1.083e+07 4.443e+07 7.764e+06 1.056e+07 3.657e+07 1.64e+07 1.222e+07 9.958e+06 3e+07 2.23e+07 9.275e+06 9.034e+06 1.174e+07 8.297e+06 2.932e+07 4.011e+07 8.373e+06 
Average illumination values = 
674 672.4 671.5 674.7 673.1 673.1 673.4 672.3 673.4 671.9 671.7 672.2 672.1 674.5 671.3 674.6 674.5 675.2 672.7 675.1 672.6 674.2 673.6 673.3 676 675.7 672.1 671 675 673.7 673 673.6 673.3 673.3 674.2 670.2 672.8 672.4 673.3 674 671.8 672.2 671.1 672.1 674 675.4 673.7 670.5 674.7 673.8 674.3 674.2 672 673.8 675.5 675.4 674.3 671.3 672.7 672.2 674.1 675 674 673 674.9 673.3 671.4 674.4 673.5 673.5 672.6 672 674.9 672.6 672.9 673.6 673.9 671 672.4 672.6 675 673.2 673.7 673.2 674 672.4 673 672.7 672.8 673.8 675.6 673 673.5 673.3 671.8 674.3 670.7 674.2 673 673.4 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
4.964e-05 0.01066 7.21e-05 4.02e-06 0.001197 0.0001056 0.001019 9.451e-05 0.002272 7.301e-06 0.0005559 4.405e-05 0.000283 0.0004005 0.0002074 5.043e-05 0.0001645 0.0001005 0.0004626 5.831e-05 0.004846 0.0008503 0.006084 0.000994 3.877e-05 0.000737 0.01638 0.0001018 0.0002919 2.566e-05 0.007208 0.0007665 0.004728 0.0002702 0.0006904 0.002778 0.01284 0.0006529 0.01408 0.0004051 9.711e-06 1.708e-05 0.0008294 5.374e-06 0.001121 0.0003057 5.164e-05 0.0005174 0.001694 0.0004194 0.002765 3.657e-05 3.523e-05 0.002584 1.065e-05 0.006741 0.000102 0.008708 6.194e-05 8.084e-05 0.003792 0.003083 0.0002178 0.00205 5.983e-05 0.002202 0.01028 0.00176 0.001932 0.002127 0 0.003028 8.481e-05 0.00716 0.0002827 0.003071 0.0002535 0.0001971 0.0006316 0.002067 0.002318 0.001427 0.001069 0.001193 0.0001037 0.001336 4.308e-05 7.868e-05 0.0001197 0.0004871 0.0005213 9.46e-06 0.003783 0.001528 0.000433 0.001631 5.588e-05 0.0003115 0.000255 0.0005216 
Uniformity values = 
0.9807 0.975 0.9787 0.9778 0.9778 0.9831 0.9803 0.9759 0.9775 0.9791 0.9782 0.9791 0.9789 0.9779 0.9788 0.9765 0.9805 0.9805 0.9765 0.9808 0.9749 0.9757 0.9763 0.9797 0.9783 0.9785 0.9757 0.978 0.9758 0.9763 0.9817 0.9799 0.9821 0.9781 0.9794 0.978 0.9801 0.9755 0.9784 0.9803 0.9819 0.9791 0.9769 0.975 0.9791 0.9829 0.977 0.9746 0.9759 0.9812 0.979 0.9796 0.9772 0.9782 0.9791 0.9783 0.9767 0.9826 0.977 0.9775 0.9788 0.9773 0.9772 0.9816 0.9765 0.9765 0.9795 0.9789 0.9792 0.977 0.9779 0.9764 0.9764 0.98 0.9769 0.9781 0.9779 0.9779 0.9797 0.9785 0.974 0.9758 0.9805 0.9738 0.9793 0.9777 0.9797 0.9769 0.9779 0.9785 0.9798 0.9837 0.978 0.9769 0.9781 0.9762 0.9795 0.9794 0.9774 0.9784 
Minimum rate values = 
1460 3.136e+05 2125 118.6 3.53e+04 3098 2.999e+04 2794 6.7e+04 215.2 1.639e+04 1298 8339 1.181e+04 6114 1490 4841 2957 1.367e+04 1715 1.431e+05 2.514e+04 1.793e+05 2.926e+04 1143 2.172e+04 4.805e+05 3004 8629 758.3 2.111e+05 2.256e+04 1.386e+05 7969 2.033e+04 8.183e+04 3.756e+05 1.93e+04 4.123e+05 1.192e+04 285.4 503.4 2.449e+04 159 3.3e+04 8973 1525 1.531e+04 5.004e+04 1.233e+04 8.137e+04 1077 1040 7.612e+04 313.7 1.981e+05 3013 2.546e+05 1829 2386 1.116e+05 9.089e+04 6429 6.019e+04 1768 6.499e+04 3.012e+05 5.184e+04 5.687e+04 6.274e+04 0 8.936e+04 2506 2.1e+05 8349 9.046e+04 7479 5815 1.86e+04 6.088e+04 6.858e+04 4.215e+04 3.144e+04 3.534e+04 3056 3.941e+04 1269 2324 3533 1.436e+04 1.535e+04 277.5 1.114e+05 4.51e+04 1.277e+04 4.816e+04 1646 9177 7525 1.538e+04 
Average rate values = 
1.724e+07 7.633e+06 2.696e+07 2.089e+07 2.365e+07 1.664e+07 3.068e+07 6.2e+06 2.635e+07 7.869e+06 2.199e+07 6.054e+06 6.201e+06 3.596e+07 1.468e+07 1.884e+07 5.528e+06 1.072e+07 6.048e+06 5.103e+06 8.335e+06 1.804e+07 5.856e+06 2.344e+07 8.749e+06 1.882e+07 8.828e+06 5.824e+06 2.385e+07 2.343e+07 6.181e+06 2.416e+07 1.042e+07 8.461e+06 2.639e+07 6.672e+06 8.347e+06 1.485e+07 7.716e+06 9.042e+06 6.662e+06 6.802e+06 1.88e+07 4e+07 1.823e+07 1.03e+07 2.199e+07 1.659e+07 6.005e+06 2.759e+07 6.569e+06 7.56e+06 1.657e+07 1.6e+07 2.553e+07 1.096e+07 3.082e+07 5.67e+06 2.641e+07 3.218e+07 2.44e+07 4.023e+07 2.769e+07 2.577e+07 2.214e+07 5.013e+06 1.587e+07 6.844e+06 2.307e+07 2.495e+07 4.429e+07 1.069e+07 2.902e+07 6.052e+06 1.073e+07 1.386e+07 1.663e+07 7.471e+06 2.118e+07 1.771e+07 8.547e+06 7.28e+06 1.944e+07 2.14e+07 3.93e+07 1.743e+07 1.709e+07 3.294e+07 6.391e+06 9.549e+06 6.323e+06 3.085e+07 1.374e+07 7.919e+06 8.139e+06 9.052e+06 4.731e+07 2.03e+07 3.067e+07 2.205e+07 
Average illumination values = 
672.8 673.3 671 672.2 671.5 670.4 670.3 672.9 671.8 673.7 672.3 673.6 671 671.5 673.1 674 670.4 671.3 674 671.3 673.5 673.7 673.5 670.6 675.1 672.7 673.4 674.8 673 673.5 669.9 670.9 671.3 672.3 671 673 670.3 673.5 672.1 672.5 670.9 673.2 673.3 674.6 671.2 671.3 673.8 673.9 674 670.9 671.4 671.8 672.6 672.1 673 671.6 673.9 672.3 673.3 672.5 671.7 671.9 671.9 671.5 673.5 673.5 670.8 671.4 672.3 673.2 674.5 672.5 672.7 672.8 672.2 672 672.9 674.9 671.6 671.4 674.1 672.9 670.5 674.4 672.3 672.4 670.8 672.5 671.6 672.9 670.7 670.7 671.5 676 671.7 672.8 671.6 673.6 672.7 672.1 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
5.01e-05 0.005681 7.902e-05 0.0004598 0.0004177 0.0009903 9.436e-05 0.002279 5.222e-06 0.001528 1.939e-05 2.041e-05 0.0008977 2.521e-05 0.0001597 0.0001818 7.411e-05 0.0001718 0.0001601 0.004648 0.001091 2.823e-05 2.473e-07 0.007497 2.819e-05 0.0001551 0.001799 0.001048 8.385e-05 0.0009307 0.001643 0.001765 0.007445 0.001435 0.0001527 6.72e-06 8.204e-06 0.0008171 1.252e-05 0.0003134 5.072e-05 0.0001828 5.922e-05 0.0005552 0.0001035 8.375e-05 0.000886 7.544e-05 0.002109 0.0001028 0.0002097 3.418e-05 8.587e-05 0.001582 0.0002368 0.001861 0.0001112 0.0003783 0.001738 0.001482 0.00343 0 0.0001119 0.0001314 0.008594 0.0001995 0.005278 4.514e-05 0.0001597 0.001177 0.002317 0.002165 0.002138 0.0003755 0.0002844 7.289e-05 5.287e-05 0.0001211 0.001351 6.934e-05 0.0004205 0.001085 0.0005204 0.001663 9.564e-05 7.138e-05 0.001921 0.001546 1.116e-05 0.001264 0.001607 3.427e-05 8.868e-05 3.767e-06 0.0001135 0.001279 3.932e-05 0.0001404 0.005898 0.0004374 
Uniformity values = 
0.9807 0.9761 0.9791 0.9831 0.9798 0.9806 0.979 0.9783 0.9791 0.9809 0.9792 0.9767 0.9799 0.9772 0.98 0.9815 0.9788 0.981 0.9748 0.9824 0.9806 0.9792 0.9781 0.9789 0.9756 0.9764 0.981 0.9796 0.9835 0.9776 0.9799 0.9787 0.979 0.9767 0.9781 0.9843 0.9788 0.9794 0.976 0.9792 0.9788 0.9758 0.976 0.9824 0.9792 0.9798 0.9756 0.9809 0.9778 0.9767 0.9783 0.9794 0.9792 0.975 0.9817 0.9831 0.9777 0.9801 0.9781 0.9774 0.9794 0.9785 0.9766 0.9787 0.9804 0.9795 0.9794 0.9769 0.9821 0.9789 0.9765 0.9757 0.9813 0.9783 0.9787 0.9771 0.9764 0.9795 0.9807 0.9838 0.9828 0.9807 0.9761 0.9775 0.9787 0.98 0.978 0.9814 0.9782 0.9742 0.9782 0.9787 0.979 0.9783 0.9793 0.9823 0.9812 0.9768 0.9819 0.976 
Minimum rate values = 
1474 1.674e+05 2329 1.349e+04 1.23e+04 2.913e+04 2781 6.714e+04 153.9 4.49e+04 571.3 602.9 2.642e+04 744.4 4702 5344 2184 5054 4738 1.362e+05 3.209e+04 831.9 7.295 2.201e+05 833.8 4584 5.285e+04 3.085e+04 2460 2.746e+04 4.834e+04 5.197e+04 2.186e+05 4.236e+04 4504 197 241.8 2.406e+04 370 9233 1495 5405 1751 1.63e+04 3049 2466 2.619e+04 2219 6.217e+04 3036 6186 1007 2530 4.677e+04 6960 5.456e+04 3281 1.114e+04 5.123e+04 4.371e+04 1.009e+05 0 3307 3875 2.518e+05 5877 1.551e+05 1333 4692 3.466e+04 6.837e+04 6.394e+04 6.278e+04 1.107e+04 8384 2152 1562 3566 3.971e+04 2034 1.234e+04 3.192e+04 1.538e+04 4.903e+04 2820 2101 5.663e+04 4.54e+04 329.1 3.74e+04 4.737e+04 1011 2614 111.1 3344 3.755e+04 1156 4148 1.728e+05 1.293e+04 
Average rate values = 
1.63e+07 5.507e+06 2.269e+07 5.331e+06 1.425e+07 2.253e+07 5.436e+06 2.32e+07 2.724e+07 2.186e+07 2.385e+07 6.125e+06 1.003e+07 1.738e+07 4.78e+06 9.222e+06 5.141e+06 7.544e+06 6.868e+06 6.134e+06 1.823e+07 1.205e+07 2.721e+07 6.783e+06 1.863e+07 2.308e+07 1.237e+07 9.216e+06 9.351e+06 4.603e+06 4.805e+06 7.738e+06 5.32e+06 5.941e+06 8.738e+06 1.676e+07 6.407e+06 1.693e+07 3.42e+07 8.364e+06 1.678e+07 1.503e+07 5.326e+06 2.47e+07 1.169e+07 2.339e+07 1.818e+07 1.93e+07 9.745e+06 3.039e+07 2.931e+07 3.077e+07 2.064e+07 2.437e+07 6.856e+06 2.215e+07 5.455e+06 8.172e+06 1.955e+07 1.172e+07 2.454e+07 1.648e+07 9.588e+06 1.473e+07 5.069e+06 2.857e+07 4.875e+06 7.675e+06 2.058e+07 1.512e+07 7.551e+06 4.221e+06 6.557e+06 2.108e+07 1.162e+07 1.502e+07 2.449e+07 5.711e+06 9.677e+06 4.785e+06 5.631e+06 4.603e+06 4.954e+06 8.396e+06 1.072e+07 1.915e+07 5.425e+06 1.173e+07 1.852e+07 4.615e+06 1.767e+07 2.548e+07 9.85e+06 1.986e+07 1.357e+07 1.781e+07 4.957e+06 5.73e+06 2.13e+07 1.752e+07 
Average illumination values = 
671.6 672.5 671 670.2 670.3 670 670.7 671.2 671.3 670.4 670.8 672.5 672.4 673.5 670.7 670.2 671.6 669.8 673.5 669.5 670 673.3 672.5 671.2 673.1 673.4 669.9 670.3 669.8 672.2 670.8 670.9 670.8 673.3 671.6 669.3 672.7 672.7 672.8 671.5 672.2 673 674 670.6 671.1 671.1 673.2 671.8 672 673.7 672.4 671.6 671.1 673.6 670.9 670.5 672.5 671.1 671.7 671.9 671.6 671.8 672.3 671.1 670.4 671.7 670.7 673.5 670.2 671.1 672.4 672.9 669.2 671.3 671.5 672.4 672.9 670.5 669.6 669.7 670.9 673 672.7 671.9 671.8 672.6 671.5 669.8 673.1 673.9 672 671.9 671.8 673 672.4 670.5 670.6 672.3 670.3 673.5 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
8.582e-05 0.0006267 6.408e-07 0.001363 8.778e-05 0.002417 3.723e-05 5.471e-06 4.406e-06 3.23e-05 0.0007688 0.0001091 4.107e-05 9.818e-05 9.674e-05 9.68e-05 0.0001601 0.003083 2.062e-05 0.00154 0.0009285 1.682e-05 1.037e-05 0.001305 0.002097 3.625e-05 7.991e-05 1.908e-05 0.004018 0.0005599 0.0001566 6.773e-06 8.245e-06 0.001486 1.665e-05 5.781e-05 0.0002528 0.0009575 0.0008636 0.0002149 3.961e-05 0.002724 1.242e-05 0.002658 0.00139 7.008e-05 8.532e-05 0.001587 0.000194 0.0004051 5.626e-05 0.0003105 0.001789 0.0002415 4.854e-06 0.0001118 0.0001329 0.0005108 0.0006171 1.188e-05 0.0002226 0.001859 0.00242 0.002227 0.001524 0.000153 0.0003778 7.022e-05 0.0003867 0.0001391 0.0006569 6.588e-06 0.001119 0.0005478 0.0001256 0.0002865 0.000139 5.541e-05 1.266e-05 0.0005922 0.000503 0.0002075 4.162e-06 2.219e-06 0.000976 1.454e-05 0.0001299 0.007432 0.0004324 0.001052 0.01125 3.834e-05 0.003133 0.0001013 0.0003949 5.165e-05 6.724e-05 9.127e-05 2.92e-05 0.0001534 
Uniformity values = 
0.979 0.981 0.9764 0.9791 0.9807 0.9811 0.9797 0.9809 0.9813 0.9807 0.9815 0.9794 0.9785 0.9842 0.979 0.9829 0.9769 0.9824 0.9802 0.9799 0.9787 0.9777 0.9783 0.9813 0.9809 0.9844 0.9803 0.9796 0.9803 0.9782 0.9796 0.9831 0.9793 0.9786 0.9785 0.9835 0.9746 0.9782 0.9807 0.9801 0.9801 0.981 0.9776 0.9789 0.9816 0.9798 0.9784 0.9763 0.979 0.981 0.9794 0.9828 0.9786 0.9777 0.9796 0.9761 0.9794 0.9802 0.9809 0.9796 0.9772 0.98 0.9766 0.9784 0.9815 0.9793 0.9788 0.9798 0.9801 0.98 0.9817 0.9817 0.9811 0.9789 0.9807 0.9813 0.98 0.9799 0.9806 0.9747 0.9783 0.9795 0.982 0.9805 0.9826 0.98 0.9779 0.9838 0.9791 0.9805 0.9799 0.9779 0.9796 0.9835 0.9811 0.9779 0.9843 0.9821 0.9831 0.9824 
Minimum rate values = 
2529 1.843e+04 18.94 4.013e+04 2583 7.1e+04 1096 160.9 129.6 950.2 2.259e+04 3214 1211 2878 2851 2841 4728 9.042e+04 606.9 4.532e+04 2.736e+04 496.5 305.8 3.836e+04 6.162e+04 1063 2352 562.1 1.18e+05 1.651e+04 4612 198.8 242.9 4.377e+04 491 1696 7484 2.823e+04 2.54e+04 6325 1166 8.002e+04 366.5 7.824e+04 4.084e+04 2064 2516 4.685e+04 5718 1.191e+04 1657 9114 5.27e+04 7127 143 3304 3916 1.503e+04 1.815e+04 349.8 6571 5.469e+04 7.143e+04 6.561e+04 4.478e+04 4508 1.114e+04 2068 1.138e+04 4095 1.93e+04 193.6 3.289e+04 1.614e+04 3696 8424 4093 1632 372.5 1.753e+04 1.483e+04 6113 122.3 65.3 2.865e+04 428.2 3833 2.172e+05 1.274e+04 3.093e+04 3.294e+05 1131 9.213e+04 2972 1.161e+04 1524 1971 2682 856.9 4504 
Average rate values = 
5.744e+06 4.781e+06 1.821e+07 1.482e+07 1.297e+07 4.944e+06 2.38e+07 8.294e+06 2.02e+07 4.881e+06 5.163e+06 2.578e+07 6.013e+06 8.052e+06 4.364e+06 6.623e+06 6.152e+06 4.563e+06 2.338e+07 1.319e+07 6.654e+06 4.72e+06 1.701e+07 1.024e+07 3.867e+06 2.669e+07 4.119e+06 4.236e+06 6.993e+06 1.063e+07 5.657e+06 1.609e+07 5.757e+06 4.867e+06 1.637e+07 1.068e+07 4.46e+06 4.795e+06 4.792e+06 5.255e+06 2.185e+07 1.698e+07 1.833e+07 4.066e+06 4.206e+06 1.046e+07 1.89e+07 2.28e+07 1.199e+07 1.998e+07 4.809e+06 2.252e+07 5.573e+06 1.651e+07 1.542e+07 8.651e+06 1.411e+07 4.633e+06 1.101e+07 9.978e+06 6.507e+06 9.939e+06 4.739e+06 3.807e+06 1.004e+07 2.681e+07 1.182e+07 4.642e+06 4.283e+06 1.65e+07 4.179e+06 5.058e+06 4.18e+06 4.556e+06 7.998e+06 6.381e+06 4.995e+06 1.521e+07 1.588e+07 4.1e+06 1.628e+07 7.14e+06 1.429e+07 3.693e+07 1.51e+07 2.323e+07 5.078e+06 1.269e+07 1.483e+07 1.995e+07 4.555e+06 5.582e+06 4.887e+06 5.862e+06 2.378e+07 9.946e+06 1.425e+07 1.815e+07 1.541e+07 3.589e+07 
Average illumination values = 
670.7 669.2 673.1 670.7 670.1 669.2 670.3 670 670.1 669.8 669 672.7 671.7 668.8 671.5 668.4 672 669.4 670.2 671.8 671.4 671.7 671.9 669.6 669.5 668.9 670.4 670.8 670.1 671.4 673.3 668.8 672.3 671.4 671.1 670.9 673.7 672.4 669.6 670.6 670.8 669.5 671.9 670.8 670.2 671.4 671.7 672.5 670.6 669.3 672.3 668.4 671 672 671 672.7 670.6 670.6 669.9 671.7 674.2 670 672.4 671.1 669 670.5 671.6 670.9 670.3 671 669.4 670.9 671.6 670.8 669.7 670.1 670.4 670.9 671.3 673.6 672 671.3 670 671.3 671.2 670.6 671.3 669 671.3 669.8 670 672.3 670.5 670 671.1 671.4 669.1 670.6 669.7 670.5 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001051 8.358e-05 8.568e-07 0.0006907 0.001005 0.0001709 8.44e-06 0.0001185 3.232e-05 0.001033 0.0001342 0.0001033 0.0001566 4.098e-06 0.000681 0.001358 0.0009451 5.618e-05 0.001086 1.508e-05 1.538e-05 0.00107 0.0004116 0.0003251 0.001646 0.001668 0.0005587 0.000155 8.637e-06 1.335e-05 1.162e-05 1.016e-05 9.086e-05 0.0009076 0.0004136 0.000215 3.596e-05 0.002383 1.464e-05 0.0001771 8.187e-05 1.366e-05 0.002345 0.0002478 0.0007671 4.804e-05 0.0003118 0.001115 0.0002755 0 2.712e-05 0.01004 0.0002016 1.859e-05 0.0002159 0.0004895 0.003525 0.001129 0.0004477 0.0002886 3.041e-05 0.000187 0.0002257 4.106e-05 0.00022 0.00046 0.0003693 8.735e-05 7.379e-05 0.0008975 0.0008079 0.0005262 0.0005108 4.86e-05 1.727e-05 2.245e-05 0.001269 1.528e-05 0.001655 0.0007963 0.0006352 0.001633 0.0003709 0.006698 4.737e-05 2.069e-06 2.647e-05 0.000776 4.685e-05 4.053e-06 1.341e-05 3.712e-05 3.615e-05 8.913e-05 5.664e-05 3.503e-05 1.993e-05 6.75e-07 4.463e-05 0.0004737 
Uniformity values = 
0.9797 0.9814 0.9793 0.9827 0.9822 0.9824 0.9806 0.9817 0.981 0.9817 0.9808 0.9812 0.9839 0.9804 0.977 0.9826 0.9828 0.9799 0.9789 0.978 0.9792 0.9816 0.982 0.9827 0.9803 0.98 0.9797 0.982 0.9857 0.9809 0.9772 0.9799 0.978 0.9767 0.9817 0.9804 0.9804 0.98 0.978 0.9805 0.9797 0.9792 0.9786 0.9817 0.9814 0.9825 0.9827 0.9798 0.9791 0.9813 0.9805 0.9823 0.9785 0.9793 0.9809 0.9834 0.9776 0.9798 0.9816 0.9807 0.9798 0.9813 0.9794 0.9817 0.9802 0.9815 0.9799 0.9782 0.9808 0.9813 0.9801 0.9745 0.9787 0.9809 0.9847 0.9784 0.9831 0.9778 0.9813 0.9773 0.9813 0.9793 0.9799 0.9817 0.9814 0.9777 0.98 0.9837 0.9824 0.984 0.9804 0.982 0.978 0.9787 0.9822 0.9814 0.9772 0.9781 0.98 0.9829 
Minimum rate values = 
3094 2457 25.25 2.027e+04 2.95e+04 5020 248.3 3482 950.5 3.035e+04 3947 3036 4593 120.6 2.011e+04 3.986e+04 2.773e+04 1654 3.199e+04 445 453.3 3.143e+04 1.209e+04 9542 4.842e+04 4.907e+04 1.645e+04 4555 252.8 392.7 343.1 299.2 2680 2.68e+04 1.216e+04 6326 1058 7.007e+04 431.8 5211 2411 402.5 6.905e+04 7282 2.254e+04 1411 9153 3.281e+04 8117 0 797.9 2.935e+05 5944 547.7 6351 1.436e+04 1.038e+05 3.322e+04 1.316e+04 8489 895.5 5499 6649 1207 6476 1.352e+04 1.087e+04 2577 2171 2.638e+04 2.378e+04 1.558e+04 1.506e+04 1429 505.9 662 3.723e+04 450.7 4.863e+04 2.35e+04 1.867e+04 4.807e+04 1.092e+04 1.962e+05 1393 61.08 779.3 2.275e+04 1376 118.9 394.6 1091 1066 2628 1664 1030 588.5 19.91 1314 1.39e+04 
Average rate values = 
3.579e+06 9.26e+06 1.416e+07 4.046e+06 2.121e+07 4.457e+06 5.122e+06 1.807e+07 4.43e+06 4.593e+06 1.604e+07 4.857e+06 6.771e+06 1.004e+07 7.024e+06 4.422e+06 1.328e+07 1.218e+07 5.343e+06 9.454e+06 2.427e+07 3.848e+06 5.407e+06 3.795e+06 3.899e+06 5.918e+06 9.154e+06 5.044e+06 4.689e+06 3.903e+06 4.578e+06 6.946e+06 4.098e+06 3.992e+06 4.279e+06 4.772e+06 1.156e+07 1.499e+07 1.562e+07 5.399e+06 1.281e+07 2.367e+07 1.43e+07 6.091e+06 4.25e+06 3.895e+06 2.168e+07 5.219e+06 1.409e+07 2.391e+07 2.22e+07 4.383e+06 1.729e+07 3.983e+06 5.56e+06 1.151e+07 3.709e+06 5.807e+06 9.338e+06 1.009e+07 1.139e+07 1.483e+07 5.618e+06 3.79e+06 8.615e+06 5.513e+06 5.367e+06 4.304e+06 2.032e+07 4.526e+06 1.588e+07 3.712e+06 1.632e+07 6.984e+06 1.469e+07 4.644e+06 1.43e+07 2.61e+07 1.714e+07 4.204e+06 1.882e+07 4.126e+06 5.353e+06 3.904e+06 2.092e+07 1.847e+07 1.902e+07 8.244e+06 1.517e+07 3.031e+07 3.751e+06 6.951e+06 7.239e+06 1.423e+07 5.832e+06 1.979e+07 8.41e+06 1.114e+07 1.254e+07 1.907e+07 
Average illumination values = 
670.1 669.2 671.1 668.2 668.9 668.5 669.8 669.5 669.5 668.9 671.6 669.9 668.6 670.6 671.9 668.7 668.5 671.8 671.2 671.4 671.2 669 669.5 668.7 670.4 670 670.3 671.7 667.9 671.2 671.9 671.1 671.3 673.5 669 670.3 670.7 670.1 671.6 670 671.4 671.3 671 669 669.1 670.2 668.4 670.1 671.2 669.8 669.8 668.7 671.6 671 671.7 667.8 671.6 670.2 669 670.1 670.5 669.5 670.9 669.4 670 670.7 670.2 671.4 670.5 669 670.3 673.7 671.6 670.3 668.7 671.8 668.8 672.9 669.6 672.6 669.2 670.4 670.4 668.8 671.3 673.4 670.7 668 669.6 669.5 670.2 669.8 671.4 671 669.6 669.4 673.1 672.5 670.9 668.2 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001049 0.0001316 0.0003346 8.738e-05 0.002399 3.031e-05 2.71e-05 1.689e-05 2.502e-05 0.0001629 2.025e-05 0.002127 1.111e-05 0.0001446 0.0004525 1.681e-05 4.603e-07 1.228e-05 1.058e-05 0.0009091 0.0004178 8.222e-05 2.035e-05 0.002159 0.0007059 8.88e-06 9.523e-06 1.166e-05 9.462e-06 5.886e-05 0.0002649 0.0006583 1.814e-05 3.618e-05 1.386e-05 0.002721 7.811e-06 8.237e-06 0.0005206 0.0002507 0.0007724 3.408e-05 0.0003129 0.000523 4.776e-06 0.0001022 0.0001743 0.0004526 0.0002227 0.0002204 0.0004895 0.002677 0.0006635 0.0002882 0.0006094 2.48e-05 1.696e-05 0.0002072 2.77e-06 0.0005947 0.0003799 5.269e-05 3.292e-06 5.458e-05 2.504e-05 8.882e-05 8.419e-05 4.091e-06 4.285e-06 0.0003971 2.515e-06 0.003266 0.0001989 0.002662 1.651e-05 0.0008939 0.0001953 2.138e-06 2.525e-05 0.0007824 2.958e-05 0.0001617 6.377e-06 0.0004874 0.0009251 0.000702 2.462e-05 1.962e-05 6.824e-07 4.469e-05 0.0004736 5.396e-05 0.0001896 3.887e-05 1.195e-05 4.057e-05 2.034e-05 0.0002657 0.0001094 0.001218 
Uniformity values = 
0.9803 0.9813 0.9831 0.984 0.9842 0.9803 0.9816 0.9804 0.9817 0.9807 0.9816 0.9838 0.9832 0.9829 0.9822 0.9819 0.9815 0.9813 0.9791 0.9819 0.9841 0.9829 0.9803 0.9803 0.9805 0.9821 0.9825 0.9802 0.9815 0.9802 0.9779 0.9823 0.9811 0.98 0.9815 0.9791 0.9821 0.979 0.9812 0.9816 0.9821 0.9813 0.9818 0.9813 0.9802 0.9813 0.9832 0.9812 0.9816 0.9811 0.9833 0.9811 0.9809 0.9805 0.9836 0.9774 0.9805 0.9817 0.9843 0.9824 0.9806 0.9802 0.98 0.9829 0.9803 0.9784 0.979 0.9834 0.9821 0.9831 0.9772 0.9829 0.9824 0.9822 0.9804 0.9814 0.9819 0.9787 0.9799 0.9837 0.9824 0.9851 0.9803 0.9817 0.978 0.9827 0.9817 0.9767 0.9823 0.9804 0.9836 0.9826 0.9824 0.9816 0.9812 0.9818 0.9796 0.9847 0.9806 0.9833 
Minimum rate values = 
3088 3869 9820 2562 7.025e+04 892.3 796.4 497 735.4 4792 595.2 6.232e+04 325.9 4244 1.329e+04 494 13.53 361.2 311.9 2.67e+04 1.225e+04 2413 598.9 6.347e+04 2.077e+04 260.9 279.7 343.2 278.2 1733 7815 1.933e+04 533.4 1065 407.5 8.008e+04 229.5 242.8 1.53e+04 7369 2.268e+04 1002 9196 1.538e+04 140.6 3004 5116 1.331e+04 6547 6480 1.436e+04 7.863e+04 1.951e+04 8480 1.787e+04 731.9 499.1 6090 81.19 1.746e+04 1.118e+04 1551 96.93 1602 737 2619 2481 120 125.9 1.165e+04 74.25 9.572e+04 5842 7.81e+04 486 2.627e+04 5738 63.03 743.6 2.294e+04 868.8 4735 187.7 1.432e+04 2.728e+04 2.06e+04 723.6 579.6 20.05 1315 1.389e+04 1585 5567 1143 351.5 1192 599 7785 3219 3.571e+04 
Average rate values = 
3.255e+06 4.762e+06 1.266e+07 1.061e+07 4.06e+06 1.94e+07 1.857e+07 1.868e+07 4.275e+06 1.122e+07 4.46e+06 5.71e+06 5.147e+06 4.371e+06 3.594e+06 1.322e+07 6.272e+06 9.779e+06 1.657e+07 3.533e+06 5.055e+06 3.454e+06 3.61e+06 5.98e+06 4.431e+06 9.527e+06 5.463e+06 3.908e+06 5.445e+06 3.883e+06 3.596e+06 3.985e+06 8.43e+06 1.12e+07 1.282e+07 3.408e+06 1.878e+07 2.617e+07 1.52e+07 5.725e+06 3.91e+06 3.133e+06 1.296e+07 1.781e+07 1.205e+07 5.744e+06 4.186e+06 3.305e+06 3.522e+06 5.28e+06 1.064e+07 3.365e+06 4.902e+06 4.277e+06 5.552e+06 2.281e+07 4.128e+06 1.613e+07 1.606e+07 3.292e+06 5.152e+06 4.064e+06 4.175e+06 1.15e+07 3.284e+06 3.567e+06 4.072e+06 1.108e+07 4.364e+06 1.306e+07 2.457e+07 4.629e+06 1.039e+07 4.074e+06 1.959e+07 4.738e+06 3.184e+06 2.254e+07 1.312e+07 7.78e+06 1.424e+07 1.962e+07 6.105e+06 4.23e+06 3.121e+06 5.639e+06 1.059e+07 7.428e+06 1.058e+07 1.165e+07 1.764e+07 5.521e+06 3.724e+06 1.568e+07 2.108e+07 1.666e+07 3.463e+07 1.298e+07 1.981e+07 1.183e+07 
Average illumination values = 
669.7 669.3 668.2 667.3 667.1 669.9 669.2 669.9 668.9 670.7 669.6 668.6 668.6 667.9 668.9 669.2 669.5 669.3 670.7 668.8 667.8 668.6 670.2 669.8 670.7 668.9 669.6 670.1 669.6 669.8 672.6 668.4 669.9 670.2 669.7 670.6 669.9 671.6 669.3 669 668.6 670 668.8 669.6 670.6 669.1 668.7 669.2 669.2 671.1 667.9 669.3 670.7 669.8 668.2 671.8 669.8 668.8 669 670.1 669.7 669.8 670.4 668.8 669.7 671.5 670.8 668.9 670.6 668.8 672.9 668.5 668.8 668.4 669.8 669 669 674.2 670.6 668 669.6 667.8 671.5 668.8 671.3 668.4 669.5 673.4 669.7 670.6 667.7 668.7 668.3 670.5 669.8 669 671 668.3 669.6 669.6 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.000111 0.0001405 0.0004653 9.353e-05 7.668e-05 5.789e-06 3.442e-06 2.566e-05 0.0001232 3.961e-05 4.516e-05 1.107e-05 1.116e-06 0.0004623 1.938e-05 0.001048 1.419e-05 2.53e-05 8.671e-05 8.23e-05 1.99e-05 0.002142 0.0002368 7.175e-06 1.305e-05 1.642e-06 4.432e-05 0.0002779 5.697e-05 0.0002161 2.731e-05 7.743e-05 0.001986 7.819e-06 9.363e-06 0.002007 9.868e-05 7.009e-05 0.0004151 0.001164 2.192e-05 6.36e-05 0.0001793 0.0003722 1.863e-05 0.0002168 0.000501 0.002753 0.0007906 0.0001212 3.134e-05 5.055e-05 9.897e-05 7.094e-06 0.000598 0.0005874 9.602e-05 7.064e-05 0.0002236 0.0005077 0.0001011 2.424e-05 2.099e-06 0.0002449 1.458e-05 0.003265 0.0001929 0.002995 4.167e-05 0.003998 4.238e-05 2.83e-06 8.391e-05 5.335e-05 3.998e-06 9.803e-06 7.405e-05 0.0008757 0.0006988 2.946e-05 1.099e-05 7.374e-07 0.0006046 7.095e-05 6.544e-05 4.89e-06 1.201e-05 4.081e-05 3.533e-05 0.0003968 0.0001908 0.000196 5.671e-05 6.677e-06 5.564e-05 0.0002365 3.235e-05 0.0001418 4.635e-05 0.00131 
Uniformity values = 
0.9807 0.9822 0.9837 0.9846 0.9838 0.9823 0.9829 0.9807 0.9819 0.9824 0.9839 0.9845 0.9814 0.9836 0.9806 0.9827 0.9812 0.9831 0.9836 0.9839 0.9818 0.9802 0.9809 0.984 0.9835 0.9792 0.9818 0.977 0.9821 0.9818 0.9805 0.9826 0.9802 0.983 0.9791 0.9793 0.9821 0.9827 0.9848 0.9809 0.9801 0.9797 0.9822 0.9812 0.983 0.9837 0.981 0.9808 0.9824 0.9812 0.9806 0.982 0.9824 0.9845 0.9835 0.9812 0.9844 0.9822 0.9821 0.9779 0.9785 0.9826 0.9811 0.9824 0.9826 0.9837 0.983 0.9819 0.9795 0.9831 0.9833 0.9808 0.9838 0.9824 0.986 0.9822 0.982 0.9803 0.9828 0.9824 0.9785 0.977 0.9843 0.9834 0.9821 0.9841 0.9795 0.984 0.9805 0.9824 0.9808 0.9813 0.9781 0.9779 0.9818 0.9846 0.9832 0.9848 0.9825 0.9825 
Minimum rate values = 
3266 4126 1.365e+04 2741 2249 170.1 101 755.1 3621 1163 1324 324.4 32.8 1.356e+04 570.2 3.077e+04 417.4 742.4 2543 2413 584.8 6.298e+04 6964 210.4 382.7 48.38 1302 8207 1674 6349 803.6 2273 5.841e+04 229.5 275.9 5.907e+04 2899 2058 1.216e+04 3.421e+04 645.3 1873 5265 1.094e+04 546.8 6359 1.473e+04 8.087e+04 2.321e+04 3565 922.3 1485 2906 207.9 1.754e+04 1.727e+04 2814 2075 6568 1.498e+04 2981 711.9 61.74 7192 428.2 9.561e+04 5661 8.788e+04 1227 1.171e+05 1243 83.26 2461 1567 117 288 2176 2.577e+04 2.051e+04 865.1 324.2 21.78 1.772e+04 2082 1922 143.4 353.6 1197 1040 1.165e+04 5614 5763 1673 197 1635 6931 949.3 4153 1361 3.846e+04 
Average rate values = 
2.989e+06 5.53e+06 3.696e+06 8.966e+06 3.555e+06 7.539e+06 1.873e+07 4.141e+06 1.583e+07 4.331e+06 5.283e+06 4.706e+06 3.075e+06 3.382e+06 1.095e+07 4.251e+06 1.341e+07 8.775e+06 3.015e+06 3.174e+06 3.29e+06 5.433e+06 3.963e+06 1.239e+07 3.385e+06 3.839e+06 7.009e+06 3.911e+06 3.285e+06 3.712e+06 9.926e+06 1.313e+07 3.143e+06 1.763e+07 2.163e+07 1.248e+07 9.728e+06 3.805e+06 5.776e+06 4.442e+06 1.271e+07 5.722e+06 3.989e+06 3.064e+06 3.092e+06 4.59e+06 4.426e+06 2.78e+06 7.87e+06 8.452e+06 9.504e+06 3.32e+06 7.584e+06 4.098e+06 3.028e+06 2.741e+06 5.345e+06 3.582e+06 1.132e+07 3.036e+06 4.365e+06 7.565e+06 1.522e+07 1.377e+07 1.496e+07 4.263e+06 8.479e+06 3.856e+06 4.905e+06 3.303e+06 1.901e+07 7.476e+06 6.154e+06 1.647e+07 2.088e+07 2.988e+06 3.916e+06 2.884e+06 5.188e+06 1.572e+07 6.821e+06 1.569e+07 1.086e+07 9.697e+06 2.927e+06 1.559e+07 2.098e+07 1.601e+07 6.035e+06 6.551e+06 2.037e+07 5.487e+06 4.346e+06 8.444e+06 9.6e+06 4.226e+06 5.096e+06 3.445e+06 3.053e+06 3.781e+06 
Average illumination values = 
669.4 668.7 667.5 667.3 667.4 668.5 669 669.6 669.2 669.1 668.5 667.2 668.9 667.5 671.3 668.6 669.3 668.4 667.6 667.9 669.4 669.9 670.4 667.5 668.7 670.6 669.5 672 669.6 669.4 669.8 668.7 669.9 669.2 671.3 670.5 668.5 669.1 667.1 669.4 670.5 670.2 668.6 669.1 668.2 669.6 669.4 669.4 668.3 669.8 670 668.6 668.4 669 669.3 669.3 667.9 668.9 668.7 671.4 671.4 669.1 670.9 669.4 669.6 668 668.4 668.6 670.4 667.8 669.8 669.4 667.9 668.6 667.8 669 668.7 669.7 668.3 668.8 672.2 672.8 667.5 668 668.4 668.9 670.9 667.5 669.6 669.1 669.5 669 671.4 672 669.1 667.8 668 667.3 669 668.7 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001146 3.377e-05 0.0005502 0.0007767 3.561e-05 5.367e-06 7.884e-07 0.0008137 3.365e-05 0.0001081 4.548e-06 1.067e-06 0.0004659 1.867e-05 5.503e-05 5.852e-06 0.0007301 3.681e-05 0.0001056 0.0003776 0.0008667 4.042e-06 1.509e-05 1.635e-06 5.13e-05 9.07e-06 0.0004749 3.674e-05 4.473e-05 2.638e-05 6.398e-05 4.234e-05 1.237e-05 0.0002081 3.3e-05 0.0006615 0.001185 2.692e-06 0.0001028 0.0006986 0.0001101 1.976e-05 7.153e-05 0.002796 0.000311 6.537e-05 4.039e-05 5.065e-05 9.806e-05 3.525e-06 0.0006711 5.248e-05 3.429e-06 9.767e-05 2.577e-05 9.308e-05 4.849e-05 4.215e-06 0.000251 1.48e-05 0.001707 0.0001966 0.00669 3.134e-05 0.0001736 4.298e-06 2.571e-05 0.000127 8.509e-06 6.194e-06 6.397e-05 5.628e-05 0.0006819 9.244e-06 7.171e-06 6.265e-06 0.000482 8.5e-05 1.472e-05 0.0004917 9.121e-06 8.494e-07 0.0001567 0.0001915 0.0001964 4.322e-05 7.207e-06 7.973e-05 9.413e-05 5.027e-05 0.0001611 6.812e-05 0.0004421 2.771e-05 0.0001172 2.122e-05 0.0001372 0.0003042 9.216e-05 0.0008885 
Uniformity values = 
0.9807 0.9818 0.9839 0.9843 0.9834 0.9828 0.9808 0.9845 0.9804 0.9859 0.9833 0.9832 0.9838 0.981 0.9818 0.9793 0.9834 0.9842 0.9831 0.9815 0.9808 0.9834 0.9834 0.9802 0.9821 0.9769 0.9835 0.9826 0.9839 0.9802 0.9822 0.9811 0.9818 0.9822 0.983 0.9848 0.9811 0.9797 0.9841 0.9833 0.9821 0.9794 0.9835 0.9809 0.9812 0.9814 0.9823 0.982 0.9835 0.9826 0.9829 0.9824 0.9811 0.9826 0.9833 0.9787 0.9817 0.9847 0.985 0.9824 0.9845 0.9836 0.9814 0.9815 0.9824 0.982 0.9831 0.9838 0.9838 0.9833 0.9817 0.9803 0.9839 0.9817 0.9796 0.9798 0.9841 0.9828 0.9846 0.9821 0.9797 0.9794 0.9853 0.9808 0.9816 0.9795 0.9834 0.9829 0.9829 0.9849 0.9845 0.9839 0.9828 0.9847 0.9842 0.9829 0.9837 0.9809 0.9829 0.983 
Minimum rate values = 
3371 992.6 1.613e+04 2.276e+04 1045 157.6 23.19 2.384e+04 990.4 3163 133.5 31.31 1.366e+04 549.2 1617 172.4 2.141e+04 1079 3099 1.11e+04 2.549e+04 118.6 442.9 48.14 1507 267.9 1.393e+04 1079 1312 776.5 1880 1245 363.5 6112 968.7 1.937e+04 3.481e+04 79.28 3015 2.049e+04 3234 582.2 2098 8.214e+04 9143 1922 1186 1488 2877 103.5 1.969e+04 1541 100.9 2868 756.3 2744 1425 123.5 7352 434.6 5e+04 5766 1.96e+05 921.4 5099 126.3 754.6 3724 249.6 181.8 1880 1657 1.999e+04 271.7 211.2 184.5 1.413e+04 2495 431.3 1.444e+04 268.6 25.02 4588 5633 5773 1273 211.5 2340 2763 1473 4720 1998 1.298e+04 812 3435 623 4024 8947 2705 2.607e+04 
Average rate values = 
2.729e+06 1.564e+07 3.514e+06 6.435e+06 1.225e+07 1.692e+07 3.458e+06 3.415e+06 6.631e+06 5.604e+06 4.586e+06 2.787e+06 3.153e+06 1.095e+07 4.468e+06 1.61e+07 3.01e+06 4.411e+06 2.66e+06 2.8e+06 3.854e+06 6.795e+06 3.55e+06 3.541e+06 4.95e+06 4.218e+06 3.116e+06 3.498e+06 9.879e+06 3.496e+06 4.19e+06 1.302e+07 1.37e+07 1.241e+07 1.628e+07 2.746e+06 3.955e+06 1.179e+07 4.962e+06 3.432e+06 8.036e+06 2.656e+06 3.529e+06 2.885e+06 4.682e+06 1.598e+07 6.27e+06 3.082e+06 6.825e+06 7.292e+06 3.218e+06 6e+06 9.148e+06 3.509e+06 2.819e+06 2.997e+06 2.822e+06 5.421e+06 1.337e+07 1.567e+07 3.931e+06 8.515e+06 2.852e+06 4.336e+06 3.017e+06 6.303e+06 1.249e+07 7.385e+06 1.543e+07 2.768e+06 3.366e+06 2.672e+06 4.577e+06 1.694e+07 3.509e+06 4.309e+06 1.789e+07 2.833e+06 1.177e+07 4.384e+06 1.161e+07 2.685e+07 1.179e+07 1.987e+07 5.122e+06 2.716e+06 6.345e+06 4.277e+06 4.479e+06 2.862e+06 6.611e+06 5.699e+06 4.41e+06 7.96e+06 1.495e+07 8.165e+06 8.623e+06 3.727e+06 3.476e+06 3.513e+06 
Average illumination values = 
669.4 668.9 667.4 667 667.7 668.4 669.6 667 670.4 667.2 668.5 667.7 667.3 669.4 669.2 670.5 667.8 667.8 668.5 668.9 670.5 668 668.7 669.9 669.3 672 668.6 668.8 667.5 669.9 668.9 669.2 668.9 668.4 669 667.1 669.2 670.7 667.2 668 669.1 671.7 667.6 669.3 670.5 669.1 668.8 668.6 667.6 668.4 669.7 668.5 670.2 668.2 667.7 671.1 669 668.2 669.1 668.7 667.4 667.6 668.9 669 668.3 669.5 668.1 667.7 669 668.2 668.8 669.7 667.6 669.3 671.4 671.2 667.3 668 668 668.5 670.4 670.6 667.2 669.5 668.8 670.3 668.4 668.3 668.3 667.5 667.7 667.6 668.2 667.8 667.1 668.3 667.5 670 668.9 667.9 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0001081 8.413e-07 0.0001678 5.046e-05 4.91e-06 3.426e-06 2.61e-05 3.413e-05 0.0001114 6.526e-06 8.332e-07 0.0005198 1.883e-05 5.22e-05 5.334e-06 0.0007139 0.0001098 2.184e-05 0.0006243 0.0001842 3.448e-06 1.209e-05 1.04e-05 3.446e-05 4.628e-05 3.677e-05 3.563e-05 1.745e-05 7.59e-06 1.369e-05 0.001922 3.006e-05 2.69e-05 0.0003117 0.0002085 0 0.0001689 0.0001206 1.973e-05 6.135e-05 6.131e-06 0.0001 0.0001023 2.462e-05 1.627e-05 5.813e-06 0.0004444 0.0001059 4.605e-05 2.338e-05 2.151e-05 9.52e-05 4.466e-05 4.285e-06 0.000245 5.598e-06 0.001012 0.0006946 3.004e-05 0.001385 1.775e-05 5.326e-05 0.0001183 8.173e-06 6.203e-06 6.399e-05 0.0008707 3.959e-05 1.863e-05 6.973e-07 4.762e-05 7.164e-05 1.205e-05 2.89e-05 4.624e-05 8.525e-07 0.0001345 0.0001115 0.0002049 4.194e-05 0.0001225 1.58e-05 3.145e-05 0.0001461 2.276e-05 2.662e-05 0.0001429 9.886e-05 0.0001532 0.0001397 0.0001095 6.978e-05 0.0009413 1.533e-05 5.446e-05 0.000269 0.002345 2.459e-05 0.000819 5.179e-07 
Uniformity values = 
0.9812 0.9833 0.984 0.9845 0.9827 0.9827 0.9814 0.9816 0.9841 0.9843 0.9833 0.9836 0.9815 0.9834 0.9811 0.9837 0.984 0.982 0.9825 0.9818 0.9844 0.9819 0.9849 0.9797 0.9836 0.9826 0.9843 0.9805 0.9817 0.9783 0.9793 0.9806 0.9843 0.9833 0.9839 0.9812 0.9827 0.9815 0.9797 0.9838 0.9814 0.9832 0.9818 0.9807 0.9825 0.9818 0.9856 0.982 0.9836 0.9822 0.9829 0.9788 0.9817 0.9849 0.9831 0.9799 0.9851 0.9831 0.9814 0.9831 0.9836 0.9827 0.9839 0.9835 0.9835 0.9817 0.9817 0.9832 0.9807 0.984 0.9833 0.9841 0.9826 0.9833 0.9809 0.9806 0.9855 0.9808 0.9817 0.9816 0.9837 0.9837 0.9845 0.9852 0.9853 0.9825 0.9852 0.9844 0.9842 0.9827 0.9812 0.9832 0.984 0.9797 0.9801 0.9823 0.984 0.9833 0.9821 0.9807 
Minimum rate values = 
3178 24.69 4921 1479 144.2 100.6 767.4 1003 3265 191.3 24.45 1.524e+04 553.6 1532 156.9 2.093e+04 3221 641.7 1.833e+04 5412 101.1 355.4 304.8 1015 1358 1080 1044 513.6 223.1 403.7 5.657e+04 884.7 788.5 9144 6113 0 4959 3544 581.1 1799 180.3 2935 3006 724.5 477.8 170.9 1.301e+04 3113 1351 686.8 631.4 2806 1313 125.5 7191 164.8 2.961e+04 2.038e+04 883 4.061e+04 520.8 1564 3469 239.8 182 1881 2.558e+04 1162 548.2 20.45 1397 2100 353.9 847.9 1360 25.08 3939 3279 6021 1233 3592 463.4 921.6 4277 666.4 781.7 4185 2898 4491 4100 3220 2048 2.759e+04 451.4 1603 7902 6.868e+04 721.5 2.405e+04 15.24 
Average rate values = 
2.515e+06 9.543e+06 2.826e+06 3.307e+06 1.476e+07 1.603e+07 3.666e+06 6.908e+06 5.712e+06 2.855e+06 4.135e+06 3.138e+06 1.077e+07 3.802e+06 1.674e+07 2.807e+06 2.655e+06 2.906e+06 4.626e+06 3.626e+06 3.359e+06 2.964e+06 5.335e+06 3.4e+06 2.776e+06 3.265e+06 1.167e+07 5.669e+06 1.792e+07 1.143e+07 1.217e+07 8.552e+06 3.152e+06 1.05e+07 8.347e+06 5.223e+06 3.532e+06 6.539e+06 2.46e+06 5.038e+06 2.687e+06 3.665e+06 7.88e+06 1.739e+07 3.119e+06 1.154e+07 2.595e+06 2.378e+06 9.657e+06 3.217e+06 3.139e+06 2.691e+06 2.632e+06 5.273e+06 1.215e+07 3.371e+06 2.811e+06 2.584e+06 3.249e+06 2.615e+06 1.708e+07 6.89e+06 6.595e+06 1.111e+07 2.581e+06 3.139e+06 2.523e+06 3.841e+06 5.084e+06 9.475e+06 6.96e+06 8.853e+06 2.492e+06 1.465e+07 4.139e+06 2.644e+07 1.203e+07 1.953e+07 4.779e+06 2.603e+06 1.238e+07 3.816e+06 4.369e+06 3.021e+06 2.542e+06 3.371e+06 3.538e+06 1.411e+07 7.249e+06 8.8e+06 3.49e+06 3.263e+06 3.495e+06 4.593e+06 1.716e+07 2.647e+06 3.96e+06 5.366e+06 2.423e+06 1.422e+07 
Average illumination values = 
669.1 667.9 667.3 666.9 668.2 668.2 669.1 669.6 667.9 667.9 667.6 667.5 669 668.1 669.3 667.6 667.2 669 668.3 669.8 667.5 668.9 667.2 670.1 668.6 668.8 667.2 669.9 669.5 671.1 670.5 669.5 667.8 667.8 667.6 669.2 668.3 669.1 671.4 667.4 669.1 667.8 669.4 669.7 668.4 668.8 668.5 668.6 668.5 668.4 667.9 671.1 669 667.7 668.4 670 666.7 667.9 669.1 667.8 669.4 668.1 667.8 668.3 668.1 668.8 668.8 668.3 670.7 667.5 668.6 667.3 668.1 668.8 669.3 669.7 667 669.5 668.8 669 667.7 667.8 667 667 667 668.4 667 667.1 667.4 668.1 669.8 668.7 667.1 670.2 670 668.4 667.4 668.4 668.5 670.6 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.469e-07 9.262e-05 7.093e-05 5.747e-06 2.896e-06 0.0002296 3.421e-05 4.642e-05 3.101e-05 0.0004192 2.498e-05 5.296e-05 5.364e-06 0.001012 8.869e-05 1.769e-06 0.000606 3.946e-06 1.383e-05 2.116e-06 4.254e-05 1.685e-06 0.0001008 2.898e-05 2.919e-05 1.303e-05 1.361e-05 0.000115 5.091e-05 3.617e-05 0.0009346 2.731e-06 5.091e-05 0.0005055 1.784e-05 7.352e-05 0.003087 0.0003126 9.143e-05 2.341e-05 1.378e-05 5.817e-06 0.0003667 0.0001686 3.57e-06 0.0001142 2.241e-05 2e-05 5.656e-06 1.405e-05 1.578e-05 0.0004828 0.0001068 3.129e-05 0.001404 1.725e-05 3.057e-05 0.0002232 6.965e-07 1.218e-05 3.428e-05 0.0001817 2.98e-05 2.513e-06 6.567e-06 0.0001797 5.172e-05 4.911e-06 3.911e-05 8.543e-07 0.000135 2.524e-05 5.918e-06 3.728e-05 4.782e-05 0.0001119 5.176e-05 0.0002003 5.913e-05 0.0001384 7.554e-05 0.0005751 5.248e-05 0.0001146 7.339e-05 0.0001473 6.536e-05 2.417e-05 0.0003432 6.583e-06 0.0007605 0.0001349 0 0.00112 0.00116 0.0002514 2.997e-05 0.0002623 3.582e-06 
Uniformity values = 
0.9812 0.9833 0.9843 0.9845 0.9834 0.9821 0.9845 0.9848 0.9834 0.9846 0.9853 0.9845 0.984 0.9811 0.9841 0.9843 0.982 0.9825 0.9824 0.9858 0.9812 0.9823 0.9787 0.983 0.9838 0.9832 0.9827 0.9788 0.9802 0.9823 0.9852 0.9825 0.9805 0.9842 0.983 0.985 0.9847 0.9824 0.9837 0.9834 0.9826 0.9828 0.9818 0.9849 0.9827 0.9836 0.9832 0.9813 0.9811 0.9859 0.9834 0.9832 0.9846 0.9839 0.9842 0.9841 0.9848 0.9837 0.9838 0.9856 0.9821 0.9837 0.9835 0.9848 0.9811 0.9826 0.9848 0.984 0.9839 0.9809 0.9807 0.9855 0.9815 0.9811 0.9827 0.9833 0.9832 0.9839 0.9845 0.983 0.9845 0.9855 0.9845 0.9828 0.9833 0.9837 0.9843 0.9831 0.9824 0.9825 0.9827 0.9813 0.9846 0.9807 0.9845 0.9816 0.9832 0.9837 0.9843 0.9824 
Minimum rate values = 
0 24.85 2715 2079 168.6 85.09 6729 1002 1362 908.8 1.227e+04 732 1553 157.8 2.967e+04 2600 51.99 1.779e+04 115.9 404.9 62.23 1250 49.67 2960 850.1 856.5 382.6 401.1 3385 1495 1059 2.743e+04 80.36 1492 1.483e+04 522.7 2154 9.052e+04 9168 2683 687.3 404.5 171 1.074e+04 4949 104.7 3350 658.8 588.1 165.5 412.1 463.2 1.414e+04 3130 917.4 4.114e+04 505.3 896.6 6546 20.39 357.8 1006 5329 873.1 73.92 192.9 5264 1517 144 1151 25.14 3952 742.1 174.1 1095 1403 3284 1518 5869 1736 4056 2212 1.685e+04 1541 3364 2152 4319 1918 709.8 1.008e+04 193.3 2.235e+04 3953 0 3.28e+04 3.407e+04 7379 879.2 7687 105.2 
Average rate values = 
2.352e+06 9.316e+06 7.376e+06 2.957e+06 1.118e+07 3.353e+06 3.006e+06 5.829e+06 4.572e+06 4.354e+06 2.747e+06 4.656e+06 3.642e+06 1.673e+07 2.304e+06 2.443e+06 2.852e+06 6.383e+06 3.616e+06 2.818e+06 2.944e+06 2.893e+06 2.314e+06 2.998e+06 1.109e+07 2.875e+06 3.628e+06 1.037e+07 3.001e+06 2.764e+06 2.291e+06 8.962e+06 1.139e+07 4.618e+06 2.352e+06 2.438e+06 3.912e+06 2.496e+06 4.117e+06 6.182e+06 1.271e+07 2.94e+06 1.094e+07 2.436e+06 2.221e+06 9.765e+06 2.704e+06 2.439e+06 3.537e+06 5.675e+06 3.45e+06 1.186e+07 3.701e+06 3.226e+06 2.89e+06 2.463e+06 1.268e+07 7.178e+06 2.398e+06 1.439e+07 2.442e+06 4.351e+06 3.151e+06 4.979e+06 2.909e+06 4.084e+06 7.973e+06 2.367e+06 1.353e+07 3.924e+06 2.605e+07 1.16e+07 1.534e+07 4.478e+06 2.449e+06 8.164e+06 3.264e+06 2.524e+06 3.167e+06 3.045e+06 3.673e+06 3.509e+06 7.634e+06 8.295e+06 3.464e+06 3.05e+06 2.615e+06 5.092e+06 1.448e+07 2.378e+06 4.442e+06 2.369e+06 2.603e+06 3.388e+06 2.576e+06 2.519e+06 4.03e+06 1.009e+07 3.785e+06 1.157e+07 
Average illumination values = 
669.1 667.9 667.1 666.9 667.7 668.6 667 666.9 668.4 666.8 666.8 666.9 667.7 669.3 667.1 667 669 668.4 670.3 666.9 669.2 668.4 671.9 668.5 667.6 667.8 668.2 670.7 669.9 668.4 666.9 668.3 670.2 667.1 667.8 666.9 668.1 668.3 667.4 667.7 668.4 668.3 668.8 668.4 668.2 668.3 667.8 669 669.6 666.8 668.7 668.1 667.3 667.3 667.1 667.1 668.3 667.4 667.7 667.7 668.8 667.4 667.6 667.1 670.4 669.2 666.9 667.2 668.8 669.3 669.7 667 669 669.2 668.1 668.1 667.8 667.4 667.5 668.4 667 666.8 666.9 668.1 668.1 668.5 666.9 667.8 668.4 668.2 668.7 669 666.9 670.1 667 668.8 667.9 668.2 667.5 669.5 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.531e-07 8.979e-05 6.848e-05 5.397e-06 1.043e-06 3.519e-05 0.0001215 4.62e-06 1.285e-06 1.838e-05 5.957e-07 1.652e-06 0.0006114 0.000109 1.574e-06 0.0004878 5.007e-06 8.604e-07 6.241e-06 3.429e-05 4.71e-05 3.254e-06 8.037e-05 0.0002202 1.669e-05 1.246e-05 3.026e-05 2.732e-05 0.0005 0 5.045e-05 0.0003968 2.222e-05 6.024e-05 7.841e-06 0.0004112 2.865e-05 4.452e-05 1.166e-05 3.53e-05 0.0001138 3.536e-06 9.847e-05 2.876e-05 1.992e-05 9.943e-06 2.55e-05 5.062e-06 0.0007629 0.0005604 3.195e-05 0.0001505 2.905e-06 8.344e-05 8.252e-06 5.878e-06 7.441e-05 0.000219 3.005e-05 1.53e-06 5.488e-05 4.809e-05 1.201e-05 6.806e-05 9.261e-06 1.363e-05 0.0001194 4.138e-05 5.045e-05 4.129e-05 0.0001237 4.854e-05 7.873e-05 6.232e-05 0.0001541 1.663e-05 2.114e-05 5.571e-05 0.0001123 0.0001728 5.993e-06 9.507e-05 0.0002398 2.466e-05 2.85e-05 5.677e-05 0 1.11e-05 0.001183 0.000243 2.603e-05 0.0001633 4.117e-06 6.596e-05 7.514e-05 0.0005419 1.599e-05 5.589e-05 1.241e-05 
Uniformity values = 
0.9826 0.9846 0.9846 0.9846 0.9827 0.9816 0.983 0.9844 0.9846 0.9843 0.9848 0.9849 0.9818 0.9842 0.9843 0.9819 0.9823 0.9842 0.9838 0.9814 0.9834 0.9839 0.9834 0.9828 0.9823 0.9814 0.9825 0.9837 0.9853 0.9825 0.9805 0.9842 0.982 0.9823 0.9845 0.9818 0.9831 0.985 0.9845 0.9836 0.9859 0.9826 0.984 0.983 0.9813 0.9811 0.9853 0.9846 0.9824 0.9853 0.9841 0.9823 0.9827 0.9844 0.9848 0.9835 0.9846 0.984 0.9835 0.9851 0.9811 0.9837 0.9849 0.9847 0.984 0.9843 0.9828 0.9832 0.9838 0.9815 0.9841 0.984 0.9843 0.9847 0.9842 0.9849 0.9845 0.9843 0.9841 0.9834 0.9824 0.9836 0.9799 0.9844 0.9848 0.9827 0.9835 0.9817 0.9842 0.9822 0.9832 0.9847 0.9843 0.9807 0.9847 0.9839 0.9845 0.9808 0.9845 0.9829 
Minimum rate values = 
0 25 2631 2007 158.5 30.67 1033 3561 135.4 37.67 538.6 17.45 48.55 1.792e+04 3196 46.26 1.433e+04 146.8 25.23 183.5 1006 1381 95.48 2359 6466 490.8 365.9 887.5 799.9 1.468e+04 0 1479 1.166e+04 652.5 1766 230.4 1.207e+04 839.3 1305 342 1033 3341 103.7 2890 845.5 585.8 291.2 747.4 148.7 2.233e+04 1.643e+04 938.4 4418 85.16 2445 242.1 172.2 2182 6425 880.1 45 1610 1409 352 1996 271.5 400.1 3503 1214 1483 1211 3626 1423 2307 1827 4516 487.5 619.8 1633 3293 5074 175.8 2799 7028 722.4 836.7 1665 0 325.3 3.474e+04 7129 762.9 4788 121.1 1933 2203 1.588e+04 470.3 1638 364.4 
Average rate values = 
2.172e+06 8.657e+06 6.889e+06 2.783e+06 1.396e+07 3.078e+06 6.861e+06 4.696e+06 3.817e+06 2.402e+06 9.715e+06 3.534e+06 1.091e+07 2.477e+06 2.229e+06 2.493e+06 3.215e+06 4.686e+06 4.731e+06 7.257e+06 2.921e+06 2.47e+06 9.727e+06 1.352e+07 2.416e+06 1.176e+07 1.214e+07 7.721e+06 2.817e+06 8.556e+06 1.082e+07 4.252e+06 2.276e+06 2.159e+06 4.255e+06 2.112e+06 6.22e+06 5.792e+06 2.637e+06 5.912e+06 2.277e+06 2.061e+06 8.755e+06 2.796e+06 2.041e+06 3.308e+06 2.22e+06 1.186e+07 2.682e+06 2.614e+06 2.898e+06 3.941e+06 2.316e+06 6.266e+06 4.642e+06 1.055e+07 2.219e+06 2.151e+06 2.304e+06 4.793e+06 2.736e+06 3.859e+06 7.485e+06 2.182e+06 3.146e+06 1.041e+07 4.371e+06 2.561e+06 3.41e+06 2.162e+06 1.005e+07 2.907e+06 2.665e+06 4.744e+06 2.968e+06 3.495e+06 1.006e+07 6.658e+06 7.128e+06 2.178e+06 2.255e+06 1.437e+07 3.115e+06 2.224e+06 3.576e+06 1.235e+07 2.759e+06 3.414e+06 2.882e+06 2.39e+06 3.813e+06 3.596e+06 2.282e+06 2.397e+06 4.717e+06 2.087e+06 2.639e+06 3.626e+06 2.341e+06 7.973e+06 
Average illumination values = 
668.1 667 666.9 666.8 668.2 669 668.4 667.7 667.2 666.9 666.8 667.1 668.8 667.2 667 669 669.4 667.1 668.2 669 667.7 668.3 668.3 668.1 668.5 669 668.3 667.4 667 668.3 670.2 667.1 669 669.7 667 668.7 667.9 667 666.9 667.5 668.9 668.3 668.2 667.9 669 669.6 666.8 667.8 668.3 666.6 667.1 668.5 668.1 667 667.2 668.3 667.3 667.2 667.7 666.9 670.4 668.4 666.9 666.7 667.2 667.2 668 667.9 667.3 668.9 667.3 667.5 667.1 667.3 667.5 666.7 667 667.1 667.2 668.1 668.2 667.8 670.1 666.9 666.9 668.3 667.6 669.4 667.1 668.4 667.8 666.8 667.6 669.5 666.8 667.2 667.6 669.3 667.6 668.7 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.535e-07 0.0001062 1.097e-05 1.282e-06 2.139e-05 3.337e-05 2.746e-05 8.143e-07 0.0003139 4.665e-07 1.758e-05 1.075e-05 3.974e-05 1.879e-06 0.0005169 5.029e-06 1.374e-06 8.851e-06 1.117e-05 6.385e-05 1.676e-05 2.867e-05 1.389e-05 9.881e-06 2.159e-05 1.967e-05 0.0001169 2.11e-05 3.088e-05 0.0005089 2.224e-05 6.028e-05 7.085e-06 0.00015 3.223e-05 3.26e-06 9.421e-06 0.0004674 1.738e-05 4.156e-06 2.158e-05 6.985e-05 3.139e-06 3.739e-06 5.058e-06 0.0005454 0.0008042 3.042e-05 0.000122 2.944e-06 5.422e-06 7.926e-07 9.537e-06 2.108e-05 3.399e-05 1.909e-05 1.237e-06 0.0003468 2.799e-05 8.476e-06 9.402e-06 1.441e-06 0.0001198 4.146e-05 5.427e-05 6.475e-05 0.0001135 2.776e-05 1.915e-05 2.7e-05 3.806e-05 9.712e-05 3.392e-05 6.5e-05 6.82e-05 4.847e-05 3.725e-06 4.133e-05 2.518e-05 5.556e-05 4.921e-05 0 4.58e-06 3.962e-05 5.876e-05 4.992e-05 3.961e-06 1.455e-05 5.423e-05 5.181e-06 6.726e-05 4.788e-05 1.262e-05 1.677e-05 8.715e-07 3.717e-05 8.129e-05 0.002485 9.296e-05 
Uniformity values = 
0.9838 0.9846 0.9849 0.9841 0.9827 0.9825 0.9849 0.9835 0.9848 0.9842 0.9839 0.9852 0.9845 0.9846 0.982 0.9824 0.9845 0.9841 0.9843 0.9804 0.9842 0.9828 0.9834 0.9842 0.9852 0.9841 0.9836 0.9838 0.9845 0.9844 0.9832 0.9841 0.9844 0.9815 0.9845 0.984 0.9838 0.9826 0.9849 0.9829 0.9837 0.9842 0.9786 0.9851 0.9834 0.9831 0.9851 0.9841 0.9831 0.9838 0.9835 0.9839 0.9845 0.9825 0.9822 0.9851 0.9813 0.9828 0.9847 0.9847 0.9824 0.9847 0.9828 0.9832 0.9841 0.9835 0.9847 0.9844 0.9849 0.9853 0.9842 0.9854 0.9849 0.9839 0.9836 0.9841 0.9841 0.9816 0.9844 0.9848 0.9827 0.9849 0.9834 0.984 0.9816 0.9827 0.9847 0.9827 0.9836 0.9842 0.9849 0.9789 0.9818 0.9854 0.9835 0.9833 0.9852 0.9846 0.985 0.9821 
Minimum rate values = 
0 25.01 3111 321.6 37.65 628 977.7 805.5 23.86 9201 13.68 515 315.1 1165 55.22 1.518e+04 147.4 40.3 259.4 328.9 1872 492 841.4 407.3 289.4 632.9 577.1 3430 618.4 905.2 1.493e+04 652.1 1767 208.3 4397 945.1 95.6 276.6 1.369e+04 510.3 121.9 632.7 2060 91.93 109.7 148.5 1.597e+04 2.357e+04 892.8 3579 86.38 159 23.23 280.1 619.1 995.4 561.5 36.31 1.016e+04 820 249 275.5 42.3 3514 1215 1592 1897 3327 813.2 560.7 791.6 1114 2845 994.7 1907 2000 1421 109.5 1212 737.7 1631 1441 0 134.3 1165 1725 1463 116.3 426.9 1590 151.8 1983 1407 369.6 491.9 25.57 1088 2382 7.271e+04 2731 
Average rate values = 
2.058e+06 8.232e+06 5.735e+06 1.022e+07 1.544e+07 2.043e+06 4.991e+06 4.102e+06 3.296e+06 2.662e+06 4.08e+06 2.491e+06 2.317e+06 2.173e+06 2.677e+06 2.878e+06 4.482e+06 2.283e+06 4.769e+06 2.527e+06 2.561e+06 8.648e+06 2.472e+06 2.8e+06 1.069e+07 1.001e+07 2.813e+06 1.761e+07 7.54e+06 3.852e+06 2.09e+06 2.034e+06 4.028e+06 1.957e+06 2.719e+06 3.894e+06 2.397e+06 2.48e+06 1.981e+06 4.065e+06 2.675e+06 2.614e+06 2.102e+06 2.091e+06 3.167e+06 2.52e+06 2.355e+06 2.106e+06 3.385e+06 2.187e+06 6.268e+06 4.833e+06 6.131e+06 2.737e+06 1.995e+06 3.22e+06 4.327e+06 2.359e+06 8.038e+06 2.114e+06 3.085e+06 1.085e+07 3.944e+06 2.422e+06 3.229e+06 2.05e+06 2.962e+06 2.948e+06 2.108e+06 2.76e+06 2.806e+06 2.992e+06 2.651e+06 4.792e+06 3.006e+06 2.205e+06 2.332e+06 3.136e+06 2.033e+06 2.913e+06 2.88e+06 9.732e+06 2.899e+06 8.788e+06 1.933e+06 5.654e+06 2.046e+06 3.907e+06 2.353e+06 2.123e+06 3.37e+06 2.955e+06 2.302e+06 8.121e+06 3.023e+06 9.324e+06 2.485e+06 2.088e+06 2.243e+06 2.039e+06 
Average illumination values = 
667.3 667 666.6 667.2 668.1 668.3 666.8 668.4 666.6 667.1 667.4 666.5 667 666.8 668.9 669.3 667 667.5 667.1 669.6 667 668.3 667.7 667.2 667.1 667.2 668.4 667.4 667.1 667 667.7 668.4 667 668.9 667 667.6 667.3 668.2 668.4 668 667.7 667.1 671.2 666.7 668.7 667.8 666.7 667.1 667.9 667.3 667.5 667.6 667.4 668.5 668.4 666.7 670.3 668.4 666.9 666.7 668.3 666.9 668 667.9 667.1 667.6 666.8 666.9 666.9 666.9 667.2 666.6 666.7 667.3 667.7 667.5 667.1 668.8 666.9 666.8 668.3 666.6 668.2 667.4 669.1 668.1 666.7 668.7 667.5 667 666.6 670.6 669.3 667 667.9 667.9 666.6 666.8 666.5 668.5 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.656e-07 2.229e-06 5.711e-06 9.915e-07 3.499e-05 1.944e-05 4.674e-06 1.154e-06 2.505e-05 1.917e-05 1.002e-05 3.331e-05 2.759e-05 0.0009878 4.383e-06 1.376e-06 8.854e-06 1.091e-05 7.572e-05 2.727e-05 2.884e-05 1.461e-05 1.08e-05 5.469e-05 3.805e-05 0.0001106 0 0.0001071 1.085e-05 9.453e-05 2.932e-06 0.0001524 0 3.288e-06 8.481e-06 9.284e-05 5.153e-06 2.91e-05 2.981e-05 1.902e-05 4.384e-06 5.303e-06 8.513e-05 0.0001146 4.514e-05 0.0001574 5.29e-06 5.303e-06 6.916e-07 1.22e-05 2.112e-05 3.983e-05 1.109e-05 1.381e-06 4.86e-05 1.236e-05 1.856e-05 5.431e-06 9.251e-05 3.957e-05 4.441e-06 8.4e-06 1.656e-05 4.827e-05 2.637e-05 1.546e-05 3.807e-05 1.938e-06 3.592e-06 0.0001458 7.9e-05 1.268e-05 1.05e-05 0.0003683 6.868e-06 8.998e-05 9.821e-07 1.022e-06 0.00113 0.0001197 4.447e-05 3.744e-06 1.42e-05 5.287e-05 5.091e-06 1.627e-05 6.253e-05 1.126e-05 1.678e-06 7.821e-07 2.792e-05 2.916e-05 6.847e-05 2.204e-05 1.365e-06 0.0001186 2.243e-05 4.85e-05 1.872e-05 
Uniformity values = 
0.984 0.9846 0.9846 0.9834 0.9832 0.9845 0.9843 0.985 0.9846 0.9845 0.9844 0.9839 0.9843 0.9835 0.9832 0.9835 0.9841 0.9843 0.9804 0.9835 0.9852 0.9828 0.9854 0.9833 0.9838 0.9853 0.9834 0.9816 0.9832 0.9848 0.9849 0.9821 0.9845 0.984 0.9841 0.9824 0.9838 0.9839 0.9845 0.9838 0.9814 0.9854 0.9835 0.9847 0.984 0.9843 0.985 0.9847 0.9849 0.9854 0.9836 0.9826 0.9851 0.9818 0.9824 0.9848 0.9848 0.9826 0.9846 0.9849 0.983 0.9813 0.9847 0.9839 0.9846 0.9845 0.9843 0.9854 0.9849 0.9831 0.9847 0.9844 0.9839 0.9835 0.9826 0.9833 0.9832 0.9822 0.9828 0.9823 0.9837 0.9849 0.9847 0.9846 0.9844 0.9848 0.9812 0.9847 0.9849 0.9835 0.9839 0.9841 0.9835 0.9829 0.9826 0.9827 0.9844 0.9834 0.9836 0.9847 
Minimum rate values = 
0 25.37 65.32 167.6 29.09 1025 570 136.9 33.83 734.2 561.8 293.8 976.3 809.5 2.897e+04 128.6 40.33 259.5 321.1 2221 798.6 846.6 427.9 317 1604 1114 3244 0 3143 317.7 2769 86.15 4465 0 96.39 249.1 2723 151.1 852.9 874.2 559.3 128.4 155.6 2494 3361 1323 4610 155 155.4 20.25 358 620.3 1167 326 40.56 1424 362.2 545 159.2 2710 1161 130.6 246.1 485.5 1415 772.9 453.3 1115 56.77 105.4 4271 2316 371.8 308 1.081e+04 201.6 2640 28.85 30 3.319e+04 3511 1303 109.7 416.1 1549 149.2 478.3 1832 329.7 49.22 22.94 818.5 855.5 2010 647.3 40.07 3475 658 1423 548.6 
Average rate values = 
1.95e+06 8.467e+06 2.551e+06 9.887e+06 2.86e+06 1.016e+07 3.643e+06 3.495e+06 2.06e+06 4.526e+06 3.136e+06 6.347e+06 2.051e+06 1.949e+06 2.088e+06 3.585e+06 2.162e+06 4.528e+06 2.337e+06 2.498e+06 9.336e+06 2.09e+06 4.38e+06 1.174e+07 2.405e+06 1.934e+06 1.424e+07 3.298e+06 2.661e+06 4.828e+06 2.355e+06 1.899e+06 2.618e+06 3.691e+06 2.283e+06 2.465e+06 1.858e+06 4.012e+06 2.492e+06 1.794e+06 2.774e+06 2.861e+06 1.021e+07 2.684e+06 2.462e+06 2.078e+06 2.274e+06 2.162e+06 4.289e+06 5.938e+06 1.98e+06 1.889e+06 3.045e+06 4.54e+06 2.442e+06 7.09e+06 1.942e+06 3.298e+06 1.299e+07 2.943e+06 3.305e+06 2.793e+06 4.052e+06 2.639e+06 2.237e+06 2.706e+06 2.738e+06 2.835e+06 2.505e+06 4.552e+06 1.996e+06 2e+06 3.41e+06 1.017e+07 2.05e+06 3.791e+06 1.912e+06 2.822e+06 4.033e+06 2.172e+06 3.531e+06 1.928e+06 3.785e+06 2.186e+06 1.982e+06 3.095e+06 2.796e+06 2.151e+06 7.655e+06 2.792e+06 5.365e+06 2.095e+06 4.554e+06 1.878e+06 1.938e+06 2.798e+06 1.911e+06 1.92e+06 1.403e+07 2.073e+06 
Average illumination values = 
667.2 666.9 666.8 667.7 667.8 666.9 667.8 666.9 666.8 666.9 667 667.4 667.2 667.9 667.8 669.5 667.5 667.1 669.6 667.5 666.6 668.2 667.5 667.7 667.3 666.7 667.7 668.9 667.9 666.9 667.9 668.5 666.9 667.6 667.1 668.4 668.2 667.2 667.2 667.3 669.4 667 668.1 666.7 667.3 667 666.5 666.7 667.1 667.1 667.7 668.2 666.8 670 668.7 666.8 666.6 668.2 666.9 666.6 668 670 667 667.4 666.9 667.4 667.2 666.6 666.7 667.9 667.3 666.9 667.3 667.6 668.1 668.2 667.7 669.3 668.1 668.4 667.5 666.6 667.3 666.8 666.9 666.7 669 667.4 667.4 667.9 667.6 667.2 667.7 667.9 668.2 668.2 666.9 667.6 667.6 667.5 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 8.717e-07 4.322e-05 7.024e-06 9.802e-07 3.584e-05 2.997e-05 7.84e-07 1.23e-05 6.022e-07 1.648e-06 8.306e-05 1.827e-05 0.000323 4.68e-06 8.621e-07 6.425e-06 1.1e-05 3.256e-05 2.721e-05 3.025e-05 1.095e-05 0.0001367 3.618e-05 1.936e-05 2.606e-06 4.929e-05 0.0002421 2.143e-05 0.0003409 2.223e-05 1.317e-05 1.613e-06 5.204e-06 9.54e-05 5.137e-06 2.754e-05 3.091e-05 2.789e-05 4.736e-06 3.166e-05 6.559e-05 0.0008251 4.343e-05 4.57e-05 4.541e-05 1.151e-06 6.043e-06 6.673e-05 1.587e-05 2.848e-05 1.203e-06 0.0001842 1.238e-05 1.861e-05 1.716e-06 1.499e-05 3.681e-05 3.624e-05 6.533e-05 3.821e-05 4.239e-06 9.393e-06 0.0001653 1.695e-05 2.233e-05 0.0001221 6.593e-05 4.871e-05 9.406e-05 5.304e-05 6.917e-06 2.385e-05 9.847e-07 1.52e-06 0.0004326 8.188e-05 3.303e-05 6.294e-06 1.742e-05 7.555e-05 0.0001668 2.259e-05 2.132e-06 1.835e-05 7.834e-07 4.383e-06 5.455e-05 5.794e-05 2.212e-05 1.365e-06 0.0001937 3.276e-05 2.265e-05 8.236e-05 7.958e-05 8.134e-07 0.0001227 1.3e-06 2.784e-06 
Uniformity values = 
0.9842 0.9846 0.9849 0.9834 0.9824 0.9833 0.9857 0.9848 0.9843 0.9852 0.9836 0.9847 0.9841 0.9827 0.9837 0.9852 0.9844 0.9816 0.9836 0.9849 0.9826 0.9816 0.9848 0.9843 0.9847 0.9846 0.9847 0.9835 0.983 0.983 0.9845 0.985 0.9845 0.9829 0.9839 0.9841 0.9848 0.9826 0.984 0.9849 0.9849 0.9853 0.9844 0.984 0.985 0.9839 0.9832 0.9848 0.984 0.9842 0.9837 0.9842 0.9849 0.9848 0.9826 0.9827 0.9845 0.9841 0.9834 0.9847 0.985 0.9855 0.9852 0.9849 0.9846 0.9851 0.9843 0.9845 0.9848 0.9824 0.9839 0.9848 0.9832 0.9846 0.9848 0.9825 0.9848 0.9845 0.9829 0.9849 0.9847 0.984 0.9816 0.9853 0.9835 0.9838 0.9845 0.9824 0.9837 0.9827 0.9827 0.9848 0.9843 0.9851 0.9847 0.984 0.9849 0.9832 0.9805 0.985 
Minimum rate values = 
0 25.55 1266 206.1 28.79 1052 877.2 22.97 360.6 17.64 48.35 2434 535.7 9483 137.3 25.25 188.3 323.3 955.2 797.1 888.2 321.8 4003 1061 567.3 76.38 1444 7102 629 1.001e+04 651.5 385.7 47.26 152.8 2798 150.6 806.8 907.6 817.8 138.7 927.6 1921 2.417e+04 1274 1339 1332 33.76 177.1 1957 465.2 835.4 35.26 5396 362.7 546.4 50.38 439.3 1079 1063 1914 1119 124.1 275.1 4842 496.8 654.2 3580 1932 1427 2763 1556 202.7 699.8 28.86 44.54 1.27e+04 2399 967.9 184.8 510.4 2214 4890 664 62.43 538.4 22.98 128.4 1602 1699 649.5 40.08 5675 960.3 663.4 2413 2333 23.83 3600 38.25 81.54 
Average rate values = 
1.852e+06 8.426e+06 2.453e+06 6.771e+06 2.715e+06 5.473e+06 3.275e+06 2.787e+06 2.422e+06 3.062e+06 9.176e+06 1.846e+06 1.854e+06 1.961e+06 2.824e+06 4.037e+06 7.038e+06 2.232e+06 2.377e+06 9.353e+06 2.042e+06 1.03e+07 2.624e+06 2.097e+06 4.318e+06 6.962e+06 3.431e+06 1.931e+06 1.843e+06 1.958e+06 3.491e+06 5.077e+06 2.196e+06 8.904e+06 1.785e+06 3.784e+06 2.243e+06 1.767e+06 1.839e+06 2.227e+06 2.201e+06 3.083e+06 1.913e+06 1.898e+06 1.885e+06 3.335e+06 2.436e+06 1.885e+06 1.75e+06 3.499e+06 2.117e+06 2.07e+06 7.309e+06 1.844e+06 3.148e+06 2.31e+06 1.04e+07 3.239e+06 2.135e+06 2.698e+06 2.787e+06 2.558e+06 3.938e+06 3.343e+06 9.85e+06 5.906e+06 1.971e+06 2.008e+06 2.101e+06 2.744e+06 1.942e+06 3.649e+06 1.815e+06 2.677e+06 2.124e+06 1.994e+06 2.476e+06 3.604e+06 2.934e+06 2.085e+06 1.763e+06 2.417e+06 2.011e+06 7.322e+06 2.403e+06 5.139e+06 1.984e+06 1.85e+06 1.738e+06 1.842e+06 2.658e+06 1.806e+06 1.806e+06 2.075e+06 2.078e+06 4.315e+06 2.762e+06 1.93e+06 2.255e+06 5.611e+06 
Average illumination values = 
667 666.9 666.6 667.7 668.4 668.1 666.8 666.6 667 666.5 667.6 666.7 667.5 668 668.5 666.8 667 668.9 667.5 666.7 668.3 668.8 666.7 667.1 666.8 666.9 666.8 667.5 669 667.9 666.8 667 666.8 668 668.2 667.2 667 668.2 667.2 667 667 666.8 666.9 667.2 666.8 667.3 668.3 667.3 667.2 667.2 668.6 667.4 666.7 666.6 668.2 668.2 667 667.3 668.6 666.8 666.5 666.6 666.7 666.7 666.9 666.6 667 667.3 666.7 668.3 667.3 666.9 667.7 667.5 666.7 668.2 666.8 667.1 667.9 666.6 666.7 667.2 668.8 667 667.9 667.6 666.9 668.3 667.4 668.1 668.2 666.6 667 666.5 666.7 667.3 666.6 667.7 669.6 666.7 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 1.39e-06 4.21e-05 5.546e-06 1.663e-06 3.384e-05 2.346e-06 1.427e-06 2.778e-05 1.93e-05 1.061e-05 4.071e-05 1.473e-06 3.814e-05 6.174e-06 1.947e-06 1.104e-05 1.75e-05 2.754e-05 3.048e-05 1.357e-05 3.355e-05 1.991e-05 0.0001131 0 5.691e-05 1.081e-05 6.84e-05 6.846e-06 0.0001329 1.055e-05 6.723e-07 5.45e-06 3.14e-05 4.103e-06 3.02e-05 1.791e-05 4.558e-06 3.167e-05 0.0004691 0.0001592 0.0002703 7.938e-07 4.694e-05 6.969e-07 6.674e-06 4.278e-05 4.048e-05 1.453e-06 3.104e-05 2.716e-05 8.464e-06 9.357e-06 9.658e-06 2.884e-05 6.519e-06 6.63e-05 2.868e-05 4.253e-06 2.648e-05 3.766e-06 0.000222 3.612e-06 8.759e-05 0.0001743 6.776e-06 7.472e-05 4.626e-06 7.346e-05 5.134e-07 0 0.001176 0.0001064 1.883e-05 6.046e-06 2.65e-05 7.445e-05 8.497e-05 1.704e-05 1.27e-05 1.682e-06 7.83e-07 3.426e-05 9.398e-05 6.456e-05 2.108e-06 2.793e-05 2.381e-05 3.934e-07 1.931e-05 9.036e-05 1.675e-05 2.43e-05 1.212e-06 2.8e-06 5.92e-07 5.663e-06 6.841e-07 0.0005436 7.452e-07 
Uniformity values = 
0.9843 0.985 0.9847 0.9841 0.9828 0.9849 0.9849 0.9847 0.9851 0.9844 0.9844 0.9848 0.983 0.9848 0.9854 0.9816 0.9834 0.9843 0.985 0.9826 0.9814 0.9846 0.9845 0.9839 0.9812 0.9849 0.9849 0.985 0.9824 0.9845 0.9842 0.984 0.9839 0.9846 0.9848 0.9838 0.9839 0.9852 0.9849 0.9851 0.9848 0.985 0.9853 0.9849 0.9854 0.9833 0.9827 0.985 0.9836 0.9848 0.9849 0.9842 0.9849 0.9849 0.984 0.9822 0.9849 0.985 0.9855 0.985 0.9849 0.9851 0.984 0.9847 0.9845 0.9841 0.9839 0.9853 0.9834 0.9841 0.983 0.9845 0.9843 0.9849 0.9849 0.9849 0.9848 0.9828 0.9817 0.9853 0.9835 0.9841 0.9849 0.984 0.983 0.9842 0.9837 0.9843 0.9837 0.9842 0.9832 0.9849 0.9849 0.9847 0.985 0.9844 0.9845 0.9843 0.9848 0.9836 
Minimum rate values = 
0 40.73 1234 162.6 48.82 991.4 68.74 41.81 813.6 565.8 310.9 1193 43.24 1117 180.8 57.24 323.9 513 806.6 895.1 398.8 983.2 583.6 3316 0 1667 316.8 2004 201.1 3895 309.4 19.71 159.8 920.2 120.2 885.7 525.3 133.5 927.9 1.374e+04 4663 7918 23.24 1375 20.41 195.8 1256 1186 42.62 909.3 795.7 248.1 274.1 282.9 845.8 191.5 1942 840 124.5 775.6 110.3 6502 105.9 2566 5109 198.7 2191 135.5 2155 15.05 0 3.445e+04 3120 551.6 177.1 776.4 2181 2495 500.9 371.8 49.34 22.96 1004 2756 1895 61.81 819.2 697.8 11.54 566.2 2652 490.8 711.8 35.5 82.02 17.35 166 20.05 1.592e+04 21.86 
Average rate values = 
1.77e+06 3.241e+06 2.312e+06 9.524e+06 1.745e+06 4.491e+06 3.557e+06 1.893e+06 3.417e+06 2.873e+06 1.937e+06 1.782e+06 1.911e+06 2.616e+06 2.232e+06 2.064e+06 2.12e+06 2.234e+06 9.11e+06 1.954e+06 7.855e+06 2.296e+06 2.1e+06 1.668e+07 3.447e+06 2.06e+06 4.337e+06 3.224e+06 1.653e+06 2.076e+06 9.775e+06 3.282e+06 1.816e+06 1.629e+06 2.254e+06 1.62e+06 2.322e+06 2.689e+06 2.095e+06 2.74e+06 1.901e+06 1.904e+06 3.451e+06 2.124e+06 5.569e+06 1.729e+06 1.731e+06 2.926e+06 2.152e+06 8.908e+06 1.612e+06 2.622e+06 9.185e+06 2.682e+06 3.511e+06 1.982e+06 2.62e+06 2.655e+06 2.443e+06 2.306e+06 2.676e+06 2.312e+06 4.185e+06 1.783e+06 1.803e+06 2.788e+06 1.793e+06 2.529e+06 1.757e+06 9.68e+06 9.765e+06 2.009e+06 2.741e+06 1.74e+06 2.995e+06 1.686e+06 1.68e+06 2.319e+06 1.898e+06 7.268e+06 2.533e+06 4.885e+06 1.957e+06 1.726e+06 1.759e+06 1.749e+06 1.937e+06 1.764e+06 5.57e+06 1.898e+06 2.127e+06 2.602e+06 1.795e+06 2.025e+06 5.485e+06 1.031e+07 1.667e+06 8.045e+06 1.74e+06 6.491e+06 
Average illumination values = 
666.9 666.6 666.8 667.2 668.2 666.8 667.4 666.7 666.5 667 667 666.6 668.1 667.8 666.7 668.9 667.6 667 666.6 668.3 668.9 666.8 666.9 667.4 669.2 666.7 666.8 667.9 668.3 667 667.3 667.3 668.2 666.8 667 667.3 667.7 666.8 667 666.5 666.7 666.5 667 666.9 667.1 667.9 668.1 666.6 668.7 666.8 666.5 667.1 666.7 666.6 667.3 669.4 666.6 666.5 666.6 666.8 666.7 666.5 667.2 667.2 666.8 667.1 667.3 666.5 667.6 667.7 668 666.8 667.1 666.6 667.1 666.6 666.7 668 668.8 667 667.9 667.4 666.6 667.1 667.9 667 667.4 667 667.5 667.3 667.8 666.6 666.6 666.7 666.7 667 666.8 667.1 666.8 667.7 

End of simulation
Obj Function for 2 users through 20 users 
0.0768 0.0288 0.0085 0.0042 0.0031 0.0018 0.0010 0.0008 0.0006 0.0004 0.0004 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 
Uniformity for 2 users through 20 users 
0.9774 0.9770 0.9772 0.9769 0.9775 0.9783 0.9790 0.9800 0.9805 0.9814 0.9820 0.9824 0.9826 0.9832 0.9835 0.9837 0.9839 0.9840 0.9843 
Minimum rate for 2 users through 20 users 
1.948e+06 8.098e+05 2.467e+05 1.229e+05 9.017e+04 5.295e+04 3.013e+04 2.224e+04 1.727e+04 1.097e+04 1.038e+04 8096 5196 5244 2933 2613 1625 1619 1561 
Average rate for 2 users through 20 users 
9.11e+07 5.381e+07 3.789e+07 2.61e+07 2.017e+07 1.703e+07 1.377e+07 1.134e+07 1.01e+07 9.35e+06 7.579e+06 6.934e+06 6.559e+06 5.471e+06 4.897e+06 3.988e+06 3.777e+06 3.322e+06 3.362e+06 
Average illumination for 2 users through 20 users 
676.3 675.6 675 674.3 673.3 672.4 671.6 670.8 670.3 669.6 669.1 668.7 668.5 668.1 667.9 667.6 667.6 667.3 667.2 


==> code/simulations/Bulb Radius/nua_final_users_2_20_60_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06877 0.7427 0.002026 0.004952 0.5331 0.0279 0.02183 0.09293 0.06366 0.00385 0.002399 0.02121 0.008084 0.006583 0.04057 0.03229 0.003104 0.04352 0.0002355 0.0439 0.03268 0.01883 0.0315 0.01438 0.02738 0.001347 0.0005861 0.000425 0.07564 0.07855 0.07475 0.01769 0.001718 0.0005122 0.1254 0.06307 0.02387 0.002479 0.06709 0.3842 0.009831 0.2626 0.08058 0.04245 0.00347 0.06504 0.7545 0.05011 0.03131 0.2604 0.02837 0.001157 0.001897 0.02469 0.009248 0.000539 0.04325 0.4516 0.0367 0.006103 0.0009429 0.03434 0.1277 0.03317 0.08539 0.001334 0.002903 0.01577 0.05861 0.00109 0.02629 0.09444 0.0369 0.001496 0.001826 0.8733 0.02987 0.004725 0.01511 0.01036 0.1016 0.09634 0.07473 0.06151 0.00361 0.08834 0.00835 0.03893 0.05231 0.007845 0.000708 0.296 0.008294 0.02522 0.01954 0.01681 0.0145 0.0667 0.05828 0.07877 
Uniformity values = 
0.9813 0.981 0.9813 0.9821 0.9823 0.9804 0.9804 0.9823 0.9813 0.9812 0.9817 0.9809 0.9814 0.9819 0.9822 0.9805 0.9793 0.9831 0.9812 0.9819 0.9796 0.9804 0.9794 0.9813 0.9812 0.9805 0.9827 0.9804 0.9817 0.9801 0.9802 0.9836 0.9815 0.9808 0.9813 0.9803 0.9797 0.9817 0.9802 0.981 0.9817 0.9809 0.981 0.98 0.9817 0.9816 0.9811 0.9817 0.9806 0.9812 0.9811 0.981 0.9812 0.9808 0.9817 0.9826 0.9799 0.9825 0.9815 0.9807 0.9806 0.9807 0.9824 0.9811 0.9796 0.982 0.9813 0.98 0.98 0.9818 0.9804 0.9824 0.9803 0.9827 0.9801 0.9817 0.9795 0.9806 0.9811 0.981 0.9807 0.9819 0.9812 0.9826 0.9816 0.9809 0.9808 0.9817 0.9797 0.9819 0.9788 0.9802 0.9801 0.9811 0.9824 0.9798 0.9829 0.9814 0.9811 0.9808 
Minimum rate values = 
1.954e+06 1.626e+07 5.951e+04 1.451e+05 1.251e+07 8.095e+05 6.353e+05 2.608e+06 1.814e+06 1.13e+05 7.044e+04 6.173e+05 2.367e+05 1.928e+05 1.168e+06 9.348e+05 9.132e+04 1.25e+06 6926 1.262e+06 9.468e+05 5.488e+05 9.135e+05 4.197e+05 7.941e+05 3.962e+04 1.72e+04 1.251e+04 2.142e+06 2.225e+06 2.12e+06 5.142e+05 5.047e+04 1.506e+04 3.469e+06 1.799e+06 6.947e+05 7.275e+04 1.91e+06 9.535e+06 2.875e+05 6.844e+06 2.278e+06 1.223e+06 1.018e+05 1.851e+06 1.646e+07 1.436e+06 9.069e+05 6.792e+06 8.224e+05 3.401e+04 5.572e+04 7.174e+05 2.706e+05 1.582e+04 1.246e+06 1.091e+07 1.059e+06 1.79e+05 2.773e+04 9.932e+05 3.526e+06 9.595e+05 2.411e+06 3.918e+04 8.522e+04 4.606e+05 1.676e+06 3.2e+04 7.637e+05 2.648e+06 1.066e+06 4.389e+04 5.372e+04 1.836e+07 8.667e+05 1.387e+05 4.41e+05 3.031e+05 2.845e+06 2.701e+06 2.118e+06 1.752e+06 1.059e+05 2.488e+06 2.446e+05 1.122e+06 1.501e+06 2.296e+05 2.086e+04 7.613e+06 2.432e+05 7.323e+05 5.684e+05 4.907e+05 4.224e+05 1.897e+06 1.665e+06 2.229e+06 
Average rate values = 
6.06e+07 2.056e+07 1.585e+08 1.329e+08 2.265e+07 8.433e+07 9.105e+07 5.325e+07 6.255e+07 1.401e+08 1.537e+08 9.186e+07 1.189e+08 1.248e+08 7.429e+07 8.036e+07 1.462e+08 7.245e+07 2.205e+08 7.219e+07 8.001e+07 9.515e+07 8.099e+07 1.027e+08 8.486e+07 1.702e+08 1.943e+08 2.034e+08 5.824e+07 5.727e+07 5.85e+07 9.697e+07 1.633e+08 1.981e+08 4.631e+07 6.276e+07 8.857e+07 1.527e+08 6.12e+07 2.612e+07 1.134e+08 3.171e+07 5.667e+07 7.303e+07 1.431e+08 6.202e+07 2.05e+07 6.872e+07 8.119e+07 3.186e+07 8.389e+07 1.746e+08 1.604e+08 8.767e+07 1.151e+08 1.967e+08 7.253e+07 2.425e+07 7.694e+07 1.269e+08 1.805e+08 7.87e+07 4.592e+07 7.964e+07 5.522e+07 1.705e+08 1.482e+08 1.001e+08 6.462e+07 1.764e+08 8.594e+07 5.287e+07 7.676e+07 1.673e+08 1.615e+08 2.01e+07 8.244e+07 1.342e+08 1.013e+08 1.119e+08 5.11e+07 5.239e+07 5.853e+07 6.346e+07 1.42e+08 5.444e+07 1.18e+08 7.537e+07 6.755e+07 1.198e+08 1.887e+08 2.978e+07 1.182e+08 8.71e+07 9.417e+07 9.829e+07 1.025e+08 6.138e+07 6.48e+07 5.722e+07 
Average illumination values = 
676.6 675.5 675.6 675.6 675.1 676.7 676.4 675.7 675.6 675.7 674.2 678.6 675.5 675.9 674.2 676.6 673.9 674.3 675.7 675.8 676.7 676.4 673.7 675.5 676.3 676.4 674.7 676.2 675.6 676.6 676.3 674.1 675.4 675.9 675.5 676.4 676.8 675.3 676.6 675.9 675.3 675.8 676 676.5 676.1 675.3 675.7 676 676 675.2 676.5 675.2 677.1 675.9 675.4 675.9 677 675.3 675.9 676 676.1 676.9 674.2 675.9 677 676.2 676.4 676.5 676.8 675.6 678.6 675.9 676.5 675.3 677.7 675.9 676.8 679.7 675.9 675.8 675.9 674.6 676.7 675.2 675.9 675.9 674 675.9 676.7 675.9 673.8 676.3 676.4 675 675.5 676.7 675.2 675.5 675.7 675.9 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04142 0.00512 0.005452 0.02136 0.02587 0.07075 0.0002868 0.01213 0.008182 0.1392 0.00072 0.01499 0.000232 0.09447 0.001251 0.01361 0.02735 0.0005503 0.0005039 0.02028 0.05611 0.00201 2.397e-05 0.02822 0.01627 0.001405 0.03688 0.0008643 0.006934 0.003322 0.3107 0.00494 0.003005 0.0007475 0.0008715 0.001102 0.0001325 0.06022 0.0004454 0.01822 0.0002719 0.04566 0.02801 0.0005731 7.627e-05 0.01368 0.001052 0.2392 0.06069 0.002237 0.03926 0.004405 0.00656 0.09047 0.003555 0.05612 0.000177 0.007852 0.02936 0.001618 0.0005258 0.009601 0.02912 0.02035 0.0004867 0.01752 0.07274 0.009036 0.02258 0.0216 0.04942 0.01538 0.04947 0.01308 0.07995 0.009869 0.003621 0.0001341 0.04114 0.0001476 0.0007228 0.2109 0.004733 0.0009782 0.01855 0.01856 0.03229 0.1016 0.0004623 0.007908 0.02377 0.0002519 0.002412 7.797e-06 0.002263 0.01539 0.002183 5.112e-05 0.003908 0.1687 
Uniformity values = 
0.9825 0.9824 0.9827 0.9817 0.9809 0.9782 0.9822 0.9809 0.9812 0.9814 0.9772 0.9773 0.9823 0.9805 0.9761 0.9809 0.9815 0.9806 0.9799 0.9779 0.9837 0.9799 0.9811 0.9794 0.9793 0.9817 0.9805 0.9817 0.9807 0.9816 0.9807 0.977 0.9805 0.9791 0.9803 0.9805 0.9823 0.9803 0.9828 0.9802 0.9795 0.9817 0.9809 0.9823 0.9819 0.98 0.9807 0.9807 0.9801 0.9812 0.9805 0.9819 0.9804 0.9825 0.9804 0.9812 0.9808 0.9802 0.9812 0.9766 0.979 0.9815 0.9815 0.9798 0.9825 0.9767 0.983 0.9798 0.9816 0.9805 0.9813 0.978 0.981 0.9769 0.9819 0.98 0.9792 0.9804 0.9818 0.9818 0.9806 0.9809 0.9756 0.9804 0.9841 0.981 0.9827 0.9783 0.9795 0.9823 0.9809 0.9799 0.981 0.9807 0.9807 0.9799 0.9813 0.982 0.9792 0.9809 
Minimum rate values = 
1.191e+06 1.5e+05 1.596e+05 6.212e+05 7.511e+05 2.015e+06 8422 3.547e+05 2.396e+05 3.826e+06 2.125e+04 4.392e+05 6812 2.654e+06 3.695e+04 3.975e+05 7.929e+05 1.619e+04 1.483e+04 5.922e+05 1.6e+06 5.914e+04 705 8.198e+05 4.755e+05 4.128e+04 1.065e+06 2.539e+04 2.033e+05 9.748e+04 7.942e+06 1.455e+05 8.831e+04 2.202e+04 2.564e+04 3.241e+04 3892 1.72e+06 1.307e+04 5.314e+05 8009 1.312e+06 8.125e+05 1.683e+04 2241 4e+05 3.094e+04 6.299e+06 1.734e+06 6.571e+04 1.133e+06 1.292e+05 1.924e+05 2.541e+06 1.044e+05 1.605e+06 5208 2.302e+05 8.506e+05 4.778e+04 1.549e+04 2.809e+05 8.437e+05 5.931e+05 1.429e+04 5.129e+05 2.06e+06 2.649e+05 6.562e+05 6.286e+05 1.418e+06 4.503e+05 1.419e+06 3.837e+05 2.259e+06 2.891e+05 1.065e+05 3946 1.184e+06 4337 2.126e+04 5.619e+06 1.397e+05 2.877e+04 5.389e+05 5.407e+05 9.328e+05 2.852e+06 1.362e+04 2.314e+05 6.908e+05 7416 7.086e+04 229.4 6.65e+04 4.497e+05 6.412e+04 1502 1.149e+05 4.578e+06 
Average rate values = 
4.108e+07 6.78e+07 9.425e+07 5.597e+07 5.647e+07 1.806e+07 6.814e+07 6.469e+07 8.258e+07 2.057e+07 7.515e+07 6.803e+07 1.054e+08 2.245e+07 7.972e+07 5.798e+07 5.42e+07 1.5e+08 7.121e+07 5.42e+07 3.213e+07 1.164e+08 2.012e+08 5.454e+07 6.262e+07 5.426e+07 1.47e+07 2.287e+07 4.47e+07 5.977e+07 1.216e+07 7.507e+07 6.761e+07 7.009e+07 1.18e+08 7.487e+07 1.067e+08 1.583e+07 1.576e+07 1.477e+07 6.432e+07 3.027e+07 2.846e+07 1.754e+07 8.46e+07 4.884e+07 6.752e+07 1.265e+07 2.885e+07 9.202e+07 1.417e+07 5.44e+07 8.971e+07 2.416e+07 4.966e+07 3.33e+07 1.437e+08 5.011e+07 1.469e+07 1.295e+08 7.849e+07 7.141e+07 3.876e+07 1.446e+07 8.725e+07 4.261e+07 2.137e+07 7.916e+07 1.765e+07 3.673e+07 2.808e+07 5.429e+07 3.582e+07 6.745e+07 1.392e+07 6.283e+07 7.036e+07 1.435e+08 1.531e+07 4.515e+07 4.646e+07 1.33e+07 6.72e+07 1.266e+08 4.646e+07 3.9e+07 3.698e+07 2.259e+07 5.328e+07 5.59e+07 5.194e+07 1.498e+07 8.922e+07 1.025e+08 5.7e+07 4.703e+07 7.503e+07 8.377e+07 8.803e+07 1.292e+07 
Average illumination values = 
675.4 676 675.8 675.6 676.5 673.4 675.9 674.8 676.2 674.7 675.2 672.8 675 676.3 674.4 675.8 676.8 674.9 673.4 674 673.9 676.6 675.5 674.2 677.2 675.5 674.5 675.3 676.2 676.7 676 674 676.7 675.7 675.1 676.9 675 675.9 675.1 676.3 677 674.8 676 675.8 676 676.8 676.4 676 676.1 677.8 676.7 677.1 675 673.2 675.7 676.1 674.8 674.4 676.3 674.2 673.7 675.2 674.3 676.8 675.6 673.2 674.4 675 675.4 676.1 675.7 672.9 676 674.3 676.3 675.2 677 674 673.9 676.4 676.1 675.7 676.5 674.4 674.5 675 675.3 674.5 678.4 675.5 677.7 676.9 676.4 675.1 676.2 673.4 675.8 675 676.2 676.3 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.03651 2.579e-05 0.03987 0.02306 0.001346 0.002593 0.005368 0.03008 0.002531 0.0004185 0.009628 0.008001 0.0007835 0.0004213 0.02095 0.004351 0.0003606 0.0001961 0.002206 0.0003778 0.000808 0.007032 0.0005138 0.0006249 0.007676 0.0003842 0.0005375 0.0002779 0.06379 0.006157 0.0002774 0.005862 0.0004975 6.218e-05 0.0001557 0.02624 0.001309 0.000738 0.004248 0.006139 0.003777 0.007586 0.0001659 0.006341 0.001608 0.001272 0.007878 0.01718 0.0004699 0.0002287 0.008463 0.0008847 0.0009048 0.02642 0.0008639 0.009117 0.03534 4.958e-05 0.004759 0.0001533 0.0003204 0.02718 0.0009098 0.02643 0.003697 0.006918 0.0004554 0.006767 0.0002432 0.0009433 6.585e-06 0.01915 0.0001041 8.282e-05 0.002083 0.0004363 4.024e-05 0.0006168 0.009645 0.0003036 0.0174 0.009337 0.000117 0.0003633 0.0003412 6.515e-05 0.0006283 0.06465 0.001553 0.0004499 8.42e-05 0.0008875 0.0006701 0.007404 0.003642 6.977e-05 0.001789 0.03508 0.00183 0.008839 
Uniformity values = 
0.982 0.9787 0.9812 0.9808 0.9837 0.9809 0.9817 0.9801 0.9771 0.9826 0.981 0.9795 0.9819 0.9808 0.9772 0.982 0.9811 0.9793 0.9794 0.9823 0.9801 0.9791 0.9782 0.976 0.9798 0.98 0.981 0.9816 0.9805 0.9804 0.9815 0.9804 0.9816 0.9814 0.9809 0.9764 0.98 0.9814 0.9809 0.9791 0.9775 0.9802 0.9804 0.9796 0.9758 0.9772 0.9795 0.9806 0.9826 0.9767 0.979 0.9805 0.9819 0.9768 0.9809 0.9787 0.9807 0.9783 0.9789 0.9796 0.9802 0.9824 0.9788 0.9827 0.9795 0.9774 0.9794 0.9808 0.9811 0.9817 0.9803 0.9796 0.9809 0.9822 0.9801 0.9803 0.9796 0.9768 0.9828 0.9791 0.9797 0.9806 0.9804 0.9789 0.9826 0.9823 0.981 0.9806 0.9794 0.9823 0.9803 0.9818 0.9768 0.9809 0.9799 0.9811 0.9779 0.9797 0.9801 0.9822 
Minimum rate values = 
1.053e+06 760.2 1.149e+06 6.706e+05 3.947e+04 7.617e+04 1.574e+05 8.722e+05 7.465e+04 1.229e+04 2.818e+05 2.347e+05 2.302e+04 1.239e+04 6.121e+05 1.276e+05 1.06e+04 5776 6.491e+04 1.109e+04 2.378e+04 2.065e+05 1.515e+04 1.847e+04 2.252e+05 1.131e+04 1.581e+04 8169 1.819e+06 1.807e+05 8152 1.72e+05 1.462e+04 1828 4580 7.652e+05 3.853e+04 2.169e+04 1.247e+05 1.804e+05 1.113e+05 2.224e+05 4883 1.862e+05 4.751e+04 3.754e+04 2.311e+05 5.011e+05 1.38e+04 6756 2.484e+05 2.602e+04 2.658e+04 7.7e+05 2.54e+04 2.675e+05 1.021e+06 1462 1.4e+05 4514 9430 7.875e+05 2.681e+04 7.658e+05 1.087e+05 2.035e+05 1.341e+04 1.984e+05 7151 2.771e+04 193.8 5.587e+05 3063 2433 6.125e+04 1.284e+04 1185 1.821e+04 2.818e+05 8947 5.08e+05 2.734e+05 3444 1.071e+04 1.002e+04 1914 1.847e+04 1.842e+06 4.573e+04 1.321e+04 2478 2.607e+04 1.979e+04 2.17e+05 1.07e+05 2052 5.273e+04 1.015e+06 5.382e+04 2.585e+05 
Average rate values = 
1.975e+07 5.237e+07 1.064e+07 2.64e+07 2.71e+07 6.142e+07 6.889e+07 3.09e+07 6.432e+07 4.646e+07 4.415e+07 5.231e+07 4.812e+07 5.337e+07 3.935e+07 3.663e+07 1.307e+08 4.746e+07 5.428e+07 3.976e+07 1.16e+07 4.278e+07 5.221e+07 6.684e+07 1.577e+07 6.869e+07 6.693e+07 3.221e+07 1.095e+07 4.905e+07 4.669e+07 2.633e+07 1.123e+07 5.68e+07 1.155e+07 1.037e+07 2.376e+07 7.556e+07 4.376e+07 4.016e+07 3.721e+07 3.131e+07 4.429e+07 4.773e+07 6.61e+07 1.624e+07 4.854e+07 3.667e+07 5.014e+07 6.04e+07 3.836e+07 1.204e+08 1.629e+07 2.918e+07 3.01e+07 3.991e+07 1.313e+07 6.4e+07 1.109e+07 3.564e+07 3.997e+07 9.543e+06 4.163e+07 1.642e+07 4.225e+07 3.48e+07 4.143e+07 4.065e+07 1.099e+07 4.004e+07 2.427e+07 2.71e+07 6.784e+07 6.595e+07 1.069e+07 9.486e+07 4.879e+07 4.956e+07 2.865e+07 6.22e+07 9.141e+06 3.295e+07 4.898e+07 6.981e+07 1.373e+07 1.051e+08 4.677e+07 1.009e+07 1.991e+07 5.321e+07 1.163e+07 5.485e+07 7.526e+07 2.755e+07 3.623e+07 4.472e+07 4.536e+07 2.945e+07 3.884e+07 9.544e+06 
Average illumination values = 
674.7 675 675.6 676.6 673.9 674.7 675.7 674.6 672.8 675.3 676.4 673.7 676.5 676.3 673.7 673 675.7 674.2 677.2 675.8 674 674.1 675.2 674.6 676.1 674 676.6 675.7 674.1 676.6 676.3 675 676.2 676.4 675.8 674.2 676.4 675.9 677.9 675.1 673.3 674.7 675.3 674.8 674.8 674.9 676.2 676 675.4 673.1 675.6 674.4 674.7 673.7 676.1 672.9 674.4 675.4 675.1 675.2 676.7 677.2 675.5 674.6 671.4 674.9 677.4 675.5 676 674.9 675.2 673.7 675.6 676.5 674.7 674.9 676.4 674.7 673 675.5 675.5 676.1 678.4 675 676.8 675 672.4 674 676.9 673 676.2 674.7 673 677.5 675.1 675.7 674.1 673.5 679.5 672.3 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.002988 0.001543 0.004965 0.001485 0.002565 0.000315 0.0003507 0.0003922 0.00106 0.01338 0.000513 0.0003116 0.001026 5.491e-06 0.006351 0.0003808 0.0006038 0.00689 0.007339 0.007865 0.0002771 0.0005361 0.0006249 0.01306 0.0004499 0.005587 1.758e-05 9.044e-05 0.02939 0.001414 0.0007904 0.003301 0.004532 0.001356 0.0001261 0.002589 0.000801 0.01941 0.0003332 0.0002305 4.301e-05 7.017e-05 0.003097 0.0007877 0.02566 0.0001565 0.00012 0.000308 0.0003217 0.003359 0.004969 0.003865 0.0004889 0.009447 0.0002271 0.001693 5.754e-06 0.003571 2.939e-05 0.002039 0.001051 7.521e-05 0.0009217 0.0004785 0.0006679 0.0001684 0.0008782 0.000471 0.000145 0.0007009 0.002461 0.0004484 7.122e-05 1.696e-06 0.004242 0.004389 5.932e-05 0.005867 0.001012 0.001429 0.02338 0.0002419 4.242e-05 5.96e-05 0.005811 0.003716 0.004081 6.802e-05 0.0002877 0.0005049 4.769e-05 0.002804 6.917e-05 0.0114 0.0006419 0.003416 0.0009257 0.003253 2.856e-06 0.0001792 
Uniformity values = 
0.9825 0.9803 0.9813 0.9783 0.9807 0.9789 0.975 0.9817 0.9754 0.9812 0.9801 0.9765 0.9824 0.981 0.9812 0.9829 0.979 0.9802 0.9757 0.9801 0.9798 0.9814 0.9808 0.9808 0.9818 0.9797 0.9808 0.9814 0.9765 0.9788 0.9771 0.9787 0.9761 0.9788 0.9797 0.9766 0.9788 0.9796 0.9805 0.9766 0.9788 0.98 0.9813 0.9827 0.9781 0.9793 0.9786 0.9802 0.9797 0.9759 0.9812 0.9806 0.9775 0.9819 0.9825 0.9804 0.9795 0.9805 0.9821 0.9796 0.9805 0.977 0.981 0.981 0.9804 0.9811 0.9795 0.9827 0.9828 0.9806 0.9797 0.9821 0.9808 0.9757 0.9754 0.981 0.9805 0.9777 0.9752 0.9792 0.9819 0.9811 0.9807 0.982 0.9795 0.9756 0.9779 0.9806 0.9816 0.9794 0.9795 0.9791 0.9825 0.9805 0.9836 0.9786 0.9806 0.9802 0.9803 0.9797 
Minimum rate values = 
8.762e+04 4.537e+04 1.456e+05 4.377e+04 7.538e+04 9282 1.038e+04 1.153e+04 3.133e+04 3.907e+05 1.51e+04 9204 3.011e+04 161.5 1.862e+05 1.118e+04 1.779e+04 2.021e+05 2.162e+05 2.306e+05 8158 1.576e+04 1.838e+04 3.817e+05 1.322e+04 1.641e+05 517.2 2659 8.556e+05 4.166e+04 2.333e+04 9.714e+04 1.337e+05 3.994e+04 3714 7.638e+04 2.36e+04 5.662e+05 9802 6808 1268 2066 9.093e+04 2.312e+04 7.473e+05 4611 3538 9065 9471 9.915e+04 1.457e+05 1.135e+05 1.443e+04 2.763e+05 6668 4.979e+04 169.5 1.049e+05 863.6 5.998e+04 3.092e+04 2221 2.71e+04 1.407e+04 1.965e+04 4952 2.586e+04 1.383e+04 4255 2.062e+04 7.24e+04 1.317e+04 2095 50.16 1.252e+05 1.288e+05 1746 1.726e+05 2.993e+04 4.206e+04 6.789e+05 7113 1248 1751 1.707e+05 1.097e+05 1.201e+05 2001 8454 1.487e+04 1405 8.252e+04 2031 3.336e+05 1.883e+04 1.006e+05 2.723e+04 9.56e+04 84.07 5277 
Average rate values = 
1.678e+07 1.062e+07 2.918e+07 2.19e+07 4.909e+07 4.474e+07 6.243e+07 2.678e+07 3.886e+07 3.727e+07 9.026e+06 3.475e+07 3.34e+07 4.08e+07 2.861e+07 3.715e+07 7.614e+06 9.078e+06 9.361e+06 1.09e+07 5.91e+07 4.223e+07 1.46e+07 8.869e+06 2.049e+07 2.324e+07 5.046e+07 9.03e+06 7.668e+06 2.413e+07 2.719e+07 3.545e+07 2.799e+07 2.262e+07 3.995e+07 3.072e+07 2.243e+07 1.667e+07 3.834e+07 6.116e+07 3.386e+07 2.822e+07 1.725e+07 1.761e+07 8.325e+06 4.912e+07 4.282e+07 8.013e+06 3.644e+07 8.748e+06 2.271e+07 3.282e+07 3.086e+07 2.12e+07 3.955e+07 1.755e+07 4.385e+07 8.241e+06 4.917e+07 8.514e+06 9.751e+06 9.331e+06 2.497e+07 1.88e+07 5.067e+07 1.349e+07 2.062e+07 9.121e+06 9.988e+06 2.708e+07 9.6e+06 4.636e+07 4.016e+07 3.589e+07 1.002e+07 2.542e+07 4.004e+07 2.664e+07 3.764e+07 4.039e+07 7.929e+06 2.729e+07 5.655e+07 6.672e+07 3.284e+07 1.792e+07 4.326e+07 4.261e+07 3.523e+07 4.162e+07 4.503e+07 8.173e+06 4.207e+07 3.054e+07 1.064e+07 1.58e+07 5.212e+07 3.769e+07 5.86e+07 5.514e+07 
Average illumination values = 
674.3 676.3 675.1 672.2 674.9 674.8 674.2 674.8 674.5 672.7 675.8 673.9 672.5 675.7 674.8 674.8 674.5 675.8 674 675.5 674.1 675.8 675 676.5 674.6 675.6 674 675.4 674.1 677 676.3 674.2 674.3 675.8 674.8 674.2 673.8 675.6 675.2 673.1 675.4 674.8 673.9 674.9 673.3 675.6 674.9 674.8 673.5 676 673.6 670.6 674.9 674.7 675.6 675.8 675.4 673 676.6 675 674.7 672.8 674.3 674.2 675 675.9 674.4 676.7 674.7 672.4 673.5 673.2 676.7 676.1 674.1 674.2 675.3 672.9 674.4 676.2 675.1 675.5 674.5 674.7 673.3 674.3 672.1 673.4 675.8 673.9 675.4 675.1 678.1 671.4 674.5 673.2 675.1 675 675 673.7 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0009996 0.002304 0.0009372 0.0003364 0.0003131 0.0003418 9.32e-05 0.001088 0.0005024 0.0003141 0.001269 2.234e-05 0.001295 5.251e-05 0.003869 0.0004163 0.001385 0.000118 0.0002981 0.0003837 0.0004727 0.0005098 7.877e-05 0.0001626 0.001644 0.0007851 0.001562 0.004446 0.0001138 0.002436 0.000752 0.02597 0.0001944 0.0001522 1.063e-05 0.003256 0.0008295 0.005864 5.175e-05 0.0004375 0.0006514 0.002114 0.01513 0.006603 0.0005751 0.0001448 6.095e-06 0.00278 2.837e-05 0.002575 0.001005 1.289e-05 0.0004135 0.009099 0.000206 0.0005472 0.0001024 0.0005689 0.0006405 0.0006162 6.826e-05 1.695e-06 0.001336 6.285e-05 0.001408 0.001829 0.007021 0.0008215 6.439e-05 5.791e-05 0.00478 0.001494 0.0007384 0.0001989 0.0001936 0.0001147 0.0001623 0.01198 0.006294 0.002872 0.0009098 4.027e-05 3.946e-06 0.003206 0.000162 0.007199 0.0007038 0.0003667 0.003126 8.731e-05 4.091e-05 0.0007713 0.002346 0.0004204 0.004618 0.001364 0.02232 0.00131 0.0003963 0.000478 
Uniformity values = 
0.9818 0.9791 0.9804 0.9798 0.9798 0.9762 0.9807 0.978 0.9794 0.9787 0.9822 0.9812 0.9842 0.9793 0.9788 0.9746 0.9788 0.9787 0.9807 0.9807 0.9798 0.98 0.9806 0.9777 0.9788 0.9773 0.9825 0.9786 0.9796 0.9769 0.9786 0.98 0.9769 0.9811 0.98 0.9799 0.9771 0.98 0.9801 0.9803 0.9804 0.979 0.9802 0.9775 0.9813 0.9808 0.9816 0.9822 0.9793 0.979 0.98 0.9758 0.9836 0.98 0.9807 0.9786 0.9828 0.9809 0.9812 0.9824 0.9789 0.9748 0.9807 0.9798 0.9766 0.9746 0.9817 0.9816 0.9808 0.9817 0.9796 0.979 0.9785 0.9828 0.9793 0.9807 0.9797 0.9804 0.978 0.9788 0.9803 0.9813 0.9807 0.9799 0.9755 0.98 0.9794 0.9798 0.9811 0.9803 0.9801 0.9782 0.9766 0.9809 0.9803 0.9783 0.9788 0.9755 0.9787 0.9788 
Minimum rate values = 
2.936e+04 6.782e+04 2.757e+04 9905 9220 1.01e+04 2742 3.207e+04 1.48e+04 9259 3.726e+04 656.9 3.793e+04 1547 1.138e+05 1.232e+04 4.078e+04 3478 8768 1.129e+04 1.392e+04 1.501e+04 2317 4798 4.844e+04 2.317e+04 4.584e+04 1.308e+05 3351 7.186e+04 2.216e+04 7.548e+05 5741 4475 313 9.571e+04 2.448e+04 1.721e+05 1523 1.288e+04 1.916e+04 6.224e+04 4.42e+05 1.943e+05 1.691e+04 4260 179.2 8.155e+04 835.8 7.578e+04 2.959e+04 381.2 1.213e+04 2.667e+05 6060 1.613e+04 3005 1.673e+04 1.883e+04 1.809e+04 2012 50.16 3.929e+04 1851 4.155e+04 5.41e+04 2.056e+05 2.414e+04 1894 1702 1.404e+05 4.399e+04 2.177e+04 5838 5704 3375 4780 3.505e+05 1.851e+05 8.452e+04 2.677e+04 1184 116.1 9.424e+04 4791 2.112e+05 2.073e+04 1.08e+04 9.179e+04 2570 1204 2.274e+04 6.924e+04 1.236e+04 1.356e+05 4.021e+04 6.506e+05 3.872e+04 1.168e+04 1.409e+04 
Average rate values = 
1.453e+07 7.731e+06 2.383e+07 3.368e+07 3.806e+07 3.782e+07 2.294e+07 2.81e+07 7.478e+06 3.264e+07 2.525e+07 3.474e+07 3.155e+07 7.97e+06 7.477e+06 3.683e+07 1.025e+07 4.198e+07 1.062e+07 7.62e+06 1.75e+07 6.587e+06 1.057e+07 7.238e+06 9.061e+06 2.318e+07 2.413e+07 3.271e+07 2.528e+07 2.787e+07 1.934e+07 1.298e+07 4.526e+07 2.456e+07 2.505e+07 1.818e+07 1.923e+07 8.145e+06 3.833e+07 6.336e+06 7.604e+06 7.994e+06 1.211e+07 2.085e+07 1.853e+07 3.547e+07 3.231e+07 2.509e+07 4.825e+07 6.534e+06 7.883e+06 5.009e+07 2.149e+07 1.408e+07 8.151e+06 1.908e+07 9.559e+06 7.419e+06 7.111e+06 1.146e+07 3.844e+07 3.225e+07 1.988e+07 2.915e+07 2.34e+07 1.259e+07 1.055e+07 3.752e+07 2.711e+07 4.177e+07 2.853e+07 4.012e+07 8.247e+06 3.066e+07 3.768e+07 7.561e+06 1.334e+07 2.538e+07 3.25e+07 1.275e+07 3.945e+07 3.544e+07 4.083e+07 8.523e+06 4.997e+07 7.422e+06 1.673e+07 4.474e+07 1.129e+07 9.712e+06 1.419e+07 3.413e+07 1.636e+07 8.325e+06 1.102e+07 8.085e+06 1.14e+07 3.499e+07 4.599e+07 7.943e+06 
Average illumination values = 
674.8 673.8 671.6 675.4 674.2 673.3 674.6 672.7 675.2 672.2 672.6 672.9 673.7 674.6 672.6 674.8 675.7 674.9 674.3 676.3 674.1 675 675.4 673.3 677 676.2 672.3 671.8 674.9 674 673.9 674.4 673.1 673.8 674.8 671.5 674.1 673.8 673.2 674.8 673.1 673.1 671.3 672.5 675.2 674.3 673.6 671.4 674.5 674.4 675.1 673.6 672.5 675 676 675 676.4 672.5 673.6 673 675.5 674.4 675.3 672.9 673.6 675.2 671.9 675.2 674.4 674.5 673.2 671.3 675.1 673.4 674 674.2 674.6 671.8 672.2 673 675.3 674.2 674.8 673.9 673.9 673.7 674 672.8 673.9 674.2 675.2 673.8 673.3 674.4 673.4 674.6 671.7 673.7 673.7 673.9 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.854e-05 0.01807 0.0001272 0.001058 0.0005951 9.242e-05 0.001103 0.0001289 0.002104 8.496e-06 0.0001681 4.436e-05 0.0006118 0.0001479 0.000635 6.662e-05 6.191e-05 9.906e-05 4.384e-05 4.895e-05 0.02101 0.0006307 0.002767 0.001942 0.0001772 0.0008353 0.006899 4.502e-05 0.0001785 1.076e-05 0.0003627 0.0001428 0.0005375 0.0002727 0.0003917 0.0007892 0.01475 0.0004678 0.008834 0.0002182 1.08e-05 5.566e-05 0.001018 5.73e-06 0.0008606 0.0005847 5.89e-05 0.000566 0.0001324 0.0001032 0.002019 2.909e-05 2.183e-06 0.001312 5.308e-05 0.006978 9.201e-05 0.01004 6.367e-05 5.811e-05 0.004182 0.003531 0.0001046 0.001506 4.521e-05 0.00029 0.01178 0.0007011 0.0009608 0.001824 0 0.003403 0.0001708 0.001468 0.0002849 0.0003614 0.0001249 3.759e-05 0.0007167 0.002238 0.0005353 0.001225 0.001072 0.001265 8.02e-05 0.0007286 4.563e-05 6.332e-05 0.0001286 0.0006933 0.0007079 4.87e-06 0.001037 0.001856 0.0002979 0.001615 5.347e-05 0.000356 0.0002488 0.0003794 
Uniformity values = 
0.9796 0.9819 0.9789 0.981 0.978 0.9832 0.9797 0.9805 0.9775 0.9822 0.9797 0.9786 0.978 0.9775 0.9803 0.9807 0.9826 0.981 0.9801 0.9801 0.9768 0.9776 0.9784 0.9786 0.9791 0.9784 0.9803 0.9805 0.9765 0.9803 0.9803 0.9791 0.9801 0.9812 0.978 0.979 0.9805 0.9767 0.9784 0.9794 0.9813 0.98 0.9791 0.9761 0.9792 0.9824 0.9803 0.9796 0.9829 0.9808 0.9808 0.9831 0.9768 0.9803 0.9798 0.9777 0.9762 0.9827 0.9808 0.98 0.9792 0.979 0.9807 0.9816 0.9797 0.9799 0.9797 0.9783 0.9804 0.9801 0.9799 0.98 0.9772 0.9806 0.9788 0.9782 0.9804 0.9814 0.9799 0.9781 0.9791 0.9791 0.9794 0.9753 0.9797 0.9794 0.9802 0.9768 0.9804 0.9789 0.9795 0.9831 0.9806 0.9794 0.9786 0.9759 0.98 0.978 0.9795 0.9791 
Minimum rate values = 
546.1 5.261e+05 3748 3.11e+04 1.755e+04 2712 3.246e+04 3792 6.203e+04 249.6 4951 1308 1.804e+04 4365 1.868e+04 1960 1818 2913 1291 1441 6.139e+05 1.861e+04 8.15e+04 5.72e+04 5222 2.462e+04 2.023e+05 1325 5275 316.7 1.067e+04 4207 1.582e+04 8018 1.155e+04 2.325e+04 4.309e+05 1.382e+04 2.594e+05 6427 317.5 1639 3e+04 169.4 2.535e+04 1.717e+04 1734 1.667e+04 3888 3036 5.933e+04 853.9 64.5 3.86e+04 1563 2.052e+05 2719 2.933e+05 1873 1711 1.23e+05 1.039e+05 3077 4.425e+04 1332 8537 3.447e+05 2.067e+04 2.826e+04 5.366e+04 0 1e+05 5042 4.315e+04 8398 1.066e+04 3674 1105 2.109e+04 6.596e+04 1.577e+04 3.609e+04 3.156e+04 3.739e+04 2362 2.146e+04 1343 1870 3786 2.043e+04 2.085e+04 142.9 3.051e+04 5.462e+04 8784 4.772e+04 1574 1.05e+04 7328 1.118e+04 
Average rate values = 
1.281e+07 5.245e+06 2.794e+07 2.768e+07 2.355e+07 1.938e+07 2.78e+07 6.415e+06 2.591e+07 9.067e+06 2.778e+07 5.776e+06 6.548e+06 3.955e+07 1.092e+07 2.831e+07 5.91e+06 1.6e+07 5.734e+06 5.244e+06 7.958e+06 2.286e+07 6.121e+06 2.167e+07 1.042e+07 1.971e+07 1.306e+07 5.777e+06 2.706e+07 2.258e+07 5.925e+06 3.036e+07 7.883e+06 6.99e+06 2.425e+07 6.229e+06 9.976e+06 1.907e+07 6.426e+06 1.213e+07 7.687e+06 6.72e+06 2.004e+07 4.074e+07 1.764e+07 1.164e+07 2.405e+07 2.077e+07 6.104e+06 3.243e+07 6.437e+06 8.267e+06 1.843e+07 1.634e+07 2.644e+07 1.511e+07 3.144e+07 5.678e+06 2.415e+07 4.078e+07 2.873e+07 3.985e+07 2.265e+07 2.878e+07 2.766e+07 5.18e+06 2.07e+07 7.588e+06 2.816e+07 3.029e+07 4.868e+07 7.912e+06 3.434e+07 6.076e+06 1.604e+07 9.781e+06 1.022e+07 9.83e+06 2.338e+07 2.371e+07 6.898e+06 5.75e+06 2.426e+07 2.435e+07 4.402e+07 2.156e+07 1.777e+07 3.614e+07 6.165e+06 1.225e+07 5.275e+06 2.987e+07 1.981e+07 5.847e+06 6.445e+06 1.293e+07 5.84e+07 2.043e+07 3.096e+07 2.294e+07 
Average illumination values = 
673.9 674.6 671.7 674.4 672.1 672 671.5 675.1 672.5 674.6 673.6 674.3 672.2 672.5 673.7 675.3 672.3 673 674.9 673.1 673.6 676 674.4 671.8 675.3 673.4 674.9 675.2 673.2 674.4 671.2 672.6 673 673.4 672.4 673.1 670.9 673.2 672 673.9 672 674 674.2 675.1 671.8 672.9 674.1 674.3 676.4 672.2 672.7 672.7 673.6 673.4 672.9 672.5 675.3 673.2 674.4 674.2 672.3 671.3 673.3 672.6 674.9 674.4 671.5 672.3 672.4 674.1 675.2 673.3 672.7 673.4 673.7 672.8 673.4 674.3 672.4 672.3 675.2 674.5 671.8 673.8 673.1 673.9 671 673.4 674.1 674.2 672 671.9 673.3 675.6 672.4 673.8 673.4 674.9 672.8 672.5 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.885e-05 0.007256 0.0001461 0.000494 0.0003461 0.001069 0.0001289 0.002114 5.388e-06 0.0001238 1.702e-05 2.032e-05 0.0008182 2.179e-05 6.047e-05 0.0001936 2.181e-05 0.0001359 6.286e-05 0.001893 0.001434 0.000123 2.772e-07 0.002328 2.08e-05 6.951e-06 0.0004644 0.0001449 9.171e-05 0.0004284 0.00095 0.001539 0.008747 0.001002 0.0001689 7.048e-06 1.064e-05 0.000548 1.304e-05 0.0005749 5.871e-05 3.307e-05 4.388e-05 0.0003848 0.0001249 6.111e-05 0.0009774 7.491e-05 0.001637 9.275e-05 0.000221 3.607e-05 5.306e-05 0.001742 0.0001 0.0001965 0.0001088 7.458e-05 0.001649 0.0008407 0.0009636 0 0.0001286 0.0002683 0.005521 0.0002096 0.007029 3.028e-05 0.000317 0.001417 0.0004685 0.001763 0.002303 0.0004751 0.0003074 0.0001297 4.759e-05 0.0001296 0.0006944 5.952e-05 0.000378 0.00127 0.0003549 0.001643 0.000107 7.047e-05 0.0021 0.000861 1.293e-05 0.0001544 9.747e-05 2.339e-05 9.787e-05 2.097e-06 0.0001326 0.0006121 9.587e-06 0.0001286 0.005163 0.0001071 
Uniformity values = 
0.9802 0.9822 0.9788 0.982 0.9792 0.9808 0.9814 0.9783 0.9788 0.9814 0.9779 0.9762 0.9803 0.9815 0.982 0.9822 0.9809 0.9788 0.9787 0.983 0.9783 0.9803 0.9778 0.9813 0.9765 0.9799 0.9798 0.9798 0.9821 0.98 0.9805 0.9797 0.9796 0.9808 0.9769 0.9835 0.9796 0.981 0.9775 0.9785 0.9815 0.9802 0.9829 0.9809 0.9829 0.9807 0.9773 0.9808 0.9769 0.9761 0.9825 0.9816 0.9807 0.9762 0.9825 0.9824 0.9808 0.9827 0.9791 0.9779 0.9817 0.9828 0.9802 0.9788 0.9824 0.9809 0.9812 0.9807 0.9818 0.9779 0.9809 0.9783 0.9807 0.9787 0.9808 0.9782 0.9761 0.9813 0.9789 0.9832 0.9823 0.9804 0.9807 0.9769 0.9797 0.9796 0.9785 0.9815 0.9782 0.982 0.9801 0.9798 0.9823 0.9788 0.9802 0.9802 0.9819 0.9796 0.9811 0.9809 
Minimum rate values = 
554.7 2.124e+05 4307 1.451e+04 1.02e+04 3.142e+04 3789 6.227e+04 158.8 3640 502.2 600.5 2.407e+04 640.6 1777 5687 641.5 4005 1853 5.552e+04 4.225e+04 3619 8.181 6.838e+04 614.6 204.7 1.367e+04 4266 2694 1.261e+04 2.794e+04 4.528e+04 2.565e+05 2.946e+04 4989 206.8 313.6 1.611e+04 385 1.695e+04 1726 973.4 1288 1.132e+04 3666 1798 2.884e+04 2204 4.832e+04 2742 6489 1060 1561 5.146e+04 2938 5771 3200 2190 4.855e+04 2.48e+04 2.831e+04 0 3786 7907 1.617e+05 6165 2.059e+05 891 9316 4.18e+04 1.378e+04 5.196e+04 6.768e+04 1.4e+04 9042 3825 1407 3809 2.046e+04 1747 1.11e+04 3.736e+04 1.044e+04 4.849e+04 3150 2076 6.187e+04 2.53e+04 381.3 4535 2869 688.7 2875 61.82 3902 1.801e+04 281.7 3789 1.514e+05 3151 
Average rate values = 
1.215e+07 4.26e+06 2.236e+07 5.727e+06 1.632e+07 2.091e+07 5.641e+06 2.32e+07 3.059e+07 2.536e+07 2.727e+07 6.431e+06 8.205e+06 2.627e+07 5.116e+06 1.374e+07 5.747e+06 5.223e+06 6.127e+06 5.818e+06 1.827e+07 1.473e+07 3.411e+07 1.075e+07 2.326e+07 2.562e+07 1.469e+07 1.511e+07 7.036e+06 4.747e+06 4.964e+06 9.108e+06 5.419e+06 5.164e+06 1.212e+07 2.04e+07 5.935e+06 1.669e+07 3.535e+07 1.204e+07 2.027e+07 1.891e+07 5.411e+06 3.106e+07 8.85e+06 3.079e+07 2.19e+07 2.194e+07 1.351e+07 3.127e+07 3.304e+07 4.11e+07 2.35e+07 2.478e+07 6.519e+06 2.707e+07 5.17e+06 1.085e+07 2.176e+07 1.156e+07 2.963e+07 2.682e+07 7.052e+06 2.104e+07 5.023e+06 3.613e+07 4.502e+06 1.121e+07 2.299e+07 1.975e+07 6.154e+06 4.239e+06 9.225e+06 2.504e+07 1.671e+07 1.529e+07 2.777e+07 5.47e+06 1.261e+07 5.814e+06 4.88e+06 4.579e+06 4.576e+06 1.228e+07 1.604e+07 2.281e+07 5.414e+06 1.179e+07 2.056e+07 4.652e+06 1.996e+07 3.57e+07 1.201e+07 2.104e+07 1.557e+07 2.164e+07 5.019e+06 6.775e+06 2.418e+07 2.76e+07 
Average illumination values = 
673 673.7 671.8 672.1 671.4 670.6 673.2 671.9 672.3 672.2 672.3 673.7 673.3 674.8 672.7 671.9 673.8 671.8 674.8 670.3 672 673.9 673.2 673.1 673.2 674.4 671.1 672.1 671.6 673.4 671.9 671.8 670.8 673.2 673 670.5 673.8 674.1 672.4 672.7 673.2 673.9 676.4 671.8 672.7 673.2 672.7 672.3 673.1 675.1 673.8 673.5 672.5 673.2 672.1 672 673.9 672.7 671.8 672.1 672.7 673.2 673.2 671.7 671.8 672 672.8 673.4 671.3 672.4 673.9 674.6 670.1 671.5 672.5 672.3 673.9 673.4 671.4 671 672.2 673.3 673.5 672.9 673.7 673.8 672.6 670.6 673.6 675 673.4 674.2 673.3 674 673.8 671.8 671.6 674 671.3 674.7 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
2.978e-05 0.0007247 7.125e-07 0.00069 7.832e-05 0.0005005 4.145e-05 6.399e-06 4.565e-06 3.279e-05 0.0002393 0.0001312 3.567e-05 9.606e-05 2.976e-05 7.894e-05 6.326e-05 0.002677 9.8e-05 0.001743 0.0009702 2.255e-05 3.52e-06 0.0002629 0.0004418 2.651e-05 3.887e-05 6.272e-06 0.002913 0.0003806 0.0002066 7.094e-06 1.073e-05 0.000956 1.794e-05 7.873e-05 4.254e-05 0.0001342 0.0002171 0.0002558 2.491e-06 0.001376 5.952e-05 0.002344 0.0005644 6.931e-05 5.118e-05 0.001744 9.001e-05 0.0001823 4.483e-05 7.375e-05 0.0007104 0.0002876 4.283e-06 0.0001285 0.0002693 0.001081 0.0003374 1.554e-05 4.913e-05 0.002586 0.0004688 0.001802 0.001572 8.933e-05 0.0002595 8.276e-05 0.0001781 0.0001526 0.0007414 5.372e-06 0.001314 0.000385 0.0002384 0.0002945 0.0001389 0.0002234 1.493e-05 7.695e-05 9.751e-05 0.0001926 4.806e-06 9.061e-07 0.0001048 3.343e-06 0.0001338 0.006413 0.0001057 0.001118 0.003715 0.0001536 0.0003404 0.0003041 0.0001139 5.023e-06 7.206e-05 0.0002386 3.105e-05 2.815e-05 
Uniformity values = 
0.9804 0.9804 0.9795 0.9788 0.979 0.9827 0.9799 0.9799 0.9804 0.9788 0.9795 0.9803 0.9798 0.9841 0.9803 0.9808 0.9804 0.9822 0.9798 0.9798 0.9798 0.978 0.9822 0.9793 0.981 0.9836 0.9833 0.9798 0.9807 0.9769 0.9818 0.982 0.9803 0.9781 0.9788 0.9828 0.9792 0.9844 0.9817 0.9817 0.9799 0.9802 0.9786 0.9775 0.9815 0.9809 0.9802 0.9762 0.9826 0.9797 0.9802 0.9818 0.9779 0.9781 0.9836 0.9797 0.9794 0.9814 0.9792 0.9809 0.9809 0.9792 0.9808 0.9805 0.9808 0.9792 0.978 0.9795 0.9831 0.9829 0.9811 0.9823 0.9822 0.9787 0.98 0.9803 0.9811 0.9801 0.9803 0.9805 0.9801 0.9801 0.981 0.9809 0.9832 0.9792 0.9806 0.9827 0.9816 0.9792 0.9788 0.9791 0.9786 0.9835 0.9797 0.9776 0.9832 0.9813 0.9832 0.9813 
Minimum rate values = 
876.5 2.132e+04 20.99 2.033e+04 2308 1.469e+04 1220 188.4 134.4 966.5 7047 3860 1050 2816 876 2322 1862 7.852e+04 2886 5.128e+04 2.856e+04 665.3 103.4 7743 1.299e+04 777.6 1141 184.7 8.559e+04 1.124e+04 6070 208.4 315.7 2.819e+04 528.8 2311 1254 3934 6380 7518 73.35 4.047e+04 1755 6.912e+04 1.659e+04 2039 1507 5.15e+04 2643 5367 1320 2168 2.095e+04 8484 125.6 3785 7932 3.176e+04 9941 457.1 1445 7.611e+04 1.379e+04 5.297e+04 4.62e+04 2632 7656 2438 5226 4478 2.18e+04 157.8 3.857e+04 1.135e+04 7018 8666 4084 6577 439.3 2264 2871 5670 141.3 26.65 3076 98.51 3936 1.877e+05 3107 3.292e+04 1.093e+05 4525 1.004e+04 8921 3353 148.2 2115 7016 911.2 827.8 
Average rate values = 
5.055e+06 9.267e+06 2.018e+07 1.648e+07 1.701e+07 5.063e+06 2.358e+07 8.421e+06 2.353e+07 5.148e+06 1.211e+07 2.495e+07 9.05e+06 1.139e+07 4.218e+06 4.611e+06 5.533e+06 4.717e+06 2.248e+07 1.381e+07 9.472e+06 4.687e+06 1.873e+07 1.226e+07 3.796e+06 3.276e+07 4.216e+06 4.352e+06 8.502e+06 1.55e+07 4.94e+06 1.977e+07 5.27e+06 5.202e+06 1.576e+07 9.894e+06 5.319e+06 4.896e+06 5.114e+06 5.192e+06 2.915e+07 1.72e+07 2.144e+07 4.619e+06 4.164e+06 1.846e+07 2.369e+07 2.302e+07 9.524e+06 2.421e+07 6.338e+06 2.36e+07 6.201e+06 1.817e+07 2.602e+07 6.344e+06 1.974e+07 4.569e+06 1.614e+07 6.636e+06 6.224e+06 7.769e+06 4.579e+06 3.821e+06 1.472e+07 3.006e+07 1.391e+07 4.962e+06 4.969e+06 1.818e+07 4.927e+06 4.377e+06 4.15e+06 4.23e+06 1.134e+07 8.421e+06 6.201e+06 1.548e+07 1.681e+07 4.168e+06 1.837e+07 1.084e+07 1.766e+07 4.321e+07 2.129e+07 2.376e+07 5.724e+06 1.386e+07 2.266e+07 2.462e+07 4.603e+06 9.081e+06 4.929e+06 4.742e+06 2.55e+07 1.431e+07 1.555e+07 1.927e+07 1.711e+07 3.873e+07 
Average illumination values = 
672.9 670.7 674.7 671.5 672 671.7 670.7 671.3 672.1 671.7 671.1 673.3 673.8 670.8 673.5 670.4 673.6 670.7 671 672.5 673.1 672.2 672.7 671.5 671.3 670.4 672.5 671.3 670.5 672.9 673.1 670 673.2 673.1 671.5 672.4 674.6 675.2 671.3 672.1 672.9 670.8 671.7 672.6 671 673.1 673 673.2 672 671 674 670.2 672 672.5 672.6 673.5 671.2 671.4 672 673 674.3 671.1 673.9 673 670.1 671.1 673.4 671.7 672.3 673.3 670.7 672.2 672.1 672.3 671 672 671.2 671.6 672.1 674.6 673.4 673.6 671.2 672.2 672.6 671.7 672.8 670.2 673.4 671.1 671.5 672.8 672.2 671.2 675.2 673.4 670.7 672.2 670.4 672.7 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.639e-05 0.0001595 8.756e-07 0.000632 0.001083 0.000217 9.562e-06 0.0001001 3.281e-05 0.0003794 0.0001311 5.352e-05 0.00016 2e-06 0.0005673 0.001213 0.0006946 0.0001971 0.00108 1.642e-05 6.178e-06 0.0003399 0.0003844 0.0003031 0.0009622 0.001122 0.0003786 0.0002023 1.054e-05 1.776e-05 6.567e-06 1.049e-05 7.264e-05 0.00015 9.9e-05 0.0002569 2.265e-06 0.001358 8.551e-05 0.0001535 8.471e-05 1.163e-05 0.002562 0.000105 0.0003203 3.757e-05 7.416e-05 0.00065 0.0003358 0 1.401e-05 0.001751 0.0002384 2.574e-05 4.695e-05 0.0007599 0.0006383 0.001228 0.0005077 0.0001608 3.289e-05 2.222e-05 0.0002814 3.262e-05 0.0001664 0.0005634 0.0006667 0.0001007 5.317e-05 0.0006543 0.00055 5.44e-05 9.97e-05 5.009e-05 1.28e-05 1.807e-05 0.0006069 3.826e-06 0.0003069 0.0002273 0.000685 0.001347 0.0003368 0.000954 0.0001401 2.295e-06 2.823e-05 0.0008489 3.904e-05 2.804e-05 1.605e-05 0.0001211 3.432e-05 2.508e-05 7.219e-05 3.528e-05 8.264e-06 6.891e-07 1.007e-05 0.0004559 
Uniformity values = 
0.9813 0.9806 0.9804 0.9807 0.9819 0.9814 0.9799 0.9803 0.9789 0.9798 0.981 0.9821 0.9834 0.9796 0.978 0.983 0.9801 0.9798 0.9798 0.9786 0.9786 0.9811 0.9812 0.9841 0.98 0.9807 0.9778 0.9807 0.9842 0.9815 0.9773 0.9793 0.9819 0.9824 0.9822 0.9823 0.9799 0.9794 0.9776 0.9787 0.981 0.9809 0.9781 0.9806 0.9798 0.9827 0.9817 0.9796 0.982 0.9825 0.9797 0.9839 0.9794 0.9811 0.9824 0.9812 0.9802 0.9784 0.9802 0.9817 0.9794 0.9796 0.9821 0.9811 0.9823 0.9823 0.9798 0.9797 0.9803 0.9802 0.9798 0.9801 0.9809 0.9817 0.9836 0.9801 0.9812 0.9793 0.981 0.9801 0.98 0.9782 0.9792 0.9811 0.9804 0.9776 0.9761 0.9835 0.9831 0.9834 0.9812 0.9818 0.9779 0.9793 0.9826 0.981 0.9774 0.9801 0.9804 0.9818 
Minimum rate values = 
1070 4694 25.77 1.859e+04 3.182e+04 6379 281.6 2946 967.1 1.117e+04 3856 1572 4693 58.91 1.673e+04 3.557e+04 2.044e+04 5805 3.178e+04 484.1 182.1 9994 1.13e+04 8885 2.832e+04 3.299e+04 1.117e+04 5951 309 522.1 193.9 309.1 2134 4404 2908 7546 66.7 3.997e+04 2524 4524 2491 342 7.547e+04 3090 9431 1103 2180 1.914e+04 9865 0 412.7 5.131e+04 7021 756.9 1379 2.234e+04 1.878e+04 3.618e+04 1.494e+04 4726 968.9 654.3 8266 959.2 4887 1.654e+04 1.963e+04 2966 1565 1.925e+04 1.619e+04 1602 2933 1472 375.5 532 1.784e+04 112.7 9024 6692 2.016e+04 3.97e+04 9924 2.804e+04 4123 67.73 834.5 2.489e+04 1146 822.8 471.9 3558 1012 739.1 2120 1038 244 20.29 296.3 1.339e+04 
Average rate values = 
3.612e+06 1.38e+07 1.799e+07 4.69e+06 1.943e+07 4.456e+06 6.034e+06 2.167e+07 4.676e+06 5.702e+06 2.141e+07 6.913e+06 8.642e+06 1.189e+07 6.568e+06 4.697e+06 1.372e+07 1.28e+07 7.758e+06 1.208e+07 2.933e+07 3.82e+06 4.571e+06 3.916e+06 4.027e+06 6.644e+06 1.348e+07 4.39e+06 4.431e+06 3.853e+06 4.653e+06 1.017e+07 5.081e+06 4.104e+06 4.556e+06 4.732e+06 1.362e+07 1.476e+07 1.612e+07 8.499e+06 1.274e+07 3.08e+07 1.688e+07 5.791e+06 7.376e+06 4.55e+06 2.303e+07 5.875e+06 1.954e+07 2.319e+07 2.696e+07 4.466e+06 1.911e+07 3.825e+06 5.237e+06 1.44e+07 4.061e+06 4.262e+06 1.534e+07 1.456e+07 1.177e+07 1.797e+07 4.457e+06 4.477e+06 1.198e+07 4.066e+06 4.444e+06 4.617e+06 2.484e+07 4.411e+06 1.694e+07 3.773e+06 1.959e+07 9.98e+06 1.933e+07 5.431e+06 1.726e+07 2.993e+07 1.849e+07 4.315e+06 2.342e+07 4.17e+06 8.859e+06 4.915e+06 2.589e+07 2.004e+07 2.201e+07 1.08e+07 1.644e+07 3.35e+07 4.132e+06 1.069e+07 1.281e+07 1.552e+07 4.704e+06 2.23e+07 6.115e+06 1.595e+07 1.851e+07 2.141e+07 
Average illumination values = 
672.2 670.3 673.2 670.3 669.9 670.3 670.8 671.3 671.6 670.8 672.8 672.1 670.5 673 672.8 670.3 670.8 672.5 673 671.7 672.3 670.5 671.1 670.2 671.2 670.4 672.2 671.7 669.8 672.6 672.6 672.2 672.9 675.7 671.4 671.7 672.7 671.1 672.2 672.2 673.1 673.3 671.8 670.3 671 672.2 669.9 670.8 672.5 671.5 671 670.8 671.8 672.9 671.9 669.9 673.5 671.7 670.4 671.6 671.5 671.5 672.8 670.7 672.1 670.7 671.5 673.7 671.3 671 671.3 674.9 672.9 672.7 670.2 673.7 670.3 674.2 670.8 674.4 670.5 671.9 671.6 670.7 675.3 674.8 675.3 670.3 670.3 671.3 672 671.2 672.7 671.3 671.3 670.3 672.8 674.1 672 669.6 

U = 11

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.661e-05 0.0002832 0.0002954 7.762e-05 0.0004949 3.388e-05 2.155e-05 1.443e-05 2.416e-05 0.0001633 2.453e-05 0.0004237 9.277e-06 5.439e-05 0.0004492 8.084e-05 5.129e-07 1.381e-05 3.574e-06 0.0003261 0.0003885 3.998e-05 6.655e-06 0.002519 0.0001568 9.756e-06 1.285e-05 1.394e-05 9.796e-06 6.682e-05 0.0001481 0.0001011 1.543e-05 2.286e-06 7.701e-05 0.002176 8.624e-06 6.264e-06 0.0003108 0.0001067 0.0001288 3.277e-05 0.0002715 0.0003042 4.207e-06 7.235e-05 0.000393 0.0004576 0.0002033 4.796e-05 0.0001925 0.001281 0.0006269 0.000179 0.0004032 2.624e-05 1.861e-05 0.0002354 1.874e-06 0.0006392 0.0006839 6.197e-05 3.448e-06 0.0002202 2.575e-05 6.693e-05 5.112e-05 4.745e-06 1.902e-06 0.0001005 3.085e-06 0.003633 0.0001013 0.002481 6.803e-05 0.0004111 0.0005292 2.564e-06 2.69e-05 0.0005735 3.132e-05 3.016e-05 7.044e-06 0.0003225 0.0002236 0.0001285 3.576e-05 8.045e-06 7.717e-07 1.008e-05 0.0001666 3.498e-05 0.0001489 3.846e-05 1.276e-05 3.779e-05 2.159e-05 2.266e-05 0.000119 0.0005517 
Uniformity values = 
0.9805 0.9808 0.9812 0.9821 0.9847 0.9803 0.9802 0.9791 0.9797 0.9816 0.9825 0.9832 0.9832 0.9844 0.9803 0.9809 0.9802 0.9804 0.9786 0.9812 0.9831 0.9825 0.98 0.9797 0.9797 0.981 0.9829 0.9794 0.9806 0.9796 0.983 0.9825 0.9826 0.9792 0.9806 0.9778 0.9818 0.9816 0.9802 0.9806 0.9802 0.9824 0.9802 0.9812 0.9826 0.9837 0.9826 0.9799 0.9823 0.9791 0.981 0.9824 0.98 0.9797 0.9819 0.9766 0.9822 0.9803 0.9845 0.9829 0.9792 0.9812 0.9805 0.9816 0.9795 0.9797 0.9807 0.9826 0.9815 0.9812 0.9793 0.9821 0.9804 0.9808 0.9792 0.9809 0.9829 0.9779 0.9763 0.9835 0.9832 0.9844 0.98 0.9801 0.9773 0.981 0.9842 0.9768 0.9823 0.9805 0.9818 0.9832 0.9837 0.9817 0.9794 0.9796 0.9791 0.9834 0.9808 0.9836 
Minimum rate values = 
1077 8331 8685 2280 1.45e+04 997.2 634.4 425.2 711.6 4801 720.5 1.243e+04 272.3 1594 1.322e+04 2378 15.1 406.5 105.4 9588 1.14e+04 1174 196 7.408e+04 4617 286.9 377.2 410.8 288.2 1968 4347 2970 453.1 67.38 2266 6.414e+04 253.4 184.1 9148 3138 3792 962.5 7989 8942 123.5 2122 1.154e+04 1.347e+04 5971 1413 5662 3.759e+04 1.845e+04 5271 1.184e+04 775.4 546.6 6927 54.92 1.876e+04 2.014e+04 1822 101.5 6473 758.4 1971 1504 139.3 55.91 2955 90.88 1.065e+05 2982 7.291e+04 2005 1.209e+04 1.553e+04 75.66 795.1 1.682e+04 919.1 884.1 207.4 9493 6600 3779 1048 237.7 22.67 296.6 4896 1027 4367 1130 375.8 1113 636.3 665 3500 1.618e+04 
Average rate values = 
3.288e+06 4.734e+06 1.443e+07 1.356e+07 4.146e+06 1.989e+07 2.305e+07 2.137e+07 6.183e+06 1.417e+07 6.379e+06 7.295e+06 3.755e+06 3.878e+06 3.521e+06 1.343e+07 9.836e+06 1.327e+07 1.848e+07 3.496e+06 4.218e+06 3.548e+06 3.72e+06 7.859e+06 3.83e+06 1.268e+07 4.348e+06 4.143e+06 7.393e+06 4.954e+06 3.712e+06 4.245e+06 6.582e+06 1.333e+07 1.299e+07 3.923e+06 1.959e+07 3.456e+07 1.833e+07 5.466e+06 6.81e+06 3.338e+06 1.622e+07 2.146e+07 1.955e+07 4.611e+06 4e+06 3.825e+06 3.351e+06 4.986e+06 1.335e+07 3.243e+06 3.998e+06 4.198e+06 7.184e+06 2.567e+07 4.056e+06 1.934e+07 1.855e+07 3.437e+06 4.183e+06 4.377e+06 5.214e+06 1.188e+07 4.502e+06 4.628e+06 4.735e+06 1.386e+07 4.661e+06 1.606e+07 2.821e+07 3.84e+06 1.467e+07 5.518e+06 2.36e+07 4.002e+06 3.261e+06 2.254e+07 1.449e+07 1.022e+07 1.548e+07 2.419e+07 8.319e+06 3.741e+06 3.46e+06 7.206e+06 1.587e+07 5.435e+06 1.379e+07 1.737e+07 2.003e+07 4.563e+06 5.804e+06 1.718e+07 2.654e+07 1.854e+07 4.04e+07 1.448e+07 2.086e+07 1.213e+07 
Average illumination values = 
671.6 670.4 670.3 669.4 669.3 670.5 670.7 671.3 670.9 672.4 671.8 670.5 671 669.7 670.7 671.1 671.5 670.5 671.6 670.4 669.6 670.3 670.9 670.7 670.8 670.1 671.2 671.3 670.8 671.5 675.3 670.8 671.6 671.4 670.7 672.4 670.8 673.5 670.5 670.3 670.6 672.1 670.4 670.5 672.3 670.8 670.2 671.4 671.8 671.1 670 670.9 671.6 670.8 670 673 672.5 670.3 670.5 670.3 671.3 672.4 671.2 670.5 671.5 672.9 673.2 669.8 672.4 670.3 674.2 669.9 670.7 670.2 671.3 670.6 672.5 676.4 674.9 670.3 670.2 669.8 673.1 671.2 672.5 670.1 671 673.2 671.8 672 669.6 670.5 671.1 672.3 671.6 671.1 672 669.9 670.2 670.4 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
3.801e-05 0.000291 0.0002032 8.847e-05 8.37e-05 6.702e-06 3.573e-06 2.821e-05 0.0001609 3.4e-05 4.84e-05 9.173e-06 1.47e-06 0.0004656 9.14e-05 0.001054 1.11e-05 1.037e-05 0.0001309 6.969e-05 6.541e-06 0.002497 9.645e-05 6.726e-06 1.796e-05 1.977e-06 4.62e-05 4.889e-05 1.416e-05 0.0003018 2.265e-06 8.062e-05 0.001375 8.629e-06 7.484e-06 0.002215 9.026e-05 8.263e-05 8.103e-05 0.0006835 1.305e-05 8.224e-06 0.0004109 0.0004156 2.53e-05 4.676e-05 0.0002076 0.002194 0.0008252 3.591e-05 3.343e-05 6.572e-05 0.000116 5.804e-06 0.0006807 0.0009492 0.0001043 7.619e-05 0.0002773 5.257e-05 0.0001089 2.733e-05 8.525e-07 8.887e-05 3.618e-06 0.0006859 9.875e-05 0.0007232 0.0001804 0.0003612 0.0001277 2.909e-06 8.384e-05 4.042e-05 2.777e-05 1.161e-05 9.784e-05 0.0002255 0.000102 2.937e-05 8.092e-06 7.484e-07 0.0004944 7.475e-06 6.169e-05 5.883e-06 1.28e-05 3.795e-05 3.625e-05 3.545e-05 0.0001486 0.0002679 5.722e-05 1.584e-05 1.108e-05 0.0003193 4.198e-05 0.0001588 4.721e-05 0.0007361 
Uniformity values = 
0.9812 0.9815 0.9819 0.983 0.9829 0.9807 0.9808 0.9792 0.9802 0.9833 0.9833 0.9824 0.9835 0.9816 0.9805 0.9828 0.9807 0.9811 0.9832 0.9842 0.9816 0.9797 0.9797 0.9822 0.9836 0.9793 0.9805 0.9777 0.9834 0.9827 0.9789 0.9811 0.9794 0.9821 0.9809 0.9782 0.9804 0.9829 0.9826 0.9806 0.9825 0.9814 0.981 0.9799 0.9827 0.9827 0.9793 0.9804 0.981 0.9819 0.9796 0.9835 0.9805 0.9843 0.9832 0.9793 0.9824 0.9823 0.9815 0.9787 0.9811 0.9804 0.9799 0.9807 0.9826 0.9825 0.9805 0.9802 0.9793 0.9824 0.9807 0.9789 0.9837 0.982 0.9844 0.9818 0.9805 0.9791 0.981 0.9818 0.9783 0.9813 0.9832 0.9808 0.9811 0.9836 0.9787 0.9822 0.9795 0.9813 0.9811 0.9825 0.98 0.9801 0.9797 0.9841 0.9821 0.9844 0.9804 0.9811 
Minimum rate values = 
1118 8553 5972 2597 2457 197.2 105.1 831.2 4735 997.8 1420 269.4 43.13 1.368e+04 2690 3.093e+04 326.6 305 3840 2043 192.3 7.344e+04 2840 197.6 526.7 58.24 1359 1443 415.6 8860 66.77 2371 4.047e+04 253.5 220.1 6.525e+04 2656 2426 2379 2.01e+04 383.2 241.8 1.208e+04 1.223e+04 742.8 1373 6117 6.449e+04 2.426e+04 1055 984.6 1928 3412 170.1 1.997e+04 2.795e+04 3063 2238 8151 1550 3202 804.5 25.1 2615 106.2 2.014e+04 2906 2.128e+04 5316 1.061e+04 3758 85.73 2459 1188 814 341.3 2879 6645 3001 863.3 238.7 22.01 1.45e+04 219.9 1814 172.6 377.2 1115 1068 1042 4369 7867 1684 466.4 326.3 9360 1234 4655 1389 2.164e+04 
Average rate values = 
3.047e+06 4.496e+06 4.008e+06 1.04e+07 3.586e+06 7.456e+06 2.176e+07 4.56e+06 1.389e+07 6.087e+06 6.763e+06 3.421e+06 3.05e+06 3.796e+06 1.147e+07 6.127e+06 1.397e+07 1.012e+07 2.964e+06 3.303e+06 3.397e+06 7.083e+06 3.527e+06 1.794e+07 3.131e+06 3.897e+06 9.741e+06 5.454e+06 3.318e+06 4.05e+06 1.182e+07 1.266e+07 3.617e+06 1.844e+07 2.773e+07 1.486e+07 7.538e+06 3.59e+06 7.885e+06 5.004e+06 1.705e+07 3.935e+06 3.866e+06 3.524e+06 2.945e+06 4.292e+06 3.959e+06 2.768e+06 1.17e+07 1.22e+07 1.013e+07 3.339e+06 1.044e+07 3.439e+06 3.08e+06 2.822e+06 7.427e+06 3.546e+06 1.048e+07 3.074e+06 3.863e+06 9.415e+06 1.596e+07 1.678e+07 1.543e+07 3.545e+06 1.177e+07 5.186e+06 4.049e+06 4.193e+06 2.308e+07 1.075e+07 8.756e+06 1.843e+07 2.464e+07 3.182e+06 3.47e+06 3.201e+06 4.16e+06 1.812e+07 4.966e+06 2.873e+07 1.519e+07 1.404e+07 3.956e+06 1.68e+07 2.62e+07 1.759e+07 7.07e+06 9.242e+06 2.22e+07 4.766e+06 3.538e+06 1.239e+07 1.35e+07 3.495e+06 3.908e+06 3.987e+06 2.929e+06 3.843e+06 
Average illumination values = 
671.1 669.7 669.4 669.2 669.3 670.2 670.9 671.2 670.9 671.3 670.4 669.2 670.6 669.8 672 670.9 670.2 670.3 669.7 670.1 670.1 670.7 670.7 669.3 671 671.2 671.3 672.8 673.2 671 671.6 670.2 671.3 670.6 673.3 671.8 670.4 671.2 669.6 670.1 672.2 672.3 670.1 671.3 670.8 670.7 671.4 670.9 669.8 671.4 671.3 671 670.1 670.3 670.1 671.2 670.3 670.4 669.8 673.1 672.7 671.1 672.6 670.8 671.1 669.6 670.6 670.5 671.4 669.5 674.7 671.8 670.9 669.7 669.8 671.1 671 671.3 670.2 669.8 672.2 674.1 668.8 670.3 670.2 670.9 672 669.3 671.7 670.3 669.9 671.6 672.7 673.5 671.7 670 669.6 669.2 671.3 670.2 

U = 13

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.121e-05 3.625e-05 0.0002662 0.0004242 3.469e-05 5.305e-06 9.967e-07 0.0002957 2.224e-05 0.0001075 2.733e-06 1.355e-06 0.0004668 9.285e-05 3.859e-05 3.624e-06 0.0003261 9.197e-05 4.897e-05 0.0004952 0.0006759 4.518e-06 2.223e-05 1.968e-06 4.017e-05 3.811e-06 0.0001175 3.056e-05 2.978e-06 0.0001371 4.386e-05 5.583e-05 1.006e-05 9.792e-05 2.984e-05 0.0001467 0.0006967 2.057e-06 7.25e-05 0.0004636 0.0001242 2.479e-05 8.121e-05 0.0008033 0.0004201 1.903e-05 3.893e-05 5.045e-05 0.0001151 2.395e-06 0.0008327 5.378e-05 3.985e-06 0.0003962 2.628e-05 6.854e-05 3.169e-05 1.43e-06 9.115e-05 3.664e-06 0.0003846 0.0001319 0.0009286 0.0001352 0.0004225 5.775e-06 2.73e-05 0.000315 9.413e-06 7.378e-06 0.0002487 6.537e-05 9.829e-05 3.368e-06 9.875e-06 8.6e-06 0.0001696 5.137e-05 1.412e-05 0.0001084 8.973e-06 1.031e-06 1.734e-05 0.000149 6.678e-05 5.329e-05 4.42e-05 2.009e-05 0.000113 5.925e-05 0.0001433 0.000143 0.0001601 1.083e-05 0.0001269 2.591e-05 7.895e-05 4.567e-05 0.0001163 1.323e-05 
Uniformity values = 
0.9812 0.9807 0.9819 0.983 0.982 0.9805 0.9785 0.9826 0.9813 0.9844 0.9826 0.983 0.9816 0.9806 0.981 0.9791 0.9809 0.9826 0.981 0.9811 0.9796 0.9821 0.9832 0.9805 0.9808 0.9771 0.9842 0.9839 0.9823 0.9786 0.9799 0.982 0.9806 0.9812 0.982 0.9826 0.9811 0.9821 0.9824 0.9833 0.9807 0.9795 0.9814 0.9822 0.9802 0.9809 0.9805 0.9835 0.9812 0.9847 0.9834 0.9811 0.9803 0.9815 0.9815 0.9802 0.9827 0.9838 0.984 0.9812 0.9826 0.9818 0.9796 0.9812 0.9839 0.98 0.9794 0.9821 0.983 0.983 0.9802 0.9791 0.9826 0.9811 0.979 0.9818 0.9826 0.9833 0.9847 0.9807 0.9788 0.9797 0.9844 0.9811 0.9825 0.9808 0.9814 0.9813 0.9808 0.9838 0.9824 0.982 0.9816 0.9828 0.9825 0.9808 0.9819 0.9791 0.9819 0.9845 
Minimum rate values = 
329.5 1067 7823 1.245e+04 1019 156.1 29.39 8683 653.8 3151 80.25 39.78 1.372e+04 2732 1135 106.8 9590 2701 1440 1.456e+04 1.99e+04 132.7 652.3 57.9 1182 112.5 3444 896 87.48 4042 1291 1640 295.9 2879 876.7 4308 2.048e+04 60.43 2129 1.36e+04 3654 730.2 2388 2.359e+04 1.236e+04 559.8 1146 1480 3384 70.18 2.442e+04 1582 117.3 1.165e+04 772.7 2018 930.6 41.94 2673 107.7 1.129e+04 3876 2.734e+04 3977 1.239e+04 170 804.3 9254 276.3 216.6 7319 1926 2886 99.05 291 252.7 4979 1507 413.7 3188 264.5 30.38 508.2 4383 1961 1568 1299 590.7 3323 1738 4209 4201 4706 318 3728 762.3 2320 1346 3418 387.7 
Average rate values = 
2.821e+06 1.655e+07 4.48e+06 8.921e+06 1.642e+07 2.069e+07 3.647e+06 4.124e+06 1.226e+07 7.313e+06 3.244e+06 2.745e+06 3.531e+06 1.17e+07 7.065e+06 1.829e+07 2.974e+06 3.666e+06 2.922e+06 2.656e+06 3.377e+06 9.279e+06 3.19e+06 3.591e+06 6.965e+06 5.635e+06 3.053e+06 3.526e+06 1.082e+07 4.436e+06 6.62e+06 8.93e+06 1.635e+07 9.721e+06 2.148e+07 2.797e+06 4.538e+06 1.586e+07 3.959e+06 3.56e+06 1.188e+07 2.871e+06 4.27e+06 2.827e+06 3.089e+06 1.887e+07 7.948e+06 3.098e+06 9.381e+06 1.012e+07 2.676e+06 9.041e+06 9.69e+06 3.42e+06 3.944e+06 3.889e+06 3.358e+06 9.733e+06 1.637e+07 1.613e+07 3.286e+06 1.238e+07 3.596e+06 7.093e+06 3.782e+06 4.337e+06 1.367e+07 9.986e+06 2.021e+07 3.009e+06 3.015e+06 2.968e+06 3.662e+06 1.854e+07 2.983e+06 3.583e+06 2.079e+07 2.949e+06 1.312e+07 3.562e+06 1.255e+07 2.67e+07 1.306e+07 2.172e+07 4.432e+06 2.816e+06 7.929e+06 3.458e+06 3.644e+06 3.168e+06 8.464e+06 6.424e+06 3.487e+06 9.621e+06 1.849e+07 8.455e+06 1.307e+07 5.223e+06 3.281e+06 3.053e+06 
Average illumination values = 
671.1 670.3 669.4 669.1 669.3 670.4 671.6 668.9 672.7 669 671 669.4 669.8 670.2 671.2 671.4 670.3 669.5 670.3 670 670.8 669.4 671 670.4 671.1 673.2 672.3 670.3 669.3 671.6 671.3 671.5 670.2 669.8 671 669.6 669.7 672.7 669.2 670 671 672.1 669.6 671.1 671.2 669.9 670.8 671 669.7 670.4 669.9 670 672.3 669.9 670.2 672.5 671.8 669.8 670.8 670.1 669.5 669.3 670.9 669.9 669.9 673.8 672.5 670 670.5 670.8 670.8 671.2 669 670.3 671.7 674 669.1 670.4 670 670.6 671.8 671.2 669.2 669.9 671.6 672.2 670.2 670.2 670.2 669.3 669.9 669.4 669.7 669.6 668.8 670.4 669.5 671.7 670 669.9 

U = 14

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.094e-05 8.516e-07 0.0001639 5.386e-05 5.482e-06 3.57e-06 2.849e-05 3.582e-05 4.112e-05 3.738e-06 1.147e-06 0.000611 9.361e-05 3.649e-05 3.687e-06 8.28e-05 0.0001062 7.318e-06 0.0004608 0.0002316 4.331e-06 1.469e-05 1.035e-05 3.723e-05 1.403e-05 3.068e-05 2.697e-06 9.181e-05 8.157e-06 1.429e-05 0.00213 4.274e-05 2.939e-05 0.0002315 0.0002925 0 0.0004085 0.0001373 2.47e-05 7.807e-05 7.789e-06 0.0001132 3.661e-05 2.791e-05 1.775e-05 3.837e-06 0.0005056 0.0003065 5.346e-05 2.785e-05 2.433e-05 7.637e-05 3.173e-05 1.439e-06 8.888e-05 7.051e-06 0.001096 0.0001406 0.000134 0.0005401 1.873e-05 5.541e-06 0.0001761 9e-06 7.379e-06 8.943e-05 0.0002384 5.122e-05 7.663e-06 7.872e-07 1.053e-05 7.565e-06 1.299e-05 3.121e-05 2.203e-05 1.03e-06 9.744e-06 0.0001217 6.747e-05 5.29e-05 8.727e-05 2.115e-05 2.781e-05 0.000163 2.884e-05 0.0001508 2.445e-05 0.0001093 0.0002867 8.01e-05 4.577e-05 0.0001166 1.405e-05 1.856e-05 6.417e-05 0.0001105 8.406e-05 8.615e-06 0.002011 5.967e-07 
Uniformity values = 
0.9817 0.981 0.9826 0.9831 0.9812 0.9808 0.9793 0.9828 0.9839 0.984 0.9827 0.9816 0.9813 0.9823 0.9805 0.9821 0.9848 0.9816 0.9802 0.9799 0.9829 0.9806 0.9829 0.9801 0.9842 0.9842 0.9823 0.9795 0.9798 0.9809 0.9782 0.9832 0.9832 0.9819 0.9827 0.9827 0.9811 0.9802 0.9799 0.9815 0.9823 0.9813 0.9815 0.9797 0.9837 0.9807 0.9848 0.9804 0.9828 0.9811 0.9815 0.9802 0.9827 0.9837 0.9817 0.9814 0.9828 0.9815 0.9801 0.9824 0.981 0.9797 0.9826 0.9828 0.9831 0.9802 0.9805 0.9834 0.9813 0.9815 0.9816 0.982 0.9818 0.9837 0.9783 0.9805 0.9836 0.9811 0.9826 0.9823 0.9823 0.9818 0.9824 0.9837 0.9833 0.981 0.9823 0.9826 0.982 0.9812 0.9793 0.9819 0.9831 0.9802 0.9791 0.981 0.982 0.9826 0.9801 0.9798 
Minimum rate values = 
321.5 25.05 4812 1581 161.2 105 839.6 1052 1206 109.6 33.68 1.795e+04 2752 1072 108.5 2432 3111 215.1 1.356e+04 6818 127.1 432.3 303.8 1096 411.3 899.4 79.22 2705 240.2 420.2 6.277e+04 1254 862.6 6802 8588 0 1.201e+04 4042 727.3 2295 228.8 3328 1076 822 520.6 112.9 1.481e+04 9018 1569 819.1 715.1 2248 931.7 42.2 2612 207.3 3.216e+04 4134 3945 1.586e+04 551 163.2 5170 264.2 216.6 2632 7015 1503 225.3 23.14 309.6 222.3 381.7 915.5 649.9 30.32 285.8 3578 1981 1554 2563 621.5 816.8 4781 846.3 4436 718.2 3208 8424 2355 1348 3427 412.3 546.3 1891 3250 2470 253 5.915e+04 17.57 
Average rate values = 
2.591e+06 1.147e+07 3.239e+06 3.345e+06 1.616e+07 1.933e+07 4.02e+06 6.67e+06 9.814e+06 2.755e+06 3.852e+06 2.56e+06 1.151e+07 5.54e+06 1.983e+07 2.811e+06 2.567e+06 2.811e+06 5.928e+06 3.237e+06 3.182e+06 3.016e+06 7.111e+06 4.766e+06 2.829e+06 3.301e+06 1.027e+07 7.978e+06 1.891e+07 7.013e+06 1.483e+07 7.118e+06 2.82e+06 1.351e+07 1.067e+07 3.468e+06 3.92e+06 8.646e+06 2.628e+06 4.615e+06 2.605e+06 3.245e+06 1.171e+07 1.842e+07 2.97e+06 1.438e+07 2.667e+06 2.45e+06 1.023e+07 3.131e+06 3.447e+06 3.072e+06 3.135e+06 9.421e+06 1.481e+07 3.563e+06 3.898e+06 3.213e+06 3.439e+06 2.485e+06 2.092e+07 9.383e+06 8.881e+06 1.316e+07 2.805e+06 2.811e+06 2.849e+06 3.381e+06 3.84e+06 1.295e+07 1.002e+07 1.337e+07 3.431e+06 1.496e+07 3.794e+06 2.477e+07 1.3e+07 2.086e+07 4.151e+06 2.872e+06 1.34e+07 3.159e+06 3.455e+06 3.52e+06 2.438e+06 3.416e+06 2.922e+06 1.846e+07 7.515e+06 1.367e+07 4.902e+06 3.066e+06 2.96e+06 6.108e+06 1.948e+07 2.884e+06 3.295e+06 8.006e+06 2.504e+06 1.67e+07 
Average illumination values = 
670.7 670.1 668.9 669.1 669.8 670.1 671.2 671.6 670.2 669.7 669.3 669.8 669.8 670.3 670.3 669.6 669.5 669.8 670.3 670.6 669.1 670.6 669 671.1 672.3 670.1 669.2 671 671.7 673.3 671.8 671.5 670.1 669.2 669.1 671.4 670.1 670.8 671.8 669.5 671 669.7 671.1 671.1 670.7 670.2 669.4 670.5 670.9 670.2 670.2 672.5 671.8 669.9 669.9 672.3 668.7 669.5 670.6 669.5 674.1 671.2 670 669.5 670.7 670.8 670.1 670.5 670.1 669.7 670.9 669.3 669.7 670.9 671.9 670.6 668.9 669.9 671.6 671.1 669.2 669.9 669 669 669.1 669.9 669.8 668.9 669.7 670 671.5 670 669.1 672.7 671.3 670.9 669.2 670.3 670.7 672.9 

U = 15

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.096e-05 8.578e-07 8.266e-05 7.637e-05 6.116e-06 3.245e-05 0.0001934 2.221e-05 1.972e-05 4.214e-05 0.0004057 0.0001472 3.704e-05 3.707e-06 0.0001271 7.377e-05 2.094e-06 0.0004025 5.301e-06 1.942e-05 2.606e-06 3.795e-05 1.836e-06 0.0002476 2.371e-06 0.0001725 1.346e-05 1.418e-05 0.000113 5.778e-05 3.417e-05 0.0005109 2.077e-06 2.894e-05 0.0006613 2.388e-05 4.808e-05 0.0007204 0.000422 3.471e-05 2.63e-05 1.492e-05 3.843e-06 0.0004157 0.0001935 4.133e-06 0.000433 2.956e-05 2.086e-05 6.412e-06 1.767e-05 3.891e-06 0.0003581 0.0001225 0.0001417 0.0005481 1.818e-05 5.669e-06 0.0001391 7.647e-07 1.503e-05 3.319e-05 3.482e-05 4.902e-05 3.307e-06 9.102e-06 7.475e-06 4.768e-05 5.883e-06 2.206e-05 1.033e-06 9.776e-06 6.968e-05 8.297e-06 2.898e-05 7.919e-06 0.0001362 6.104e-05 0.0001841 0.0001538 2.492e-05 8.96e-05 0.0002958 3.267e-05 4.759e-05 0.0001169 8.131e-06 4.238e-05 2.877e-05 0.0001075 1.677e-07 0.0007703 0.0005155 0 0.001319 8.842e-05 0.0003478 8.455e-05 0.000206 9.518e-07 
Uniformity values = 
0.9817 0.9813 0.9826 0.9828 0.9819 0.9798 0.9826 0.9823 0.9833 0.983 0.9828 0.9823 0.9829 0.9805 0.9824 0.9847 0.9815 0.9806 0.9822 0.9838 0.9804 0.9806 0.9834 0.983 0.9816 0.9807 0.9801 0.9812 0.9788 0.9805 0.9831 0.9818 0.9824 0.9825 0.9821 0.9829 0.9821 0.9809 0.982 0.9818 0.9808 0.9837 0.9807 0.9845 0.9811 0.9816 0.9821 0.9803 0.9821 0.9836 0.9843 0.9814 0.9826 0.9819 0.9824 0.9827 0.9821 0.9811 0.9822 0.9842 0.9821 0.9818 0.9812 0.9828 0.9799 0.9818 0.9826 0.9819 0.9837 0.9783 0.981 0.9835 0.9819 0.9826 0.9807 0.9811 0.9841 0.9822 0.9824 0.9818 0.9827 0.9834 0.982 0.9814 0.9816 0.9823 0.9818 0.9837 0.9808 0.9799 0.981 0.9824 0.9827 0.9794 0.9826 0.9794 0.9807 0.9825 0.9842 0.9822 
Minimum rate values = 
322.2 25.22 2427 2242 179.7 955.5 5677 652.5 578.5 1237 1.191e+04 4323 1087 109.1 3733 2162 61.57 1.184e+04 155.7 569.7 76.69 1117 53.86 7268 69.7 5074 396.1 417 3330 1700 1003 1.501e+04 61.01 849.8 1.942e+04 701 1413 2.118e+04 1.24e+04 1020 773.8 437.5 113.1 1.218e+04 5690 121.5 1.272e+04 870 612.7 188.1 517.9 114.4 1.051e+04 3599 4163 1.609e+04 534.1 166.7 4085 22.42 441.5 975.2 1024 1439 97.37 267.5 219.5 1401 172.6 650.6 30.39 286.8 2047 243.7 852.6 232.9 3994 1793 5408 4520 731.8 2629 8691 960.5 1399 3433 238.9 1243 846.3 3166 4.931 2.261e+04 1.513e+04 0 3.872e+04 2605 1.023e+04 2483 6037 27.96 
Average rate values = 
2.426e+06 1.133e+07 9.285e+06 2.95e+06 1.234e+07 3.673e+06 3.646e+06 1.076e+07 5.998e+06 4.027e+06 2.653e+06 2.799e+06 5.421e+06 1.997e+07 2.235e+06 2.701e+06 2.523e+06 8.827e+06 3.056e+06 2.519e+06 2.771e+06 3.719e+06 2.845e+06 3.236e+06 1.29e+07 3.011e+06 5.82e+06 6.413e+06 3.087e+06 2.941e+06 2.46e+06 1.135e+07 1.539e+07 3.598e+06 2.371e+06 2.321e+06 3.631e+06 2.48e+06 2.672e+06 8.486e+06 1.474e+07 2.784e+06 1.378e+07 2.486e+06 2.29e+06 1.034e+07 2.765e+06 2.461e+06 3.119e+06 7.507e+06 2.953e+06 1.284e+07 2.885e+06 2.993e+06 2.903e+06 2.337e+06 1.472e+07 9.913e+06 2.773e+06 1.788e+07 2.407e+06 7.644e+06 4.255e+06 5.926e+06 2.579e+06 3.344e+06 1.158e+07 3.179e+06 1.414e+07 3.563e+06 2.447e+07 1.26e+07 1.711e+07 3.79e+06 3.173e+06 1.118e+07 2.895e+06 2.821e+06 4.207e+06 3.103e+06 3.033e+06 3.044e+06 8.083e+06 1.326e+07 5.036e+06 2.875e+06 2.37e+06 8.048e+06 1.414e+07 2.586e+06 2.983e+06 2.505e+06 2.937e+06 2.924e+06 2.57e+06 2.775e+06 2.809e+06 1.062e+07 2.963e+06 1.128e+07 
Average illumination values = 
670.7 669.8 668.9 668.9 669.3 670.7 668.9 669.3 670.3 668.8 669 669 669.9 670.3 669.3 669.1 669.8 670.1 670.3 668.7 670.5 670.7 674.9 670.4 669.7 670.1 671 672.8 671.4 670.4 669.3 669.3 672 669.1 669.9 669.2 669.2 670.4 669.2 669.3 670.3 670.7 670.2 669.2 670 670.1 669.5 670.7 672 668.8 670.3 669.9 669.5 669.2 669.1 669 673.2 670.3 670 669.7 670.9 669.7 669.7 669.1 671.1 671.8 669 669.5 670.9 671.9 670.3 668.8 669.4 671.8 670.7 670.8 670 669 669.5 669.7 668.9 668.8 669.1 669.8 669.9 669.8 669.5 670 670.2 670.8 670.4 670.9 668.8 671.9 668.7 671 670.1 669.7 669.8 671.6 

U = 16

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.018e-05 9.217e-07 8.494e-05 7.48e-05 5.677e-06 1.308e-06 3.675e-05 4.69e-05 2.765e-06 1.768e-06 9.225e-05 6.097e-07 2.017e-06 8.26e-05 9.767e-05 2.135e-06 0.0006827 4.906e-06 9.611e-07 6.416e-06 3.753e-05 1.427e-05 3.584e-06 8.394e-05 0.000213 2.305e-05 1.011e-05 4.281e-05 2.981e-05 0.0005113 0 3.074e-05 0.0003844 2.915e-05 7.677e-05 9.725e-06 0.0004573 3.105e-05 4.381e-05 9.006e-06 4.164e-05 0.0003538 4.101e-06 0.000405 3.301e-05 2.077e-05 6.262e-06 2.971e-05 6.309e-06 0.0002065 0.0006276 0.0001568 0.0004702 3.24e-06 8.233e-05 5.22e-06 6.956e-06 9.122e-05 4.63e-05 4.941e-05 2.064e-06 1.574e-05 7.484e-06 1.277e-05 6.436e-05 9.075e-06 1.574e-05 0.000223 5.699e-05 2.66e-05 7.249e-06 7.167e-05 6.413e-05 8.141e-05 0.0001603 2.68e-05 1.864e-05 2.585e-05 3.87e-05 0.0001099 7.356e-06 6.625e-06 4.271e-05 9.6e-05 3.094e-05 2.777e-05 6.808e-05 0 1.512e-05 9e-05 0.0003489 2.385e-05 2.902e-05 4.699e-06 0.0003156 0.0001055 0.0006723 2.817e-06 4.247e-05 4.527e-07 
Uniformity values = 
0.982 0.9823 0.9828 0.9826 0.9804 0.9797 0.9809 0.9838 0.9825 0.9847 0.982 0.9833 0.9813 0.9821 0.9847 0.9813 0.9807 0.9822 0.9819 0.9803 0.9819 0.9846 0.9839 0.9815 0.9805 0.9824 0.9807 0.9818 0.9832 0.9818 0.9824 0.9823 0.9808 0.9829 0.9824 0.9809 0.9814 0.9829 0.9825 0.9817 0.9844 0.9812 0.9829 0.9823 0.9803 0.9821 0.984 0.9825 0.9811 0.9828 0.982 0.9812 0.9832 0.9814 0.9827 0.9824 0.9838 0.9823 0.9815 0.9834 0.9799 0.9826 0.9823 0.9827 0.9823 0.9823 0.9814 0.9824 0.9849 0.9823 0.9825 0.9832 0.9825 0.9826 0.9828 0.9827 0.9825 0.9817 0.982 0.9817 0.983 0.9826 0.9785 0.983 0.9827 0.9831 0.9818 0.9804 0.982 0.98 0.9808 0.9837 0.9847 0.9824 0.9826 0.9841 0.9824 0.9826 0.9843 0.9831 
Minimum rate values = 
299.1 27.07 2494 2196 167.1 38.52 1081 1376 81.21 51.8 2710 17.89 59.31 2427 2862 62.77 2.008e+04 144.1 28.24 188.9 1103 418.1 105.1 2468 6268 676.9 297.4 1258 874.7 1.502e+04 0 903 1.131e+04 855.7 2255 286.1 1.344e+04 911.5 1287 264.7 1220 1.04e+04 120.4 1.189e+04 971.6 610.1 183.6 872.4 185.5 6062 1.843e+04 4610 1.379e+04 95.27 2418 153.3 204 2679 1361 1450 60.76 462.1 219.8 375 1890 266.6 462.9 6547 1670 781.3 212.9 2103 1883 2390 4706 787 547.3 759.8 1137 3229 215.9 194.5 1260 2818 908.4 815 2001 0 444.4 2650 1.026e+04 699.4 850.3 138 9267 3093 1.974e+04 82.72 1245 13.29 
Average rate values = 
2.234e+06 8.801e+06 8.027e+06 2.806e+06 1.643e+07 3.379e+06 6.554e+06 8.096e+06 2.661e+06 2.279e+06 1.036e+07 5.233e+06 1.11e+07 2.466e+06 2.178e+06 2.324e+06 2.794e+06 7.904e+06 7.969e+06 1.012e+07 4.195e+06 2.517e+06 1.289e+07 1.316e+07 2.803e+06 7.709e+06 1.45e+07 6.382e+06 2.504e+06 1.081e+07 1.465e+07 3.674e+06 2.489e+06 2.21e+06 3.925e+06 2.104e+06 9.502e+06 8.194e+06 2.637e+06 8.368e+06 2.29e+06 2.052e+06 9.299e+06 2.676e+06 2.224e+06 2.919e+06 2.195e+06 1.486e+07 2.777e+06 2.616e+06 3.882e+06 3.129e+06 2.295e+06 8.312e+06 6.355e+06 1.226e+07 2.384e+06 2.283e+06 2.906e+06 5.729e+06 2.424e+06 3.136e+06 1.11e+07 2.954e+06 2.815e+06 1.113e+07 5.047e+06 2.754e+06 2.921e+06 2.343e+06 1.13e+07 2.561e+06 2.372e+06 6.497e+06 3.035e+06 2.773e+06 1.198e+07 6.948e+06 1.178e+07 2.351e+06 2.298e+06 1.648e+07 4.202e+06 2.345e+06 2.938e+06 1.312e+07 2.389e+06 2.814e+06 2.562e+06 2.646e+06 2.648e+06 4.342e+06 2.289e+06 2.519e+06 6.733e+06 2.039e+06 3.03e+06 3.243e+06 2.429e+06 8.185e+06 
Average illumination values = 
669.7 669.2 668.8 668.9 670.2 670.9 670.4 670 669.1 669.1 669.3 669.2 669.8 669.3 669.1 669.9 670.1 669 670.4 670.3 669.9 672.1 670.3 669.6 670.3 671.2 670.1 669.3 669.3 669.3 672 669.2 670.3 670.9 668.9 670.6 669.5 669.1 669.5 669.4 669.8 669.9 670.8 669.3 670.7 672 668.9 669.4 670.6 668.6 669.2 669.9 671.6 670 670.3 669.5 669.6 669.3 669.5 668.7 671.1 671.2 669.2 668.9 669.5 669.1 670.3 669 670 671.1 668.9 669.6 668.9 669.3 669.1 668.8 668.8 669.4 669.4 669.8 670.5 669.1 671.8 669.2 668.8 670.4 669.6 671.3 669.2 670.5 670 668.9 669.3 671.6 668.9 669.3 669.7 671.5 669.6 671 

U = 17

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.032e-05 9.251e-07 9.274e-05 3.216e-05 6.899e-07 2.761e-05 2.196e-05 1.973e-05 1.112e-06 0.0003357 5.135e-07 1.971e-05 8.523e-06 9.602e-05 2.296e-06 0.0007171 4.928e-06 1.736e-06 8.893e-06 4.586e-06 3.21e-05 2.331e-06 0.0001707 1.556e-05 7.397e-06 3.081e-05 2.155e-05 3.125e-05 1.246e-05 7.323e-06 0.0002706 2.938e-05 7.681e-05 8.56e-06 0.0001373 3.202e-05 4.492e-06 6.392e-06 0.0001722 1.974e-05 2.589e-06 2.407e-05 2.415e-05 3.766e-06 1.813e-06 6.288e-06 0.0002288 0.0008996 0.0001512 0.0004188 3e-06 6.063e-06 8.323e-07 1.013e-05 2.53e-05 4.404e-05 7.788e-06 1.646e-06 0.0001964 2.897e-05 9.934e-06 9.184e-06 1.684e-06 0.0002234 5.703e-05 6.864e-05 1.285e-05 0.0001374 3.149e-05 2.094e-05 5.052e-05 1.782e-05 0.0001183 2.805e-05 4.689e-05 7.418e-05 6.232e-05 4.054e-06 2.286e-05 2.959e-05 5.432e-05 2.524e-05 0 0.0002181 2.165e-05 3.897e-05 5.204e-05 1.392e-06 1.587e-05 6.652e-05 6.948e-06 2.776e-06 4.665e-05 4.588e-07 2.1e-05 3.341e-06 1.04e-05 4.703e-05 0.0002826 6.005e-05 
Uniformity values = 
0.9828 0.9822 0.983 0.9823 0.9809 0.9802 0.9826 0.9834 0.983 0.9823 0.9815 0.983 0.9827 0.9832 0.9813 0.9807 0.9825 0.982 0.9827 0.9821 0.9846 0.9812 0.9816 0.9817 0.9848 0.9818 0.9829 0.9824 0.9829 0.9827 0.9822 0.9829 0.9823 0.9805 0.9825 0.9824 0.9815 0.9815 0.9845 0.9813 0.9817 0.9824 0.9804 0.9837 0.9843 0.9815 0.9828 0.982 0.9817 0.9821 0.9809 0.9822 0.9843 0.9807 0.98 0.9829 0.9815 0.983 0.9828 0.9826 0.9841 0.9825 0.9808 0.9824 0.985 0.9818 0.9825 0.9841 0.983 0.9832 0.9827 0.9832 0.9828 0.982 0.9817 0.9826 0.9827 0.9803 0.983 0.9827 0.9831 0.983 0.9815 0.9818 0.9811 0.9814 0.9835 0.9832 0.9821 0.9818 0.9839 0.9814 0.9819 0.984 0.9811 0.9845 0.9829 0.983 0.9827 0.9808 
Minimum rate values = 
303 27.18 2722 944.7 20.3 812.8 644.8 579 32.65 9859 15.09 578.6 250.2 2818 67.5 2.109e+04 144.7 50.99 261.1 134.7 940.7 68.54 5016 457.2 216.7 905.4 632.5 917.8 365.8 215 7948 862.6 2256 251.9 4032 940.6 132 187.9 5047 580.5 76.08 707 710.8 110.5 53.15 184.8 6717 2.642e+04 4445 1.23e+04 88.24 178.1 24.4 298 744.8 1293 229 48.32 5767 850.9 291.3 269.7 49.54 6559 1671 2017 377.3 4027 924.3 614.6 1483 522.9 3472 824.3 1378 2178 1830 119.3 670.9 869 1594 741 0 6409 636.8 1146 1527 40.85 466.4 1955 203.8 81.61 1371 13.45 617.4 97.93 305.3 1381 8298 1766 
Average rate values = 
2.12e+06 8.524e+06 8.229e+06 1.375e+07 1.923e+07 2.039e+06 9.011e+06 5.37e+06 3.05e+06 2.138e+06 6.494e+06 2.972e+06 2.285e+06 2.094e+06 2.284e+06 2.551e+06 7.642e+06 2.386e+06 6.512e+06 3.46e+06 2.971e+06 1.006e+07 2.632e+06 2.675e+06 1.353e+07 7.757e+06 2.643e+06 1.995e+07 9.354e+06 3.062e+06 2.104e+06 2.088e+06 3.713e+06 1.961e+06 2.682e+06 5.073e+06 2.354e+06 2.944e+06 2.099e+06 4.643e+06 2.553e+06 2.828e+06 2.451e+06 2.433e+06 2.655e+06 2.606e+06 3.386e+06 2.513e+06 2.821e+06 2.164e+06 9.373e+06 6.614e+06 9.097e+06 3.709e+06 2.197e+06 2.806e+06 3.256e+06 2.323e+06 1.22e+07 2.882e+06 2.702e+06 1.142e+07 4.453e+06 2.603e+06 2.76e+06 2.255e+06 2.528e+06 2.586e+06 2.515e+06 3.634e+06 2.906e+06 2.443e+06 2.635e+06 7.306e+06 4.314e+06 2.344e+06 2.113e+06 4.134e+06 2.378e+06 2.482e+06 2.602e+06 9.094e+06 2.552e+06 1.117e+07 2.056e+06 6.32e+06 2.044e+06 5.305e+06 2.474e+06 2.206e+06 3.299e+06 2.704e+06 2.347e+06 8.279e+06 2.802e+06 1.464e+07 2.557e+06 2.065e+06 2.217e+06 2.213e+06 
Average illumination values = 
669.1 669.2 668.7 669.1 669.9 670.5 669 670.3 668.8 669.3 669.6 668.6 669.1 669.1 669.7 670.1 668.8 669.6 668.9 672.7 669.3 670 669.5 669.5 669.1 669.3 670.4 668.9 668.9 669 669.8 669.3 668.9 670.2 668.8 669.5 669.6 669.6 669.2 669.9 669.8 669.3 672.4 668.8 670.3 669.8 668.7 669.2 669.6 671.4 670.4 669.9 669.6 670.9 670.5 668.7 669.9 670.9 668.9 669 670.6 668.9 670.6 669 669.9 669.9 669.4 669.1 668.9 669 668.8 668.7 668.6 669.4 669.5 669.1 668.9 670.5 669.3 668.8 670.4 668.6 670.5 669.4 671.3 669.5 668.8 671.1 669.3 669.3 668.7 672.6 671.5 669.2 670 670 668.9 669.2 668.7 670.2 

U = 18

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.064e-05 9.406e-07 1.082e-05 6.083e-06 1.181e-06 4.553e-05 1.908e-05 2.8e-06 1.498e-06 0.0001634 1.964e-05 5.802e-06 4.858e-05 8.923e-06 0.0007145 5.612e-06 1.737e-06 6.753e-06 4.528e-06 4.584e-05 2.777e-06 6.361e-05 1.395e-05 8.186e-06 7.849e-05 3.638e-05 9.807e-05 0 0.0001392 1.182e-05 6.118e-05 3.62e-06 0.0001696 0 4.539e-06 6.833e-06 0.0001581 5.721e-06 3.443e-05 3.385e-05 1.978e-05 2.052e-06 2.639e-06 5.72e-05 2.578e-05 0.0002186 0.0003363 6.673e-06 5.991e-06 7.104e-07 1.506e-05 2.534e-05 5.119e-05 8.065e-06 1.897e-06 7.533e-06 1.46e-05 2.149e-05 6.536e-06 1.661e-05 0.0001168 5.739e-06 2.017e-05 2.093e-05 6.345e-05 2.473e-05 2.065e-05 1.784e-05 2.406e-06 3.523e-06 6.692e-05 7.438e-06 1.516e-05 1.396e-05 0.0001161 1.715e-07 0.0005246 1.153e-06 1.176e-06 7.505e-05 0.000209 4.642e-05 1.416e-06 1.551e-05 6.473e-05 6.943e-06 2.773e-06 4.572e-05 4.598e-07 2.102e-06 4.167e-06 3.448e-05 9.496e-06 5.233e-05 0.0001109 1.831e-06 3.638e-05 2.483e-05 3.949e-05 3.684e-06 
Uniformity values = 
0.9827 0.9822 0.9831 0.9822 0.981 0.9826 0.9836 0.9831 0.9847 0.9825 0.9821 0.9823 0.9824 0.9819 0.9812 0.9831 0.982 0.9827 0.9815 0.9836 0.9829 0.981 0.9841 0.9813 0.9819 0.9838 0.9822 0.9825 0.9815 0.9829 0.982 0.9812 0.9826 0.9824 0.9817 0.9814 0.983 0.9819 0.9822 0.9816 0.9826 0.9837 0.9823 0.9837 0.9819 0.9824 0.9836 0.9802 0.9825 0.9836 0.9817 0.9803 0.9829 0.9813 0.9821 0.9826 0.9826 0.9806 0.9828 0.9832 0.9823 0.9829 0.9825 0.982 0.9826 0.9827 0.9827 0.9832 0.9828 0.9814 0.9826 0.9846 0.9828 0.9816 0.9806 0.9809 0.9815 0.9799 0.9814 0.98 0.9817 0.9835 0.9847 0.9826 0.982 0.9839 0.9827 0.9844 0.9846 0.9808 0.9841 0.9823 0.983 0.9808 0.9824 0.9809 0.9833 0.9819 0.9819 0.9832 
Minimum rate values = 
312.4 27.63 317.5 178.7 34.75 1337 559.7 82.19 43.9 4797 576.8 170.4 1427 262.2 2.1e+04 164.7 51.04 198.3 133.1 1345 81.51 1871 409 240.7 2306 1067 2881 0 4091 347 1798 106.4 4979 0 133.4 200.9 4641 168.1 1011 995 580.9 60.18 77.53 1678 757.4 6420 9863 196.4 175.9 20.84 442.7 746 1503 237.1 55.72 221.2 428.6 632.3 191.9 487.4 3431 168.5 592.4 615 1863 726 606.4 523.7 70.64 103.6 1965 218 445.2 410.4 3416 5.045 1.542e+04 33.94 34.58 2210 6143 1362 41.49 455.5 1902 203.6 81.41 1340 13.47 61.84 122.2 1013 278.7 1539 3256 53.87 1068 729.8 1160 108.1 
Average rate values = 
2.002e+06 8.93e+06 2.559e+06 1.275e+07 3.097e+06 8.818e+06 6.168e+06 2.403e+06 1.976e+06 2.442e+06 4.791e+06 4.331e+06 2.022e+06 2.256e+06 2.232e+06 2.647e+06 2.26e+06 6.187e+06 3.204e+06 2.936e+06 7.74e+06 2.41e+06 6.407e+06 1.489e+07 2.064e+06 2.063e+06 1.655e+07 2.845e+06 2.815e+06 6.753e+06 2.361e+06 1.902e+06 2.587e+06 4.813e+06 2.245e+06 2.261e+06 1.999e+06 4.736e+06 2.39e+06 1.988e+06 2.485e+06 2.524e+06 1.256e+07 2.29e+06 2.479e+06 2.018e+06 2.896e+06 2.118e+06 5.972e+06 9.422e+06 1.957e+06 2.081e+06 2.652e+06 3.277e+06 2.434e+06 1.05e+07 2.347e+06 2.654e+06 1.468e+07 3.389e+06 2.576e+06 2.579e+06 5.628e+06 2.312e+06 2.087e+06 3.564e+06 2.793e+06 2.316e+06 2.488e+06 8.01e+06 2.182e+06 2.032e+06 4.181e+06 8.965e+06 2.278e+06 2.548e+06 1.989e+06 2.51e+06 5.459e+06 2.373e+06 2.426e+06 1.935e+06 5.309e+06 2.299e+06 2.053e+06 3.12e+06 2.553e+06 2.177e+06 7.945e+06 2.585e+06 6.698e+06 2.264e+06 6.675e+06 1.919e+06 1.932e+06 2.584e+06 2.19e+06 2.215e+06 1.76e+07 2.492e+06 
Average illumination values = 
669 669.2 669.1 669.1 669.9 668.9 670.1 668.7 669 668.9 669.2 669 669.3 669.6 669.7 669.7 669.6 668.9 673.1 670 668.9 670 669.2 669.6 669.3 668.8 669 670.9 669.8 669.1 669.1 670.4 668.8 669.5 669.4 669.7 669 669.5 669.6 669.8 671.3 669 669.5 668.8 669.2 669 668.7 671.6 670.1 669 670.3 670.3 668.8 670.1 670.9 669 668.9 670.1 668.8 668.8 669.1 672.6 669 669.5 668.8 669.3 668.8 668.7 668.6 669.8 669.2 669.1 668.9 669.6 670.3 670.4 669.8 671.7 669.5 670.5 669.4 668.8 669.3 668.9 669.2 668.7 671.3 669.6 669.5 670.2 669.8 669.4 669.6 670 670.2 670.1 669 669.6 669.2 669.3 

U = 19

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.065e-05 9.444e-07 1.6e-05 7.397e-06 1.174e-06 3.78e-05 3.05e-05 1.063e-06 1.7e-05 6.111e-07 2.002e-06 0.0001028 1.569e-05 0.0004468 6.063e-06 9.544e-07 7.238e-06 4.556e-06 2.514e-05 2.693e-06 6.653e-05 1.138e-05 0.0001346 2.178e-05 2.18e-05 1.972e-06 2.982e-05 0.0002804 2.803e-05 5.461e-05 3.003e-05 1.441e-05 2.248e-06 3.641e-06 0.0001796 5.723e-06 3.287e-05 3.79e-05 2.151e-05 1.909e-06 8.074e-06 8.485e-05 0.0001721 0.0001928 5.439e-05 8.255e-06 1.318e-06 7.03e-06 8.585e-05 2.204e-05 1.071e-05 1.593e-06 7.636e-06 1.456e-05 2.152e-05 2.2e-06 9.916e-06 5.304e-05 2.552e-05 1.303e-05 4.828e-05 4.909e-06 1.191e-05 3.138e-05 1.906e-05 2.647e-05 6.806e-05 7.162e-05 3.59e-05 4.389e-05 6.711e-05 1.733e-07 2.943e-05 1.156e-06 2.111e-06 7.443e-05 6.495e-05 3.588e-05 1.691e-06 1.916e-05 0.0001033 0.0001226 5.597e-05 5.129e-07 2.198e-05 2.964e-06 1.529e-05 2.3e-05 4.507e-05 6.763e-05 1.831e-06 0.000104 3.66e-05 9.659e-06 4.43e-05 7.572e-05 9.599e-07 4.043e-05 1.503e-06 6.16e-06 
Uniformity values = 
0.9829 0.9825 0.9834 0.9818 0.98 0.9811 0.9845 0.983 0.9824 0.9826 0.9822 0.9827 0.9827 0.9809 0.9818 0.9833 0.9825 0.9824 0.9836 0.9826 0.9807 0.9827 0.9826 0.9825 0.9826 0.9829 0.9828 0.9818 0.9807 0.9813 0.9824 0.983 0.9829 0.9815 0.9831 0.9819 0.9827 0.9813 0.9845 0.9834 0.9829 0.9828 0.9824 0.9823 0.9828 0.9814 0.9821 0.9841 0.9823 0.9827 0.9826 0.9846 0.9828 0.9826 0.9806 0.9801 0.9828 0.9828 0.9814 0.9824 0.9828 0.9834 0.9831 0.983 0.9827 0.9824 0.982 0.9829 0.9829 0.9808 0.9825 0.9825 0.9815 0.9816 0.9828 0.98 0.9824 0.9828 0.9833 0.9829 0.9826 0.9839 0.9826 0.984 0.9811 0.9843 0.9831 0.982 0.9818 0.9828 0.9809 0.9836 0.9829 0.9828 0.9838 0.9821 0.9829 0.981 0.9814 0.9825 
Minimum rate values = 
312.5 27.74 469.4 217.4 34.58 1112 893.8 31.19 499.3 17.94 58.82 3017 460.6 1.314e+04 178.2 28.01 212.6 133.8 737.6 79.07 1957 334.1 3954 639.6 640.2 57.88 875.6 8240 824.7 1606 882.1 422.9 65.99 107 5271 168.2 964.9 1114 630.4 56.03 237 2491 5055 5662 1597 242.7 38.72 206.1 2522 647.1 314.6 46.69 224.2 427.5 633.2 64.77 291.1 1557 750.4 382.6 1418 144 349.5 921.1 559.6 777.3 1999 2102 1054 1291 1971 5.089 865.2 33.99 61.97 2191 1908 1053 49.63 562.4 3033 3594 1643 15.04 646.4 86.89 448.7 675.9 1324 1986 53.87 3051 1074 283.6 1299 2225 28.18 1189 44.18 180.9 
Average rate values = 
1.9e+06 8.728e+06 2.454e+06 8.954e+06 2.965e+06 5.094e+06 5.289e+06 2.572e+06 1.927e+06 4.51e+06 9.078e+06 1.785e+06 2.062e+06 1.9e+06 2.468e+06 6.574e+06 8.069e+06 3.074e+06 2.789e+06 7.821e+06 2.395e+06 6.64e+06 2.363e+06 2.177e+06 6.392e+06 8.608e+06 2.959e+06 2.041e+06 1.893e+06 1.956e+06 2.18e+06 7.156e+06 2.22e+06 1.157e+07 1.902e+06 4.511e+06 2.179e+06 1.929e+06 2.293e+06 2.896e+06 2.21e+06 2.367e+06 2.3e+06 2.134e+06 1.928e+06 5.018e+06 2.327e+06 2.03e+06 1.786e+06 2.72e+06 2.26e+06 2.034e+06 1.11e+07 2.222e+06 2.524e+06 2.38e+06 1.167e+07 2.4e+06 2.007e+06 2.301e+06 2.42e+06 2.959e+06 4.577e+06 2.484e+06 1.246e+07 6.186e+06 2.133e+06 2.138e+06 1.9e+06 3.796e+06 2.145e+06 2.438e+06 1.888e+06 2.382e+06 2.083e+06 2.219e+06 2.225e+06 2.634e+06 2.62e+06 2.239e+06 1.71e+06 2.279e+06 2.011e+06 6.174e+06 2.409e+06 6.234e+06 2.13e+06 1.917e+06 1.764e+06 1.836e+06 2.454e+06 2.06e+06 2.097e+06 4.241e+06 2.278e+06 6.699e+06 2.475e+06 2.367e+06 2.5e+06 6.838e+06 
Average illumination values = 
668.8 669 668.9 669.4 670.5 670.4 669 668.8 669.2 668.8 669 669.2 668.9 669.9 669.3 668.7 668.8 672.5 670 668.9 670.2 671 668.7 669.1 668.7 668.9 668.9 669.5 670 669.8 668.9 669.1 669.2 669.6 669 669.5 669.2 670 669.7 668.9 668.7 668.7 668.9 669.1 670.5 670 670.1 669.3 669.3 668.7 669.2 669.6 668.9 668.9 670.1 670.6 668.8 668.9 671.5 669.4 668.6 668.8 668.6 668.7 668.6 668.9 669.4 668.7 668.8 670.1 669.8 669 669.8 670.5 668.6 670.5 668.9 668.9 670.5 668.7 668.8 669.7 671 669.3 670 669.6 669.1 670.1 669.3 670 670.1 668.8 668.8 668.6 668.9 669.1 668.7 670 671.7 669 

U = 20

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.084e-05 1.698e-06 4.444e-05 5.862e-06 2.186e-06 2.422e-05 6.886e-07 1.861e-06 0.0001768 1.931e-05 8.392e-06 9.205e-05 2.001e-06 4.866e-05 8.766e-06 2.573e-06 4.605e-06 1.938e-05 2.789e-06 6.715e-05 1.405e-05 4.485e-05 1.821e-05 3.135e-05 0 3.339e-05 1.183e-05 4.856e-05 8.317e-06 5.108e-05 1.185e-05 9.116e-07 6.891e-06 3.573e-05 2.537e-06 3.453e-05 1.842e-05 2.01e-06 8.075e-06 6.387e-05 0.0003937 0.0003596 1.043e-06 5.11e-05 7.127e-07 8.412e-06 1.202e-05 6.06e-05 1.875e-06 8.956e-06 2.3e-05 9.907e-06 9.167e-06 1.141e-05 4.025e-05 9.189e-06 1.325e-05 2.643e-05 4.917e-06 9.467e-06 5.055e-06 0.0001153 4.008e-06 6.495e-05 7.48e-06 8.055e-06 7.941e-05 5.902e-06 7.689e-05 5.933e-07 0 7.716e-05 0.0001507 2.508e-05 1.737e-06 2.776e-05 0.0001036 0.0001207 2.637e-05 4.607e-07 2.108e-06 4.18e-06 3.962e-05 2.647e-05 4.799e-05 2.509e-06 3.44e-05 2.526e-05 3.884e-07 3.815e-06 0.000108 1.865e-05 2.748e-05 1.38e-06 6.165e-06 7.105e-07 7.099e-06 7.298e-07 3.986e-06 8.099e-07 
Uniformity values = 
0.9829 0.9826 0.983 0.9823 0.9806 0.9827 0.9844 0.9832 0.9828 0.9823 0.9822 0.9828 0.9822 0.9827 0.9834 0.9804 0.9838 0.9847 0.9827 0.9808 0.9824 0.9823 0.9828 0.9826 0.9823 0.9828 0.9831 0.9824 0.9807 0.9825 0.9822 0.9827 0.9827 0.9826 0.9821 0.9817 0.9844 0.9835 0.9829 0.9828 0.9827 0.9831 0.9814 0.9807 0.9832 0.9814 0.9806 0.9832 0.9814 0.983 0.9831 0.9825 0.9829 0.983 0.9828 0.9832 0.9824 0.9828 0.9834 0.983 0.9828 0.9828 0.9822 0.9826 0.9848 0.9827 0.9818 0.9828 0.9817 0.9816 0.9817 0.9821 0.9823 0.9835 0.983 0.9829 0.9827 0.9833 0.9827 0.984 0.9808 0.9843 0.9831 0.9823 0.9812 0.9823 0.9822 0.9824 0.982 0.9823 0.9811 0.9829 0.9826 0.983 0.9825 0.9825 0.9827 0.9827 0.9827 0.9826 
Minimum rate values = 
318.3 49.85 1304 172.2 64.33 711.2 20.18 54.62 5191 567.1 246.5 2702 58.77 1429 257.2 75.72 135.1 567.8 81.9 1975 412.8 1317 534.7 920.5 0 980.4 347.1 1426 244.7 1500 348.1 26.77 202.3 1049 74.53 1015 540 58.97 237.1 1875 1.156e+04 1.055e+04 30.66 1503 20.92 247.3 353.8 1778 55.12 262.9 675.1 290.9 269.1 335 1182 269.7 389 776.1 144.3 277.9 148.4 3384 117.7 1907 219.2 236.5 2334 173.3 2260 17.44 0 2267 4427 735.7 50.97 814.8 3040 3542 774.2 13.51 62 122.5 1163 777.6 1411 73.71 1010 741.9 11.41 112.1 3176 547.5 806.9 40.52 181.1 20.87 208.4 21.43 117 23.78 
Average rate values = 
1.815e+06 3.368e+06 2.28e+06 1.154e+07 1.749e+06 7.45e+06 4.608e+06 1.815e+06 2.065e+06 4.392e+06 1.843e+06 1.733e+06 1.805e+06 2.299e+06 1.925e+06 2.067e+06 2.976e+06 2.625e+06 7.238e+06 2.303e+06 4.761e+06 2.263e+06 2.905e+06 1.845e+07 2.762e+06 2.18e+06 6.158e+06 3.122e+06 1.661e+06 2.553e+06 1.107e+07 2.501e+06 1.883e+06 1.683e+06 2.142e+06 1.806e+06 2.107e+06 2.465e+06 2.103e+06 2.253e+06 2.464e+06 1.795e+06 2.507e+06 2.141e+06 8.819e+06 1.721e+06 1.932e+06 2.535e+06 2.008e+06 6.305e+06 1.761e+06 2.306e+06 9.866e+06 3.114e+06 2.433e+06 1.856e+06 2.22e+06 2.305e+06 2.823e+06 2.367e+06 2.153e+06 2.359e+06 6.406e+06 1.933e+06 1.843e+06 3.36e+06 2.022e+06 2.138e+06 1.836e+06 1.177e+07 1.097e+07 2.195e+06 2.049e+06 1.749e+06 2.594e+06 2.074e+06 1.627e+06 2.17e+06 1.911e+06 7.349e+06 2.343e+06 6.178e+06 2.087e+06 1.81e+06 1.919e+06 1.932e+06 1.988e+06 1.925e+06 9.029e+06 2.336e+06 1.979e+06 2.323e+06 2.168e+06 2.182e+06 6.558e+06 1.118e+07 1.693e+06 1.024e+07 1.761e+06 8.2e+06 
Average illumination values = 
668.7 668.9 668.8 669 670.3 668.9 669.3 668.8 668.6 669.1 669 668.8 669.3 668.6 668.7 670.3 671.6 669.3 668.8 670.1 671.2 668.9 668.9 668.8 671 668.9 668.9 668.9 670.1 668.9 669.4 669.6 668.9 669 669.6 669.7 670 668.8 668.7 668.7 668.6 668.7 671.3 671.6 669 670.4 670.1 668.6 670.1 668.7 668.6 669.3 668.7 668.8 668.8 672.4 669.2 668.6 668.8 668.7 668.8 668.6 669.2 669.1 669.1 669.2 669.4 668.7 670 670.5 669.3 669 668.9 668.8 669.1 668.7 668.8 670.1 671 669.2 670.2 669.7 668.9 669.1 669.8 669.4 669.6 669.2 669.2 669.2 669.8 668.6 668.9 668.9 669 668.8 669.1 668.9 668.8 670 

End of simulation
Obj Function for 2 users through 20 users 
0.0754 0.0277 0.0072 0.0029 0.0020 0.0016 0.0008 0.0005 0.0003 0.0003 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 
Uniformity for 2 users through 20 users 
0.9811 0.9806 0.9801 0.9798 0.9796 0.9796 0.9801 0.9805 0.9806 0.9811 0.9813 0.9816 0.9817 0.9820 0.9823 0.9824 0.9824 0.9825 0.9826 
Minimum rate for 2 users through 20 users 
1.904e+06 7.707e+05 2.082e+05 8.548e+04 5.898e+04 4.592e+04 2.281e+04 1.399e+04 9392 7503 6636 3867 3887 3636 2613 1934 1389 1161 971.5 
Average rate for 2 users through 20 users 
9.663e+07 5.775e+07 4.135e+07 2.899e+07 2.2e+07 1.847e+07 1.591e+07 1.297e+07 1.176e+07 1.079e+07 8.693e+06 7.919e+06 7.37e+06 6.059e+06 5.499e+06 4.568e+06 4.144e+06 3.584e+06 3.583e+06 
Average illumination for 2 users through 20 users 
675.9 675.5 675.2 674.6 673.9 673.4 672.8 672.2 671.8 671.2 670.9 670.5 670.4 670 669.8 669.6 669.6 669.4 669.3 


==> code/simulations/Bulb Radius/plot_data.txt <==
u_v = 2:10;

min_rate_nua = 
min_rate_ssa_led = [1.311e+07 2.445e+06 6.229e+05 5.463e+05 2.611e+05 1.027e+05 2.143e+04 4.518e+04 2.344e+04]; 

min_rate_ssa_user = 

avg_rate_nua = 
avg_rate_ssa_led = [2.419e+07 2.134e+07 1.953e+07 1.176e+07 9.761e+06 8.236e+06 7.855e+06 5.312e+06 4.435e+06];
avg_rate_ssa_user = 

uni_nua = 
uni_ssa_led = [0.8892 0.8540 0.8534 0.8714 0.8902 0.9034 0.9138 0.9239 0.9298];
uni_ssa_user = 




==> code/simulations/Div Angles/10 deg/P_m.txt <==
0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.16269 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.11517 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Div Angles/10 deg/log_391_800_100_10.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.75, uniformity = 1 
P_m = 
0.02,0.02,0.2535,0.2986,0.02,0.3,0.02276,0.2149,0.02,0.02,0.269,0.02,0.02,0.02,0.1155,0.03593,0.02,0.3,0.3,0.02,0.1703,0.3,0.08359,0.02,0.3,0.3,0.06188,0.3,0.02,0.09415,0.3,0.02984,0.3,0.02,0.1873,0.02,0.02,0.1738,0.1143,0.1346,0.02,0.02773,0.3,0.1487,0.05749,0.02,0.2124,0.02,0.3,0.02,0.05991,0.02,0.02,0.3,0.03059,0.02,0.02,0.1232,0.02,0.3,0.3,0.02,0.1853,0.02,0.02,0.02,0.3,0.02,0.2054,0.3,0.06595,0.02,0.1513,0.2958,0.1644,0.3,0.159,0.02,0.02,0.02,0.02,0.1567,0.2971,0.02,0.3,0.02,0.04174,0.2356,0.1009,0.3,0.2094,0.2028,0.3,0.06081,0.02,0.2851,0.02,0.02,0.3,0.3,0.1127,0.1566,0.02,0.02,0.02,0.05725,0.3,0.02,0.1596,0.02,0.1571,0.03973,0.02,0.2074,0.04847,0.1132,0.07273,0.3,0.3,0.02243,0.3,0.05303,0.02,0.1335,0.02,0.02,0.02119,0.3,0.02,0.02,0.1552,0.07705,0.02,0.02966,0.02,0.3,0.1945,0.272,0.3,0.2813,0.07167,0.02,0.1479,0.1683,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.1499,0.3,0.3,0.3,0.3,0.3,0.05009,0.3,0.07974,0.28,0.02,0.09473,0.1179,0.02,0.3,0.1109,0.3,0.1211,0.3,0.2314,0.3,0.1058,0.3,0.1415,0.3,0.167,0.3,0.2183,0.02,0.02,0.02,0.02,0.02,0.05394,0.02,0.1365,0.02,0.2607,0.3,0.135,0.2204,0.3,0.3,0.2073,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.2587,0.3,0.2553,0.3,0.3,0.137,0.3,0.3,0.1747,0.02,0.03037,0.1724,0.02,0.02,0.3,0.02,0.1025,0.3,0.02,0.02,0.02,0.02,0.3,0.2824,0.141,0.02,0.02,0.02,0.02,0.3,0.2895,0.3,0.2403,0.02,0.3,0.3,0.3,0.2682,0.3,0.1228,0.3,0.02,0.02,0.02,0.02,0.1771,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.127,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.09149,0.02,0.02,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.02,0.3,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.02,0.02,0.3,0.02,0.3,0.02,0.02,0.3,0.02,0.3,0.02,0.02,0.2416,0.02,0.3,0.02,0.02,0.3,0.2764,0.3,0.02,0.02,0.02,0.07855,0.02,0.02,0.3,0.3,0.02,0.02,0.02,0.02,0.02
xi = 
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,1,0,0,1,1,0,0,0,1,0,0,1,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> code/simulations/Div Angles/10 deg/xi_values.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0


==> code/simulations/Div Angles/20 deg/P_m.txt <==
0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.16269 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.11517 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Div Angles/20 deg/log_391_800_100_20.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.7488, uniformity = 0.9991 
P_m = 
0.1534,0.3,0.02,0.02,0.3,0.03945,0.1271,0.1125,0.02,0.02,0.02,0.02,0.02,0.2828,0.05437,0.02,0.02,0.02,0.02,0.2118,0.02,0.02,0.02,0.1093,0.1423,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.2129,0.02,0.02,0.3,0.3,0.3,0.03866,0.02,0.148,0.02,0.2021,0.02,0.02,0.3,0.3,0.2425,0.1852,0.02,0.02,0.02,0.02,0.02,0.02,0.1606,0.02,0.05388,0.02,0.2214,0.3,0.08526,0.02,0.02,0.08674,0.3,0.02,0.03832,0.3,0.1533,0.02,0.02,0.1915,0.2777,0.02,0.02,0.08422,0.1415,0.04094,0.02,0.3,0.02,0.09184,0.02,0.02,0.02,0.02,0.02,0.02,0.2851,0.02,0.129,0.02,0.02,0.02,0.02,0.1277,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1448,0.02,0.09278,0.02,0.02,0.02,0.22,0.08012,0.02,0.02,0.02,0.02,0.2238,0.02158,0.02,0.02,0.02,0.02,0.2778,0.02,0.0952,0.02,0.2464,0.02,0.02,0.3,0.3,0.02,0.02,0.02,0.02,0.1156,0.02,0.08454,0.02,0.02,0.3,0.1425,0.02,0.03693,0.02,0.02,0.08885,0.02,0.0305,0.02,0.0977,0.02045,0.3,0.2728,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.1058,0.02,0.02,0.02,0.02,0.02,0.02,0.08554,0.02,0.02,0.02,0.3,0.2621,0.3,0.2709,0.3,0.05822,0.02,0.02,0.09412,0.05216,0.02,0.02,0.13,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.2788,0.02,0.02,0.02466,0.02,0.02,0.2292,0.1574,0.1496,0.02,0.3,0.3,0.1828,0.02,0.3,0.3,0.3,0.05997,0.02,0.02,0.02,0.2049,0.02,0.02,0.02,0.2392,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.0763,0.1515,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.1915,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.1937,0.2297,0.02,0.3,0.07645,0.02,0.02,0.02,0.3,0.3,0.02,0.02,0.1792,0.3,0.09594,0.02,0.02,0.3,0.3,0.02,0.2883,0.3,0.3,0.02,0.1771,0.3,0.3,0.3,0.3,0.08945,0.1306,0.02,0.02,0.02,0.3,0.185,0.02,0.2802,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.03661,0.3,0.3,0.02,0.3,0.3,0.267,0.02,0.02,0.02,0.3,0.3,0.02,0.3,0.3,0.2791,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.02,0.02
xi = 
0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,1,1,1,1,1,0,1,1,0,0,0,1,1,1,0,0,0,0,0,0,1,1,1,1,1,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> code/simulations/Div Angles/20 deg/xi_values.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0


==> code/simulations/Div Angles/50 deg/P_m.txt <==
0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.16269 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.11517 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Div Angles/50 deg/input_xi.txt <==
1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0


==> code/simulations/Div Angles/50 deg/log_391_800_100_50.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.6932, uniformity = 0.9635 
P_m = 
0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.0218,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.114,0.3,0.3,0.3,0.3,0.08211,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.2568,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.1769,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.02,0.02,0.2007,0.3,0.02,0.02,0.02,0.1584,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.02,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.2222,0.3,0.3,0.2974,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.1789,0.02,0.2371,0.3,0.3,0.3,0.2191,0.02,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3
xi = 
1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0


==> code/simulations/Div Angles/70 deg/P_m.txt <==
0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.16269 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.11517 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Div Angles/70 deg/input_xi.txt <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1


==> code/simulations/Div Angles/70 deg/log_391_800_100_70.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.6626, uniformity = 0.9438 
P_m = 
0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.2195,0.3,0.3,0.05942,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.2724,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.1241,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.1382,0.02,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.2019,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.1119,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3
xi = 
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1


==> code/simulations/Div Angles/90 deg/P_m.txt <==
0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.16269 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.11517 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.3 0.02 0.02 0.3 0.02 0.02


==> code/simulations/Div Angles/90 deg/log_391_800_100_90.txt <==
1 
2 
3 
4 
5 
6 
7 
8 
9 
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 
20 
21 
22 
23 
24 
25 
26 
27 
28 
29 
30 
31 
32 
33 
34 
35 
36 
37 
38 
39 
40 
41 
42 
43 
44 
45 
46 
47 
48 
49 
50 
51 
52 
53 
54 
55 
56 
57 
58 
59 
60 
61 
62 
63 
64 
65 
66 
67 
68 
69 
70 
71 
72 
73 
74 
75 
76 
77 
78 
79 
80 
81 
82 
83 
84 
85 
86 
87 
88 
89 
90 
91 
92 
93 
94 
95 
96 
97 
98 
99 
100 
101 
102 
103 
104 
105 
106 
107 
108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 
162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 
216 
217 
218 
219 
220 
221 
222 
223 
224 
225 
226 
227 
228 
229 
230 
231 
232 
233 
234 
235 
236 
237 
238 
239 
240 
241 
242 
243 
244 
245 
246 
247 
248 
249 
250 
251 
252 
253 
254 
255 
256 
257 
258 
259 
260 
261 
262 
263 
264 
265 
266 
267 
268 
269 
270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 
286 
287 
288 
289 
290 
291 
292 
293 
294 
295 
296 
297 
298 
299 
300 
301 
302 
303 
304 
305 
306 
307 
308 
309 
310 
311 
312 
313 
314 
315 
316 
317 
318 
319 
320 
321 
322 
323 
324 
325 
326 
327 
328 
329 
330 
331 
332 
333 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 
355 
356 
357 
358 
359 
360 
361 
362 
363 
364 
365 
366 
367 
368 
369 
370 
371 
372 
373 
374 
375 
376 
377 
378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
End of simulation
Objective = 0.6382, uniformity = 0.9101 
P_m = 
0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.1735,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.1679,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.02,0.02,0.02,0.02,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.02,0.02,0.02,0.02,0.3,0.1565,0.02,0.02,0.02,0.05834,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.2027,0.02,0.02,0.3,0.3,0.3,0.02,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.2653,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3,0.3
xi = 
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1


==> code/simulations/Div Angles/90 deg/xi_values.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 1 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0


==> code/ssa_led_final_users_2_10_40_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.2154 0.2757 0.6834 0.4531 0.3872 0.6018 0.3079 0.7066 0.1387 0.5572 0.09517 0.6036 0.628 0.4466 0.3631 0.3472 0.6562 0.2625 0.3031 0.8 0.8039 0.8023 0.1685 0.6149 0.9087 0.8437 0.7752 0.414 0.5942 0.4842 0.2935 0.8247 0.4196 0.3233 0.5405 0.3968 0.4346 0.4967 0.2683 0.3563 0.8306 0.2058 0.6638 0.2925 0.4087 0.4924 0.4063 0.9348 0.5094 0.1938 0.5623 0.5128 0.8114 0.4566 0.489 0.5514 0.707 0.1399 0.8822 0.152 0.5091 0.8027 0.8376 0.5648 0.7749 0.5595 0.3828 0.5105 0.4268 0.3351 0.7364 0.7768 0.2225 0.6145 0.5619 0.5945 0.7261 0.3556 0.1766 0.8128 0.5675 0.526 0.6747 0.553 0.8971 0.4985 0.7997 0.6316 0.2875 0.1885 0.3749 0.4156 0.5264 0.4023 0.6437 0.8184 0.7554 0.8115 0.8448 0.5922 
Uniformity values = 
0.9109 0.8729 0.8948 0.9101 0.8167 0.9094 0.8782 0.8632 0.8291 0.8839 0.8494 0.9099 0.8972 0.9177 0.8182 0.9108 0.8292 0.9234 0.8559 0.8688 0.8821 0.9029 0.8322 0.881 0.9355 0.9241 0.8472 0.9019 0.9316 0.9191 0.8584 0.8863 0.8981 0.8402 0.8899 0.9171 0.8653 0.9034 0.9174 0.9116 0.8793 0.8669 0.9298 0.9141 0.9081 0.9054 0.8723 0.9353 0.9166 0.8715 0.9294 0.8876 0.8961 0.9174 0.8517 0.9231 0.8818 0.8509 0.9275 0.8457 0.9387 0.8881 0.8594 0.8723 0.9384 0.9248 0.9151 0.8791 0.9254 0.9002 0.9023 0.8538 0.8825 0.8842 0.9436 0.8751 0.8861 0.8949 0.8675 0.8896 0.9091 0.8301 0.8756 0.8332 0.9297 0.9112 0.9076 0.8866 0.9077 0.9169 0.8154 0.8974 0.9103 0.8438 0.8863 0.8927 0.8333 0.9015 0.8968 0.9107 
Minimum rate values = 
6.124e+06 7.919e+06 1.637e+07 1.166e+07 1.12e+07 1.465e+07 8.673e+06 1.726e+07 4.464e+06 1.41e+07 3.064e+06 1.468e+07 1.531e+07 1.144e+07 1.06e+07 9.319e+06 1.682e+07 7.219e+06 8.747e+06 1.883e+07 1.869e+07 1.835e+07 5.321e+06 1.528e+07 1.958e+07 1.872e+07 1.875e+07 1.09e+07 1.423e+07 1.221e+07 8.486e+06 1.898e+07 1.106e+07 9.393e+06 1.369e+07 1.037e+07 1.174e+07 1.264e+07 7.403e+06 9.518e+06 1.919e+07 6.147e+06 1.554e+07 8.011e+06 1.072e+07 1.253e+07 1.103e+07 1.999e+07 1.275e+07 5.793e+06 1.365e+07 1.316e+07 1.86e+07 1.165e+07 1.309e+07 1.351e+07 1.699e+07 4.392e+06 1.929e+07 4.77e+06 1.25e+07 1.858e+07 1.963e+07 1.441e+07 1.737e+07 1.365e+07 1.008e+07 1.321e+07 1.094e+07 9.131e+06 1.722e+07 1.867e+07 6.488e+06 1.523e+07 1.348e+07 1.496e+07 1.727e+07 9.655e+06 5.347e+06 1.873e+07 1.399e+07 1.416e+07 1.648e+07 1.469e+07 1.949e+07 1.259e+07 1.823e+07 1.552e+07 7.938e+06 5.394e+06 1.092e+07 1.098e+07 1.317e+07 1.125e+07 1.575e+07 1.877e+07 1.862e+07 1.852e+07 1.915e+07 1.445e+07 
Average rate values = 
3.385e+07 2.908e+07 2.052e+07 2.344e+07 2.391e+07 2.122e+07 2.758e+07 2.028e+07 4.049e+07 2.152e+07 4.92e+07 2.12e+07 2.091e+07 2.366e+07 2.463e+07 2.646e+07 2.039e+07 3.072e+07 2.744e+07 2.005e+07 2.006e+07 2.01e+07 3.669e+07 2.092e+07 2e+07 2.006e+07 2.004e+07 2.426e+07 2.144e+07 2.291e+07 2.793e+07 2.003e+07 2.407e+07 2.634e+07 2.177e+07 2.492e+07 2.335e+07 2.253e+07 3.027e+07 2.614e+07 2.002e+07 3.377e+07 2.081e+07 2.889e+07 2.448e+07 2.263e+07 2.411e+07 2e+07 2.245e+07 3.495e+07 2.18e+07 2.214e+07 2.007e+07 2.344e+07 2.218e+07 2.189e+07 2.035e+07 4.086e+07 2.001e+07 3.904e+07 2.265e+07 2.007e+07 2e+07 2.135e+07 2.026e+07 2.18e+07 2.531e+07 2.21e+07 2.421e+07 2.677e+07 2.029e+07 2.006e+07 3.272e+07 2.094e+07 2.191e+07 2.107e+07 2.028e+07 2.593e+07 3.661e+07 2.006e+07 2.158e+07 2.148e+07 2.049e+07 2.12e+07 2.001e+07 2.258e+07 2.011e+07 2.082e+07 2.905e+07 3.642e+07 2.421e+07 2.417e+07 2.213e+07 2.386e+07 2.073e+07 2.005e+07 2.006e+07 2.007e+07 2.002e+07 2.132e+07 
Average illumination values = 
23.86 21.47 23.39 24.75 21.7 23.74 24.59 22.21 21.83 24.29 20.64 23.97 21.57 23.51 21.59 23.6 20.97 22.16 21.2 23.5 22.1 23.72 20.86 22.05 22.85 22.94 20.5 23.28 22.38 23.18 22.29 20.42 23.37 21.79 23.74 23.28 22.22 23.49 23.38 23.71 24.47 24.83 23.33 23.08 23.75 23.39 24.73 22.71 23.02 21.54 24.37 21.61 24.09 22.87 21.11 24.45 22.41 21.27 23.39 22.52 22.37 22.28 20.29 25.01 22.59 24.08 24.19 22.21 23.21 24.89 23.84 22.81 24.5 22.92 22.32 23.06 22.61 24.72 24.72 21.9 23.38 21.19 22.92 21.5 24.66 22.85 20.25 23.74 23.71 23.45 21.44 23.93 22.63 21.61 22.05 22.35 22.14 23.15 23.37 23.15 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.04995 0.1278 0.05828 0.03677 0.02878 0.08274 0.1638 0.02584 0.2072 0.02551 0.03176 0.01551 0.01251 0.01341 0.06104 0.0404 0.2734 0.09365 0.164 0.01962 0.1961 0.05048 0.001966 0.04197 0.1151 0.007736 2.085e-06 0.01129 0.07446 0.04653 0.05334 3.042e-05 0.3535 0.01967 0.002629 0.2592 0.18 0.0008683 0.0003045 0.07492 0.002957 0.001187 0.02472 0.1581 0.005792 0.1544 0.08326 0.003507 5.613e-07 0.07889 0.2144 0.05103 0.08012 0.06057 0.09005 0.1684 0.008017 0.09247 0.1563 5.404e-05 0.02259 0.1596 0.0635 0.1103 0.172 0.0776 0.219 0.1813 0.0006352 0.1646 0.04606 0.02505 0.002915 0.07252 0.06962 0.1847 0.05423 0.02901 0.0003938 0.1652 6.136e-05 0.01239 0.01087 0.001316 0.1444 0.02105 0.1091 0.03397 0.1229 0.3744 0.3681 0.02974 0.05939 0.01355 0.2574 0.005935 0.1192 4.087e-05 0.07623 0.005632 
Uniformity values = 
0.8941 0.93 0.8447 0.8177 0.8075 0.8563 0.8674 0.815 0.8988 0.8177 0.7921 0.8227 0.8534 0.8681 0.7997 0.8573 0.8768 0.8324 0.8241 0.8192 0.8515 0.869 0.8086 0.8412 0.8638 0.8108 0.8035 0.8059 0.9015 0.9239 0.9269 0.8289 0.9486 0.8308 0.8956 0.9278 0.8321 0.8771 0.8445 0.8164 0.8802 0.8397 0.8838 0.8736 0.8069 0.9015 0.9441 0.8453 0.7791 0.8791 0.8636 0.8753 0.8738 0.8449 0.8236 0.8406 0.8032 0.9009 0.8645 0.7962 0.8195 0.8399 0.835 0.895 0.8005 0.8248 0.9019 0.8982 0.8067 0.855 0.8355 0.8376 0.8223 0.8354 0.8563 0.8694 0.8856 0.8195 0.8598 0.8599 0.8619 0.8145 0.8011 0.8793 0.8906 0.8819 0.8971 0.8278 0.9206 0.8531 0.9045 0.8355 0.8466 0.8761 0.8337 0.8516 0.9168 0.8224 0.8285 0.8785 
Minimum rate values = 
1.569e+06 3.714e+06 1.925e+06 1.269e+06 1.01e+06 2.661e+06 4.993e+06 9.006e+05 5.984e+06 8.864e+05 1.134e+06 5.388e+05 4.199e+05 4.425e+05 2.122e+06 1.329e+06 7.832e+06 3.076e+06 5.237e+06 6.829e+05 5.981e+06 1.629e+06 7.006e+04 1.405e+06 3.611e+06 2.74e+05 74.89 4.016e+05 2.29e+06 1.418e+06 1.614e+06 1059 9.14e+06 6.751e+05 8.459e+04 7.108e+06 5.65e+06 2.855e+04 1.04e+04 2.533e+06 9.677e+04 4.075e+04 7.961e+05 4.799e+06 2.064e+05 4.56e+06 2.438e+06 1.195e+05 20.79 2.48e+06 6.399e+06 1.635e+06 2.531e+06 1.998e+06 2.994e+06 5.268e+06 2.866e+05 2.819e+06 4.795e+06 1958 7.848e+05 5.021e+06 2.115e+06 3.353e+06 5.615e+06 2.594e+06 6.272e+06 5.305e+06 2.271e+04 5.079e+06 1.548e+06 8.504e+05 1.021e+05 2.402e+06 2.256e+06 5.56e+06 1.715e+06 1.004e+06 1.321e+04 5.07e+06 2054 4.355e+05 3.89e+05 4.315e+04 4.336e+06 6.807e+05 3.313e+06 1.16e+06 3.616e+06 1.05e+07 9.852e+06 1.009e+06 1.956e+06 4.428e+05 7.764e+06 2.004e+05 3.527e+06 1434 2.54e+06 1.844e+05 
Average rate values = 
2.276e+07 1.74e+07 1.431e+07 1.507e+07 3.767e+07 1.515e+07 1.645e+07 3.72e+07 1.261e+07 1.444e+07 3.464e+07 2.136e+07 1.497e+07 1.526e+07 2.844e+07 1.56e+07 1.23e+07 1.743e+07 1.299e+07 2.289e+07 1.298e+07 1.804e+07 2.125e+07 3.031e+07 1.304e+07 1.893e+07 1.547e+07 3.2e+07 1.393e+07 1.892e+07 1.388e+07 1.803e+07 1.182e+07 5.056e+07 4.177e+07 1.227e+07 1.269e+07 1.487e+07 4.567e+07 1.621e+07 1.482e+07 1.579e+07 1.808e+07 1.342e+07 2.724e+07 1.448e+07 1.35e+07 1.658e+07 5.741e+07 1.364e+07 1.245e+07 2.647e+07 1.398e+07 1.39e+07 1.774e+07 1.565e+07 2.063e+07 1.833e+07 1.269e+07 7.673e+07 4.695e+07 1.701e+07 1.361e+07 1.458e+07 1.242e+07 1.568e+07 1.234e+07 1.25e+07 4.547e+07 1.659e+07 2.644e+07 1.446e+07 2.507e+07 1.461e+07 1.781e+07 1.555e+07 1.973e+07 2.222e+07 1.69e+07 1.539e+07 3.307e+07 5.602e+07 1.833e+07 3.938e+07 1.528e+07 1.577e+07 1.329e+07 3.265e+07 2.203e+07 1.173e+07 1.195e+07 2.095e+07 2.109e+07 5.052e+07 1.227e+07 1.821e+07 1.671e+07 2.688e+07 2.076e+07 1.704e+07 
Average illumination values = 
20.38 23.52 23.62 21.33 22.98 20.9 23.56 21.65 21.56 21.54 22.06 21.14 20.42 21.12 21.75 21.91 21.73 21 21.3 21.22 20.58 22.39 21.52 21.38 22.35 21.79 21.89 22.4 21.83 23.14 22.99 21.24 22.38 22.15 21.11 23.43 20.86 20.85 21.04 22.27 21.36 20.83 21.26 20.74 21.64 21.54 23.2 21.3 22.78 22.09 22.32 21.99 21.82 20.63 21.44 21.31 21.91 20.4 21.26 22.26 21.27 20.69 20.96 20.5 23.23 21.8 21.96 20.88 21.7 21.72 20.74 20.77 21.22 20.83 21.64 20.91 22.14 21.2 20.38 23.11 21.28 21.55 21.75 20.69 22.18 20.65 20.27 22.27 23.32 20.4 21.15 20.97 22.82 21.08 21.42 20.59 20.91 21.14 22.44 21.4 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0002454 7.631e-06 4.572e-05 0.03638 0.007017 3.059e-05 0.01123 4.932e-05 0.000158 0.008554 0.1066 0.0297 0.08391 0.03116 0.0002417 0.001798 0.0002973 0.03701 0.06579 0.07051 0.004544 0.08503 0.001325 1.554e-05 0.004811 0.004344 0.003572 0.05081 0.0135 0.07315 0.002933 0.0001177 0.08905 0.03158 0.009047 0.005763 0.01166 0.00076 0.05053 0.003706 0.000271 0.001713 0.0005228 0.00112 5.933e-05 0.002778 0.009053 0.001186 0.009029 0.001595 0.02213 2.346e-05 0.01016 0.01289 0.002976 0.001504 0.0001627 7.958e-05 0.01646 0.03309 5.262e-05 0.01844 0.0001302 0.02813 0.03299 0.007383 4.953e-05 0.003488 0.06427 0.01373 0.005096 0.0004852 0.02805 0.03228 9.129e-05 0.002228 0.003422 0.03513 0.0006967 0.001974 0.1009 0.05352 0.0001377 2.885e-05 0.0006188 1.212e-05 0.002873 0.001529 1.03e-05 0.1081 0.08023 0.01333 0.000597 0.1106 0.003362 0.00434 0.0001317 5.73e-05 0.06472 0.05384 
Uniformity values = 
0.8927 0.8049 0.8177 0.8804 0.8573 0.815 0.8475 0.8268 0.8237 0.8455 0.8728 0.8465 0.9066 0.8463 0.8522 0.8499 0.8187 0.8954 0.8662 0.8862 0.8488 0.8612 0.7965 0.8078 0.868 0.8762 0.8064 0.8384 0.8695 0.8477 0.9134 0.8292 0.9132 0.8242 0.87 0.8772 0.8052 0.8341 0.8323 0.8352 0.8549 0.8474 0.84 0.8881 0.8488 0.7967 0.8279 0.9294 0.7913 0.8867 0.9302 0.8598 0.9038 0.8589 0.8149 0.8876 0.8781 0.8086 0.8755 0.8551 0.849 0.8543 0.8328 0.8477 0.8835 0.8214 0.8624 0.8618 0.906 0.8295 0.8548 0.8618 0.8779 0.8276 0.8352 0.8536 0.8276 0.8208 0.8758 0.8637 0.8421 0.8532 0.8586 0.8208 0.8274 0.813 0.8568 0.8454 0.8641 0.8986 0.8432 0.8911 0.8203 0.9364 0.8756 0.8425 0.8161 0.8834 0.8609 0.8578 
Minimum rate values = 
7930 273.6 1613 1.168e+06 2.352e+05 1083 3.799e+05 1721 5536 2.905e+05 3.323e+06 9.952e+05 2.554e+06 1.043e+06 8182 6.097e+04 1.047e+04 1.169e+06 2.112e+06 2.209e+06 1.541e+05 2.717e+06 4.796e+04 555 1.595e+05 1.427e+05 1.275e+05 1.698e+06 4.444e+05 2.388e+06 9.251e+04 4096 2.685e+06 1.085e+06 2.985e+05 1.89e+05 4.147e+05 2.628e+04 1.701e+06 1.277e+05 9144 5.828e+04 1.795e+04 3.638e+04 2017 1.004e+05 3.138e+05 3.678e+04 3.274e+05 5.186e+04 6.785e+05 787.2 3.226e+05 4.3e+05 1.052e+05 4.886e+04 5344 2840 5.373e+05 1.096e+06 1788 6.162e+05 4511 9.419e+05 1.058e+06 2.582e+05 1657 1.165e+05 1.978e+06 4.738e+05 1.715e+05 1.624e+04 9.076e+05 1.104e+06 3154 7.52e+04 1.191e+05 1.209e+06 2.294e+04 6.587e+04 3.267e+06 1.756e+06 4628 1014 2.157e+04 430.3 9.658e+04 5.212e+04 344.1 3.277e+06 2.623e+06 4.285e+05 2.099e+04 3.221e+06 1.106e+05 1.482e+05 4655 1871 2.092e+06 1.757e+06 
Average rate values = 
1.844e+07 1.053e+07 7.141e+07 1.347e+07 2.202e+07 1.57e+08 1.065e+07 1.262e+07 1.142e+08 9.331e+06 9.223e+06 1.09e+07 8.724e+06 2.062e+07 2.324e+07 9.405e+06 1.128e+07 1.431e+07 1.105e+07 1.054e+07 3.318e+07 1.353e+07 1.508e+07 1.022e+07 1.101e+07 3.031e+07 9.546e+06 2.274e+07 4.585e+07 8.972e+06 9.568e+06 1.206e+07 1.257e+07 1.615e+07 1.693e+07 1.115e+07 4.083e+07 1.765e+07 1.123e+07 1.566e+07 2.152e+07 6.333e+07 9.811e+06 1.233e+07 1.14e+07 2.852e+07 9.987e+06 1.065e+07 9.855e+06 1.197e+07 9.85e+06 6.52e+07 1.322e+07 1.116e+07 2.046e+07 1.03e+07 1.073e+07 1.844e+07 1.101e+07 9.845e+06 1.679e+07 1.06e+07 5.808e+07 1.08e+07 1.035e+07 2.133e+07 1.439e+07 1.173e+07 9.497e+06 1.342e+07 1.51e+07 1.185e+07 2.832e+07 1.023e+07 3.788e+07 1.136e+07 1.238e+07 2.229e+07 1.22e+07 1.229e+07 8.879e+06 9.73e+06 1.643e+07 9.208e+06 1.981e+07 2.498e+07 3.428e+07 4.202e+07 1.256e+07 8.676e+06 9.734e+06 1.134e+07 1.31e+07 9.568e+06 9.335e+06 1.588e+07 1.081e+07 1.351e+07 9.41e+06 1.046e+07 
Average illumination values = 
20.27 21.87 21.33 20.79 20.57 21.65 21.17 21.17 21.1 20.75 20.77 20.52 20.86 20.91 20.41 20.53 21.2 19.91 21.15 20.56 20.82 20.36 22.18 21.91 20.85 20.51 21.7 20.71 19.9 21.38 20.59 21.46 19.77 21.14 20.23 19.83 22.26 20.9 21.67 21.46 20.42 20.85 20.89 20.94 20.69 22.1 21.24 20.13 22.47 19.93 20.21 20.07 19.14 20.29 21.55 19.5 20.14 21.58 19.79 21.41 21.72 20.59 21.17 20.87 19.7 21.48 20.69 20.2 19.31 21.36 21.15 20.35 20.6 21.27 21 20.94 21.52 21.4 19.91 20.95 21.06 21.1 21.08 21.56 21.35 21.46 20.57 20.61 21.24 19.35 20.61 19.43 21.17 20.98 20.86 20.98 21.7 19.74 21.71 20.16 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.000657 0.01892 0.02205 0.08623 0.0191 0.02916 0.0002402 1.105e-05 0.03453 0.008175 0.001242 0.002189 0.03061 0.0001308 0.1051 0.01036 0 0.01061 1.663e-05 0.0001127 0.001919 0.06601 0.006139 0.06371 0.03228 0.01019 0.00934 0.0339 0.005968 0.007037 0.0001272 0.0002517 0.0562 0.03464 0.0009003 6.146e-05 0.005627 0.0002298 0.01312 0.002026 0.03017 0.001969 0.003632 0.002406 0.05297 0.03321 0.001586 0.0002359 0.0005175 0.01529 0.03975 0.008261 0.002807 4.521e-05 0.1008 0.006137 0.02339 0.06796 0.01534 0.006938 0.03272 0.0001261 0.0003332 0.011 0.02507 0.009919 0.0001979 0.0005412 0.02784 0.00033 0.005527 0.1041 0.01709 0 0.01025 0.002717 0.00111 0.0001225 0.02922 0.008269 0.02739 0.01544 0.01402 7.013e-05 0.06059 0 0.0002069 0.00267 0.008381 0.0002107 0.0001531 0.004689 0.008972 0.0004246 0.01922 0 0.1131 0.0007785 0.01723 4.055e-06 
Uniformity values = 
0.9199 0.824 0.8775 0.8773 0.8668 0.889 0.815 0.9139 0.8463 0.8916 0.8355 0.8756 0.8563 0.8284 0.9157 0.9071 0.8898 0.8478 0.817 0.8478 0.8724 0.8389 0.8786 0.9266 0.8846 0.9189 0.8916 0.898 0.8839 0.8349 0.9221 0.8164 0.8868 0.8896 0.879 0.8574 0.8719 0.8334 0.9259 0.8867 0.9029 0.8374 0.9126 0.8714 0.882 0.8818 0.821 0.8318 0.8913 0.8771 0.8633 0.9049 0.8901 0.8891 0.8936 0.871 0.8608 0.8807 0.8356 0.8948 0.8957 0.8438 0.8485 0.9139 0.9096 0.8437 0.8526 0.8395 0.8594 0.8527 0.905 0.8948 0.8584 0.8202 0.8383 0.9121 0.8486 0.8712 0.8556 0.8402 0.8976 0.8406 0.8952 0.8482 0.8936 0.8219 0.8355 0.8749 0.8793 0.9187 0.8531 0.8593 0.8484 0.8749 0.9193 0.8546 0.9019 0.8844 0.8485 0.8507 
Minimum rate values = 
2.06e+04 6.55e+05 7.161e+05 2.705e+06 6.288e+05 9.311e+05 8504 348.8 1.154e+06 2.634e+05 4.287e+04 7.206e+04 1.014e+06 4556 3.135e+06 3.278e+05 0 3.588e+05 587.2 3836 6.341e+04 2.186e+06 2.009e+05 1.919e+06 1.034e+06 3.181e+05 3.007e+05 1.069e+06 1.942e+05 2.422e+05 3981 8894 1.773e+06 1.102e+06 2.954e+04 2068 1.856e+05 7956 4.059e+05 6.584e+04 9.483e+05 6.775e+04 1.146e+05 7.956e+04 1.683e+06 1.067e+06 5.569e+04 8182 1.675e+04 4.988e+05 1.299e+06 2.622e+05 9.086e+04 1467 3.084e+06 2.026e+05 7.736e+05 2.145e+06 5.247e+05 2.229e+05 1.035e+06 4312 1.133e+04 3.452e+05 7.845e+05 3.372e+05 6696 1.859e+04 9.198e+05 1.116e+04 1.757e+05 3.176e+06 5.687e+05 0 3.508e+05 8.583e+04 3.77e+04 4058 9.69e+05 2.826e+05 8.674e+05 5.253e+05 4.484e+05 2386 1.893e+06 0 7143 8.793e+04 2.737e+05 6616 5177 1.57e+05 3.035e+05 1.4e+04 5.971e+05 0 3.408e+06 2.539e+04 5.802e+05 137.5 
Average rate values = 
9.905e+06 7.175e+06 8.225e+06 8.301e+06 9.913e+06 7.934e+06 9.777e+07 8.423e+06 7.632e+06 8.11e+06 1.627e+07 1.334e+07 7.922e+06 1.118e+07 6.83e+06 7.416e+06 9.386e+06 8.41e+06 9.744e+06 9.296e+06 8.91e+06 8.047e+06 1.421e+07 7.296e+06 7.23e+06 7.573e+06 8.601e+06 8.809e+06 8.724e+06 9.41e+06 8.913e+06 1.172e+07 7.778e+06 9.675e+06 1.423e+07 9.414e+06 7.913e+06 8.192e+06 8.217e+06 1.048e+07 7.667e+06 8.525e+06 7.451e+06 7.153e+06 7.18e+06 9.401e+06 1.225e+07 7.592e+06 7.014e+06 1.628e+07 1.17e+07 8.816e+06 8.821e+06 8.741e+06 6.875e+06 8.634e+06 7.725e+06 7.256e+06 8.556e+06 7.42e+06 6.882e+06 2.128e+07 1.264e+07 9.717e+06 9.215e+06 7.283e+06 1.11e+07 1.318e+07 7.918e+06 5.864e+07 9.144e+06 6.814e+06 1.192e+07 1.377e+07 8.795e+06 7.491e+06 1.33e+07 1.168e+07 7.202e+06 1.214e+07 7.118e+06 1.079e+07 9.462e+06 3.143e+07 7.485e+06 1.013e+07 7.985e+07 1.059e+07 8.149e+06 7.011e+06 1.397e+07 9.176e+06 8.014e+06 1.058e+07 7.692e+06 1.206e+07 6.713e+06 8.378e+06 1.532e+07 8.01e+06 
Average illumination values = 
19.69 21.52 19.96 19.85 20.32 19.81 21.31 19.02 20.55 19.51 21.01 20.29 20.25 20.93 19.23 19.49 19.65 20.86 21.43 20.66 20.56 20.82 19.94 19.41 19.77 19.18 19.39 19.39 19.68 21.24 19.66 21.38 19.73 20.08 20.42 20.39 19.96 21.1 18.87 19.93 19.82 20.77 19.03 20.09 19.76 20.4 21.11 21.22 20.01 19.82 20.26 19.19 19.79 19.59 19.84 20.31 20.48 19.82 20.94 19.51 19.43 20.63 20.81 19.08 20.1 20.81 20.62 20.94 20.09 20.41 19.23 19.46 20.15 21.22 20.68 19.12 20.8 19.84 20.3 20.7 19.51 20.7 19.89 20.46 19.41 21.37 20.84 19.82 20.15 18.85 20.33 20.33 20.61 19.85 19.41 20.33 19.9 19.9 20.5 20.69 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.0004586 0.01496 0.00625 3.018e-05 0.03378 2.393e-05 0.00119 0.01609 0.000681 9.073e-05 0.006054 0.0002404 0.07695 6.727e-06 0.008128 1.33e-05 0.0001533 0.0002702 0.004998 0.0001111 0.0006399 0.03433 0.05882 0.000209 4.533e-06 0.0001528 0.003694 0.04055 0.0005142 8.467e-05 0.005071 0.0004768 0.004147 0.03849 1.467e-05 0.005649 0.002725 0.0002233 8.935e-05 5.649e-05 0.0006724 0.0002771 0.01138 0.0003964 5.026e-05 0.05812 0.0172 0.0006712 0.0006608 0.0001717 0.02427 1.095e-05 0.0005497 0.03487 0.01203 0.0002017 0.01379 0.01688 0.004994 0.001079 0.0007706 0 0.001444 0.0007402 0.000104 0.01021 0.01287 0.02487 0.000529 0.0001826 0.0326 0 0.001806 0.0071 0.0002904 0.0002313 0.0002882 0.0009059 9.804e-05 0 0.126 0.001067 0.008033 7.8e-06 0.0001627 0.0001313 1.489e-05 2.572e-05 0.001968 0.03346 0.006088 0.001832 0 0.0007569 0.0003856 2.238e-05 5.354e-05 7.724e-06 0.0009141 0.00327 
Uniformity values = 
0.8984 0.8871 0.9105 0.8485 0.9096 0.8257 0.9172 0.8866 0.8545 0.8769 0.8913 0.9342 0.9335 0.8804 0.9161 0.8163 0.9325 0.8439 0.9054 0.9308 0.8841 0.9471 0.913 0.9064 0.8349 0.9388 0.9059 0.911 0.8626 0.8872 0.8753 0.9063 0.8911 0.947 0.8375 0.9286 0.8875 0.9013 0.8305 0.8457 0.9397 0.8952 0.8941 0.8959 0.9037 0.9083 0.8894 0.9297 0.8594 0.903 0.9131 0.8218 0.933 0.9024 0.8712 0.8763 0.8628 0.8964 0.9394 0.9127 0.8656 0.8118 0.9054 0.8905 0.874 0.9057 0.893 0.9108 0.8812 0.8511 0.8949 0.8602 0.915 0.93 0.9151 0.8933 0.8724 0.8791 0.8424 0.8611 0.9099 0.9109 0.8808 0.8396 0.8286 0.9151 0.8966 0.8597 0.944 0.8863 0.9128 0.8903 0.8625 0.8938 0.8934 0.8717 0.8976 0.9122 0.8792 0.8941 
Minimum rate values = 
1.473e+04 4.825e+05 1.974e+05 1026 1.052e+06 836 3.741e+04 5.191e+05 2.299e+04 2985 1.953e+05 7423 2.285e+06 220.5 2.549e+05 470.1 4742 9238 1.589e+05 3444 2.088e+04 1.027e+06 1.802e+06 6654 156.7 4697 1.174e+05 1.256e+06 1.719e+04 2753 1.667e+05 1.518e+04 1.34e+05 1.149e+06 505.4 1.75e+05 8.847e+04 7148 3104 1927 2.064e+04 8930 3.649e+05 1.276e+04 1605 1.79e+06 5.528e+05 2.083e+04 2.218e+04 5485 7.569e+05 384.3 1.7e+04 1.094e+06 3.956e+05 6641 4.574e+05 5.382e+05 1.53e+05 3.41e+04 2.568e+04 0 4.598e+04 2.398e+04 3435 3.236e+05 4.13e+05 7.773e+05 1.732e+04 6190 1.032e+06 0 5.688e+04 2.195e+05 9156 7469 9529 2.972e+04 3358 0 3.743e+06 3.376e+04 2.62e+05 268 5665 4138 479.3 863.2 6.009e+04 1.069e+06 1.918e+05 5.933e+04 0 2.442e+04 1.245e+04 740.8 1721 244.3 2.998e+04 1.053e+05 
Average rate values = 
6.91e+06 6.725e+06 5.922e+06 7.296e+06 5.781e+06 3.915e+07 9.36e+06 6.512e+06 7.474e+06 3.18e+07 6.439e+06 6.399e+06 5.403e+06 6.205e+06 8.067e+06 6.524e+06 7.592e+06 6.318e+06 2.152e+07 6.372e+06 7.175e+06 6.216e+06 5.608e+06 5.967e+06 1.07e+07 7.051e+06 6.25e+06 5.861e+06 7.273e+06 7.108e+06 7.13e+06 6.224e+06 6.124e+06 5.808e+06 1.125e+07 7.294e+06 6.528e+06 1.054e+07 8.918e+06 8.436e+06 6.46e+06 1.511e+07 8.029e+06 1.067e+07 7.63e+06 5.619e+06 7.205e+06 6.259e+06 1.603e+07 7.248e+06 5.626e+06 2.197e+07 5.831e+06 5.836e+06 6.241e+06 6.624e+06 6.326e+06 6.53e+06 6.811e+06 6.773e+06 1.306e+07 1.544e+07 7.619e+06 6.166e+06 6.766e+06 5.816e+06 9.869e+06 6.041e+06 1.204e+07 1.976e+07 6.227e+06 2.098e+07 6.204e+06 5.503e+06 6.791e+06 1.02e+07 1.741e+07 9.295e+06 1.902e+07 1.985e+07 5.378e+06 8.515e+06 7.123e+06 7.607e+06 8.961e+06 7.985e+06 7.359e+06 8.23e+06 5.731e+06 7.812e+06 6.339e+06 9.352e+06 7.669e+07 6.756e+06 1.652e+07 7.218e+06 9.049e+06 7.243e+06 6.213e+06 7.884e+06 
Average illumination values = 
19.58 19.57 18.96 20.76 19.24 21.02 18.91 19.52 20.45 19.89 19.38 18.48 18.68 19.79 19.15 21.71 18.97 20.76 19.06 19.13 19.77 18.81 19 19.18 21.24 19.01 19.14 19.09 20.2 19.74 19.84 19.26 19.41 18.95 20.77 18.64 19.66 19.27 20.84 20.71 18.57 19.33 19.43 19.49 19.32 19.23 19.67 18.74 20.2 19.34 19.08 21.22 18.69 19.33 20.06 20.06 20.07 19.42 18.54 19.1 19.99 21.4 19.26 19.59 20.03 19.19 19.36 19.46 19.6 20.38 19.39 20.14 19.13 18.63 18.98 19.38 19.78 19.74 20.69 20.12 19.72 19.19 19.68 20.99 20.97 18.99 19.37 20.22 18.4 19.66 18.91 19.74 20.11 19.44 19.49 20.15 19.43 19.34 19.8 19.34 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.056e-05 0 0.0001861 0 2.704e-05 2.609e-05 0.0001688 0.001825 3.285e-06 0.0001954 0.01762 7.951e-06 0 2.131e-05 0.0003139 0.007595 0.0001625 0.0007596 0.007549 0.04426 0 0.0001559 0 0.0003174 0.000813 1.237e-05 0.0003867 0.009232 1.019e-05 1.551e-05 0.006126 0.0002693 0.000242 0.0001425 0.001481 0 0.001814 8.908e-05 0.0004018 0.01787 0.001086 0.001053 3.019e-05 7.265e-05 0.0007704 0.0008751 0.0213 0.0003067 5.793e-05 0.0009454 0.0007381 0.01678 0 0.002106 0.0007388 2.757e-05 0.0002461 5.39e-06 0.001005 0.0002705 1.638e-05 0.000303 0 0.0005737 0.0001609 8.505e-05 0.0002116 0.0002242 1.161e-05 0.0003712 0 1.198e-05 0.0003152 0.0009542 8.962e-06 0.0006031 0.01761 0.0001235 0.0008431 7.745e-06 0.0002879 9.691e-05 0 1.134e-05 0.00128 6.909e-06 0.009582 0.0002533 0.0007079 0.05039 0.00261 0.0002069 0.04566 4.07e-05 0.01402 0.005829 0.0001215 0.006558 8.651e-05 0.001399 
Uniformity values = 
0.9001 0.9046 0.9074 0.9153 0.857 0.9385 0.8965 0.8944 0.8999 0.9312 0.9192 0.8904 0.92 0.9012 0.9454 0.8671 0.9262 0.8997 0.9266 0.9234 0.9023 0.9224 0.9094 0.911 0.8874 0.8937 0.8967 0.9316 0.9279 0.8408 0.9411 0.9019 0.9269 0.925 0.9366 0.8952 0.9107 0.9083 0.9192 0.9081 0.9417 0.8965 0.9052 0.8525 0.886 0.9345 0.9244 0.8859 0.8628 0.918 0.9414 0.9055 0.912 0.9202 0.8905 0.9085 0.844 0.918 0.8854 0.865 0.9129 0.8596 0.8794 0.939 0.8876 0.8811 0.8791 0.9055 0.8826 0.9168 0.8668 0.8574 0.8846 0.9262 0.9064 0.914 0.8988 0.9198 0.912 0.9368 0.8589 0.8671 0.9144 0.9122 0.883 0.8924 0.8904 0.8769 0.9084 0.9116 0.8989 0.9336 0.9221 0.9127 0.9307 0.9326 0.9021 0.8861 0.8444 0.9315 
Minimum rate values = 
338.6 0 5917 0 910.6 802.1 5433 5.88e+04 105.3 6053 5.478e+05 257.7 0 682.3 9579 2.516e+05 5063 2.435e+04 2.341e+05 1.351e+06 0 4876 0 1.005e+04 2.642e+04 399.5 1.244e+04 2.845e+05 317 532.4 1.872e+05 8614 7532 4445 4.56e+04 0 5.741e+04 2830 1.261e+04 5.624e+05 3.326e+04 3.388e+04 962.3 2459 2.508e+04 2.701e+04 6.573e+05 9986 1937 2.97e+04 2.261e+04 5.299e+05 0 6.594e+04 2.393e+04 875.6 8414 169.4 3.274e+04 9021 517.7 1.017e+04 0 1.762e+04 5230 2785 6943 7142 379.7 1.168e+04 0 403.1 1.028e+04 2.971e+04 285.3 1.903e+04 5.597e+05 3872 2.666e+04 238.5 9669 3224 0 358.6 4.179e+04 223.4 3.088e+05 8333 2.248e+04 1.552e+06 8.365e+04 6393 1.394e+06 1287 4.315e+05 1.798e+05 3885 2.128e+05 2956 4.331e+04 
Average rate values = 
5.956e+06 5.677e+06 4.923e+06 5.522e+06 2.82e+07 6.571e+06 6.55e+06 9.536e+06 1.853e+07 5.878e+06 4.837e+06 6.278e+06 7.86e+06 6.59e+06 9.877e+06 6.483e+06 6.489e+06 6.432e+06 6.636e+06 4.854e+06 8.541e+06 6.828e+06 6.693e+06 6.965e+06 5.531e+06 7.308e+06 6.247e+06 5.681e+06 4.961e+06 1.135e+07 6.632e+06 7.578e+06 4.882e+06 5.553e+06 6.364e+06 1.318e+07 5.437e+06 7.373e+06 5.354e+06 5.7e+06 5.935e+06 5.588e+06 6.922e+06 6.249e+06 4.833e+06 1.085e+07 4.806e+06 7.129e+06 5.519e+06 1.282e+07 5.732e+06 5.263e+06 5.599e+06 5.35e+06 5.355e+06 2.792e+07 9.418e+06 5.931e+06 4.739e+06 2.023e+07 6.444e+06 1.937e+07 7.664e+06 5.057e+06 6.51e+06 3.584e+07 1.187e+07 1.025e+07 6.265e+06 5.686e+06 1.464e+07 1.529e+07 7.21e+06 7.803e+06 5.648e+06 5.355e+06 4.918e+06 4.833e+06 7.229e+06 9.512e+06 6.496e+06 2.356e+07 5.832e+06 1.12e+07 6.651e+06 1.16e+07 4.791e+06 5.969e+06 1.005e+07 4.782e+06 6.671e+06 5.932e+06 4.998e+06 6.189e+06 5.737e+06 5.235e+06 5.691e+06 5.837e+06 1.533e+07 5.617e+06 
Average illumination values = 
19.33 19.36 19.16 18.97 20.2 18.43 19.25 19.52 19.54 18.57 18.88 19.62 18.9 19.25 18.81 19.99 18.78 19.21 18.71 18.86 19.16 19.12 19.03 19.09 19.88 19.39 19.38 18.65 19.15 20.67 18.36 19.22 18.81 18.76 18.54 19.33 19.07 19.24 18.89 19.25 18.36 19.3 19.24 20.41 19.64 18.47 18.7 19.8 20.07 18.95 18.34 19.13 18.96 18.93 19.59 19.14 20.67 19.03 19.6 20.04 18.94 20.12 19.63 18.64 19.49 19.59 19.74 19.22 19.74 19.04 20.14 20.41 19.6 18.9 19.1 18.99 19.29 18.76 19.2 18.53 20.41 20.29 18.99 19.34 19.64 19.37 19.41 19.84 19.13 19.19 19.27 18.6 18.92 19.04 18.57 18.67 19.13 19.67 20.87 18.64 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.605e-05 0 8.806e-05 0.001159 2.484e-05 0.0007155 0.002143 4.334e-06 0.0003346 0.003675 0 0 0.0005043 0.000208 0.0002015 0.001343 0.009565 0.0003606 0 0.0005754 0.0005178 0.001056 1.156e-05 0.0007124 0 5.184e-06 0.001147 0.007152 0.000267 0.0003022 0.0002082 1.154e-05 0.0002146 8.285e-05 5.225e-05 0.001273 0.0009375 0.0001693 2.664e-05 0.0002667 0.000137 0.0006286 3.81e-05 0.0001434 0.000204 0 0 0.000705 3.622e-05 0.0002588 0.002249 0.0003637 1.581e-05 0 0.0002442 0.0008326 0.0001449 0.000138 0.0004699 0 0.001275 0 1.161e-05 0.0004881 0.001379 0.002375 0.0001146 8.507e-05 0.0004018 0 0.000384 0.0001342 0 0.001314 0.0003953 0.0001157 0.0002149 0.0003818 0.0006254 0.001961 0.0002687 2.4e-05 0.00447 0.0004076 6.163e-05 0.0001108 0 0.002103 0.0001839 0 0.0005841 0.0003629 0.0006866 0.0004405 0.0002134 0.002417 0.0003592 6.93e-05 0.001747 0.0005562 
Uniformity values = 
0.9038 0.9267 0.9026 0.9414 0.9392 0.9168 0.9394 0.9099 0.9377 0.9465 0.9205 0.8876 0.9235 0.8703 0.9454 0.9377 0.929 0.9319 0.8864 0.9347 0.9422 0.9358 0.9117 0.9269 0.9097 0.9006 0.9286 0.9049 0.9382 0.9132 0.9408 0.8956 0.9041 0.9091 0.909 0.9361 0.8956 0.9413 0.8542 0.9414 0.9383 0.9246 0.8628 0.886 0.9414 0.9026 0.8801 0.9048 0.9283 0.8448 0.9172 0.899 0.9014 0.8886 0.9323 0.9495 0.9183 0.9269 0.8736 0.8595 0.9347 0.9135 0.8586 0.9385 0.9367 0.8909 0.9466 0.8978 0.9409 0.9368 0.89 0.8947 0.9388 0.9294 0.9117 0.9039 0.8751 0.9317 0.9392 0.9191 0.9383 0.9049 0.933 0.9352 0.8957 0.9211 0.9184 0.9301 0.9132 0.8941 0.8847 0.8882 0.9078 0.9019 0.9072 0.942 0.9333 0.8914 0.9141 0.8519 
Minimum rate values = 
512.3 0 2815 3.552e+04 763.1 2.251e+04 6.575e+04 137.4 1.029e+04 1.118e+05 0 0 1.575e+04 6894 6148 4.131e+04 2.956e+05 1.116e+04 0 1.776e+04 1.585e+04 3.255e+04 365.9 2.217e+04 0 166.1 3.561e+04 2.272e+05 8210 9545 6384 371.9 6849 2629 1659 3.921e+04 3.019e+04 5189 899.8 8175 4213 1.961e+04 1274 4671 6252 0 0 2.247e+04 1126 8839 7.066e+04 1.167e+04 506.2 0 7559 2.529e+04 4554 4295 1.552e+04 0 3.932e+04 0 390 1.5e+04 4.245e+04 7.68e+04 3494 2734 1.232e+04 0 1.245e+04 4327 0 4.076e+04 1.251e+04 3691 7085 1.182e+04 1.921e+04 6.148e+04 8263 765.3 1.379e+05 1.257e+04 1985 3472 0 6.517e+04 5809 0 1.904e+04 1.179e+04 2.181e+04 1.409e+04 6787 7.395e+04 1.11e+04 2243 5.51e+04 1.883e+04 
Average rate values = 
7.367e+06 4.863e+06 4.513e+06 4.822e+06 6.21e+06 4.431e+06 4.808e+06 1.311e+07 4.328e+06 4.641e+06 5.165e+06 4.819e+06 4.918e+06 5.722e+06 7.139e+06 4.598e+06 7.269e+06 4.847e+06 1.451e+07 5.784e+06 5.543e+06 5.116e+06 5.666e+06 5.218e+06 6.184e+06 6.349e+06 5.614e+06 8.558e+06 4.423e+06 6.058e+06 4.993e+06 2.591e+07 1.548e+07 1.066e+07 5.057e+06 4.909e+06 4.882e+06 4.761e+06 7.119e+06 6.126e+06 5.376e+06 4.873e+06 6.176e+06 2.651e+07 1.05e+07 6.805e+06 6.977e+06 4.269e+06 2.634e+07 9.498e+06 4.908e+06 1.142e+07 4.768e+06 2.14e+07 5.838e+06 4.479e+06 5.679e+06 5.606e+06 8.336e+06 5.638e+07 4.487e+06 4.293e+06 1.152e+07 5.166e+06 5.714e+06 4.476e+06 4.657e+06 1.271e+07 4.567e+06 1.163e+07 5.705e+06 1.055e+07 7.418e+06 4.526e+06 6.596e+06 1.489e+07 6.35e+06 7.184e+06 7.415e+06 4.21e+06 4.378e+06 5.406e+06 4.745e+06 4.922e+06 7.922e+06 4.86e+06 4.535e+06 5.244e+06 9.5e+06 1.977e+07 4.863e+06 4.377e+06 4.604e+06 9.094e+06 5.651e+06 4.273e+06 4.252e+06 7.268e+06 4.47e+06 1.263e+07 
Average illumination values = 
19.2 18.74 19.21 18.46 18.38 18.95 18.5 19.32 18.41 18.31 18.83 19.65 18.82 19.86 18.37 18.52 18.59 18.61 19.62 18.47 18.45 18.75 19.02 18.62 19.01 19.27 18.64 19.14 18.4 19.03 18.39 19.39 19.24 19.19 19.23 18.49 19.32 18.45 20.36 18.47 18.43 18.73 20.07 19.8 18.34 19.12 19.73 19.34 18.78 20.66 19 19.24 19.23 19.65 18.51 18.46 18.8 18.65 19.94 20.11 18.63 18.94 20.38 18.4 18.54 19.43 18.34 19.23 18.53 18.53 19.58 19.57 18.38 18.64 19 19.16 19.9 18.73 18.4 18.85 18.41 19.29 18.56 18.6 19.27 18.86 18.99 18.68 18.98 19.5 19.61 19.63 19.1 19.26 19.07 18.32 18.52 19.36 19.1 20.42 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
1.182e-05 0.003114 0 3.149e-05 0.0009893 0.00185 3.251e-06 0.0002316 0.009161 0 1.981e-05 0.0003404 0.0001073 0.01819 0.007238 0.0002161 0 0 0.0002247 0 0.006852 0.009643 0 0.004023 5.343e-05 0.0001838 0.000268 0 0.001392 1.386e-06 0.0001865 0.0001496 0.0009936 2.254e-05 3.386e-05 0.0006659 0.0003829 0.0003159 0.001153 0.0001354 0 0.00291 0 5.515e-05 0 0.0001275 3.761e-05 0 0 0.0005486 0.0002504 4.013e-05 0 0 0.002284 9.843e-06 0.0003628 0.001502 2.609e-05 0 0.0002666 0 6.922e-06 0.000139 0 0.0008443 5.547e-06 0.001926 0.0004635 0.02949 0.001435 0 2.016e-05 0.002427 0.0003261 0.002385 4.28e-05 0.004535 0.0007101 0 0.0002392 0.000145 0.003552 0 0.002729 0.0001664 0.0006981 0.0008909 6.241e-06 0 0.01009 5.958e-05 0.0001408 0.0013 0.003039 0 0.0006997 0.0004064 0.0012 1.069e-05 
Uniformity values = 
0.9046 0.942 0.9246 0.9033 0.9369 0.9364 0.9049 0.9433 0.9465 0.9447 0.9445 0.9381 0.9063 0.9418 0.9294 0.94 0.9245 0.9369 0.941 0.9251 0.9439 0.935 0.9238 0.9358 0.9317 0.9343 0.9396 0.8948 0.9124 0.929 0.9173 0.9349 0.9372 0.9413 0.8905 0.9418 0.9143 0.9174 0.942 0.9414 0.9026 0.9337 0.8925 0.9324 0.9035 0.8914 0.9061 0.8903 0.9324 0.941 0.8965 0.9444 0.9155 0.9303 0.9243 0.8761 0.9413 0.9327 0.9226 0.9133 0.9143 0.9346 0.8982 0.8992 0.9389 0.9203 0.9261 0.9001 0.9366 0.9339 0.9188 0.9383 0.9193 0.9279 0.942 0.9391 0.9141 0.9395 0.9396 0.9017 0.8847 0.9032 0.9323 0.8922 0.9294 0.917 0.9107 0.9248 0.9095 0.9302 0.8934 0.9218 0.9398 0.9306 0.9135 0.9343 0.9425 0.9343 0.9246 0.9415 
Minimum rate values = 
376.9 9.522e+04 0 1006 3.045e+04 5.694e+04 103.7 7082 2.779e+05 0 605.1 1.047e+04 3415 5.521e+05 2.238e+05 6633 0 0 6890 0 2.087e+05 2.961e+05 0 1.238e+05 1655 5676 8230 0 4.399e+04 43.03 5866 4616 3.057e+04 691.1 1097 2.039e+04 1.208e+04 9935 3.53e+04 4149 0 8.98e+04 0 1707 0 4126 1197 0 0 1.682e+04 8058 1226 0 0 7.122e+04 324.2 1.112e+04 4.642e+04 815.8 0 8414 0 222.4 4461 0 2.646e+04 172.8 6.167e+04 1.428e+04 8.97e+05 4.504e+04 0 632.7 7.536e+04 9986 7.317e+04 1351 1.39e+05 2.18e+04 0 7800 4632 1.097e+05 0 8.459e+04 5235 2.211e+04 2.778e+04 198 0 3.239e+05 1865 4322 4.027e+04 9.583e+04 0 2.141e+04 1.255e+04 3.741e+04 327.6 
Average rate values = 
4.826e+06 4.389e+06 4.754e+06 6.18e+06 4.121e+06 5.201e+06 1.411e+07 4.093e+06 3.715e+06 4.194e+06 4.731e+06 3.893e+06 1.841e+07 3.791e+06 4.925e+06 3.817e+06 6.952e+06 4.029e+06 3.726e+06 4.813e+06 3.689e+06 4.584e+06 4.145e+06 4.274e+06 4.283e+06 4.296e+06 4.538e+06 6.592e+06 4.223e+06 4.364e+06 5.342e+06 4.575e+06 3.982e+06 4.839e+06 4.063e+06 4.78e+06 4.139e+06 4.45e+06 1.019e+07 3.852e+06 6.397e+06 3.78e+06 5.032e+06 4.084e+06 4.877e+06 3.86e+06 4.707e+06 1.649e+07 4.725e+06 3.817e+06 1.318e+07 4.245e+06 1.31e+07 3.884e+06 3.561e+06 5.925e+06 3.987e+06 3.921e+06 4.39e+06 4.708e+06 4.134e+06 5.153e+06 6.633e+06 1.058e+07 4.659e+06 4.058e+06 4.419e+06 3.86e+06 4.946e+06 3.69e+06 4.791e+06 4e+06 3.987e+06 4.489e+06 4.285e+06 4.602e+06 8.332e+06 4.026e+06 3.673e+06 2.118e+07 4.108e+06 4.404e+06 3.983e+06 3.9e+06 3.689e+06 4.113e+06 4.716e+06 4.321e+06 5.031e+06 4.073e+06 7.055e+06 5.436e+06 3.845e+06 3.749e+06 3.663e+06 4.479e+06 4.581e+06 3.742e+06 3.608e+06 4.675e+06 
Average illumination values = 
19.18 18.32 18.85 19.18 18.48 18.59 19.08 18.3 18.31 18.3 18.27 18.46 19.04 18.33 18.61 18.36 18.69 18.42 18.37 18.82 18.29 18.46 18.75 18.67 18.55 18.49 18.37 19.35 19.03 18.73 18.93 18.48 18.43 18.45 19.46 18.33 19 18.82 18.32 18.34 19.12 18.51 19.38 18.62 19.11 19.41 19.15 19.6 18.51 18.36 19.26 18.27 19 18.59 18.69 19.97 18.34 18.51 18.83 19.01 18.88 18.55 19.35 19.45 18.38 18.84 18.66 19.2 18.51 18.48 18.85 18.41 18.9 18.62 18.32 18.38 18.91 18.48 18.37 19.24 19.61 19.24 18.52 19.49 18.65 18.95 19.05 18.86 19.06 18.6 19.52 18.75 18.37 18.68 18.96 18.57 18.33 18.47 18.68 18.33 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 0.001245 0 5.446e-05 0.001273 0.002691 0.001915 0 0 2.167e-05 0.0001467 0.0001668 0.001325 0.000761 0 0 0.001767 0 0.000552 0 6.566e-06 9.039e-05 0.00022 0.0003195 0.0002679 2.28e-05 1.674e-06 4.043e-05 0.000383 0.0003574 0 0.0002521 0.001242 0.0007216 0.0001594 0 0 9.186e-06 0.0001221 0 0.002903 0.0003376 0 0.00218 0.0006359 0.0002944 0.0003763 0 0.0007936 0 0.00025 0.0002901 0 0 0.0004268 0 0.0003187 0 1.255e-05 0.0008414 0.00123 0.001048 0.0003111 0.001836 0.0001651 0.0006831 0.02705 0 1.063e-05 0 0.0004789 0 0.0005817 5e-05 0.0002383 0.0001511 9.884e-06 0 1.54e-05 1.99e-05 0 0.008819 0 0.0001261 0.0007158 0 0.0005259 0.002452 0.0003816 1.086e-05 0 0.001491 0.0001139 0.0001975 0.0004037 0.0004823 0.0008123 4.859e-05 0 1.512e-05 
Uniformity values = 
0.9174 0.9394 0.942 0.9399 0.9309 0.9359 0.9426 0.9444 0.9447 0.9445 0.9192 0.9463 0.9437 0.9209 0.9086 0.9347 0.9411 0.9272 0.9439 0.9332 0.9332 0.9475 0.9334 0.9294 0.9396 0.9124 0.929 0.9251 0.9455 0.9351 0.9323 0.9439 0.9407 0.9248 0.942 0.9414 0.9197 0.9311 0.9403 0.9286 0.9199 0.8998 0.9211 0.9444 0.941 0.9311 0.9444 0.9165 0.9355 0.9345 0.9154 0.9367 0.9248 0.9145 0.9349 0.942 0.893 0.904 0.9413 0.9304 0.917 0.9345 0.9339 0.9188 0.9386 0.9271 0.9378 0.9142 0.9282 0.9315 0.9371 0.9078 0.9244 0.931 0.9359 0.9032 0.9445 0.8919 0.9431 0.8998 0.9306 0.9221 0.9384 0.9444 0.9379 0.8743 0.9435 0.9385 0.9249 0.9445 0.9205 0.9329 0.9407 0.9361 0.9393 0.9127 0.9423 0.8935 0.931 0.9324 
Minimum rate values = 
0 3.821e+04 0 1672 3.943e+04 8.284e+04 5.856e+04 0 0 661.9 4604 5084 4.048e+04 2.383e+04 0 0 5.414e+04 0 1.687e+04 0 203 2752 6800 9918 8224 721.2 51.99 1261 1.169e+04 1.103e+04 0 7706 3.807e+04 2.251e+04 4881 0 0 284.7 3745 0 9.091e+04 1.082e+04 0 6.653e+04 1.949e+04 9120 1.149e+04 0 2.447e+04 0 7881 8936 0 0 1.317e+04 0 1.03e+04 0 384.6 2.608e+04 3.869e+04 3.233e+04 9611 5.76e+04 5075 2.125e+04 8.206e+05 0 330.5 0 1.474e+04 0 1.815e+04 1550 7346 4825 301.9 0 471.1 638.2 0 2.746e+05 0 3853 2.202e+04 0 1.608e+04 7.529e+04 1.19e+04 331.7 0 4.608e+04 3494 6087 1.24e+04 1.524e+04 2.486e+04 1569 0 468 
Average rate values = 
4.112e+06 6.501e+06 3.814e+06 4.119e+06 3.636e+06 3.406e+06 3.403e+06 3.899e+06 4.099e+06 4.342e+06 3.34e+06 4.401e+06 3.573e+06 3.589e+06 4.246e+06 4.008e+06 3.259e+06 5.307e+06 3.511e+06 3.536e+06 4.176e+06 6.567e+06 5.213e+06 4.464e+06 4.142e+06 3.67e+06 4.479e+06 3.875e+06 3.359e+06 3.514e+06 3.687e+06 5.325e+06 3.659e+06 3.444e+06 3.415e+06 4.852e+06 4.17e+06 3.688e+06 3.876e+06 4.066e+06 3.784e+06 7.989e+06 5.862e+06 3.499e+06 3.404e+06 4.366e+06 3.999e+06 1.032e+07 3.612e+06 4.814e+06 4.174e+06 4.224e+06 4.211e+06 5.991e+06 3.724e+06 3.842e+06 7.317e+06 3.487e+06 5.498e+06 3.569e+06 3.937e+06 3.47e+06 3.456e+06 3.354e+06 3.619e+06 4.333e+06 3.261e+06 4.839e+06 4.542e+06 3.851e+06 3.545e+06 2.27e+07 3.756e+06 3.434e+06 3.384e+06 4.457e+06 3.45e+06 6.308e+06 3.701e+06 8.566e+06 3.578e+06 3.556e+06 4.122e+06 4.1e+06 3.582e+06 3.782e+06 3.52e+06 5.355e+06 3.506e+06 3.988e+06 4.041e+06 3.427e+06 4.661e+06 3.846e+06 3.26e+06 4.654e+06 3.775e+06 4.397e+06 4.74e+06 4.196e+06 
Average illumination values = 
18.91 18.41 18.44 18.36 18.59 18.47 18.32 18.28 18.3 18.27 18.84 18.34 18.34 18.83 19.08 18.5 18.37 18.78 18.29 18.5 18.53 18.34 18.49 18.61 18.37 19.03 18.73 18.76 18.37 18.52 18.54 18.42 18.35 18.75 18.32 18.34 18.78 18.54 18.35 18.71 18.93 19.21 18.76 18.28 18.36 18.54 18.27 18.83 18.59 18.47 18.96 18.54 18.71 18.97 18.46 18.32 19.5 19.32 18.43 18.61 18.85 18.48 18.48 18.85 18.4 18.65 18.4 18.9 18.63 18.64 18.42 19.01 18.74 18.61 18.46 19.21 18.27 19.45 18.3 19.28 18.58 19.1 18.42 18.39 18.59 19.96 18.3 18.44 18.67 18.27 18.81 18.53 18.5 18.47 18.38 18.94 18.32 19.34 18.59 18.53 

End of simulation
Obj Function for 2 users through 10 users 
0.5289 0.0804 0.0194 0.0172 0.0084 0.0033 0.0007 0.0015 0.0008 
Uniformity for 2 users through 10 users 
0.8892 0.8540 0.8534 0.8714 0.8902 0.9034 0.9138 0.9239 0.9298 
Minimum rate for 2 users through 10 users 
1.311e+07 2.445e+06 6.229e+05 5.463e+05 2.611e+05 1.027e+05 2.143e+04 4.518e+04 2.344e+04 
Average rate for 2 users through 10 users 
2.419e+07 2.134e+07 1.953e+07 1.176e+07 9.761e+06 8.236e+06 7.855e+06 5.312e+06 4.435e+06 
Average illumination for 2 users through 10 users 
22.87 21.6 20.83 20.15 19.62 19.27 19.01 18.75 18.62 


==> code/ssa_led_final_users_2_12_40_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.2038 0.2095 0.6531 0.3678 0.3947 0.4874 0.2894 0.553 0.102 0.5025 0.09279 0.7426 0.4555 0.3419 0.2982 0.2693 0.5709 0.2028 0.2213 0.7556 0.7179 0.6987 0.1225 0.4742 0.8209 0.6975 0.6312 0.3174 0.4018 0.4313 0.228 0.6656 0.3681 0.2273 0.5097 0.3539 0.3335 0.3952 0.239 0.3095 0.6571 0.1926 0.6177 0.222 0.3228 0.4572 0.3816 0.6687 0.441 0.184 0.5095 0.3612 0.7363 0.3472 0.3367 0.4064 0.6662 0.09811 0.832 0.1347 0.3435 0.7755 0.656 0.5549 0.6345 0.3898 0.278 0.4306 0.3205 0.2754 0.6246 0.673 0.2151 0.7029 0.3985 0.5199 0.6148 0.452 0.209 0.7096 0.5311 0.4503 0.5464 0.4241 0.7563 0.4292 0.5586 0.627 0.2099 0.1644 0.318 0.34 0.457 0.3141 0.4586 0.6309 0.6537 0.6032 0.7371 0.539 
Uniformity values = 
0.8354 0.8102 0.7664 0.7904 0.7733 0.8324 0.7697 0.7716 0.7607 0.8209 0.7298 0.7892 0.7862 0.7874 0.723 0.8911 0.6989 0.7348 0.7378 0.7888 0.824 0.8299 0.71 0.7487 0.8728 0.7632 0.7132 0.7694 0.7625 0.8926 0.7922 0.8007 0.7408 0.7714 0.8053 0.8993 0.798 0.6938 0.8892 0.8435 0.7186 0.8124 0.8885 0.8285 0.7951 0.7199 0.788 0.7589 0.8254 0.749 0.8728 0.7657 0.7991 0.7489 0.7661 0.7951 0.8923 0.7988 0.8402 0.7492 0.7796 0.8441 0.7491 0.8311 0.8996 0.7951 0.8061 0.7732 0.893 0.7811 0.8023 0.8003 0.768 0.7388 0.7306 0.8025 0.8115 0.7841 0.8119 0.7667 0.8677 0.7299 0.8134 0.777 0.8396 0.7959 0.8058 0.8109 0.8758 0.7795 0.6849 0.8317 0.8083 0.7344 0.7592 0.8812 0.7345 0.7359 0.77 0.8216 
Minimum rate values = 
6.298e+06 6.637e+06 1.778e+07 1.102e+07 1.19e+07 1.33e+07 9.209e+06 1.559e+07 3.629e+06 1.378e+07 3.454e+06 1.914e+07 1.319e+07 1.04e+07 9.965e+06 7.618e+06 1.723e+07 7.033e+06 7.568e+06 1.939e+07 1.808e+07 1.762e+07 4.594e+06 1.416e+07 1.913e+07 1.873e+07 1.829e+07 9.966e+06 1.221e+07 1.137e+07 7.299e+06 1.746e+07 1.164e+07 7.452e+06 1.415e+07 9.576e+06 1.008e+07 1.301e+07 6.87e+06 9.018e+06 1.874e+07 6.137e+06 1.523e+07 6.849e+06 9.83e+06 1.419e+07 1.139e+07 1.823e+07 1.235e+07 6.339e+06 1.327e+07 1.115e+07 1.884e+07 1.099e+07 1.051e+07 1.191e+07 1.609e+07 3.343e+06 1.986e+07 4.771e+06 1.053e+07 1.88e+07 1.815e+07 1.476e+07 1.54e+07 1.151e+07 8.549e+06 1.277e+07 8.849e+06 8.714e+06 1.661e+07 1.761e+07 7.124e+06 1.929e+07 1.256e+07 1.441e+07 1.627e+07 1.313e+07 6.609e+06 1.891e+07 1.378e+07 1.387e+07 1.483e+07 1.257e+07 1.853e+07 1.244e+07 1.52e+07 1.653e+07 6.198e+06 5.523e+06 1.1e+07 9.89e+06 1.293e+07 1.028e+07 1.363e+07 1.558e+07 1.837e+07 1.727e+07 1.938e+07 1.455e+07 
Average rate values = 
3.328e+07 3.227e+07 2.017e+07 2.411e+07 2.318e+07 2.203e+07 2.663e+07 2.078e+07 4.519e+07 2.171e+07 4.629e+07 2.002e+07 2.211e+07 2.487e+07 2.546e+07 2.975e+07 2.028e+07 3.118e+07 2.986e+07 2e+07 2.013e+07 2.021e+07 3.982e+07 2.148e+07 2.002e+07 2.005e+07 2.008e+07 2.547e+07 2.29e+07 2.372e+07 3.051e+07 2.024e+07 2.343e+07 3.014e+07 2.148e+07 2.604e+07 2.531e+07 2.223e+07 3.162e+07 2.695e+07 2.005e+07 3.378e+07 2.093e+07 3.168e+07 2.566e+07 2.145e+07 2.369e+07 2.011e+07 2.278e+07 3.314e+07 2.206e+07 2.396e+07 2.004e+07 2.414e+07 2.472e+07 2.318e+07 2.061e+07 4.713e+07 1.999e+07 3.9e+07 2.47e+07 2.005e+07 2.011e+07 2.116e+07 2.087e+07 2.358e+07 2.78e+07 2.242e+07 2.725e+07 2.749e+07 2.044e+07 2.021e+07 3.095e+07 2.001e+07 2.26e+07 2.134e+07 2.055e+07 2.215e+07 3.235e+07 2.004e+07 2.17e+07 2.165e+07 2.113e+07 2.259e+07 2.007e+07 2.269e+07 2.094e+07 2.047e+07 3.359e+07 3.591e+07 2.408e+07 2.558e+07 2.23e+07 2.503e+07 2.18e+07 2.079e+07 2.008e+07 2.027e+07 2e+07 2.126e+07 
Average illumination values = 
15.54 17.46 16.71 16.21 19.86 15.39 16.76 16.83 16.84 15.8 19.27 18.09 16.45 16.41 17.96 14.46 18.33 17.63 17.36 16.46 15.68 15.43 18.04 17.65 14.9 16.78 18.29 16.65 16.9 14.49 16.17 16.24 17.3 16.6 15.9 14.24 16.05 18.93 14.49 15.35 18.37 16.12 14.64 15.46 16.33 17.96 16.39 17.11 15.52 17.34 14.9 16.85 16.3 17.1 16.72 16.23 14.49 16.19 15.49 17.11 16.58 15.38 17.33 15.73 14.29 16.23 15.89 16.56 14.54 16.55 15.96 16.19 16.68 18.16 17.67 16.16 16 18.22 16.76 16.71 14.82 17.55 15.84 16.71 15.39 16.09 18.03 15.8 14.83 16.66 18.88 15.4 15.85 18.07 17.07 14.86 17.7 17.69 16.63 15.59 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.08707 0.06813 0.02447 0.1069 0.01331 0.01168 0.04029 0.1092 2.946e-05 0.1146 0.1705 0.05367 0.2808 0.09089 0.004802 0.03772 0.01204 0.1018 0.03501 0.1082 0.001475 0.1014 0.0013 0.01029 0.1044 0.06023 0.08358 0.09038 0.008483 0.1134 0.171 0.1576 0.1951 0.02763 0.0288 0.2082 0.02253 0.0009298 0.05331 0.1254 0.1456 0.1222 0.123 0.04541 4.09e-05 0.04541 0.1388 0.09049 0.203 0.002588 0.1856 5.479e-05 0.07616 0.02271 0.004655 0.03118 0.09881 0.05343 0.02282 0.1947 0.1066 0.04778 0.0006832 0.03143 0.02277 0.05539 0.1111 0.1272 0.1959 0.1494 0.03265 0.197 0.12 0.13 0.08858 0.0395 0.1399 0.01905 0.007986 0.06541 0.2132 0.117 0.1196 0.03224 0.0169 0.003621 0.1298 0.01154 0.1056 0.1904 0.07544 0.004576 0.0116 0.1651 0.1599 0.1189 0.02892 0.02191 0.2147 0.06617 
Uniformity values = 
0.8541 0.9036 0.8375 0.8476 0.815 0.8055 0.8859 0.8911 0.739 0.8501 0.9036 0.8191 0.8983 0.9038 0.8914 0.8667 0.8191 0.9016 0.9038 0.9038 0.8094 0.9016 0.8914 0.8643 0.897 0.8643 0.8434 0.8342 0.8923 0.9016 0.8983 0.8959 0.9036 0.8831 0.8983 0.8642 0.8077 0.8038 0.8862 0.8652 0.8664 0.8914 0.8859 0.8833 0.9057 0.8682 0.8881 0.8835 0.8859 0.8216 0.9057 0.7339 0.8914 0.9038 0.8503 0.8643 0.8573 0.8685 0.864 0.8983 0.8993 0.8257 0.8084 0.8377 0.8758 0.8965 0.9032 0.8903 0.8986 0.8478 0.8273 0.9055 0.8212 0.9033 0.8569 0.805 0.8383 0.8342 0.7857 0.8983 0.9033 0.864 0.8835 0.8986 0.7978 0.794 0.8034 0.8986 0.9038 0.8983 0.7901 0.8886 0.7274 0.9038 0.8747 0.8664 0.8802 0.8964 0.874 0.7667 
Minimum rate values = 
2.801e+06 2.097e+06 8.308e+05 3.428e+06 4.673e+05 4.156e+05 1.283e+06 3.336e+06 1150 3.65e+06 4.988e+06 1.831e+06 7.848e+06 2.765e+06 1.55e+05 1.229e+06 4.211e+05 3.087e+06 1.096e+06 3.262e+06 5.252e+04 3.076e+06 4.204e+04 3.415e+05 3.177e+06 1.944e+06 2.726e+06 2.968e+06 2.73e+05 3.418e+06 5.027e+06 4.674e+06 5.641e+06 8.89e+05 9.106e+05 6.229e+06 7.936e+05 3.336e+04 1.686e+06 3.905e+06 4.482e+06 3.707e+06 3.753e+06 1.447e+06 1303 1.471e+06 4.19e+06 2.813e+06 5.953e+06 9.076e+04 5.379e+06 2154 2.366e+06 7.161e+05 1.575e+05 1.023e+06 3.148e+06 1.723e+06 7.521e+05 5.659e+06 3.232e+06 1.623e+06 2.437e+04 1.063e+06 7.404e+05 1.73e+06 3.347e+06 3.853e+06 5.689e+06 4.683e+06 1.117e+06 5.681e+06 3.937e+06 3.879e+06 2.838e+06 1.382e+06 4.453e+06 6.516e+05 2.918e+05 2.028e+06 6.113e+06 3.664e+06 3.664e+06 1.017e+06 6.047e+05 1.313e+05 4.322e+06 3.683e+05 3.188e+06 5.547e+06 2.631e+06 1.482e+05 4.566e+05 4.841e+06 4.845e+06 3.71e+06 9.33e+05 6.967e+05 6.339e+06 2.389e+06 
Average rate values = 
9.836e+06 1.166e+07 1.103e+07 1.18e+07 9.466e+06 1.267e+07 9.221e+06 1.017e+07 1.202e+07 8.95e+06 8.486e+06 8.992e+06 8.31e+06 1.09e+07 9.54e+06 9.951e+06 1.623e+07 9.484e+06 9.807e+06 9.088e+06 1.061e+07 1.263e+07 1.074e+07 9.162e+06 8.7e+06 9.146e+06 9.022e+06 1.039e+07 1.025e+07 1.084e+07 8.461e+06 8.935e+06 8.421e+06 1.09e+07 1.019e+07 8.378e+06 1.276e+07 9.609e+06 9.109e+06 8.81e+06 9.319e+06 1.002e+07 1.076e+07 9.271e+06 1.005e+07 1.197e+07 8.851e+06 8.768e+06 8.392e+06 1.005e+07 8.653e+06 1.179e+07 1.117e+07 9.638e+06 9.911e+06 9.966e+06 9.369e+06 1.408e+07 1.11e+07 8.406e+06 9.178e+06 9.147e+06 9.985e+06 9.288e+06 9.557e+06 9.994e+06 8.78e+06 9.841e+06 8.708e+06 9.061e+06 9.307e+06 8.697e+06 9.259e+06 9.519e+06 9.775e+06 9.545e+06 9.146e+06 1.034e+07 1.183e+07 9.934e+06 8.37e+06 9.127e+06 1.004e+07 9.675e+06 9.59e+06 9.259e+06 9.045e+06 9.275e+06 1.072e+07 8.516e+06 9.857e+06 9.466e+06 1.199e+07 8.479e+06 8.608e+06 8.631e+06 1.026e+07 1.082e+07 8.54e+06 9.923e+06 
Average illumination values = 
15.2 14.17 15.5 15.11 15.72 17.72 14.46 14.46 17.33 15.07 14.17 15.64 14.26 14.17 14.45 14.78 15.64 14.21 14.17 14.17 15.98 14.21 14.45 14.82 14.28 14.82 15.19 15.35 14.49 14.21 14.26 14.49 14.17 14.5 14.26 14.82 15.86 16.05 14.65 14.8 14.78 14.45 14.46 14.5 14.34 14.75 14.42 14.5 14.46 15.59 14.34 17.46 14.45 14.17 15.06 14.82 15.14 14.75 14.82 14.26 14.24 16.19 15.94 16.24 14.83 14.37 14.18 14.58 14.25 15.11 15.48 14.34 15.6 14.18 15.11 15.93 16.75 15.35 16.53 14.26 14.18 14.83 14.5 14.25 16.2 16.13 16.16 14.25 14.17 14.26 16.21 14.54 17.72 14.17 14.97 14.78 14.55 14.29 14.86 16.71 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06177 0.02564 0.01494 0.002512 0.03853 2.372e-05 0.03334 0.005719 0.0007129 0.003827 0.03356 0.04061 0.02648 6.477e-06 0.007338 1.395e-05 0.02017 0.001132 0.0388 6.051e-05 0.04278 0.08643 0.0339 0.09259 5.831e-06 0.0439 0.02577 0.01939 0.00408 3.66e-05 0.001953 0.03691 0.01687 0.01582 4.927e-06 0.007245 0.004441 0.008967 0.002411 0.0105 0.02656 0.0008991 0.03758 0.0001712 0.07605 0.09647 0.04646 0.007405 0.0453 0.0002301 0.005201 5.189e-06 0.00681 0.02949 0.005928 0.004527 0.002647 0.01791 0.0121 0.001548 0.03173 0 0.008744 0.08121 0.008573 0.05822 0.04945 0.1041 0.02858 0.01362 0.0252 0 0.0008119 0.0767 0.05234 0.06402 0.02906 0.008841 4.628e-05 0 0.06776 0.005839 0.003803 0.001226 0.001942 0.009991 0.05653 0.01125 0.01296 0.01485 0.04769 0.01957 0 0.001445 0.01746 0.006029 4.288e-05 4.299e-05 0.05357 0.01446 
Uniformity values = 
0.9038 0.8727 0.8476 0.8994 0.9038 0.8983 0.8986 0.8986 0.8983 0.8986 0.9036 0.9016 0.9038 0.8838 0.9038 0.9038 0.9035 0.8979 0.8983 0.9038 0.8983 0.9036 0.8986 0.9038 0.9036 0.9038 0.9038 0.8986 0.8859 0.8986 0.9038 0.8835 0.8859 0.9038 0.8637 0.9038 0.9038 0.8835 0.8685 0.8986 0.8808 0.8272 0.8331 0.9038 0.9032 0.8986 0.8862 0.9038 0.8363 0.8986 0.8861 0.8342 0.8962 0.9036 0.9038 0.8986 0.8814 0.8986 0.8986 0.9038 0.8881 0.8983 0.9038 0.8664 0.9038 0.9111 0.8682 0.9038 0.8694 0.8505 0.9038 0.7519 0.8847 0.9038 0.9038 0.8835 0.9038 0.9036 0.8881 0.8493 0.9038 0.8833 0.8835 0.8927 0.8881 0.8986 0.8637 0.9036 0.8986 0.8643 0.9038 0.905 0.8926 0.8027 0.9057 0.8937 0.9038 0.8883 0.9033 0.9036 
Minimum rate values = 
1.907e+06 8.353e+05 5.04e+05 8.047e+04 1.204e+06 762 1.051e+06 1.831e+05 2.289e+04 1.226e+05 1.052e+06 1.271e+06 8.331e+05 211.4 2.333e+05 445.2 6.37e+05 3.637e+04 1.22e+06 1932 1.342e+06 2.636e+06 1.068e+06 2.814e+06 186.2 1.369e+06 8.111e+05 6.16e+05 1.326e+05 1175 6.229e+04 1.181e+06 5.442e+05 5.008e+05 164.6 2.304e+05 1.414e+05 2.914e+05 8e+04 3.353e+05 8.572e+05 3.134e+04 1.273e+06 5465 2.333e+06 2.942e+06 1.474e+06 2.354e+05 1.522e+06 7386 1.689e+05 179.5 2.184e+05 9.267e+05 1.886e+05 1.45e+05 8.651e+04 5.695e+05 3.858e+05 4.938e+04 1.013e+06 0 2.778e+05 2.585e+06 2.724e+05 1.787e+06 1.598e+06 3.146e+06 9.334e+05 4.583e+05 7.933e+05 0 2.647e+04 2.35e+06 1.624e+06 2.018e+06 9.13e+05 2.81e+05 1503 0 2.086e+06 1.901e+05 1.239e+05 3.959e+04 6.301e+04 3.19e+05 1.829e+06 3.569e+05 4.13e+05 4.915e+05 1.484e+06 6.173e+05 0 5.189e+04 5.51e+05 1.94e+05 1369 1396 1.662e+06 4.58e+05 
Average rate values = 
5.521e+06 5.821e+06 5.625e+06 5.966e+06 5.486e+06 6.758e+06 5.607e+06 5.689e+06 5.808e+06 6.467e+06 5.904e+06 5.738e+06 5.655e+06 6.695e+06 6.416e+06 5.921e+06 5.599e+06 6.084e+06 5.929e+06 6.258e+06 5.673e+06 5.372e+06 5.583e+06 5.653e+06 6.411e+06 5.641e+06 5.75e+06 6.1e+06 7.012e+06 5.952e+06 6.019e+06 5.958e+06 5.595e+06 5.54e+06 6.277e+06 5.739e+06 5.951e+06 6.18e+06 7.149e+06 5.75e+06 5.465e+06 6.004e+06 5.941e+06 5.834e+06 5.592e+06 5.429e+06 5.589e+06 5.538e+06 6.601e+06 5.998e+06 5.961e+06 7.312e+06 6.183e+06 5.635e+06 6.031e+06 6.005e+06 5.826e+06 5.651e+06 5.793e+06 5.992e+06 7.17e+06 8.098e+06 5.672e+06 5.529e+06 6.708e+06 5.489e+06 5.499e+06 5.352e+06 8.514e+06 6.683e+06 5.745e+06 7.809e+06 5.635e+06 5.438e+06 5.695e+06 5.831e+06 5.911e+06 5.84e+06 6.735e+06 6.738e+06 5.387e+06 5.643e+06 5.874e+06 6.096e+06 7.58e+06 5.66e+06 5.492e+06 5.71e+06 5.896e+06 7.684e+06 5.528e+06 5.679e+06 7.446e+06 5.754e+06 5.744e+06 6.017e+06 5.553e+06 6.084e+06 5.982e+06 7.109e+06 
Average illumination values = 
14.17 14.88 15.11 15.66 14.17 14.26 14.25 14.25 14.26 14.25 14.17 14.21 14.17 14.49 14.17 14.17 14.18 14.27 14.26 14.17 14.26 14.17 14.25 14.17 14.17 14.17 14.17 14.25 14.46 14.25 14.17 14.5 14.46 14.17 14.83 14.17 14.17 14.5 14.75 14.25 14.55 15.49 15.67 14.17 14.18 14.25 14.45 14.17 15.31 14.25 15.54 15.35 14.49 14.17 14.17 14.25 14.53 14.25 14.25 14.17 14.42 14.26 14.17 14.78 14.17 14.21 14.75 14.17 14.73 15.06 14.17 17.17 14.48 14.17 14.17 14.5 14.17 14.17 14.42 15.08 14.17 14.5 14.5 14.54 14.42 14.25 14.83 14.17 14.25 14.82 14.17 14.37 14.49 15.95 14.34 15.57 14.17 14.46 14.18 14.17 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.01058 0 0.002772 0.03506 2.668e-05 0.00525 0.000823 2.033e-06 0.004078 0.01157 0 0 0.02169 0.02918 5.791e-05 0.04862 0.002695 0.009143 0 0.001112 0.01915 0.002433 8.583e-06 0.01437 0 3.628e-06 0.007847 0.004334 0.05571 0.008818 0.008525 4.988e-06 0.0001964 0.00462 1.912e-05 0.006872 0.04215 0.01792 4.782e-06 0.006824 0.04683 0.00481 3.733e-06 0.006814 0.00164 0 0 0.03524 0.0001762 0.007257 0.04203 0.01997 3.22e-05 0 0.0008925 0.02997 0.005399 0.002518 0.001241 0 0.05901 0 5.809e-06 0.002296 0.00235 0.003085 5.552e-05 0.002685 0.008222 0 0.001554 0.005681 0 0.0189 0.004801 0.003024 0.0106 0.006367 0.009699 0.02181 0.05303 1.359e-05 0.02295 0.0122 0.01219 0.004113 0 0.009348 0.002285 0 0.01126 0.02094 0.009535 0.0128 0.01427 0.01004 0.004587 0.009138 0.009687 0.01019 
Uniformity values = 
0.9038 0.8951 0.8716 0.9038 0.9038 0.9038 0.9038 0.8986 0.9016 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9036 0.8918 0.9038 0.9036 0.9038 0.9036 0.9038 0.8986 0.9038 0.9038 0.9038 0.9038 0.8808 0.8418 0.9038 0.9035 0.9038 0.9038 0.9036 0.9038 0.8802 0.9015 0.9038 0.8986 0.8814 0.8986 0.9038 0.8881 0.9038 0.9038 0.9038 0.8741 0.9038 0.8888 0.9038 0.9038 0.8854 0.9038 0.9038 0.9038 0.8881 0.8493 0.9038 0.8833 0.8927 0.9038 0.8986 0.9036 0.8986 0.8643 0.9076 0.8986 0.8986 0.8932 0.9038 0.9016 0.9036 0.9038 0.9038 0.8986 0.9038 0.8986 0.9038 0.8906 0.8944 0.9038 0.869 0.9038 0.9038 0.8814 0.9038 0.9038 0.9038 0.8888 0.9038 0.9036 0.9038 0.9038 0.8881 0.8363 0.8858 0.9038 
Minimum rate values = 
3.356e+05 0 9.163e+04 1.098e+06 851.7 1.671e+05 2.626e+04 65.28 1.302e+05 3.67e+05 0 0 6.843e+05 9.168e+05 1849 1.512e+06 8.591e+04 2.904e+05 0 3.596e+04 6.05e+05 7.758e+04 274 4.551e+05 0 116.5 2.494e+05 1.38e+05 1.726e+06 2.801e+05 2.779e+05 171 6270 1.472e+05 610.3 2.185e+05 1.316e+06 5.665e+05 156.7 2.176e+05 1.458e+06 1.54e+05 122.2 2.18e+05 5.231e+04 0 0 1.104e+06 5624 2.386e+05 1.311e+06 6.412e+05 1028 0 2.907e+04 9.412e+05 1.718e+05 8.026e+04 4.028e+04 0 1.825e+06 0 187.8 7.321e+04 7.536e+04 9.835e+04 1783 8.951e+04 2.602e+05 0 4.986e+04 1.829e+05 0 5.985e+05 1.529e+05 9.638e+04 3.365e+05 2.037e+05 3.08e+05 6.918e+05 1.645e+06 440.3 7.309e+05 3.87e+05 4.02e+05 1.31e+05 0 3.044e+05 7.284e+04 0 3.573e+05 6.72e+05 3.028e+05 4.059e+05 4.52e+05 3.188e+05 1.487e+05 3.136e+05 3.138e+05 3.234e+05 
Average rate values = 
4.144e+06 4.319e+06 4.543e+06 3.98e+06 4.108e+06 4.201e+06 4.065e+06 4.405e+06 4.454e+06 4.432e+06 4.236e+06 4.172e+06 4.234e+06 4.196e+06 4.452e+06 3.987e+06 4.123e+06 4.256e+06 4.846e+06 4.388e+06 4.417e+06 4.342e+06 4.363e+06 4.189e+06 4.246e+06 4.232e+06 4.284e+06 4.309e+06 3.976e+06 4.167e+06 4.115e+06 5.239e+06 4.622e+06 4.215e+06 4.034e+06 4.116e+06 4.556e+06 4.193e+06 4.458e+06 4.268e+06 3.988e+06 4.56e+06 4.491e+06 4.449e+06 4.664e+06 4.743e+06 4.257e+06 4.067e+06 4.452e+06 4.317e+06 4.007e+06 4.584e+06 4.511e+06 4.808e+06 4.071e+06 3.945e+06 4.275e+06 4.134e+06 4.543e+06 5.265e+06 3.907e+06 4.042e+06 4.486e+06 4.261e+06 4.206e+06 4.057e+06 4.58e+06 4.226e+06 4.077e+06 4.589e+06 4.237e+06 4.384e+06 4.14e+06 4.21e+06 4.423e+06 4.263e+06 4.323e+06 4.144e+06 4.118e+06 3.998e+06 4.016e+06 4.308e+06 4.245e+06 4.649e+06 6.247e+06 4.16e+06 4.126e+06 4.193e+06 4.665e+06 5.075e+06 4.268e+06 4.062e+06 4.251e+06 4.097e+06 4.06e+06 4.176e+06 4.265e+06 4.063e+06 4.173e+06 4.383e+06 
Average illumination values = 
14.17 14.32 14.71 14.17 14.17 14.17 14.17 14.25 14.21 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.36 14.17 14.17 14.17 14.17 14.17 14.25 14.17 14.17 14.17 14.17 14.55 15.4 14.17 14.18 14.17 14.17 14.17 14.17 14.78 14.28 14.17 14.25 14.53 14.25 14.17 14.42 14.17 14.17 14.17 14.65 14.17 14.41 14.17 14.17 14.47 14.17 14.17 14.17 14.42 15.08 14.17 14.5 14.54 14.17 14.25 14.17 14.25 14.82 14.33 14.25 14.25 14.54 14.17 14.21 14.17 14.17 14.17 14.25 14.17 14.25 14.17 14.39 14.32 14.17 14.74 14.17 14.17 14.53 14.17 14.17 14.17 14.41 14.17 14.17 14.17 14.17 14.42 15.31 14.46 14.17 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 0.001707 0 2.47e-05 0.006221 0.000907 0.01324 0 0 1.642e-05 0.0005273 6.814e-05 0.02252 0.002762 0 0 0.01648 0 0.001804 0 3.985e-06 0.001334 0.005186 0.002445 0.009007 6.522e-06 1.277e-06 2.104e-05 0.00705 0.0002512 0 0.002507 0.004562 0.0007478 0.003699 0 0 5.065e-06 0.0003019 0 0.01395 0.002773 0 0.0008977 0.01648 0.001814 0.001265 0 0.007598 0 0.002385 0.002492 0 0 0.0002122 0 0.001706 0 4.591e-05 0.00526 0.0003944 0.0003102 0.006277 0.0125 0.04158 0.001941 0.01069 0 8.013e-06 0 0.003065 0 0.002724 0.006491 0.0009575 0.002196 3.254e-06 0 7.419e-06 1.174e-05 0 0.005115 0 0.0001879 0.004206 0 0.0156 0.008208 0.01969 0.008656 0 0.0007152 5.126e-05 0.002165 0.02489 0.002982 0.001378 0.002474 0 6.302e-06 
Uniformity values = 
0.9038 0.9036 0.9038 0.9038 0.9038 0.9038 0.9036 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.8986 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.8986 0.9038 0.9038 0.9038 0.8808 0.8916 0.9038 0.9038 0.9038 0.9038 0.9007 0.9015 0.9038 0.8986 0.8986 0.9038 0.9038 0.9038 0.9038 0.9029 0.9038 0.8888 0.9038 0.9031 0.9038 0.9038 0.9036 0.8881 0.9038 0.8838 0.9036 0.9038 0.9038 0.9038 0.9038 0.8986 0.8986 0.8952 0.8981 0.9036 0.9038 0.9038 0.9031 0.8986 0.9038 0.8715 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9036 0.9038 0.9038 0.9038 0.9038 0.9038 0.8986 0.9036 0.9038 0.9038 0.8986 0.8811 0.9038 0.9036 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9008 
Minimum rate values = 
0 5.445e+04 0 788.5 1.979e+05 2.894e+04 4.197e+05 0 0 524.3 1.683e+04 2175 7.101e+05 8.857e+04 0 0 5.213e+05 0 5.752e+04 0 128 4.254e+04 1.651e+05 7.794e+04 2.936e+05 211.1 40.78 671.6 2.242e+05 8020 0 8.013e+04 1.453e+05 2.4e+04 1.185e+05 0 0 161.7 9637 0 4.421e+05 8.987e+04 0 2.867e+04 5.214e+05 5.786e+04 4.038e+04 0 2.415e+05 0 7.605e+04 7.945e+04 0 0 6773 0 5.472e+04 0 1475 1.675e+05 1.259e+04 9901 1.999e+05 3.988e+05 1.298e+06 6.42e+04 3.393e+05 0 255.8 0 9.768e+04 0 8.684e+04 2.065e+05 3.055e+04 7.003e+04 103.9 0 236.8 374.7 0 1.628e+05 0 6031 1.34e+05 0 4.939e+05 2.623e+05 6.378e+05 2.75e+05 0 2.282e+04 1636 6.904e+04 7.839e+05 9.505e+04 4.395e+04 7.887e+04 0 201.9 
Average rate values = 
3.253e+06 3.48e+06 3.273e+06 3.311e+06 3.301e+06 3.226e+06 3.445e+06 3.506e+06 3.367e+06 3.371e+06 3.28e+06 3.309e+06 3.109e+06 3.419e+06 3.443e+06 3.284e+06 3.27e+06 3.458e+06 3.356e+06 3.335e+06 3.313e+06 3.287e+06 3.358e+06 3.242e+06 3.28e+06 3.735e+06 3.318e+06 3.206e+06 3.261e+06 3.165e+06 3.657e+06 3.512e+06 3.178e+06 3.522e+06 3.205e+06 3.39e+06 3.381e+06 3.353e+06 3.432e+06 3.226e+06 3.244e+06 3.823e+06 3.524e+06 3.306e+06 3.115e+06 3.337e+06 3.33e+06 3.51e+06 3.168e+06 3.26e+06 3.484e+06 3.288e+06 3.401e+06 3.559e+06 3.377e+06 3.236e+06 3.453e+06 3.27e+06 3.306e+06 3.533e+06 3.353e+06 3.29e+06 3.149e+06 3.247e+06 3.143e+06 3.233e+06 3.218e+06 3.742e+06 3.411e+06 3.246e+06 3.194e+06 3.807e+06 3.533e+06 3.153e+06 3.221e+06 3.219e+06 3.207e+06 3.579e+06 3.302e+06 3.342e+06 3.386e+06 3.193e+06 3.379e+06 3.221e+06 3.188e+06 3.369e+06 3.396e+06 3.231e+06 3.158e+06 3.279e+06 3.259e+06 3.19e+06 3.218e+06 3.398e+06 3.274e+06 3.276e+06 3.291e+06 3.444e+06 3.228e+06 3.474e+06 
Average illumination values = 
14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.25 14.17 14.17 14.17 14.17 14.17 14.17 14.25 14.17 14.17 14.17 14.55 14.56 14.17 14.17 14.17 14.17 14.76 14.28 14.17 14.25 14.25 14.17 14.17 14.17 14.17 14.19 14.17 14.41 14.17 14.18 14.17 14.17 14.17 14.42 14.17 14.49 14.17 14.17 14.17 14.17 14.17 14.25 14.25 14.5 14.26 14.17 14.17 14.17 14.18 14.25 14.17 14.7 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.25 14.17 14.17 14.17 14.25 14.54 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.22 

U = 12

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0 9.848e-05 2.984e-05 0.006233 0.0009643 0.0003322 0 0 0.000143 7.257e-05 0.01276 0.002584 0 0.009548 0 0.001997 0 0 3.868e-05 0.002706 0 4.432e-05 0.004816 6.338e-05 0.0002842 0 0 0 0 0 0 4.989e-05 0 0 0 0 0 0.001235 0.001798 0 0.008336 3.352e-06 0.002702 0 0 0.0002413 0 0.003395 0 0 0.0004301 0 0 0 0 0.01112 0.001698 0 0.01217 0 0 0 0 0.007427 0 7.266e-06 0 0 8.48e-06 0.0002167 0.004475 0 0.001911 3.098e-05 0.005815 0 0.002294 0 0.003241 0.003084 0.001455 0 0.001887 2.838e-06 0 0 0 0.001494 0 0.002486 0.001297 0.01472 0.0002607 0 0.0007468 0.007609 0 0.00459 0.009333 0 
Uniformity values = 
0.9038 0.8783 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9023 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.8808 0.9038 0.9038 0.9038 0.9038 0.8958 0.9024 0.9038 0.8986 0.9038 0.9038 0.9038 0.9111 0.9038 0.8888 0.9038 0.9038 0.9038 0.9038 0.8881 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9092 0.9038 0.9036 0.9038 0.9038 0.9038 0.9038 0.8906 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9036 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9036 0.9038 0.9038 0.8838 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.8212 0.9028 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9036 0.9036 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.9038 0.8986 
Minimum rate values = 
0 3235 952.5 1.983e+05 3.077e+04 1.06e+04 0 0 4571 2316 4.045e+05 8.238e+04 0 3.032e+05 0 6.369e+04 0 0 1235 8.627e+04 0 1415 1.534e+05 2023 9070 0 0 0 0 0 0 1593 0 0 0 0 0 3.94e+04 5.733e+04 0 2.649e+05 107 8.613e+04 0 0 7703 0 1.075e+05 0 0 1.373e+04 0 0 0 0 3.528e+05 5.415e+04 0 3.86e+05 0 0 0 0 2.361e+05 0 232 0 0 270.7 6917 1.425e+05 0 6.094e+04 1012 1.85e+05 0 7.314e+04 0 1.033e+05 9.827e+04 4.641e+04 0 6.025e+04 90.59 0 0 0 4.764e+04 0 7.924e+04 4.138e+04 4.661e+05 8321 0 2.383e+04 2.419e+05 0 1.462e+05 2.964e+05 0 
Average rate values = 
2.655e+06 2.976e+06 2.622e+06 2.631e+06 2.643e+06 2.738e+06 2.839e+06 2.847e+06 2.698e+06 2.779e+06 2.591e+06 2.698e+06 2.715e+06 2.813e+06 2.893e+06 2.657e+06 2.698e+06 2.797e+06 2.731e+06 2.716e+06 2.758e+06 3.003e+06 2.742e+06 2.604e+06 2.599e+06 3.058e+06 2.627e+06 2.846e+06 2.748e+06 2.877e+06 2.843e+06 2.822e+06 2.693e+06 2.644e+06 3.29e+06 3.005e+06 2.743e+06 2.768e+06 2.68e+06 2.989e+06 2.626e+06 2.724e+06 2.634e+06 2.667e+06 2.899e+06 2.684e+06 2.722e+06 2.795e+06 2.713e+06 2.936e+06 2.81e+06 2.687e+06 2.73e+06 2.744e+06 2.698e+06 2.744e+06 2.692e+06 2.829e+06 2.608e+06 2.757e+06 2.9e+06 2.828e+06 2.804e+06 2.809e+06 2.735e+06 2.669e+06 2.698e+06 2.716e+06 2.725e+06 2.591e+06 2.654e+06 2.769e+06 2.602e+06 2.755e+06 2.76e+06 2.627e+06 2.675e+06 2.681e+06 2.646e+06 2.7e+06 2.771e+06 2.894e+06 2.693e+06 2.799e+06 2.653e+06 2.619e+06 2.744e+06 2.689e+06 3.001e+06 2.749e+06 2.859e+06 2.738e+06 2.891e+06 2.761e+06 2.657e+06 2.65e+06 2.707e+06 2.597e+06 2.622e+06 2.788e+06 
Average illumination values = 
14.17 14.59 14.17 14.17 14.17 14.17 14.17 14.17 14.19 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.55 14.17 14.17 14.17 14.17 14.52 14.19 14.17 14.25 14.17 14.17 14.17 14.21 14.17 14.41 14.17 14.17 14.17 14.17 14.42 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.28 14.17 14.17 14.17 14.17 14.17 14.17 14.39 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.49 14.17 14.17 14.17 14.17 14.17 14.17 14.17 15.6 14.19 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.17 14.25 

End of simulation
Obj Function for 2 users through 12 users 
0.4476 0.0814 0.0222 0.0098 0.0035 0.0016 
Uniformity for 2 users through 12 users 
0.7926 0.8634 0.8892 0.8971 0.9017 0.9018 
Minimum rate for 2 users through 12 users 
1.258e+07 2.495e+06 6.979e+05 3.08e+05 1.098e+05 5.095e+04 
Average rate for 2 users through 12 users 
2.477e+07 9.873e+06 6.046e+06 4.322e+06 3.338e+06 2.75e+06 
Average illumination for 2 users through 12 users 
16.5 14.97 14.47 14.29 14.21 14.21 


==> code/ssa_led_final_users_2_6_40_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.1845 0.2095 0.6655 0.3669 0.3431 0.4875 0.26 0.553 0.102 0.4984 0.09437 0.4836 0.4555 0.3491 0.2982 0.2759 0.582 0.2028 0.2213 0.7613 0.7179 0.6987 0.1225 0.4742 0.8209 0.6925 0.6312 0.3174 0.4018 0.4313 0.228 0.6656 0.3562 0.2273 0.4675 0.3539 0.3335 0.3862 0.239 0.3079 0.6675 0.1926 0.6177 0.2238 0.3228 0.4467 0.3706 0.6604 0.4428 0.184 0.5095 0.3612 0.7462 0.3433 0.3367 0.4064 0.6662 0.09811 0.8336 0.1347 0.3435 0.7755 0.656 0.5549 0.6345 0.3898 0.278 0.4306 0.3205 0.2737 0.6148 0.681 0.1828 0.6549 0.3953 0.5165 0.6148 0.2955 0.1645 0.7096 0.5311 0.4503 0.5585 0.4241 0.7701 0.412 0.5586 0.6244 0.2073 0.1644 0.3229 0.34 0.457 0.311 0.4557 0.6309 0.6537 0.5499 0.72 0.5347 
Uniformity values = 
0.851 0.8102 0.772 0.7902 0.7102 0.8325 0.7813 0.7716 0.7607 0.8203 0.7135 0.7783 0.7862 0.7903 0.723 0.896 0.7009 0.7348 0.7378 0.7888 0.824 0.8299 0.71 0.7487 0.8728 0.7628 0.7132 0.7694 0.7625 0.8926 0.7922 0.8007 0.7464 0.7714 0.8031 0.8993 0.798 0.6932 0.8892 0.844 0.721 0.8124 0.8885 0.8278 0.7951 0.7237 0.7924 0.7638 0.825 0.749 0.8728 0.7657 0.7897 0.7486 0.7661 0.7951 0.8923 0.7988 0.8405 0.7492 0.7796 0.8441 0.7491 0.8311 0.8996 0.7951 0.8061 0.7732 0.893 0.7807 0.8013 0.8017 0.7899 0.7304 0.7302 0.8022 0.8115 0.778 0.8019 0.7667 0.8677 0.7299 0.8172 0.777 0.8435 0.7988 0.8058 0.8129 0.8748 0.7795 0.6866 0.8317 0.8083 0.7321 0.7589 0.8812 0.7345 0.7344 0.7695 0.8217 
Minimum rate values = 
5.661e+06 6.637e+06 1.794e+07 1.1e+07 1.137e+07 1.33e+07 8.29e+06 1.559e+07 3.629e+06 1.37e+07 3.584e+06 1.394e+07 1.319e+07 1.056e+07 9.965e+06 7.746e+06 1.744e+07 7.033e+06 7.568e+06 1.949e+07 1.808e+07 1.762e+07 4.594e+06 1.416e+07 1.913e+07 1.864e+07 1.829e+07 9.966e+06 1.221e+07 1.137e+07 7.299e+06 1.746e+07 1.126e+07 7.452e+06 1.324e+07 9.576e+06 1.008e+07 1.278e+07 6.87e+06 8.975e+06 1.891e+07 6.137e+06 1.523e+07 6.905e+06 9.83e+06 1.387e+07 1.107e+07 1.798e+07 1.24e+07 6.339e+06 1.327e+07 1.115e+07 1.919e+07 1.089e+07 1.051e+07 1.191e+07 1.609e+07 3.343e+06 1.988e+07 4.771e+06 1.053e+07 1.88e+07 1.815e+07 1.476e+07 1.54e+07 1.151e+07 8.549e+06 1.277e+07 8.849e+06 8.671e+06 1.643e+07 1.774e+07 6.006e+06 1.847e+07 1.249e+07 1.434e+07 1.627e+07 9.291e+06 5.384e+06 1.891e+07 1.378e+07 1.387e+07 1.503e+07 1.257e+07 1.872e+07 1.2e+07 1.52e+07 1.644e+07 6.136e+06 5.523e+06 1.112e+07 9.89e+06 1.293e+07 1.022e+07 1.357e+07 1.558e+07 1.837e+07 1.613e+07 1.906e+07 1.446e+07 
Average rate values = 
3.541e+07 3.227e+07 2.015e+07 2.413e+07 2.37e+07 2.203e+07 2.83e+07 2.078e+07 4.519e+07 2.176e+07 4.54e+07 2.161e+07 2.211e+07 2.467e+07 2.546e+07 2.946e+07 2.023e+07 3.118e+07 2.986e+07 2e+07 2.013e+07 2.021e+07 3.982e+07 2.148e+07 2.002e+07 2.006e+07 2.008e+07 2.547e+07 2.29e+07 2.372e+07 3.051e+07 2.024e+07 2.383e+07 3.014e+07 2.207e+07 2.604e+07 2.531e+07 2.24e+07 3.162e+07 2.702e+07 2.003e+07 3.378e+07 2.093e+07 3.153e+07 2.566e+07 2.164e+07 2.405e+07 2.015e+07 2.274e+07 3.314e+07 2.206e+07 2.396e+07 2.002e+07 2.426e+07 2.472e+07 2.318e+07 2.061e+07 4.713e+07 1.999e+07 3.9e+07 2.47e+07 2.005e+07 2.011e+07 2.116e+07 2.087e+07 2.358e+07 2.78e+07 2.242e+07 2.725e+07 2.757e+07 2.05e+07 2.018e+07 3.422e+07 2.007e+07 2.266e+07 2.137e+07 2.055e+07 2.648e+07 3.644e+07 2.004e+07 2.17e+07 2.165e+07 2.103e+07 2.259e+07 2.005e+07 2.309e+07 2.094e+07 2.049e+07 3.379e+07 3.591e+07 2.394e+07 2.558e+07 2.23e+07 2.511e+07 2.185e+07 2.079e+07 2.008e+07 2.058e+07 2.002e+07 2.131e+07 
Average illumination values = 
15.26 17.46 16.79 16.22 18.35 15.39 16.52 16.83 16.84 15.81 18.7 16.6 16.45 16.44 17.96 14.49 18.34 17.63 17.36 16.46 15.68 15.43 18.04 17.65 14.9 16.79 18.29 16.65 16.9 14.49 16.17 16.24 17.34 16.6 15.99 14.24 16.05 18.96 14.49 15.38 18.38 16.12 14.64 15.47 16.33 18 16.43 17.13 15.52 17.34 14.9 16.85 16.22 17.12 16.72 16.23 14.49 16.19 15.49 17.11 16.58 15.38 17.33 15.73 14.29 16.23 15.89 16.56 14.54 16.55 15.98 16.16 16.21 18 17.68 16.17 16 16.61 16.21 16.71 14.82 17.55 15.86 16.71 15.41 16.14 18.03 15.81 14.85 16.66 18.88 15.4 15.85 18.06 17.08 14.86 17.7 17.78 16.66 15.61 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.08188 0.06722 0.02923 0.108 0.01325 0.01503 0.04029 0.1092 2.946e-05 0.1146 0.1705 0.05367 0.2808 0.09089 0.004802 0.03772 0.01204 0.1018 0.03501 0.1082 0.001475 0.1014 0.001297 0.0102 0.1072 0.06023 0.09449 0.09038 0.008483 0.1134 0.171 0.1576 0.1951 0.02763 0.02871 0.2063 0.02408 0.0009259 0.04247 0.102 0.1456 0.1214 0.1224 0.04541 4.06e-05 0.04541 0.1388 0.09049 0.203 0.002568 0.1856 5.479e-05 0.07616 0.02271 0.004655 0.03118 0.09881 0.05343 0.02282 0.1947 0.1085 0.03754 0.000688 0.03308 0.02236 0.05519 0.1115 0.1271 0.1959 0.1494 0.03265 0.197 0.12 0.13 0.08858 0.04096 0.1494 0.01901 0.008112 0.06541 0.2132 0.1175 0.1196 0.03185 0.01684 0.003621 0.1394 0.01154 0.1049 0.1904 0.07544 0.004576 0.0116 0.1651 0.1404 0.1216 0.02885 0.02185 0.237 0.06617 
Uniformity values = 
0.8577 0.9007 0.8643 0.8501 0.8144 0.8056 0.8859 0.8911 0.739 0.8501 0.9036 0.8191 0.8983 0.9038 0.8914 0.8667 0.8191 0.9016 0.9038 0.9038 0.8094 0.9016 0.8959 0.8627 0.9034 0.8643 0.8688 0.8342 0.8923 0.9016 0.8983 0.8959 0.9036 0.8831 0.8978 0.863 0.8318 0.8033 0.8838 0.8986 0.8664 0.8953 0.8854 0.8833 0.9046 0.8682 0.8881 0.8835 0.8859 0.8207 0.9057 0.7339 0.8914 0.9038 0.8503 0.8643 0.8573 0.8685 0.864 0.8983 0.9038 0.8643 0.8134 0.8421 0.8736 0.8995 0.9038 0.8907 0.8986 0.8478 0.8273 0.9055 0.8212 0.9033 0.8569 0.8258 0.8154 0.835 0.7903 0.8983 0.9033 0.8643 0.8835 0.907 0.7975 0.794 0.8158 0.8993 0.9024 0.8983 0.7901 0.8886 0.7274 0.9038 0.8986 0.866 0.8806 0.9011 0.9023 0.7667 
Minimum rate values = 
2.631e+06 2.077e+06 9.596e+05 3.45e+06 4.657e+05 5.335e+05 1.283e+06 3.336e+06 1150 3.65e+06 4.988e+06 1.831e+06 7.848e+06 2.765e+06 1.55e+05 1.229e+06 4.211e+05 3.087e+06 1.096e+06 3.262e+06 5.252e+04 3.076e+06 4.175e+04 3.392e+05 3.237e+06 1.944e+06 2.979e+06 2.968e+06 2.73e+05 3.418e+06 5.027e+06 4.674e+06 5.641e+06 8.89e+05 9.082e+05 6.184e+06 8.234e+05 3.324e+04 1.354e+06 3.102e+06 4.482e+06 3.67e+06 3.736e+06 1.447e+06 1295 1.471e+06 4.19e+06 2.813e+06 5.953e+06 9.015e+04 5.379e+06 2154 2.366e+06 7.16e+05 1.575e+05 1.023e+06 3.148e+06 1.723e+06 7.521e+05 5.659e+06 3.27e+06 1.227e+06 2.439e+04 1.112e+06 7.292e+05 1.718e+06 3.357e+06 3.848e+06 5.689e+06 4.683e+06 1.117e+06 5.681e+06 3.937e+06 3.879e+06 2.838e+06 1.397e+06 4.853e+06 6.496e+05 2.946e+05 2.028e+06 6.113e+06 3.679e+06 3.664e+06 9.958e+05 6.028e+05 1.313e+05 4.551e+06 3.678e+05 3.173e+06 5.547e+06 2.631e+06 1.482e+05 4.566e+05 4.841e+06 4.188e+06 3.79e+06 9.3e+05 6.913e+05 6.729e+06 2.389e+06 
Average rate values = 
9.883e+06 1.158e+07 1.019e+07 1.189e+07 9.477e+06 1.092e+07 9.221e+06 1.017e+07 1.202e+07 8.95e+06 8.486e+06 8.992e+06 8.31e+06 1.09e+07 9.54e+06 9.951e+06 1.623e+07 9.484e+06 9.807e+06 9.088e+06 1.061e+07 1.263e+07 1.068e+07 9.154e+06 8.727e+06 9.146e+06 9.319e+06 1.039e+07 1.025e+07 1.084e+07 8.461e+06 8.935e+06 8.421e+06 1.09e+07 1.019e+07 8.386e+06 1.353e+07 9.623e+06 9.215e+06 8.932e+06 9.319e+06 1.008e+07 1.072e+07 9.271e+06 1.007e+07 1.197e+07 8.851e+06 8.768e+06 8.392e+06 1.008e+07 8.653e+06 1.179e+07 1.117e+07 9.638e+06 9.911e+06 9.966e+06 9.369e+06 1.408e+07 1.11e+07 8.406e+06 9.201e+06 9.194e+06 1.006e+07 9.485e+06 9.578e+06 1.003e+07 8.786e+06 9.865e+06 8.708e+06 9.061e+06 9.307e+06 8.697e+06 9.259e+06 9.519e+06 9.775e+06 9.645e+06 9.461e+06 1.034e+07 1.196e+07 9.934e+06 8.37e+06 9.137e+06 1.004e+07 9.738e+06 9.604e+06 9.259e+06 8.856e+06 9.278e+06 1.068e+07 8.516e+06 9.857e+06 9.466e+06 1.199e+07 8.479e+06 8.617e+06 8.621e+06 1.027e+07 1.078e+07 8.412e+06 9.923e+06 
Average illumination values = 
15.14 14.22 14.82 15.07 15.73 16.04 14.46 14.46 17.33 15.07 14.17 15.64 14.26 14.17 14.45 14.78 15.64 14.21 14.17 14.17 15.98 14.21 14.49 14.85 14.18 14.82 14.74 15.35 14.49 14.21 14.26 14.49 14.17 14.5 14.27 14.84 15.4 16.06 14.49 14.25 14.78 14.48 14.47 14.5 14.36 14.75 14.42 14.5 14.46 15.61 14.34 17.46 14.45 14.17 15.06 14.82 15.14 14.75 14.82 14.26 14.17 14.82 15.91 15.42 14.87 14.39 14.17 14.58 14.25 15.11 15.48 14.34 15.6 14.18 15.11 15.51 15.71 15.36 16.43 14.26 14.18 14.82 14.5 14.31 16.21 16.13 15.92 14.26 14.19 14.26 16.21 14.54 17.72 14.17 14.25 14.79 14.56 14.31 14.19 16.71 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.06177 0.02829 0.01512 0.003195 0.03853 2.372e-05 0.03334 0.005719 0.0007129 0.003827 0.03356 0.04061 0.02648 6.425e-06 0.007338 1.384e-05 0.02021 0.001143 0.0388 6.051e-05 0.04278 0.08643 0.0339 0.09172 5.815e-06 0.0439 0.02577 0.01939 0.00408 3.64e-05 0.001953 0.03691 0.01687 0.01576 4.927e-06 0.007245 0.004441 0.008967 0.002411 0.0105 0.02225 0.0009485 0.03917 0.0001693 0.07635 0.09632 0.0464 0.007405 0.0453 0.0002301 0.005804 5.179e-06 0.006958 0.02949 0.005928 0.004527 0.002639 0.01791 0.0121 0.001548 0.03173 0 0.008744 0.08121 0.008523 0.05255 0.04945 0.1039 0.02858 0.01362 0.0252 0 0.0006261 0.0767 0.05161 0.06402 0.02906 0.008788 4.628e-05 0 0.06776 0.005754 0.003803 0.001223 0.001942 0.009991 0.05653 0.01125 0.01296 0.01485 0.04769 0.01689 0 0.001445 0.01746 0.006259 4.288e-05 4.447e-05 0.05357 0.01446 
Uniformity values = 
0.9038 0.8983 0.8501 0.9025 0.9038 0.8983 0.8986 0.8986 0.8983 0.8986 0.9036 0.9016 0.9038 0.8827 0.9038 0.9021 0.9038 0.9038 0.8983 0.9038 0.8983 0.9036 0.8986 0.902 0.9029 0.9038 0.9038 0.8986 0.8859 0.8975 0.9038 0.8835 0.8859 0.9028 0.8637 0.9038 0.9038 0.8835 0.8685 0.8986 0.9038 0.8672 0.8424 0.9015 0.9038 0.8983 0.8864 0.9038 0.8363 0.8986 0.9032 0.835 0.8985 0.9036 0.9038 0.8986 0.8809 0.8986 0.8993 0.9038 0.8881 0.8983 0.9038 0.8664 0.9037 0.9038 0.8682 0.9034 0.8694 0.8505 0.9038 0.7526 0.9038 0.9038 0.9019 0.8835 0.9038 0.9024 0.8881 0.8493 0.9038 0.8807 0.8835 0.8838 0.8881 0.8986 0.8637 0.9036 0.8986 0.8643 0.9038 0.8983 0.8926 0.8027 0.9057 0.8986 0.9038 0.8986 0.9033 0.9036 
Minimum rate values = 
1.907e+06 8.947e+05 5.087e+05 1.02e+05 1.204e+06 762 1.051e+06 1.831e+05 2.289e+04 1.226e+05 1.052e+06 1.271e+06 8.331e+05 210 2.333e+05 442.7 6.38e+05 3.646e+04 1.22e+06 1932 1.342e+06 2.636e+06 1.068e+06 2.794e+06 185.8 1.369e+06 8.111e+05 6.16e+05 1.326e+05 1170 6.229e+04 1.181e+06 5.442e+05 4.994e+05 164.6 2.304e+05 1.414e+05 2.914e+05 8e+04 3.353e+05 7.017e+05 3.154e+04 1.311e+06 5417 2.34e+06 2.939e+06 1.472e+06 2.354e+05 1.522e+06 7386 1.848e+05 179 2.226e+05 9.267e+05 1.886e+05 1.45e+05 8.632e+04 5.695e+05 3.855e+05 4.938e+04 1.013e+06 0 2.778e+05 2.585e+06 2.708e+05 1.631e+06 1.598e+06 3.141e+06 9.334e+05 4.583e+05 7.933e+05 0 1.998e+04 2.35e+06 1.606e+06 2.018e+06 9.13e+05 2.796e+05 1503 0 2.086e+06 1.879e+05 1.239e+05 3.989e+04 6.301e+04 3.19e+05 1.829e+06 3.569e+05 4.13e+05 4.915e+05 1.484e+06 5.375e+05 0 5.189e+04 5.51e+05 2.003e+05 1369 1428 1.662e+06 4.58e+05 
Average rate values = 
5.521e+06 5.89e+06 5.627e+06 6.005e+06 5.486e+06 6.758e+06 5.607e+06 5.689e+06 5.808e+06 6.467e+06 5.904e+06 5.738e+06 5.655e+06 6.717e+06 6.416e+06 5.916e+06 5.602e+06 6.092e+06 5.929e+06 6.258e+06 5.673e+06 5.372e+06 5.583e+06 5.655e+06 6.406e+06 5.641e+06 5.75e+06 6.1e+06 7.012e+06 5.95e+06 6.019e+06 5.958e+06 5.595e+06 5.538e+06 6.277e+06 5.739e+06 5.951e+06 6.18e+06 7.149e+06 5.75e+06 5.467e+06 6.045e+06 5.999e+06 5.823e+06 5.592e+06 5.428e+06 5.589e+06 5.538e+06 6.601e+06 5.998e+06 6.076e+06 7.311e+06 6.236e+06 5.635e+06 6.031e+06 6.005e+06 5.829e+06 5.651e+06 5.792e+06 5.992e+06 7.17e+06 8.098e+06 5.672e+06 5.529e+06 6.709e+06 5.491e+06 5.499e+06 5.352e+06 8.514e+06 6.683e+06 5.745e+06 7.813e+06 5.701e+06 5.438e+06 5.722e+06 5.831e+06 5.911e+06 5.852e+06 6.735e+06 6.738e+06 5.387e+06 5.645e+06 5.874e+06 6.096e+06 7.58e+06 5.66e+06 5.492e+06 5.71e+06 5.896e+06 7.684e+06 5.528e+06 5.686e+06 7.446e+06 5.754e+06 5.744e+06 6.009e+06 5.553e+06 6.147e+06 5.982e+06 7.109e+06 
Average illumination values = 
14.17 14.26 15.07 14.19 14.17 14.26 14.25 14.25 14.26 14.25 14.17 14.21 14.17 14.51 14.17 14.2 14.17 14.17 14.26 14.17 14.26 14.17 14.25 14.2 14.18 14.17 14.17 14.25 14.46 14.28 14.17 14.5 14.46 14.19 14.83 14.17 14.17 14.5 14.75 14.25 14.17 14.84 15.41 14.22 14.17 14.26 14.45 14.17 15.31 14.25 14.18 15.36 14.26 14.17 14.17 14.25 14.54 14.25 14.26 14.17 14.42 14.26 14.17 14.78 14.19 14.17 14.75 14.18 14.73 15.06 14.17 17.19 14.17 14.17 14.21 14.5 14.17 14.19 14.42 15.08 14.17 14.56 14.5 14.49 14.42 14.25 14.83 14.17 14.25 14.82 14.17 14.26 14.49 15.95 14.34 14.25 14.17 14.25 14.18 14.17 

End of simulation
Obj Function for 2 users through 6 users 
0.4400 0.0814 0.0221 
Uniformity for 2 users through 6 users 
0.7922 0.8659 0.8905 
Minimum rate for 2 users through 6 users 
1.24e+07 2.488e+06 6.949e+05 
Average rate for 2 users through 6 users 
2.496e+07 9.867e+06 6.052e+06 
Average illumination for 2 users through 6 users 
16.43 14.88 14.4 


==> code/ssa_led_final_users_5_5_40_cm.txt <==

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10
qq = 11
qq = 12
qq = 13
qq = 14
qq = 15
qq = 16
qq = 17
qq = 18
qq = 19
qq = 20
qq = 21
qq = 22
qq = 23
qq = 24
qq = 25
qq = 26
qq = 27
qq = 28
qq = 29
qq = 30
qq = 31
qq = 32
qq = 33
qq = 34
qq = 35
qq = 36
qq = 37
qq = 38
qq = 39
qq = 40
qq = 41
qq = 42
qq = 43
qq = 44
qq = 45
qq = 46
qq = 47
qq = 48
qq = 49
qq = 50
qq = 51
qq = 52
qq = 53
qq = 54
qq = 55
qq = 56
qq = 57
qq = 58
qq = 59
qq = 60
qq = 61
qq = 62
qq = 63
qq = 64
qq = 65
qq = 66
qq = 67
qq = 68
qq = 69
qq = 70
qq = 71
qq = 72
qq = 73
qq = 74
qq = 75
qq = 76
qq = 77
qq = 78
qq = 79
qq = 80
qq = 81
qq = 82
qq = 83
qq = 84
qq = 85
qq = 86
qq = 87
qq = 88
qq = 89
qq = 90
qq = 91
qq = 92
qq = 93
qq = 94
qq = 95
qq = 96
qq = 97
qq = 98
qq = 99
qq = 100

Obj function values = 
0.08282 0.08024 0.06827 0.01061 0.01276 0.05901 0.001293 0.105 0.02657 0.07436 0.000717 0.004695 0.03174 0.01325 0.07624 0.044 0 0.006919 1.763e-05 0.02967 0.04751 0.1012 0.006402 0.02405 0.07394 0.1423 0.003235 0.01732 0.005604 0.01573 0.07776 0.007386 0.04599 0.1387 0.002618 4.25e-05 0.05792 0.06717 0.083 0.002432 0.05477 0.03544 0.02772 0.004526 0.0235 0.0988 0.002357 0.09365 0.118 0.05284 0.05168 0.02058 0.05425 0.08586 0.139 0.1174 0.0257 0.135 0.04154 0.06706 0.005993 8.911e-06 0.006917 0.06307 0.1338 0.005393 0.004477 0.002107 0.003578 0.04153 0.09667 0.1561 0.03058 0 0.008924 0.01225 0.03873 0.0138 0.05601 0.08733 0.1028 0.01516 0.0176 0.01953 0.05769 0 0.001539 0.0585 0.07269 0.0744 0.0641 0.02533 0.05979 0.008545 0.009202 0 0.1401 0.006318 0.008742 0.0282 
Uniformity values = 
0.8605 0.9036 0.8978 0.815 0.8588 0.8986 0.8983 0.8986 0.9038 0.8835 0.8986 0.8986 0.8667 0.9013 0.9038 0.9038 0.8181 0.9038 0.8199 0.8909 0.8857 0.8693 0.8983 0.9038 0.8983 0.8986 0.8063 0.8983 0.8715 0.9036 0.8986 0.8652 0.9038 0.9038 0.8573 0.9057 0.9038 0.8881 0.8889 0.8216 0.8986 0.8637 0.9038 0.9038 0.9038 0.9036 0.8986 0.8983 0.8993 0.8326 0.8094 0.8909 0.9038 0.8914 0.8986 0.9038 0.9038 0.8986 0.9033 0.8986 0.8625 0.7272 0.8718 0.8983 0.9033 0.9038 0.8889 0.7978 0.7969 0.8986 0.8986 0.9036 0.8881 0.8983 0.8664 0.8819 0.8664 0.8514 0.9038 0.8075 0.9036 0.8028 0.8886 0.7671 0.9038 0.8494 0.7952 0.7749 0.9038 0.8986 0.8835 0.9038 0.9036 0.7992 0.8881 0.7667 0.8835 0.8835 0.8685 0.8193 
Minimum rate values = 
2.651e+06 2.455e+06 2.115e+06 3.731e+05 4.254e+05 1.835e+06 4.15e+04 3.19e+06 8.361e+05 2.332e+06 2.301e+04 1.503e+05 1.038e+06 4.209e+05 2.337e+06 1.371e+06 0 2.2e+05 620.5 9.452e+05 1.508e+06 3.177e+06 2.049e+05 7.579e+05 2.282e+06 4.241e+06 1.155e+05 5.51e+05 1.85e+05 4.979e+05 2.395e+06 2.453e+05 1.432e+06 4.12e+06 8.799e+04 1354 1.792e+06 2.104e+06 2.576e+06 8.529e+04 1.707e+06 1.16e+06 8.716e+05 1.441e+05 7.408e+05 2.994e+06 7.558e+04 2.861e+06 3.558e+06 1.775e+06 1.786e+06 6.59e+05 1.682e+06 2.653e+06 4.149e+06 3.523e+06 8.091e+05 4.038e+06 1.297e+06 2.077e+06 1.998e+05 353.6 2.28e+05 1.958e+06 3.985e+06 1.717e+05 1.45e+05 7.609e+04 1.293e+05 1.304e+06 2.948e+06 4.599e+06 9.767e+05 0 2.957e+05 3.98e+05 1.262e+06 4.641e+05 1.735e+06 2.963e+06 3.109e+06 5.398e+05 5.659e+05 7.253e+05 1.785e+06 0 5.579e+04 2.1e+06 2.232e+06 2.295e+06 2.021e+06 7.974e+05 1.849e+06 3.069e+05 2.974e+05 0 4.248e+06 2.056e+05 2.89e+05 9.764e+05 
Average rate values = 
6.927e+06 6.917e+06 7.145e+06 7.466e+06 8.233e+06 7.054e+06 1.224e+07 6.816e+06 7.133e+06 6.769e+06 8.068e+06 7.448e+06 7.726e+06 1.118e+07 7.385e+06 7.39e+06 7.654e+06 7.498e+06 7.766e+06 7.147e+06 7.213e+06 6.913e+06 7.549e+06 7.515e+06 6.666e+06 6.572e+06 7.533e+06 7.434e+06 6.868e+06 7.561e+06 6.897e+06 7.167e+06 8.111e+06 6.607e+06 7.909e+06 8.286e+06 7.726e+06 7.252e+06 7.015e+06 8.001e+06 6.671e+06 7.38e+06 6.833e+06 6.996e+06 7.114e+06 6.947e+06 7.533e+06 6.772e+06 6.627e+06 7.018e+06 6.917e+06 7.555e+06 6.933e+06 7.429e+06 6.631e+06 6.71e+06 7.172e+06 6.638e+06 7.756e+06 7.368e+06 8.44e+06 7.945e+06 6.945e+06 7.458e+06 6.52e+06 7.178e+06 7.595e+06 7.944e+06 7.513e+06 9.255e+06 6.624e+06 6.52e+06 8.282e+06 8.568e+06 7.237e+06 7.067e+06 6.998e+06 8.103e+06 6.802e+06 6.955e+06 6.862e+06 7.892e+06 7.279e+06 8.901e+06 7.092e+06 8.38e+06 9.048e+06 6.884e+06 6.934e+06 6.95e+06 7.905e+06 7.001e+06 7.284e+06 7.547e+06 7.591e+06 9.962e+06 6.525e+06 7.175e+06 9.185e+06 6.88e+06 
Average illumination values = 
14.88 14.17 14.27 15.72 14.97 14.25 14.26 14.25 14.17 14.5 14.25 14.25 14.78 14.21 14.17 14.17 15.66 14.17 15.62 14.38 14.46 14.73 14.26 14.17 14.26 14.25 15.88 14.26 15.07 14.17 14.25 14.8 14.17 14.17 14.94 14.34 14.17 14.42 14.54 15.59 14.25 14.83 14.17 14.17 14.17 14.17 14.25 14.26 14.24 16.54 17.09 14.57 14.17 14.45 14.25 14.17 14.17 14.25 14.18 14.25 15.96 17.62 14.91 14.26 14.18 14.17 14.54 16.2 16.07 14.25 14.25 14.17 14.42 14.26 14.78 14.85 14.78 15.25 14.17 15.91 14.17 15.95 14.41 16.7 14.17 15.08 16.23 16.53 14.17 14.25 14.5 14.17 14.17 16.12 14.42 16.71 14.5 14.5 14.75 15.63 

End of simulation
Obj Function for 5 users through 5 users 
0.0444 
Uniformity for 5 users through 5 users 
0.8751 
Minimum rate for 5 users through 5 users 
1.379e+06 
Average rate for 5 users through 5 users 
7.47e+06 
Average illumination for 5 users through 5 users 
14.73 


==> code/ssa_user_final_users_2_10_40_cm.txt <==

U = 2

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10

Obj function values = 
0.1668 0.1183 0.01133 0.006502 0.0097 0.2454 0.3023 0.4925 0.137 0.005937 
Uniformity values = 
0.8464 0.9781 0.8491 0.8478 0.8024 0.8465 0.8464 0.9793 0.9785 0.8476 
Minimum rate values = 
5.192e+06 3.294e+06 3.825e+05 2.205e+05 3.467e+05 7.345e+06 8.813e+06 1.175e+07 3.782e+06 2.014e+05 
Average rate values = 
2.099e+07 3.375e+07 9.502e+07 1.106e+08 9.6e+07 2.204e+07 1.802e+07 1.537e+07 2.751e+07 1.126e+08 
Average illumination values = 
23.56 24.47 23.48 23.51 23.22 23.43 23.56 24.45 24.46 23.52 

U = 3

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10

Obj function values = 
0.07384 0.004831 0.003609 0.2622 0.1964 0.1282 0.003176 0.0003213 0.3611 0.1646 
Uniformity values = 
0.8464 0.9724 0.8484 0.8868 0.8464 0.9791 0.8487 0.8546 0.9784 0.8899 
Minimum rate values = 
2.414e+06 1.43e+05 1.225e+05 7.473e+06 6.021e+06 3.55e+06 1.078e+05 1.085e+04 9.064e+06 4.897e+06 
Average rate values = 
1.242e+07 1.611e+07 1.489e+07 1.051e+07 1.1e+07 1.096e+07 1.474e+07 1.923e+07 1.059e+07 1.036e+07 
Average illumination values = 
23.56 24.34 23.49 22.36 23.56 24.45 23.48 23.28 24.48 22.8 

U = 4

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10

Obj function values = 
0.06563 0.0005474 0.003634 0.1539 0.002608 8.299e-07 0.03909 0.01937 0.0007377 0.00247 
Uniformity values = 
0.8464 0.8604 0.8037 0.8464 0.943 0.8516 0.9476 0.9026 0.787 0.8467 
Minimum rate values = 
2.155e+06 1.835e+04 1.302e+05 4.82e+06 7.969e+04 28.12 1.166e+06 6.128e+05 2.703e+04 8.404e+04 
Average rate values = 
8.921e+06 3.606e+07 1.262e+07 7.798e+06 1.152e+07 1.574e+07 2.628e+07 3.762e+07 2.321e+07 6.958e+07 
Average illumination values = 
23.56 23.17 23.18 23.56 23.95 23.26 24.17 23.64 23.02 23.54 

U = 5

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10

Obj function values = 
0.002719 0.002126 0.01033 0.002615 8.156e-07 0.007918 0 0.004052 0.00502 0.01085 
Uniformity values = 
0.8475 0.896 0.8551 0.9466 0.8516 0.9531 0.8319 0.8495 0.9235 0.9737 
Minimum rate values = 
9.242e+04 6.838e+04 3.466e+05 7.959e+04 27.63 2.387e+05 0 1.373e+05 1.564e+05 3.197e+05 
Average rate values = 
4.817e+07 7.834e+06 2.689e+07 9.536e+06 1.27e+07 1.432e+07 5.055e+07 4.132e+07 1.072e+07 4.348e+07 
Average illumination values = 
23.52 22.21 23.14 23.94 23.26 24.04 23.22 23.41 24 24.43 

U = 6

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10

Obj function values = 
0.001722 0.00224 0.0001134 8.028e-07 0.007881 0 0.002411 0.003908 0.0002911 0.005491 
Uniformity values = 
0.8495 0.8145 0.8464 0.8623 0.9514 0.8319 0.8467 0.812 0.9596 0.8108 
Minimum rate values = 
5.845e+04 7.923e+04 3865 26.86 2.38e+05 0 8.206e+04 1.385e+05 8751 1.948e+05 
Average rate values = 
8.786e+06 5.995e+06 6.371e+07 9.963e+06 1.228e+07 2.604e+07 4.264e+07 1.257e+07 1.868e+07 3.044e+07 
Average illumination values = 
23.44 22.81 23.56 22.9 24.04 23.22 23.54 23.22 24.2 23.28 

U = 7

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10

Obj function values = 
0.0002201 0.0003891 0.001876 0.0003153 0 0.003898 0.003874 0.0002534 0.0003026 0 
Uniformity values = 
0.8513 0.8345 0.9513 0.863 0.8898 0.8495 0.812 0.8577 0.9712 0.8537 
Minimum rate values = 
7460 1.345e+04 5.685e+04 1.054e+04 0 1.321e+05 1.373e+05 8524 8988 0 
Average rate values = 
2.123e+07 1.515e+07 5.571e+06 9.219e+06 3.838e+07 2.497e+07 1.081e+07 1.456e+07 2.717e+07 5.846e+07 
Average illumination values = 
23.38 22.22 23.65 22.96 22.88 23.41 23.22 23 24.39 23.16 

U = 8

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10

Obj function values = 
0.0002138 0.0003548 8.934e-07 0.005824 0 0.003004 0.0002568 0.0003 0 0.00167 
Uniformity values = 
0.8627 0.8006 0.9565 0.9563 0.7959 0.9305 0.9433 0.9712 0.855 0.8195 
Minimum rate values = 
7149 1.278e+04 26.95 1.752e+05 0 9.299e+04 7854 8910 0 5.873e+04 
Average rate values = 
1.538e+07 1.126e+07 7.801e+06 5.77e+06 7.953e+06 5.024e+06 9.916e+06 2.33e+07 1.834e+07 5.141e+06 
Average illumination values = 
23.07 23.16 23.33 23.91 22.51 23.76 23.92 24.39 23.11 22.89 

U = 9

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10

Obj function values = 
0.0001152 0.0001662 0 0 0.001346 0.0002804 0.0002976 0 0.0002363 0.000197 
Uniformity values = 
0.8596 0.8444 0.8623 0.9213 0.8613 0.9418 0.8108 0.8537 0.8164 0.8601 
Minimum rate values = 
3867 5679 0 0 4.505e+04 8588 1.059e+04 0 8352 6609 
Average rate values = 
9.811e+06 3.496e+07 6.727e+06 1.81e+07 5.066e+06 1.072e+07 2.836e+07 1.669e+07 1.509e+07 3.053e+07 
Average illumination values = 
23.05 22.08 22.9 21.93 23.07 23.94 23.28 23.16 22.87 23.16 

U = 10

qq = 1
qq = 2
qq = 3
qq = 4
qq = 5
qq = 6
qq = 7
qq = 8
qq = 9
qq = 10

Obj function values = 
0.0001104 0.0001757 0 0 0.002957 3.563e-06 0 0.001507 7.181e-07 0 
Uniformity values = 
0.8149 0.8739 0.8613 0.8416 0.9305 0.8875 0.8962 0.9333 0.852 0.8165 
Minimum rate values = 
3909 5801 0 0 9.155e+04 115.8 0 4.655e+04 24.32 0 
Average rate values = 
9.3e+06 3.178e+07 6.724e+06 1.064e+07 4.035e+06 1.372e+07 3.269e+07 3.677e+06 6.056e+06 4.248e+06 
Average illumination values = 
22.71 22.52 22.72 22.71 23.76 21.93 23.75 23.52 23.2 22.54 

End of simulation
Obj Function for 2 users through 10 users 
0.1496 0.1198 0.0288 0.0046 0.0024 0.0011 0.0012 0.0003 0.0005 
Uniformity for 2 users through 10 users 
0.8822 0.8951 0.8635 0.8929 0.8585 0.8734 0.8892 0.8632 0.8708 
Minimum rate for 2 users through 10 users 
4.133e+06 3.38e+06 9.093e+05 1.439e+05 8.037e+04 3.752e+04 3.636e+04 8874 1.479e+04 
Average rate for 2 users through 10 users 
5.519e+07 1.308e+07 2.493e+07 2.655e+07 2.311e+07 2.255e+07 1.099e+07 1.761e+07 1.229e+07 
Average illumination for 2 users through 10 users 
23.76 23.58 23.5 23.52 23.42 23.23 23.41 22.94 22.94 


==> reference.txt <==
1. A study of LED illlumination uniformity with mobility for visible light communications
2. Bandwidth extension of an enhanced SNR with a higher light uniformity of a phosphorescent white LED based visible light communication system
3. Analysis of the LED Lamp Arrangement for Uniformity of Illumination in Indoor VLC System
4. Power allocation for uniform illumination with stochastic LED arrays



tol = 0.1

5 users 

angle = [20:10:120]
power = [3.1602 3.5807 3.4188 2.1505 1.5194 1.3108 1.0784 1.0893 1.0760 1.0410 1.2319]
pow_err = [0.1044 0.1216 0.0946 0.0392 0.0482 0.0276 0.0619 0.0799 0.0724 0.0768 0.1240]
avg_pow = [0.6320 0.7161 0.6838 0.4301 0.3039 0.2622 0.2157 0.2179 0.2152 0.2082 0.2464]
avg_pow_err = [0.0209 0.0243 0.0189 0.0078 0.0096 0.0055 0.0124 0.0160 0.0145 0.0154 0.0248]
min_rate = [1.3466e+07 1.376e+07 1.3914e+07 1.3864e+07 1.5420e+07 1.930e+07 1.971e+07 1.9684e+07 1.9167e+07 1.6936e+07 1.155e+07]
min_rt_err = [5.2903e+05 4.1977e+05 5.2878e+05 6.7197e+05 6.7614e+05 1.6718e+05 1.6453e+05 2.3657e+05 3.8321e+05 7.2813e+05 9.9430e+05]
avg_rt = [1.7392e+07 1.7066e+07 1.7237e+07 1.7832e+07 1.8378e+07 1.97e+07 1.988e+07 1.9879e+07 1.9796e+07 1.9016e+07 1.6052e+07]
avg_rt_err = [2.5041e+05 2.0360e+05 2.3486e+05 2.1917e+05 2.2280e+05 5.3252e+04 5.7676e+04 1.0191e+05 9.1948e+04 3.1681e+05 6.5632e+05]

10 users

angle = [20:10:120]
power = [3.5998 4.0611 3.2938 2.1353 1.6516 1.4245 1.3906 1.4387 1.4011 1.2045 1.7423]
pow_err = [0.0927 0.0839 0.0852 0.0432 0.0607 0.0486 0.0901 0.1001 0.0937 0.0845 0.1520]
avg_pow = [0.3599 0.0461 0.3294 0.2135 0.1652 0.1424 0.1391 0.1439 0.1401 0.1204 0.1742]
avg_pow_err = [0.0093 0.0084 0.0085 0.0043 0.0061 0.0049 0.0090 0.0100 0.0094 0.0084 0.0152]
min_rate = [1.192e+07 1.1756e+07 1.1447e+07 1.124e+07 1.3432e+07 1.878e+07 1.8704e+07 1.8654e+07 1.7108e+07 1.4328e+07 6.626e+06]
min_rt_err = [4.0038e+05 4.5864e+05 5.9368e+05 6.8919e+05 6.4667e+05 3.2599e+05 4.4364e+05 4.9703e+05 6.7519e+05 8.2235e+05 7.3273e+05]
avg_rt = [1.705e+07 1.6655e+07 1.7071e+07 1.768e+07 1.849e+07 1.968e+07 1.967e+07 1.950e+07 1.9251e+07 1.8684e+07 1.2714e+07]
avg_rt_err = [1.6495e+05 1.6226e+05 1.8079e+05 1.9321e+05 1.5593e+05 7.7688e+04 1.2542e+05 2.1243e+05 2.3976e+05 3.4309e+05 8.4544e+05]

20 users

angle = [20:10:120]
power = [3.7316 3.7436 3.1474 2.4181 2.1517 1.8032 1.9147 1.9721 1.9481 1.6329 2.4079]
pow_err = [0.0837 0.0998 0.0535 0.0671 0.0766 0.0935 0.1209 0.1203 0.1100 0.1082 0.1749]
avg_pow = [0.1866 0.1872 0.1574 0.1209 0.1076 0.0902 0.0957 0.0986 0.0974 0.0816 0.1204]
avg_pow_err = [0.0042 0.0050 0.0027 0.0034 0.0038 0.0047 0.0060 0.0060 0.0055 0.0054 0.0087]
min_rate = [1.0160e+07 9.3341e+06 9.8319e+06 9.8524e+06 1.327e+07 1.6716e+07 1.643e+07 1.5839e+07 1.316e+07 1.082e+07 3.8717e+06]
min_rt_err = [3.6831e+05 6.1509e+05 5.1572e+05 5.9251e+05 3.4410e+05 5.3939e+05 5.9546e+05 6.7746e+05 6.2883e+05 6.2018e+05 4.2394e+05]
avg_rt = [1.679e+07 1.662e+07 1.686e+07 1.7488e+07 1.865e+07 1.9298e+07 1.879e+07 1.827e+07 1.7436e+07 1.6853e+07 9.0512e+06]
avg_rt_err = [1.2947e+05 1.5177e+05 1.4824e+05 1.3775e+05 1.1423e+05 1.4881e+05 2.6736e+05 3.9020e+05 4.5755e+05 5.7889e+05 8.0628e+05]


tol = 0.4

user = 5
ang = [20 30 40 50 60 70 80 90 100 110 120]
power = [3.2477 3.5889 3.2867 2.0957 1.4916 1.3091 1.0709 1.0856 1.0349 0.9657 1.1584]
pow_err = [0.0788 0.0830 0.0833 0.0373 0.0479 0.0390 0.0621 0.0835 0.0685 0.0582 0.1090]
min_rt = [1.5012e+07 1.5032e+07 1.5017e+07 1.4907e+07 1.6256e+07 1.9401e+07 1.9798e+07 1.9644e+07 1.9348e+07 1.7815e+07 1.2283e+07]
min_rt_err = [4.2278e+05 3.8102e+05 4.9864e+05 6.4402e+05 5.9373e+05 1.8182e+05 1.1605e+05 2.5261e+05 3.3798e+05 5.8050e+05 9.6226e+05]
avg_rt = [1.8031e+07 1.7682e+07 1.7765e+07 1.8195e+07 1.8654e+07 1.9747e+07 1.9908e+07 1.9862e+07 1.9785e+07 1.9258e+07 1.6348e+07]
avg_rt_err = [1.9689e+05 1.7847e+05 2.2904e+05 2.0767e+05 2.0470e+05 6.4560e+04 5.2125e+04 1.0862e+05 1.3204e+05 2.2831e+05 6.9416e+05]


user = 10
ang = [20 30 40 50 60 70 80 90 100 110 120]
power = [3.8741 3.7910 3.0793 2.0610 1.6096 1.4024 1.3426 1.4072 1.3463 1.2168 1.6257]
pow_err = [0.0330 0.0831 0.0794 0.0393 0.0593 0.0458 0.0805 0.0997 0.0931 0.0885 0.1384]
min_rt = [1.3235e+07 1.2794e+07 1.2272e+07 1.2202e+07 1.4408e+07 1.8938e+07 1.9232e+07 1.8701e+07 1.7679e+07 1.4907e+07 7.2965e+06]
min_rt_err = [3.8699e+05 4.6867e+05 6.4390e+05 7.2403e+05 6.1871e+05 3.1410e+05 3.1036e+05 4.8375e+05 6.0115e+05 7.7176e+05 7.8634e+05]
avg_rt = [1.7603e+07 1.7230e+07 1.7513e+07 1.7963e+07 1.8692e+07 1.9714e+07 1.9775e+07 1.9473e+07 1.9201e+07 1.8463e+07 1.2803e+07]
avg_rt_err = [1.4198e+05 1.5721e+05 1.6944e+05 1.8852e+05 1.4983e+05 6.8922e+04 9.8656e+04 2.1891e+05 2.7069e+05 4.2847e+05 8.6499e+05]


user = 20
ang = [20 30 40 50 60 70 80 90 100 110 120]
power = [3.7893 3.4400 2.9531 2.3132 2.0669 1.7594 1.8784 1.9328 1.8870 1.4766 2.2144]
pow_err = [0.0299 0.0879 0.0533 0.0587 0.0720 0.0805 0.1177 0.1180 0.1117 0.0881 0.1390]
min_rt = [1.1264e+07 9.8748e+06 1.0128e+07 1.0404e+07 1.4125e+07 1.7334e+07 1.6648e+07 1.6137e+07 1.3916e+07 1.1264e+07 3.9890e+06]
min_rt_err = [3.9767e+05 6.7602e+05 5.6618e+05 6.5735e+05 3.5827e+05 4.9519e+05 5.9688e+05 6.9158e+05 6.4270e+05 5.4609e+05 3.9096e+05]
avg_rt = [1.7277e+07 1.6986e+07 1.7113e+07 1.7689e+07 1.8799e+07 1.9457e+07 1.8761e+07 1.8331e+07 1.7578e+07 1.7153e+07 8.8909e+06]
avg_rt_err = [1.1837e+05 1.4961e+05 1.5148e+05 1.4163e+05 1.0876e+05 1.1857e+05 2.7699e+05 3.7535e+05 4.7624e+05 5.1741e+05 7.2517e+05]


==> token.txt <==
partition_icnp.tex			Ahmad:
introduction.tex			:
architecture.tex			:
system-model.tex			:
problem-solution.tex			: 
simulation-results.tex			: sifat
conclusion.tex				:
bib files				:

